Statistical inference for ARTFIMA time series with stable innovations

Autoregressive tempered fractionally integrated moving average with stable innovations modifies the power-law kernel of the fractionally integrated time series model by adding an exponential tempering factor. The tempered time series is a stationary model that can exhibits semi-long-range dependence. This paper develops the basic theory of the tempered time series model, including dependence structure and parameter estimation.

==> code_v0.1_finance/Finance/data/1199.HK.csv <==
Date,Open,High,Low,Close,Adj Close,Volume
2000-01-04,6.300000,6.750000,6.300000,6.500000,3.318989,8003200
2000-01-05,6.100000,6.600000,6.000000,6.250000,3.191334,7833000
2000-01-06,6.400000,6.500000,5.650000,6.150000,3.140275,15097000
2000-01-07,6.400000,6.900000,6.300000,6.600000,3.370049,28562000
2000-01-10,7.000000,7.000000,6.450000,6.550000,3.344519,17441500
2000-01-11,6.700000,6.750000,6.400000,6.500000,3.318989,10226000
2000-01-12,6.500000,6.500000,6.200000,6.300000,3.216866,6668300
2000-01-13,6.250000,6.350000,6.100000,6.200000,3.165803,11754710
2000-01-14,6.200000,6.250000,6.000000,6.050000,3.089213,11912000
2000-01-17,6.150000,6.200000,5.850000,5.850000,2.987090,6920000
2000-01-18,5.800000,6.000000,5.750000,5.800000,2.961559,10242853
2000-01-19,5.800000,6.000000,5.650000,5.650000,2.884966,7395679
2000-01-20,5.600000,5.800000,5.450000,5.450000,2.782844,7919400
2000-01-21,5.500000,5.800000,5.350000,5.800000,2.961559,6334000
2000-01-24,5.900000,6.100000,5.750000,6.100000,3.114743,6524000
2000-01-25,6.100000,6.200000,5.850000,5.900000,3.012620,6568310
2000-01-26,6.000000,6.000000,5.700000,5.750000,2.936028,4826000
2000-01-27,5.900000,5.900000,5.600000,5.650000,2.884966,7633400
2000-01-28,5.750000,6.100000,5.600000,5.850000,2.987090,10419400
2000-01-31,5.650000,5.750000,5.600000,5.650000,2.884966,9378000
2000-02-01,5.700000,5.750000,5.600000,5.600000,2.859435,4827800
2000-02-02,5.700000,5.700000,5.600000,5.600000,2.859435,5282000
2000-02-03,5.600000,5.900000,5.600000,5.850000,2.987090,6412000
2000-02-04,5.850000,5.850000,5.850000,5.850000,2.987090,0
2000-02-07,5.850000,5.850000,5.850000,5.850000,2.987090,0
2000-02-08,5.900000,5.900000,5.650000,5.700000,2.910497,4927800
2000-02-09,5.750000,5.800000,5.500000,5.550000,2.833905,14118000
2000-02-10,5.500000,5.600000,5.400000,5.450000,2.782844,10481900
2000-02-11,5.500000,5.600000,5.300000,5.400000,2.757314,8069576
2000-02-14,5.200000,5.450000,4.950000,5.050000,2.578598,16775250
2000-02-15,5.050000,5.150000,4.800000,4.850000,2.476475,18790000
2000-02-16,5.050000,5.050000,4.725000,4.750000,2.425415,20872000
2000-02-17,4.700000,4.850000,4.575000,4.625000,2.361588,17255680
2000-02-18,4.725000,5.300000,4.675000,5.050000,2.578598,21816500
2000-02-21,5.000000,5.250000,4.925000,5.000000,2.553069,9477600
2000-02-22,5.100000,5.200000,4.750000,5.000000,2.553069,8187000
2000-02-23,5.000000,5.150000,4.950000,5.100000,2.604130,7506500
2000-02-24,5.200000,5.200000,4.850000,4.950000,2.527538,6522000
2000-02-25,4.900000,4.900000,4.700000,4.800000,2.450945,8504000
2000-02-28,4.800000,4.800000,4.400000,4.400000,2.246700,10834000
2000-02-29,4.425000,4.650000,4.400000,4.450000,2.272230,6222000
2000-03-01,4.450000,4.525000,4.250000,4.350000,2.221169,3741400
2000-03-02,4.400000,4.425000,4.200000,4.275000,2.182873,4300000
2000-03-03,4.250000,4.800000,4.250000,4.450000,2.272230,13608800
2000-03-06,4.600000,4.650000,4.400000,4.425000,2.259465,11936000
2000-03-07,4.350000,4.575000,4.325000,4.550000,2.323292,7425000
2000-03-08,4.500000,4.600000,4.300000,4.450000,2.272230,5550800
2000-03-09,4.550000,4.750000,4.350000,4.575000,2.336057,12549000
2000-03-10,4.650000,5.050000,4.625000,4.950000,2.527538,24842400
2000-03-13,4.950000,5.250000,4.900000,5.150000,2.629659,27664700
2000-03-14,5.200000,5.300000,4.950000,4.975000,2.540303,10305000
2000-03-15,4.875000,4.925000,4.775000,4.800000,2.450945,7668000
2000-03-16,4.800000,4.850000,4.650000,4.650000,2.374353,6042668
2000-03-17,4.750000,4.900000,4.700000,4.725000,2.412649,4486200
2000-03-20,4.500000,4.700000,4.400000,4.650000,2.374353,4860400
2000-03-21,4.650000,4.900000,4.650000,4.850000,2.476475,7184000
2000-03-22,4.975000,4.975000,4.500000,4.575000,2.336057,10266000
2000-03-23,4.525000,4.850000,4.525000,4.825000,2.463710,6606200
2000-03-24,4.825000,4.825000,4.750000,4.800000,2.450945,3354000
2000-03-27,4.800000,4.950000,4.800000,4.875000,2.489241,6284840
2000-03-28,4.900000,4.925000,4.750000,4.825000,2.463710,5946000
2000-03-29,4.850000,4.850000,4.575000,4.600000,2.348823,8680608
2000-03-30,4.600000,4.800000,4.550000,4.600000,2.348823,17794000
2000-03-31,4.575000,4.675000,4.525000,4.550000,2.323292,10662000
2000-04-03,4.550000,4.600000,4.325000,4.350000,2.221169,8946300
2000-04-04,4.350000,4.350000,4.350000,4.350000,2.221169,0
2000-04-05,4.275000,4.375000,4.200000,4.300000,2.195639,13891400
2000-04-06,4.350000,4.375000,4.200000,4.275000,2.182873,12567556
2000-04-07,4.250000,4.425000,4.250000,4.375000,2.233934,11894000
2000-04-10,4.400000,4.425000,4.125000,4.150000,2.119046,9015751
2000-04-11,4.150000,4.475000,4.100000,4.400000,2.246700,13872000
2000-04-12,4.400000,4.600000,4.350000,4.475000,2.284995,10442000
2000-04-13,4.475000,4.475000,4.275000,4.300000,2.195639,5060400
2000-04-14,4.275000,4.550000,4.225000,4.525000,2.310527,5225500
2000-04-17,4.250000,4.325000,4.100000,4.300000,2.195639,14688000
2000-04-18,4.375000,4.650000,4.325000,4.625000,2.361588,20270000
2000-04-19,4.800000,4.900000,4.475000,4.550000,2.323292,29184279
2000-04-20,4.475000,4.600000,4.425000,4.575000,2.336057,5490000
2000-04-21,4.575000,4.575000,4.575000,4.575000,2.336057,0
2000-04-24,4.575000,4.575000,4.575000,4.575000,2.336057,0
2000-04-25,4.575000,4.700000,4.550000,4.575000,2.336057,5808000
2000-04-26,4.600000,4.650000,4.400000,4.425000,2.259465,3696000
2000-04-27,4.475000,4.600000,4.475000,4.575000,2.336057,4754000
2000-04-28,4.625000,4.700000,4.575000,4.625000,2.361588,7422000
2000-05-01,4.625000,4.625000,4.625000,4.625000,2.361588,0
2000-05-02,4.725000,4.725000,4.575000,4.675000,2.387119,5623000
2000-05-03,4.600000,4.675000,4.575000,4.625000,2.361588,2902400
2000-05-04,4.550000,4.650000,4.550000,4.575000,2.336057,2090600
2000-05-05,4.600000,4.650000,4.525000,4.600000,2.348823,3345000
2000-05-08,4.575000,4.575000,4.450000,4.450000,2.272230,2592000
2000-05-09,4.450000,4.450000,4.450000,4.450000,2.272230,0
2000-05-10,4.350000,4.425000,4.350000,4.400000,2.246700,4329000
2000-05-11,4.400000,4.400000,4.400000,4.400000,2.246700,0
2000-05-12,4.450000,4.950000,4.400000,4.950000,2.527538,24578900
2000-05-15,5.000000,5.650000,4.925000,5.550000,2.833905,65467600
2000-05-16,5.700000,5.750000,5.250000,5.600000,2.859435,41033000
2000-05-17,5.600000,5.700000,5.350000,5.550000,2.888056,23659380
2000-05-18,5.450000,5.550000,5.250000,5.300000,2.757964,11970000
2000-05-19,5.350000,5.700000,5.300000,5.650000,2.940093,20097380
2000-05-22,5.600000,5.800000,5.200000,5.250000,2.731945,25054000
2000-05-23,5.300000,5.400000,4.950000,5.050000,2.627872,21972000
2000-05-24,4.900000,5.300000,4.850000,5.150000,2.679909,14391000
2000-05-25,5.400000,5.450000,5.000000,5.150000,2.679909,24548000
2000-05-26,5.000000,5.400000,5.000000,5.300000,2.757964,16922000
2000-05-29,5.300000,5.650000,5.150000,5.600000,2.914075,13415900
2000-05-30,5.600000,5.600000,5.600000,5.600000,2.914075,0
2000-05-31,5.700000,5.850000,5.550000,5.800000,3.018149,30400400
2000-06-01,5.800000,5.800000,5.400000,5.450000,2.836019,8014000
2000-06-02,5.600000,5.850000,5.400000,5.800000,3.018149,14879206
2000-06-05,5.950000,6.000000,5.700000,5.850000,3.044168,26093340
2000-06-06,5.850000,5.850000,5.850000,5.850000,3.044168,0
2000-06-07,5.900000,6.000000,5.800000,5.950000,3.096205,16640000
2000-06-08,5.900000,6.000000,5.700000,5.850000,3.044168,16556000
2000-06-09,5.750000,5.850000,5.750000,5.850000,3.044168,4613000
2000-06-12,5.850000,5.900000,5.750000,5.850000,3.044168,3188000
2000-06-13,5.750000,6.000000,5.650000,5.800000,3.018149,8528000
2000-06-14,5.800000,5.900000,5.750000,5.850000,3.044168,6249000
2000-06-15,5.850000,6.100000,5.850000,6.000000,3.122223,18020000
2000-06-16,6.100000,6.300000,5.900000,6.200000,3.226297,21973900
2000-06-19,6.100000,6.500000,6.050000,6.400000,3.330372,26283600
2000-06-20,6.500000,6.500000,6.200000,6.350000,3.304352,19152000
2000-06-21,6.350000,6.350000,6.150000,6.250000,3.252315,4126000
2000-06-22,6.250000,6.350000,6.150000,6.300000,3.278334,5601000
2000-06-23,6.200000,6.400000,6.150000,6.300000,3.278334,7484000
2000-06-26,6.300000,6.400000,6.250000,6.250000,3.252315,4281737
2000-06-27,6.250000,6.350000,6.000000,6.050000,3.148242,12009000
2000-06-28,6.050000,6.150000,5.850000,6.150000,3.200280,9678000
2000-06-29,6.150000,6.250000,6.050000,6.100000,3.174261,5642000
2000-06-30,6.100000,6.250000,6.050000,6.150000,3.200280,6819000
2000-07-03,6.150000,6.200000,6.100000,6.100000,3.174261,2084000
2000-07-04,6.150000,6.200000,6.050000,6.150000,3.200280,2100000
2000-07-05,6.300000,6.400000,6.150000,6.350000,3.304352,7334000
2000-07-06,6.350000,6.350000,6.050000,6.100000,3.174261,3831000
2000-07-07,6.050000,6.400000,6.050000,6.350000,3.304352,7221000
2000-07-10,6.400000,6.600000,6.350000,6.600000,3.434445,9035000
2000-07-11,6.550000,7.000000,6.450000,6.850000,3.564539,18917500
2000-07-12,6.900000,7.050000,6.850000,7.000000,3.642593,20808000
2000-07-13,7.000000,7.050000,6.850000,6.950000,3.616575,11518000
2000-07-14,6.900000,6.950000,6.750000,6.850000,3.564539,5493896
2000-07-17,6.850000,6.850000,6.600000,6.700000,3.486481,10063000
2000-07-18,6.600000,6.800000,6.450000,6.500000,3.382411,10840000
2000-07-19,6.600000,6.800000,6.450000,6.500000,3.382411,10840000
2000-07-20,6.700000,7.000000,6.650000,7.000000,3.642593,16786000
2000-07-21,7.100000,7.500000,7.100000,7.300000,3.798705,46340500
2000-07-24,7.200000,7.700000,7.200000,7.700000,4.006854,23769000
2000-07-25,7.600000,7.900000,7.200000,7.400000,3.850741,18695000
2000-07-26,7.350000,7.450000,7.100000,7.250000,3.772687,15673870
2000-07-27,7.100000,7.200000,7.100000,7.150000,3.720650,5666000
2000-07-28,7.100000,7.150000,6.550000,6.700000,3.486481,17618000
2000-07-31,6.550000,7.000000,6.450000,6.950000,3.616575,10591900
2000-08-01,7.050000,7.350000,6.900000,7.300000,3.798705,7762000
2000-08-02,7.300000,7.400000,7.150000,7.150000,3.720650,6134000
2000-08-03,7.200000,7.400000,7.200000,7.300000,3.798705,5475800
2000-08-04,7.200000,7.350000,7.150000,7.200000,3.746668,5540000
2000-08-07,7.200000,7.450000,7.200000,7.350000,3.824724,4515700
2000-08-08,7.300000,7.300000,7.200000,7.250000,3.772687,3130000
2000-08-09,7.300000,7.350000,6.950000,7.150000,3.720650,3484000
2000-08-10,7.150000,7.250000,7.100000,7.150000,3.720650,1731700
2000-08-11,7.150000,7.250000,7.150000,7.150000,3.720650,3428000
2000-08-14,7.150000,7.400000,7.150000,7.350000,3.824724,7528000
2000-08-15,7.400000,7.450000,7.150000,7.250000,3.772687,2976500
2000-08-16,7.300000,7.450000,7.250000,7.400000,3.850741,4136000
2000-08-17,7.400000,7.550000,7.250000,7.400000,3.850741,6202100
2000-08-18,7.350000,7.400000,7.300000,7.350000,3.824724,4344000
2000-08-21,7.400000,7.600000,7.300000,7.450000,3.876761,5336000
2000-08-22,7.400000,7.500000,7.400000,7.400000,3.850741,1525500
2000-08-23,7.400000,7.450000,7.200000,7.300000,3.798705,3786000
2000-08-24,7.200000,7.350000,7.050000,7.100000,3.694631,4396000
2000-08-25,7.100000,7.100000,6.650000,6.800000,3.538520,9285500
2000-08-28,6.800000,6.800000,6.650000,6.650000,3.460463,3805680
2000-08-29,6.750000,6.750000,6.600000,6.600000,3.434445,7109000
2000-08-30,6.700000,6.900000,6.700000,6.900000,3.590557,3492000
2000-08-31,6.950000,7.050000,6.850000,7.050000,3.668612,3102000
2000-09-01,7.100000,7.200000,7.050000,7.200000,3.746668,3990000
2000-09-04,7.250000,7.350000,7.150000,7.350000,3.824724,4048000
2000-09-05,7.350000,7.350000,7.050000,7.100000,3.694631,2069400
2000-09-06,7.100000,7.150000,6.950000,7.050000,3.668612,3337400
2000-09-07,7.000000,7.300000,6.950000,7.000000,3.642593,5536000
2000-09-08,7.000000,7.100000,6.750000,6.800000,3.538520,4999000
2000-09-11,6.700000,6.700000,6.500000,6.550000,3.408427,6901000
2000-09-12,6.400000,6.550000,6.250000,6.400000,3.330372,7370660
2000-09-13,6.400000,6.400000,6.400000,6.400000,3.330372,0
2000-09-14,6.350000,6.350000,5.800000,6.050000,3.148242,10475000
2000-09-15,6.000000,6.250000,5.900000,6.200000,3.226297,13212000
2000-09-18,5.950000,6.050000,5.750000,5.800000,3.018149,8637454
2000-09-19,5.700000,5.700000,5.450000,5.600000,2.914075,16600300
2000-09-20,5.800000,6.050000,5.750000,5.900000,3.070186,19803000
2000-09-21,5.850000,5.900000,5.650000,5.750000,3.034302,5842500
2000-09-22,5.500000,5.700000,5.250000,5.350000,2.823220,11979040
2000-09-25,5.600000,5.700000,5.450000,5.550000,2.928761,6637000
2000-09-26,5.500000,5.700000,5.450000,5.500000,2.902376,5640500
2000-09-27,5.500000,5.650000,5.350000,5.650000,2.981531,5978000
2000-09-28,5.700000,5.850000,5.600000,5.650000,2.981531,3130000
2000-09-29,5.800000,6.050000,5.750000,5.900000,3.113457,8060157
2000-10-02,5.900000,5.900000,5.900000,5.900000,3.113457,0
2000-10-03,5.850000,6.700000,5.700000,6.550000,3.456465,13886200
2000-10-04,6.600000,6.800000,6.150000,6.200000,3.271768,10641500
2000-10-05,6.350000,6.500000,6.150000,6.200000,3.271768,7423000
2000-10-06,6.200000,6.200000,6.200000,6.200000,3.271768,0
2000-10-09,6.100000,6.250000,5.900000,5.950000,3.139844,5437060
2000-10-10,5.950000,6.150000,5.900000,5.950000,3.139844,3298000
2000-10-11,6.000000,6.000000,5.800000,5.850000,3.087073,3840811
2000-10-12,5.850000,5.900000,5.550000,5.900000,3.113457,4493189
2000-10-13,5.500000,5.600000,5.400000,5.450000,2.875991,13180000
2000-10-16,5.450000,5.450000,5.450000,5.450000,2.875991,0
2000-10-17,5.400000,5.550000,5.350000,5.450000,2.875991,4420000
2000-10-18,5.400000,5.400000,5.200000,5.350000,2.823220,5274488
2000-10-19,5.250000,5.250000,4.925000,5.200000,2.744065,17267100
2000-10-20,5.400000,5.600000,5.350000,5.550000,2.928761,8086000
2000-10-23,5.600000,5.700000,5.400000,5.500000,2.902376,5970000
2000-10-24,5.500000,5.500000,5.150000,5.300000,2.796836,4204000
2000-10-25,5.350000,5.400000,5.250000,5.300000,2.796836,3621910
2000-10-26,5.100000,5.450000,5.100000,5.450000,2.875991,7268590
2000-10-27,5.450000,5.450000,5.450000,5.450000,2.875991,0
2000-10-30,5.600000,5.800000,5.500000,5.700000,3.007917,13650000
2000-10-31,5.750000,6.000000,5.700000,5.750000,3.034302,22379380
2000-11-01,6.000000,6.450000,5.950000,6.350000,3.350925,27740000
2000-11-02,6.150000,6.400000,6.000000,6.150000,3.245385,10518000
2000-11-03,6.250000,6.300000,6.150000,6.250000,3.298154,6465000
2000-11-06,6.250000,6.300000,6.100000,6.200000,3.271768,5554000
2000-11-07,6.250000,6.250000,6.050000,6.150000,3.245385,4492000
2000-11-08,6.200000,6.400000,5.900000,5.950000,3.139844,10862000
2000-11-09,5.800000,6.150000,5.750000,6.100000,3.218999,6021000
2000-11-10,6.150000,6.200000,5.950000,6.000000,3.166228,3980000
2000-11-13,5.800000,5.850000,5.600000,5.700000,3.007917,8002000
2000-11-14,5.700000,5.850000,5.700000,5.800000,3.060688,9440850
2000-11-15,5.950000,6.050000,5.800000,5.900000,3.113457,7032000
2000-11-16,5.950000,6.300000,5.950000,6.300000,3.324539,11605000
2000-11-17,6.300000,6.350000,6.100000,6.300000,3.324539,13138000
2000-11-20,6.250000,6.450000,6.200000,6.300000,3.324539,8246000
2000-11-21,6.200000,6.350000,6.150000,6.350000,3.350925,3778000
2000-11-22,6.300000,6.400000,6.000000,6.150000,3.245385,8050000
2000-11-23,6.000000,6.200000,5.900000,6.200000,3.271768,4682000
2000-11-24,6.200000,6.200000,6.000000,6.000000,3.166228,5643548
2000-11-27,6.150000,6.200000,6.000000,6.050000,3.192614,3353000
2000-11-28,6.050000,6.100000,5.800000,5.800000,3.060688,4811000
2000-11-29,5.700000,5.750000,5.550000,5.650000,2.981531,5658000
2000-11-30,5.600000,5.800000,5.600000,5.650000,2.981531,4958000
2000-12-01,5.700000,5.950000,5.550000,5.900000,3.113457,7118000
2000-12-04,5.950000,6.000000,5.850000,5.900000,3.113457,3797000
2000-12-05,5.950000,5.950000,5.800000,5.850000,3.087073,2318000
2000-12-06,6.050000,6.200000,5.950000,6.100000,3.218999,6873000
2000-12-07,6.050000,6.400000,6.000000,6.250000,3.298154,8080000
2000-12-08,6.300000,6.350000,6.150000,6.150000,3.245385,4320000
2000-12-11,6.250000,6.300000,6.150000,6.250000,3.298154,4946000
2000-12-12,6.300000,6.500000,6.250000,6.300000,3.324539,7309000
2000-12-13,6.300000,6.350000,6.150000,6.250000,3.298154,5838000
2000-12-14,6.200000,6.250000,6.050000,6.100000,3.218999,14848000
2000-12-15,5.950000,6.000000,5.900000,5.950000,3.139844,9528000
2000-12-18,5.850000,5.900000,5.750000,5.850000,3.087073,16053200
2000-12-19,5.900000,5.900000,5.750000,5.800000,3.060688,4784485
2000-12-20,5.800000,5.850000,5.700000,5.800000,3.060688,2826000
2000-12-21,5.750000,6.000000,5.650000,6.000000,3.166228,5631913
2000-12-22,6.000000,6.050000,5.950000,5.950000,3.139844,3310000
2000-12-25,null,null,null,null,null,null
2000-12-26,null,null,null,null,null,null
2000-12-27,6.050000,6.100000,5.900000,5.900000,3.113457,1638540
2000-12-28,5.950000,6.050000,5.950000,6.000000,3.166228,1213000
2000-12-29,6.000000,6.100000,5.950000,6.050000,3.192614,2490000
2001-01-01,null,null,null,null,null,null
2001-01-02,6.050000,6.300000,5.950000,6.250000,3.298154,6343500
2001-01-03,6.200000,6.350000,6.050000,6.100000,3.218999,9274000
2001-01-04,6.350000,6.400000,6.200000,6.250000,3.298154,9298000
2001-01-05,6.350000,6.600000,6.250000,6.400000,3.377311,21972000
2001-01-08,6.350000,6.750000,6.350000,6.700000,3.535621,20584000
2001-01-09,6.700000,6.850000,6.450000,6.550000,3.456465,17912000
2001-01-10,6.550000,6.750000,6.500000,6.700000,3.535621,6674000
2001-01-11,6.550000,6.700000,6.100000,6.150000,3.245385,16044000
2001-01-12,6.250000,6.350000,6.100000,6.250000,3.298154,13456000
2001-01-15,6.250000,6.300000,6.150000,6.250000,3.298154,6600000
2001-01-16,6.200000,6.250000,5.950000,5.950000,3.139844,19852000
2001-01-17,5.950000,5.950000,5.550000,5.600000,2.955146,47016164
2001-01-18,5.700000,5.850000,5.650000,5.800000,3.060688,23442000
2001-01-19,5.900000,5.950000,5.850000,5.900000,3.113457,15262000
2001-01-22,5.850000,5.950000,5.800000,5.800000,3.060688,13033803
2001-01-23,5.850000,6.100000,5.800000,6.100000,3.218999,7127000
2001-01-24,null,null,null,null,null,null
2001-01-25,null,null,null,null,null,null
2001-01-26,null,null,null,null,null,null
2001-01-29,6.050000,6.100000,5.850000,5.950000,3.139844,6772460
2001-01-30,5.900000,5.900000,5.750000,5.750000,3.034302,8888040
2001-01-31,5.800000,5.850000,5.750000,5.750000,3.034302,7486000
2001-02-01,5.750000,5.850000,5.650000,5.800000,3.060688,11647000
2001-02-02,5.800000,5.950000,5.750000,5.800000,3.060688,17353000
2001-02-05,5.750000,5.850000,5.750000,5.750000,3.034302,9982000
2001-02-06,5.800000,5.800000,5.650000,5.650000,2.981531,22862364
2001-02-07,5.700000,5.800000,5.650000,5.650000,2.981531,10903000
2001-02-08,5.700000,5.700000,5.600000,5.600000,2.955146,19727000
2001-02-09,5.600000,5.850000,5.550000,5.750000,3.034302,26491000
2001-02-12,5.750000,5.900000,5.650000,5.850000,3.087073,23615650
2001-02-13,5.950000,5.950000,5.700000,5.700000,3.007917,13230000
2001-02-14,5.700000,5.800000,5.650000,5.700000,3.007917,8745000
2001-02-15,5.700000,5.700000,5.600000,5.700000,3.007917,9754000
2001-02-16,5.700000,5.800000,5.650000,5.700000,3.007917,7796000
2001-02-19,5.650000,5.850000,5.650000,5.850000,3.087073,14403553
2001-02-20,5.900000,6.050000,5.850000,6.000000,3.166228,42502444
2001-02-21,5.850000,5.950000,5.800000,5.800000,3.060688,14614000
2001-02-22,5.750000,5.800000,5.700000,5.800000,3.060688,7148000
2001-02-23,5.850000,5.900000,5.750000,5.850000,3.087073,9239868
2001-02-26,5.850000,5.900000,5.750000,5.800000,3.060688,8453000
2001-02-27,5.800000,5.800000,5.650000,5.700000,3.007917,13062000
2001-02-28,5.700000,5.700000,5.400000,5.500000,2.902376,17466000
2001-03-01,5.450000,5.500000,5.150000,5.200000,2.744065,17297000
2001-03-02,5.200000,5.200000,5.050000,5.100000,2.691294,10311000
2001-03-05,5.100000,5.300000,5.050000,5.200000,2.744065,5232000
2001-03-06,5.300000,5.450000,5.250000,5.350000,2.823220,8612169
2001-03-07,5.400000,5.400000,5.250000,5.250000,2.770450,3684000
2001-03-08,5.250000,5.250000,5.100000,5.100000,2.691294,6132000
2001-03-09,5.150000,5.150000,5.050000,5.050000,2.664909,4604138
2001-03-12,5.000000,5.050000,4.825000,4.900000,2.585754,19158248
2001-03-13,4.650000,4.700000,4.500000,4.675000,2.467020,17576658
2001-03-14,null,null,null,null,null,null
2001-03-15,4.500000,4.725000,4.400000,4.650000,2.453826,9864000
2001-03-16,4.675000,4.875000,4.600000,4.825000,2.546175,8950000
2001-03-19,4.750000,4.825000,4.675000,4.675000,2.467020,5628000
2001-03-20,4.700000,4.725000,4.575000,4.650000,2.453826,5495595
2001-03-21,4.625000,4.650000,4.450000,4.650000,2.453826,12542000
2001-03-22,4.525000,4.550000,4.400000,4.425000,2.335093,6627000
2001-03-23,4.450000,4.475000,4.175000,4.300000,2.269130,13258000
2001-03-26,4.400000,4.450000,4.250000,4.425000,2.335093,14002000
2001-03-27,4.450000,4.500000,4.200000,4.200000,2.216360,8218000
2001-03-28,4.300000,4.375000,4.225000,4.275000,2.255937,6571378
2001-03-29,4.200000,4.325000,4.175000,4.300000,2.269130,7550000
2001-03-30,4.350000,4.675000,4.350000,4.650000,2.453826,29793000
2001-04-02,4.700000,4.900000,4.700000,4.850000,2.559368,28912000
2001-04-03,4.800000,4.800000,4.550000,4.575000,2.414249,13512000
2001-04-04,4.400000,4.450000,4.300000,4.425000,2.335093,17988000
2001-04-05,null,null,null,null,null,null
2001-04-06,4.600000,4.650000,4.325000,4.400000,2.321901,10852000
2001-04-09,4.350000,4.350000,4.225000,4.350000,2.295516,7683000
2001-04-10,4.400000,4.400000,4.275000,4.325000,2.282323,6032660
2001-04-11,4.425000,4.600000,4.400000,4.525000,2.387864,12069600
2001-04-12,4.550000,4.750000,4.525000,4.725000,2.493405,12194930
2001-04-13,null,null,null,null,null,null
2001-04-16,null,null,null,null,null,null
2001-04-17,4.725000,4.850000,4.600000,4.750000,2.506598,12343000
2001-04-18,4.750000,4.825000,4.750000,4.825000,2.546175,10447000
2001-04-19,4.950000,5.000000,4.675000,4.675000,2.467020,14399262
2001-04-20,4.675000,4.800000,4.650000,4.700000,2.480212,10923592
2001-04-23,4.700000,4.800000,4.700000,4.725000,2.493405,3516000
2001-04-24,4.700000,4.775000,4.700000,4.750000,2.506598,3119000
2001-04-25,4.750000,4.750000,4.650000,4.650000,2.453826,3592031
2001-04-26,4.750000,4.750000,4.650000,4.650000,2.453826,3592031
2001-04-27,4.725000,4.850000,4.700000,4.825000,2.546175,7348000
2001-04-30,null,null,null,null,null,null
2001-05-01,null,null,null,null,null,null
2001-05-02,4.950000,5.300000,4.925000,5.300000,2.796836,28566338
2001-05-03,5.250000,5.400000,5.150000,5.250000,2.770450,20252165
2001-05-04,5.150000,5.250000,5.100000,5.250000,2.770450,10676000
2001-05-07,5.300000,5.350000,5.100000,5.300000,2.796836,13154000
2001-05-08,5.250000,5.300000,5.200000,5.200000,2.744065,3584000
2001-05-09,5.200000,5.550000,5.150000,5.550000,2.928761,27382584
2001-05-10,5.550000,5.650000,5.350000,5.550000,2.928761,28363184
2001-05-11,5.550000,5.550000,5.350000,5.400000,2.849606,11203116
2001-05-14,5.350000,5.400000,5.300000,5.300000,2.796836,6406908
2001-05-15,5.350000,5.500000,5.300000,5.450000,2.875991,8634000
2001-05-16,5.450000,5.600000,5.450000,5.550000,2.928761,16543361
2001-05-17,5.500000,5.550000,5.400000,5.550000,2.987982,11415000
2001-05-18,5.550000,5.600000,5.450000,5.500000,2.961064,5639592
2001-05-21,5.500000,5.500000,5.400000,5.450000,2.934144,5227048
2001-05-22,5.500000,5.550000,5.350000,5.400000,2.907226,11916000
2001-05-23,5.350000,5.550000,5.350000,5.550000,2.987982,10365000
2001-05-24,5.450000,5.700000,5.400000,5.700000,3.068739,10352000
2001-05-25,5.750000,5.850000,5.750000,5.800000,3.122576,22388000
2001-05-28,5.800000,5.900000,5.750000,5.850000,3.149495,10354290
2001-05-29,5.850000,5.900000,5.500000,5.550000,2.987982,18182000
2001-05-30,5.550000,5.550000,5.250000,5.450000,2.934144,16294000
2001-05-31,5.300000,5.400000,5.250000,5.300000,2.853389,9857639
2001-06-01,5.350000,5.400000,5.300000,5.350000,2.880307,7117916
2001-06-04,5.400000,5.750000,5.400000,5.750000,3.095658,12419000
2001-06-05,5.750000,5.900000,5.550000,5.750000,3.095658,25963446
2001-06-06,5.800000,5.800000,5.450000,5.500000,2.961064,9743400
2001-06-07,5.500000,5.600000,5.500000,5.550000,2.987982,2918100
2001-06-08,5.600000,5.700000,5.550000,5.650000,3.041820,4945000
2001-06-11,5.850000,6.000000,5.700000,5.800000,3.122576,27620000
2001-06-12,5.800000,5.850000,5.700000,5.700000,3.068739,8802000
2001-06-13,5.700000,5.700000,5.500000,5.650000,3.041820,9374000
2001-06-14,5.600000,5.600000,5.200000,5.300000,2.853389,17283300
2001-06-15,5.150000,5.350000,5.050000,5.300000,2.853389,16889177
2001-06-18,5.300000,5.350000,5.150000,5.200000,2.799551,5311900
2001-06-19,5.250000,5.250000,5.100000,5.150000,2.772632,6230000
2001-06-20,5.100000,5.300000,5.100000,5.150000,2.772632,6393400
2001-06-21,5.300000,5.400000,5.250000,5.300000,2.853389,8328000
2001-06-22,5.350000,5.400000,5.200000,5.250000,2.826470,6982688
2001-06-25,null,null,null,null,null,null
2001-06-26,5.250000,5.350000,5.200000,5.200000,2.799551,3016333
2001-06-27,5.200000,5.400000,5.200000,5.350000,2.880307,2778000
2001-06-28,5.300000,5.300000,5.100000,5.150000,2.772632,4802000
2001-06-29,5.200000,5.250000,5.100000,5.150000,2.772632,8577000
2001-07-02,null,null,null,null,null,null
2001-07-03,5.150000,5.200000,5.100000,5.150000,2.772632,2309000
2001-07-04,5.150000,5.250000,5.150000,5.250000,2.826470,3847000
2001-07-05,5.250000,5.250000,5.150000,5.150000,2.772632,1994000
2001-07-06,null,null,null,null,null,null
2001-07-09,5.000000,5.000000,4.800000,4.850000,2.611119,9701000
2001-07-10,4.825000,4.950000,4.825000,4.900000,2.638039,3921000
2001-07-11,4.850000,4.875000,4.800000,4.800000,2.584201,5035000
2001-07-12,4.850000,4.875000,4.800000,4.850000,2.611119,1767000
2001-07-13,4.850000,4.900000,4.750000,4.850000,2.611119,5100000
2001-07-16,4.850000,4.850000,4.600000,4.600000,2.476526,7151000
2001-07-17,4.600000,4.600000,4.350000,4.350000,2.341933,11321000
2001-07-18,4.400000,4.475000,4.225000,4.350000,2.341933,9853000
2001-07-19,4.275000,4.350000,4.275000,4.325000,2.328473,6388000
2001-07-20,4.350000,4.450000,4.325000,4.450000,2.395769,5610467
2001-07-23,4.450000,4.675000,4.400000,4.675000,2.516905,10864000
2001-07-24,4.625000,4.650000,4.500000,4.550000,2.449608,5296000
2001-07-25,null,null,null,null,null,null
2001-07-26,4.525000,4.575000,4.450000,4.450000,2.395769,5461000
2001-07-27,4.525000,4.575000,4.500000,4.575000,2.463066,1840000
2001-07-30,4.550000,4.575000,4.500000,4.525000,2.436148,912000
2001-07-31,4.525000,4.625000,4.450000,4.500000,2.422688,2929000
2001-08-01,4.475000,4.575000,4.475000,4.550000,2.449608,2588539
2001-08-02,4.575000,4.600000,4.500000,4.525000,2.436148,2916000
2001-08-03,4.500000,4.500000,4.300000,4.325000,2.328473,5486000
2001-08-06,4.300000,4.325000,4.150000,4.150000,2.234257,10598000
2001-08-07,4.175000,4.250000,4.125000,4.200000,2.261176,11381690
2001-08-08,4.200000,4.350000,4.200000,4.200000,2.261176,6062000
2001-08-09,4.150000,4.225000,4.125000,4.200000,2.261176,5190000
2001-08-10,4.200000,4.275000,4.175000,4.250000,2.288095,1792000
2001-08-13,4.250000,4.250000,4.175000,4.225000,2.274635,1514000
2001-08-14,4.225000,4.350000,4.200000,4.325000,2.328473,2143700
2001-08-15,4.300000,4.400000,4.250000,4.375000,2.355391,2264000
2001-08-16,4.350000,4.375000,4.200000,4.200000,2.261176,3128000
2001-08-17,4.225000,4.300000,4.225000,4.300000,2.315013,2054000
2001-08-20,4.200000,4.275000,4.200000,4.225000,2.274635,2964964
2001-08-21,4.225000,4.350000,4.225000,4.350000,2.341933,4382000
2001-08-22,4.300000,4.325000,4.250000,4.275000,2.301554,4815000
2001-08-23,4.300000,4.350000,4.250000,4.250000,2.288095,4394000
2001-08-24,4.275000,4.300000,4.200000,4.250000,2.288095,1276000
2001-08-27,4.325000,4.350000,4.225000,4.275000,2.301554,1291600
2001-08-28,4.200000,4.225000,4.150000,4.175000,2.247717,3039680
2001-08-29,4.125000,4.150000,4.075000,4.100000,2.207338,5019584
2001-08-30,4.050000,4.200000,4.050000,4.200000,2.261176,2904000
2001-08-31,4.175000,4.200000,4.100000,4.125000,2.220798,2342000
2001-09-03,4.100000,4.150000,4.050000,4.125000,2.220798,2938000
2001-09-04,4.050000,4.175000,4.050000,4.150000,2.234257,3069000
2001-09-05,4.100000,4.275000,4.075000,4.250000,2.288095,3852000
2001-09-06,4.250000,4.375000,4.200000,4.375000,2.355391,9288000
2001-09-07,4.350000,4.350000,4.100000,4.175000,2.247717,10526000
2001-09-10,4.075000,4.200000,4.075000,4.100000,2.207338,3250000
2001-09-11,4.150000,4.175000,4.100000,4.150000,2.234257,3047000
2001-09-12,3.800000,3.850000,3.450000,3.500000,1.884313,18444000
2001-09-13,3.500000,3.625000,3.475000,3.525000,1.897773,8858000
2001-09-14,3.600000,3.625000,3.400000,3.425000,1.843935,7497000
2001-09-17,3.375000,3.400000,3.200000,3.375000,1.817016,12954000
2001-09-18,3.400000,3.450000,3.150000,3.300000,1.776638,15589000
2001-09-19,3.275000,3.425000,3.275000,3.425000,1.843935,8538000
2001-09-20,3.175000,3.350000,3.175000,3.300000,1.827323,8190000
2001-09-21,3.125000,3.300000,3.125000,3.300000,1.827323,8407637
2001-09-24,null,null,null,null,null,null
2001-09-25,3.500000,3.525000,3.350000,3.400000,1.882697,8255000
2001-09-26,3.400000,3.475000,3.325000,3.450000,1.910384,5289545
2001-09-27,3.400000,3.525000,3.350000,3.500000,1.938069,6355450
2001-09-28,null,null,null,null,null,null
2001-10-01,null,null,null,null,null,null
2001-10-02,null,null,null,null,null,null
2001-10-03,3.550000,3.700000,3.525000,3.650000,2.021130,9528518
2001-10-04,3.725000,3.800000,3.675000,3.700000,2.048817,5088724
2001-10-05,3.725000,3.750000,3.600000,3.700000,2.048817,3494000
2001-10-08,3.600000,3.625000,3.475000,3.600000,1.993443,3620100
2001-10-09,3.600000,3.800000,3.600000,3.775000,2.090347,6842663
2001-10-10,3.750000,3.925000,3.750000,3.825000,2.118034,9838619
2001-10-11,3.900000,4.000000,3.850000,3.925000,2.173407,11477000
2001-10-12,3.925000,3.950000,3.650000,3.750000,2.076504,8366000
2001-10-15,3.700000,3.725000,3.625000,3.675000,2.034973,6920812
2001-10-16,3.700000,3.775000,3.675000,3.700000,2.048817,2280000
2001-10-17,3.750000,3.825000,3.725000,3.825000,2.118034,2864000
2001-10-18,3.800000,3.800000,3.725000,3.775000,2.090347,4766000
2001-10-19,3.775000,3.800000,3.700000,3.750000,2.076504,5876000
2001-10-22,3.750000,3.775000,3.725000,3.775000,2.090347,1384000
2001-10-23,3.850000,3.925000,3.800000,3.900000,2.159564,4360000
2001-10-24,3.900000,4.075000,3.875000,4.025000,2.228780,10756000
2001-10-25,null,null,null,null,null,null
2001-10-26,4.100000,4.175000,4.075000,4.125000,2.284153,9284904
2001-10-29,4.100000,4.100000,3.975000,4.075000,2.256467,5083000
2001-10-30,4.000000,4.175000,3.950000,4.150000,2.297997,7882500
2001-10-31,4.150000,4.150000,4.050000,4.100000,2.270310,7048000
2001-11-01,4.150000,4.200000,4.150000,4.175000,2.311841,5387860
2001-11-02,4.200000,4.225000,4.125000,4.200000,2.325684,6654000
2001-11-05,4.200000,4.350000,4.200000,4.325000,2.394900,6858000
2001-11-06,4.375000,4.400000,4.250000,4.250000,2.353371,5958000
2001-11-07,4.250000,4.275000,4.125000,4.175000,2.311841,7621807
2001-11-08,4.125000,4.300000,4.125000,4.250000,2.353371,4382000
2001-11-09,null,null,null,null,null,null
2001-11-12,4.350000,4.350000,4.275000,4.350000,2.408744,6197000
2001-11-13,4.300000,4.300000,4.225000,4.275000,2.367214,3096865
2001-11-14,4.300000,4.325000,4.300000,4.300000,2.381058,2935995
2001-11-15,4.300000,4.425000,4.300000,4.425000,2.450274,7293467
2001-11-16,4.450000,4.475000,4.400000,4.475000,2.477961,6670582
2001-11-19,4.500000,4.550000,4.450000,4.450000,2.464118,2807500
2001-11-20,4.450000,4.550000,4.325000,4.350000,2.408744,5697972
2001-11-21,4.300000,4.400000,4.300000,4.375000,2.422587,1308000
2001-11-22,4.550000,4.550000,4.300000,4.325000,2.394900,4022000
2001-11-23,4.300000,4.375000,4.250000,4.325000,2.394900,7052000
2001-11-26,4.375000,4.400000,4.300000,4.325000,2.394900,3674000
2001-11-27,4.325000,4.325000,4.250000,4.250000,2.353371,4358000
2001-11-28,4.300000,4.300000,4.125000,4.175000,2.311841,3235837
2001-11-29,4.125000,4.150000,4.100000,4.150000,2.297997,2080000
2001-11-30,4.200000,4.225000,4.175000,4.175000,2.311841,2666000
2001-12-03,4.200000,4.225000,4.150000,4.200000,2.325684,2175000
2001-12-04,4.200000,4.225000,4.175000,4.200000,2.325684,5083000
2001-12-05,4.200000,4.275000,4.200000,4.225000,2.339527,8820000
2001-12-06,4.250000,4.425000,4.250000,4.425000,2.450274,14650454
2001-12-07,4.425000,4.450000,4.375000,4.450000,2.464118,8247000
2001-12-10,4.400000,4.400000,4.350000,4.375000,2.422587,4416000
2001-12-11,4.350000,4.450000,4.300000,4.350000,2.408744,2809000
2001-12-12,4.400000,4.425000,4.275000,4.275000,2.367214,3309000
2001-12-13,4.200000,4.275000,4.100000,4.175000,2.311841,9452000
2001-12-14,4.100000,4.225000,4.025000,4.125000,2.284153,4510000
2001-12-17,4.175000,4.200000,4.125000,4.125000,2.284153,2676919
2001-12-18,4.175000,4.225000,4.100000,4.150000,2.297997,5694000
2001-12-19,4.200000,4.200000,4.150000,4.200000,2.325684,2540000
2001-12-20,4.175000,4.250000,4.175000,4.225000,2.339527,3717000
2001-12-21,4.150000,4.225000,4.125000,4.200000,2.325684,3305000
2001-12-24,4.175000,4.175000,4.150000,4.150000,2.297997,324000
2001-12-25,4.150000,4.150000,4.150000,4.150000,2.297997,0
2001-12-26,4.150000,4.150000,4.150000,4.150000,2.297997,0
2001-12-27,4.175000,4.200000,4.125000,4.200000,2.325684,928000
2001-12-28,4.175000,4.175000,4.100000,4.125000,2.284153,1896000
2001-12-31,4.125000,4.125000,4.000000,4.025000,2.228780,3638200
2002-01-01,4.025000,4.025000,4.025000,4.025000,2.228780,0
2002-01-02,4.025000,4.075000,3.975000,4.050000,2.242624,3540477
2002-01-03,4.050000,4.050000,4.050000,4.050000,2.242624,0
2002-01-04,4.200000,4.225000,4.150000,4.200000,2.325684,3336000
2002-01-07,4.200000,4.750000,4.200000,4.625000,2.561021,23752000
2002-01-08,4.600000,4.675000,4.450000,4.500000,2.491804,11706477
2002-01-09,4.525000,4.550000,4.350000,4.375000,2.422587,9622000
2002-01-10,4.375000,4.425000,4.325000,4.425000,2.450274,4010000
2002-01-11,4.450000,4.575000,4.425000,4.525000,2.505647,7808000
2002-01-14,4.525000,4.525000,4.350000,4.400000,2.436431,3068000
2002-01-15,4.350000,4.375000,4.300000,4.350000,2.408744,2478000
2002-01-16,4.350000,4.350000,4.225000,4.275000,2.367214,3822000
2002-01-17,4.225000,4.250000,4.175000,4.200000,2.325684,5551530
2002-01-18,4.225000,4.400000,4.225000,4.300000,2.381058,6603000
2002-01-21,4.300000,4.350000,4.275000,4.275000,2.367214,2263203
2002-01-22,4.300000,4.300000,4.225000,4.250000,2.353371,1799000
2002-01-23,4.200000,4.250000,4.150000,4.175000,2.311841,4921688
2002-01-24,4.225000,4.250000,4.150000,4.200000,2.325684,4973000
2002-01-25,4.250000,4.375000,4.150000,4.350000,2.408744,14634000
2002-01-28,4.375000,4.525000,4.375000,4.525000,2.505647,13054400
2002-01-29,4.500000,4.700000,4.500000,4.650000,2.574865,23647644
2002-01-30,4.600000,4.600000,4.475000,4.575000,2.533334,6208000
2002-01-31,4.575000,4.575000,4.575000,4.575000,2.533334,0
2002-02-01,4.500000,4.500000,4.375000,4.375000,2.422587,2766000
2002-02-04,4.350000,4.425000,4.325000,4.325000,2.394900,2856700
2002-02-05,4.275000,4.275000,4.150000,4.200000,2.325684,12418000
2002-02-06,4.225000,4.300000,4.225000,4.275000,2.367214,4854000
2002-02-07,4.275000,4.325000,4.225000,4.275000,2.367214,4132000
2002-02-08,4.275000,4.400000,4.250000,4.400000,2.436431,3257000
2002-02-11,4.375000,4.400000,4.350000,4.400000,2.436431,784000
2002-02-12,4.400000,4.400000,4.400000,4.400000,2.436431,0
2002-02-13,4.400000,4.400000,4.400000,4.400000,2.436431,0
2002-02-14,4.400000,4.400000,4.400000,4.400000,2.436431,0
2002-02-15,4.450000,4.500000,4.400000,4.500000,2.491804,4671579
2002-02-18,4.500000,4.625000,4.450000,4.600000,2.547177,10752000
2002-02-19,4.625000,4.625000,4.475000,4.575000,2.533334,6530000
2002-02-20,4.550000,4.625000,4.475000,4.550000,2.519491,8472000
2002-02-21,4.600000,4.725000,4.575000,4.675000,2.588708,15968000
2002-02-22,4.675000,4.750000,4.650000,4.700000,2.602552,6468000
2002-02-25,4.700000,4.700000,4.500000,4.525000,2.505647,3437000
2002-02-26,4.575000,4.625000,4.475000,4.550000,2.519491,3425000
2002-02-27,4.550000,4.675000,4.550000,4.600000,2.547177,4536000
2002-02-28,4.550000,4.600000,4.500000,4.525000,2.505647,3831000
2002-03-01,4.575000,4.575000,4.375000,4.425000,2.450274,4242600
2002-03-04,4.500000,4.600000,4.475000,4.575000,2.533334,7046000
2002-03-05,4.625000,4.700000,4.625000,4.650000,2.574865,6676000
2002-03-06,4.625000,4.700000,4.625000,4.625000,2.561021,2150000
2002-03-07,4.675000,4.900000,4.675000,4.900000,2.713299,13127028
2002-03-08,4.875000,5.100000,4.850000,5.050000,2.796358,23772052
2002-03-11,5.100000,5.300000,5.050000,5.300000,2.934792,11529000
2002-03-12,5.300000,5.500000,5.200000,5.400000,2.990165,19315732
2002-03-13,5.300000,5.350000,5.200000,5.250000,2.907105,4922000
2002-03-14,5.200000,5.250000,5.150000,5.200000,2.879418,4460000
2002-03-15,5.150000,5.300000,5.100000,5.200000,2.879418,5287000
2002-03-18,5.150000,5.250000,4.975000,5.250000,2.907105,4083000
2002-03-19,5.200000,5.200000,5.050000,5.100000,2.824044,1123000
2002-03-20,5.100000,5.250000,5.100000,5.250000,2.907105,3888000
2002-03-21,5.250000,5.250000,5.100000,5.100000,2.824044,3667090
2002-03-22,5.150000,5.350000,5.150000,5.250000,2.907105,4930000
2002-03-25,5.250000,5.250000,5.150000,5.200000,2.879418,3607000
2002-03-26,5.200000,5.200000,4.900000,5.000000,2.768671,5389223
2002-03-27,5.000000,5.300000,4.875000,5.100000,2.824044,8002000
2002-03-28,5.200000,5.350000,5.200000,5.300000,2.934792,8566000
2002-03-29,5.300000,5.300000,5.300000,5.300000,2.934792,0
2002-04-01,5.300000,5.300000,5.300000,5.300000,2.934792,0
2002-04-02,5.300000,5.400000,5.250000,5.350000,2.962478,6591280
2002-04-03,5.400000,5.450000,5.350000,5.400000,2.990165,5268000
2002-04-04,5.350000,5.750000,5.350000,5.750000,3.183972,22560690
2002-04-05,5.750000,5.750000,5.750000,5.750000,3.183972,0
2002-04-08,5.700000,5.800000,5.500000,5.500000,3.045538,15108324
2002-04-09,5.500000,5.750000,5.500000,5.750000,3.183972,7372000
2002-04-10,5.600000,5.650000,5.500000,5.550000,3.073225,3906633
2002-04-11,5.550000,5.650000,5.550000,5.650000,3.128598,3831000
2002-04-12,5.550000,5.600000,5.500000,5.600000,3.100913,2700000
2002-04-15,5.600000,5.800000,5.600000,5.750000,3.183972,5918000
2002-04-16,5.800000,5.800000,5.700000,5.750000,3.183972,4280000
2002-04-17,5.800000,5.800000,5.650000,5.700000,3.156285,5772000
2002-04-18,5.700000,5.700000,5.600000,5.650000,3.128598,4488462
2002-04-19,5.650000,5.650000,5.600000,5.650000,3.128598,3050000
2002-04-22,5.700000,5.850000,5.650000,5.800000,3.211660,5773584
2002-04-23,5.800000,6.000000,5.750000,5.950000,3.294719,12614282
2002-04-24,5.900000,6.150000,5.900000,6.050000,3.350092,26663116
2002-04-25,6.000000,6.050000,5.900000,6.000000,3.322406,13196825
2002-04-26,5.950000,5.950000,5.900000,5.950000,3.294719,4760584
2002-04-29,5.950000,6.200000,5.950000,6.100000,3.377779,12906000
2002-04-30,6.100000,6.250000,6.050000,6.150000,3.405466,7162000
2002-05-01,6.150000,6.150000,6.150000,6.150000,3.405466,0
2002-05-02,6.250000,6.250000,6.050000,6.150000,3.405466,9628000
2002-05-03,6.150000,6.500000,6.150000,6.400000,3.543899,24575000
2002-05-06,6.450000,6.450000,6.350000,6.450000,3.571586,7008715
2002-05-07,6.400000,6.500000,6.300000,6.450000,3.571586,5196000
2002-05-08,6.450000,6.450000,6.200000,6.350000,3.516212,5291551
2002-05-09,6.400000,6.450000,6.350000,6.400000,3.543899,8487288
2002-05-10,6.400000,6.450000,6.350000,6.450000,3.571586,7000000
2002-05-13,6.450000,6.450000,6.350000,6.400000,3.543899,1106000
2002-05-14,6.450000,6.450000,6.250000,6.300000,3.488525,4850000
2002-05-15,6.350000,6.400000,6.250000,6.300000,3.488525,4093000
2002-05-16,6.150000,6.350000,6.150000,6.300000,3.567809,9266000
2002-05-17,6.350000,6.550000,6.300000,6.450000,3.652759,10984932
2002-05-20,6.450000,6.450000,6.450000,6.450000,3.652759,0
2002-05-21,6.500000,6.750000,6.500000,6.700000,3.794338,13533274
2002-05-22,6.750000,6.750000,6.400000,6.600000,3.737706,5841000
2002-05-23,6.500000,6.500000,6.350000,6.400000,3.624442,1806269
2002-05-24,6.350000,6.600000,6.150000,6.600000,3.737706,11796000
2002-05-27,6.600000,6.650000,6.400000,6.600000,3.737706,8008421
2002-05-28,6.600000,6.600000,6.450000,6.500000,3.681075,4372000
2002-05-29,6.500000,6.600000,6.350000,6.500000,3.681075,3572000
2002-05-30,6.400000,6.500000,6.250000,6.500000,3.681075,4180000
2002-05-31,6.500000,6.500000,6.250000,6.300000,3.567809,2563343
2002-06-03,6.300000,6.500000,6.300000,6.500000,3.681075,6066000
2002-06-04,6.400000,6.400000,6.350000,6.350000,3.596127,2076000
2002-06-05,6.450000,6.450000,6.050000,6.100000,3.454547,13656000
2002-06-06,6.150000,6.450000,6.150000,6.450000,3.652759,14868157
2002-06-07,6.400000,6.500000,6.300000,6.500000,3.681075,4958000
2002-06-10,6.500000,6.500000,6.300000,6.350000,3.596127,3904000
2002-06-11,6.300000,6.350000,6.250000,6.300000,3.567809,2470000
2002-06-12,6.300000,6.400000,6.250000,6.400000,3.624442,2376000
2002-06-13,6.350000,6.450000,6.300000,6.400000,3.624442,4638337
2002-06-14,6.400000,6.450000,6.200000,6.200000,3.511179,2271000
2002-06-17,6.200000,6.200000,6.100000,6.150000,3.482863,2312000
2002-06-18,6.300000,6.300000,6.050000,6.100000,3.454547,3511153
2002-06-19,6.150000,6.150000,5.700000,5.750000,3.256335,9339646
2002-06-20,5.750000,5.900000,5.450000,5.900000,3.341284,9684000
2002-06-21,5.750000,5.950000,5.650000,5.950000,3.369599,3271000
2002-06-24,5.950000,6.350000,5.950000,6.350000,3.596127,4119000
2002-06-25,6.350000,6.350000,6.150000,6.200000,3.511179,3992000
2002-06-26,6.200000,6.200000,6.050000,6.100000,3.454547,4662000
2002-06-27,6.200000,6.200000,6.050000,6.150000,3.482863,1426085
2002-06-28,6.150000,6.250000,6.150000,6.250000,3.539494,2244000
2002-07-01,6.250000,6.250000,6.250000,6.250000,3.539494,0
2002-07-02,6.100000,6.200000,5.950000,6.000000,3.397915,6485541
2002-07-03,6.000000,6.500000,6.000000,6.450000,3.652759,10900000
2002-07-04,6.450000,6.600000,6.350000,6.500000,3.681075,5651230
2002-07-05,6.600000,6.600000,6.500000,6.550000,3.709390,5014619
2002-07-08,6.550000,6.600000,6.400000,6.450000,3.652759,2676000
2002-07-09,6.400000,6.500000,6.350000,6.500000,3.681075,1152000
2002-07-10,6.400000,6.450000,6.250000,6.250000,3.539494,1282619
2002-07-11,6.300000,6.350000,6.250000,6.350000,3.596127,591000
2002-07-12,6.400000,6.500000,6.400000,6.450000,3.652759,2193184
2002-07-15,6.400000,6.450000,6.300000,6.450000,3.652759,1042000
2002-07-16,6.300000,6.350000,6.300000,6.300000,3.567809,432000
2002-07-17,6.250000,6.250000,6.050000,6.100000,3.454547,3290000
2002-07-18,6.100000,6.150000,6.000000,6.000000,3.397915,3832000
2002-07-19,6.000000,6.000000,5.850000,5.850000,3.312967,5330000
2002-07-22,5.750000,5.850000,5.600000,5.850000,3.312967,4792000
2002-07-23,5.600000,5.900000,5.600000,5.850000,3.312967,3146000
2002-07-24,5.750000,5.800000,5.600000,5.750000,3.256335,3904000
2002-07-25,5.800000,5.900000,5.650000,5.650000,3.199703,2811189
2002-07-26,5.700000,5.750000,5.600000,5.650000,3.199703,2454000
2002-07-29,5.750000,5.750000,5.600000,5.600000,3.171388,2022000
2002-07-30,5.800000,5.950000,5.800000,5.900000,3.341284,2368000
2002-07-31,5.900000,6.400000,5.900000,6.350000,3.596127,3624000
2002-08-01,6.350000,6.400000,5.950000,6.000000,3.397915,3484708
2002-08-02,5.900000,5.900000,5.700000,5.750000,3.256335,4222000
2002-08-05,5.650000,5.650000,5.250000,5.250000,2.973176,9278100
2002-08-06,5.200000,5.250000,5.050000,5.150000,2.916543,4172000
2002-08-07,5.400000,5.500000,5.400000,5.400000,3.058124,3053791
2002-08-08,5.450000,5.500000,5.350000,5.400000,3.058124,3172000
2002-08-09,5.450000,5.650000,5.400000,5.550000,3.143071,5803000
2002-08-12,5.600000,5.750000,5.550000,5.600000,3.171388,4596000
2002-08-13,5.600000,5.700000,5.600000,5.650000,3.199703,5286000
2002-08-14,5.650000,5.700000,5.550000,5.700000,3.228019,3487500
2002-08-15,5.750000,5.750000,5.500000,5.600000,3.171388,5501000
2002-08-16,5.650000,5.650000,5.400000,5.400000,3.058124,3197000
2002-08-19,5.400000,5.450000,5.350000,5.350000,3.029807,2973974
2002-08-20,5.400000,5.450000,5.300000,5.400000,3.058124,11766000
2002-08-21,5.400000,5.650000,5.350000,5.600000,3.171388,8941000
2002-08-22,5.650000,5.700000,5.600000,5.700000,3.228019,2921219
2002-08-23,5.700000,5.700000,5.700000,5.700000,3.228019,0
2002-08-26,5.750000,5.800000,5.650000,5.800000,3.284652,3020000
2002-08-27,5.750000,5.750000,5.500000,5.550000,3.143071,1658000
2002-08-28,5.450000,5.550000,5.450000,5.550000,3.143071,1953000
2002-08-29,5.500000,5.550000,5.450000,5.450000,3.086440,5772000
2002-08-30,5.500000,5.500000,5.350000,5.350000,3.029807,3654500
2002-09-02,5.400000,5.500000,5.350000,5.400000,3.058124,2726150
2002-09-03,5.400000,5.400000,5.300000,5.300000,3.001491,4277000
2002-09-04,5.200000,5.200000,5.050000,5.200000,2.944860,6570000
2002-09-05,5.250000,5.350000,5.150000,5.300000,3.001491,6784200
2002-09-06,5.300000,5.350000,5.250000,5.250000,2.973176,5097000
2002-09-09,5.300000,5.300000,5.250000,5.250000,2.973176,1590000
2002-09-10,5.350000,5.650000,5.350000,5.600000,3.171388,5382000
2002-09-11,5.650000,5.750000,5.600000,5.750000,3.256335,4410000
2002-09-12,5.750000,5.900000,5.700000,5.850000,3.312967,4868000
2002-09-13,5.750000,5.850000,5.650000,5.700000,3.228019,5725090
2002-09-16,5.750000,5.800000,5.650000,5.750000,3.256335,2645175
2002-09-17,5.800000,5.950000,5.800000,5.950000,3.369599,2956000
2002-09-18,5.950000,5.950000,5.650000,5.750000,3.256335,2371810
2002-09-19,5.550000,5.750000,5.550000,5.650000,3.262108,1626000
2002-09-20,5.600000,5.750000,5.600000,5.750000,3.319845,2699402
2002-09-23,5.700000,5.800000,5.650000,5.700000,3.290976,1538000
2002-09-24,5.600000,5.700000,5.600000,5.600000,3.233240,1192368
2002-09-25,5.550000,5.550000,5.350000,5.350000,3.088899,3536000
2002-09-26,5.500000,5.600000,5.400000,5.450000,3.146636,1794000
2002-09-27,5.500000,5.600000,5.500000,5.550000,3.204372,2362000
2002-09-30,5.400000,5.450000,5.350000,5.450000,3.146636,4088000
2002-10-01,5.450000,5.450000,5.450000,5.450000,3.146636,0
2002-10-02,5.550000,5.550000,5.450000,5.450000,3.146636,4200000
2002-10-03,5.450000,5.450000,5.300000,5.400000,3.117768,3986000
2002-10-04,5.300000,5.450000,5.250000,5.350000,3.088899,2334000
2002-10-07,5.300000,5.450000,5.250000,5.300000,3.060031,2990046
2002-10-08,5.300000,5.400000,5.300000,5.350000,3.088899,2678000
2002-10-09,5.400000,5.500000,5.400000,5.450000,3.146636,3934000
2002-10-10,5.400000,5.600000,5.350000,5.400000,3.117768,4745500
2002-10-11,5.500000,5.650000,5.500000,5.550000,3.204372,3888000
2002-10-14,5.550000,5.550000,5.550000,5.550000,3.204372,0
2002-10-15,5.750000,6.050000,5.700000,6.000000,3.464186,7882000
2002-10-16,6.000000,6.150000,6.000000,6.000000,3.464186,5912000
2002-10-17,6.000000,6.050000,5.850000,5.900000,3.406451,3070726
2002-10-18,6.000000,6.100000,5.600000,5.600000,3.233240,6763350
2002-10-21,5.550000,5.950000,5.550000,5.950000,3.435318,3759000
2002-10-22,6.000000,6.000000,5.750000,5.750000,3.319845,840000
2002-10-23,5.800000,6.150000,5.800000,6.100000,3.521922,3452000
2002-10-24,6.000000,6.050000,6.000000,6.000000,3.464186,1266000
2002-10-25,5.950000,5.950000,5.900000,5.900000,3.406451,630000
2002-10-28,5.900000,6.200000,5.900000,6.200000,3.579660,1758000
2002-10-29,6.050000,6.050000,5.900000,5.900000,3.406451,878000
2002-10-30,6.000000,6.000000,5.850000,5.950000,3.435318,680000
2002-10-31,5.900000,6.250000,5.850000,6.250000,3.608527,4563930
2002-11-01,6.200000,6.200000,6.000000,6.050000,3.493054,1513000
2002-11-04,6.150000,6.200000,6.050000,6.200000,3.579660,1245000
2002-11-05,6.150000,6.150000,6.050000,6.100000,3.521922,1360000
2002-11-06,6.150000,6.300000,6.150000,6.250000,3.608527,4986000
2002-11-07,6.200000,6.300000,6.150000,6.200000,3.579660,3800984
2002-11-08,6.200000,6.300000,6.150000,6.300000,3.637394,4718887
2002-11-11,6.300000,6.300000,6.150000,6.300000,3.637394,2857150
2002-11-12,6.200000,6.200000,6.150000,6.200000,3.579660,421000
2002-11-13,6.200000,6.200000,5.950000,6.000000,3.464186,5177000
2002-11-14,6.050000,6.150000,6.000000,6.050000,3.493054,1238000
2002-11-15,6.100000,6.300000,6.100000,6.250000,3.608527,2850000
2002-11-18,6.250000,6.350000,6.200000,6.350000,3.666264,1810000
2002-11-19,6.400000,6.400000,6.250000,6.250000,3.608527,1782000
2002-11-20,6.200000,6.250000,6.150000,6.150000,3.550791,1004000
2002-11-21,6.200000,6.250000,6.200000,6.250000,3.608527,1259022
2002-11-22,6.300000,6.350000,6.100000,6.100000,3.521922,2228440
2002-11-25,6.100000,6.250000,6.100000,6.250000,3.608527,1023000
2002-11-26,6.250000,6.300000,6.200000,6.200000,3.579660,1134000
2002-11-27,6.200000,6.300000,6.100000,6.100000,3.521922,939440
2002-11-28,6.250000,6.300000,6.150000,6.200000,3.579660,2898000
2002-11-29,6.150000,6.350000,6.100000,6.100000,3.521922,1954000
2002-12-02,6.100000,6.100000,6.100000,6.100000,3.521922,0
2002-12-03,6.350000,6.450000,6.300000,6.400000,3.695132,5277785
2002-12-04,6.300000,6.450000,6.300000,6.350000,3.666264,2960000
2002-12-05,6.350000,6.450000,6.350000,6.450000,3.724000,2703000
2002-12-06,6.400000,6.550000,6.400000,6.550000,3.781737,3596690
2002-12-09,6.600000,6.600000,6.400000,6.450000,3.724000,2486000
2002-12-10,6.450000,6.550000,6.400000,6.550000,3.781737,2522000
2002-12-11,6.600000,6.650000,6.500000,6.600000,3.810605,3657000
2002-12-12,6.650000,6.800000,6.550000,6.800000,3.926078,6853428
2002-12-13,6.750000,7.050000,6.500000,6.550000,3.781737,11614000
2002-12-16,6.450000,6.550000,6.350000,6.500000,3.752869,10424041
2002-12-17,6.600000,6.700000,6.600000,6.700000,3.868341,6191400
2002-12-18,6.700000,7.000000,6.700000,7.000000,4.041550,17722600
2002-12-19,7.000000,7.000000,6.650000,6.900000,3.983815,8908000
2002-12-20,6.800000,6.900000,6.650000,6.800000,3.926078,8256000
2002-12-23,6.750000,6.750000,6.650000,6.750000,3.897209,2258800
2002-12-24,6.600000,6.600000,6.500000,6.550000,3.781737,2551000
2002-12-25,6.550000,6.550000,6.550000,6.550000,3.781737,0
2002-12-26,6.550000,6.550000,6.550000,6.550000,3.781737,0
2002-12-27,6.500000,6.550000,6.450000,6.550000,3.781737,1640000
2002-12-30,6.450000,6.500000,6.350000,6.400000,3.695132,2052320
2002-12-31,6.400000,6.450000,6.300000,6.400000,3.695132,666000
2003-01-01,6.400000,6.400000,6.400000,6.400000,3.695132,0
2003-01-02,6.450000,6.650000,6.450000,6.550000,3.781737,1816000
2003-01-03,6.700000,6.850000,6.700000,6.850000,3.954947,5633000
2003-01-06,6.900000,7.000000,6.800000,7.000000,4.041550,8730000
2003-01-07,7.000000,7.050000,6.900000,6.900000,3.983815,7567500
2003-01-08,6.850000,6.950000,6.750000,6.800000,3.926078,3053000
2003-01-09,6.850000,6.950000,6.800000,6.950000,4.012681,2913700
2003-01-10,7.000000,7.150000,6.950000,7.150000,4.128155,10860000
2003-01-13,7.250000,7.650000,7.250000,7.500000,4.330233,20550000
2003-01-14,7.450000,7.500000,7.150000,7.200000,4.157023,8789400
2003-01-15,7.200000,7.500000,7.200000,7.450000,4.301365,9304000
2003-01-16,7.450000,7.450000,7.000000,7.050000,4.070418,12301000
2003-01-17,7.100000,7.150000,7.050000,7.100000,4.099286,5247000
2003-01-20,7.000000,7.300000,7.000000,7.250000,4.185892,3181000
2003-01-21,7.300000,7.450000,7.300000,7.350000,4.243628,6978000
2003-01-22,7.300000,7.400000,7.300000,7.350000,4.243628,7062000
2003-01-23,7.300000,7.300000,7.050000,7.050000,4.070418,7074000
2003-01-24,6.900000,7.100000,6.900000,7.050000,4.070418,6865000
2003-01-27,7.000000,7.000000,6.800000,6.900000,3.983815,4807933
2003-01-28,6.900000,7.150000,6.900000,7.150000,4.128155,4724100
2003-01-29,7.200000,7.200000,7.050000,7.150000,4.128155,4557000
2003-01-30,7.150000,7.250000,7.150000,7.250000,4.185892,8013000
2003-01-31,7.250000,7.250000,7.250000,7.250000,4.185892,0
2003-02-03,7.250000,7.250000,7.250000,7.250000,4.185892,0
2003-02-04,7.300000,7.400000,7.300000,7.350000,4.243628,10486273
2003-02-05,7.350000,7.400000,7.200000,7.300000,4.214761,6473000
2003-02-06,7.350000,7.350000,7.250000,7.300000,4.214761,4009899
2003-02-07,7.350000,7.350000,6.950000,7.150000,4.128155,5133000
2003-02-10,7.150000,7.150000,7.050000,7.100000,4.099286,7716000
2003-02-11,7.050000,7.050000,6.900000,7.000000,4.041550,9910000
2003-02-12,6.950000,7.050000,6.950000,7.050000,4.070418,7747111
2003-02-13,6.950000,6.950000,6.650000,6.750000,3.897209,11164000
2003-02-14,6.750000,6.900000,6.750000,6.800000,3.926078,13953310
2003-02-17,6.900000,6.950000,6.800000,6.900000,3.983815,6658000
2003-02-18,6.900000,7.050000,6.900000,6.950000,4.012681,5028000
2003-02-19,7.000000,7.100000,7.000000,7.050000,4.070418,8673690
2003-02-20,7.000000,7.100000,6.950000,7.050000,4.070418,5469200
2003-02-21,7.050000,7.150000,6.950000,7.000000,4.041550,6813000
2003-02-24,7.000000,7.100000,7.000000,7.050000,4.070418,4610000
2003-02-25,7.050000,7.100000,7.050000,7.100000,4.099286,4851500
2003-02-26,7.100000,7.350000,7.100000,7.250000,4.185892,14807000
2003-02-27,7.250000,7.250000,7.100000,7.150000,4.128155,3952000
2003-02-28,7.150000,7.150000,7.050000,7.050000,4.070418,4246445
2003-03-03,7.000000,7.100000,6.950000,7.000000,4.041550,7346000
2003-03-04,7.000000,7.000000,6.900000,6.900000,3.983815,2114000
2003-03-05,6.900000,6.900000,6.800000,6.900000,3.983815,5507560
2003-03-06,6.850000,6.850000,6.600000,6.700000,3.868341,3600000
2003-03-07,6.700000,6.700000,6.550000,6.550000,3.781737,2514000
2003-03-10,6.550000,6.550000,6.350000,6.350000,3.666264,4597000
2003-03-11,6.400000,6.800000,6.350000,6.800000,3.926078,5919293
2003-03-12,6.800000,6.950000,6.750000,6.800000,3.926078,11960200
2003-03-13,6.800000,6.800000,6.500000,6.750000,3.897209,8892000
2003-03-14,6.850000,6.900000,6.700000,6.700000,3.868341,3521000
2003-03-17,6.800000,6.800000,6.550000,6.700000,3.868341,5755000
2003-03-18,6.800000,7.050000,6.800000,6.900000,3.983815,9605000
2003-03-19,6.850000,7.250000,6.850000,7.050000,4.070418,9979700
2003-03-20,7.050000,7.200000,6.950000,7.200000,4.157023,4017000
2003-03-21,7.250000,7.400000,7.100000,7.100000,4.099286,4235000
2003-03-24,7.150000,7.350000,7.150000,7.300000,4.214761,2581000
2003-03-25,7.050000,7.400000,7.050000,7.400000,4.272497,3283000
2003-03-26,7.400000,7.400000,7.000000,7.050000,4.070418,2961000
2003-03-27,7.000000,7.100000,6.850000,7.100000,4.099286,5416000
2003-03-28,7.100000,7.300000,7.100000,7.300000,4.214761,1341000
2003-03-31,7.200000,7.200000,6.850000,6.900000,3.983815,2623528
2003-04-01,6.950000,6.950000,6.800000,6.850000,3.954947,4130320
2003-04-02,6.850000,7.100000,6.850000,7.100000,4.099286,1688000
2003-04-03,7.150000,7.150000,7.050000,7.150000,4.128155,1078000
2003-04-04,6.900000,7.200000,6.900000,7.150000,4.128155,1968000
2003-04-07,7.100000,7.100000,7.000000,7.100000,4.099286,1614000
2003-04-08,7.100000,7.100000,6.950000,6.950000,4.012681,3219800
2003-04-09,6.950000,7.150000,6.900000,7.100000,4.099286,3322000
2003-04-10,7.050000,7.250000,7.050000,7.250000,4.185892,4743000
2003-04-11,7.200000,7.500000,7.200000,7.350000,4.243628,5268000
2003-04-14,7.250000,7.250000,7.150000,7.150000,4.128155,3242600
2003-04-15,7.100000,7.100000,6.950000,7.100000,4.099286,5192000
2003-04-16,7.050000,7.150000,6.950000,7.100000,4.099286,5690100
2003-04-17,7.150000,7.350000,7.100000,7.300000,4.214761,6579655
2003-04-18,7.300000,7.300000,7.300000,7.300000,4.214761,0
2003-04-21,7.300000,7.300000,7.300000,7.300000,4.214761,0
2003-04-22,7.050000,7.100000,6.750000,6.850000,3.954947,7899686
2003-04-23,6.800000,6.950000,6.350000,6.650000,3.839473,17747000
2003-04-24,6.500000,6.600000,5.850000,6.500000,3.752869,39345192
2003-04-25,6.300000,6.750000,6.300000,6.600000,3.810605,15818000
2003-04-28,6.600000,6.600000,6.450000,6.550000,3.781737,3418000
2003-04-29,6.650000,6.950000,6.650000,6.850000,3.954947,8030100
2003-04-30,6.850000,6.850000,6.600000,6.600000,3.810605,5879768
2003-05-01,6.600000,6.600000,6.600000,6.600000,3.810605,0
2003-05-02,6.750000,6.850000,6.650000,6.750000,3.897209,4416900
2003-05-05,6.800000,7.000000,6.800000,6.950000,4.012681,4042200
2003-05-06,7.100000,7.200000,7.000000,7.150000,4.128155,5380720
2003-05-07,7.100000,7.100000,6.900000,7.000000,4.041550,5070000
2003-05-08,7.000000,7.000000,7.000000,7.000000,4.041550,0
2003-05-09,7.000000,7.000000,6.850000,6.950000,4.012681,10886720
2003-05-12,7.350000,7.350000,7.250000,7.350000,4.243628,11026000
2003-05-13,7.350000,7.450000,7.300000,7.350000,4.243628,6278000
2003-05-14,7.400000,7.400000,7.300000,7.350000,4.243628,4270000
2003-05-15,7.300000,7.450000,7.300000,7.450000,4.301365,4045000
2003-05-16,7.400000,7.450000,7.350000,7.400000,4.378281,8600200
2003-05-19,7.400000,7.400000,7.250000,7.350000,4.348697,4096000
2003-05-20,7.300000,7.350000,7.300000,7.300000,4.319115,2916000
2003-05-21,7.350000,7.400000,7.250000,7.300000,4.319115,5500000
2003-05-22,7.350000,7.600000,7.350000,7.550000,4.467029,11936000
2003-05-23,7.650000,7.700000,7.400000,7.600000,4.496612,17170000
2003-05-26,7.700000,7.800000,7.650000,7.800000,4.614944,11656500
2003-05-27,7.750000,7.800000,7.600000,7.600000,4.496612,6360000
2003-05-28,7.700000,7.750000,7.600000,7.650000,4.526196,6914000
2003-05-29,7.800000,8.000000,7.750000,7.950000,4.703691,19265001
2003-05-30,7.950000,8.100000,7.800000,7.800000,4.614944,11958600
2003-06-02,7.950000,8.100000,7.950000,8.100000,4.792443,6774631
2003-06-03,8.000000,8.050000,7.950000,8.050000,4.762859,4835896
2003-06-04,8.050000,8.050000,8.050000,8.050000,4.762859,0
2003-06-05,8.250000,8.300000,7.950000,7.950000,4.703691,15597400
2003-06-06,8.150000,8.550000,8.100000,8.400000,4.969940,45759202
2003-06-09,8.300000,8.350000,8.150000,8.200000,4.851607,14127200
2003-06-10,8.050000,8.250000,8.000000,8.150000,4.822025,7831000
2003-06-11,8.300000,8.300000,8.050000,8.100000,4.792443,6586759
2003-06-12,8.200000,8.400000,8.150000,8.350000,4.940357,8523632
2003-06-13,8.350000,8.900000,8.350000,8.750000,5.177021,10132000
2003-06-16,8.800000,8.800000,8.600000,8.750000,5.177021,3376000
2003-06-17,8.800000,8.950000,8.800000,8.900000,5.265770,2180000
2003-06-18,8.750000,8.800000,8.500000,8.550000,5.058689,5796716
2003-06-19,8.600000,8.650000,8.400000,8.600000,5.088273,8011557
2003-06-20,8.500000,8.650000,8.500000,8.600000,5.088273,2672000
2003-06-23,8.550000,8.800000,8.400000,8.400000,4.969940,2566000
2003-06-24,8.400000,8.400000,8.200000,8.300000,4.910773,3227000
2003-06-25,8.350000,8.500000,8.300000,8.500000,5.029106,2714000
2003-06-26,8.400000,8.400000,8.050000,8.300000,4.910773,4438000
2003-06-27,8.350000,8.400000,8.300000,8.400000,4.969940,4010000
2003-06-30,8.400000,8.400000,8.100000,8.150000,4.822025,3848000
2003-07-01,8.150000,8.150000,8.150000,8.150000,4.822025,0
2003-07-02,8.150000,8.400000,8.150000,8.300000,4.910773,5912895
2003-07-03,8.400000,8.500000,8.300000,8.400000,4.969940,4128000
2003-07-04,8.350000,8.350000,8.300000,8.350000,4.940357,2616000
2003-07-07,8.350000,8.600000,8.250000,8.550000,5.058689,8081814
2003-07-08,8.650000,8.800000,8.500000,8.500000,5.029106,7068000
2003-07-09,8.600000,8.750000,8.550000,8.550000,5.058689,6222000
2003-07-10,8.600000,8.800000,8.600000,8.750000,5.177021,5271000
2003-07-11,8.750000,8.750000,8.550000,8.650000,5.117854,4675340
2003-07-14,8.750000,8.800000,8.600000,8.600000,5.088273,4818000
2003-07-15,8.700000,8.800000,8.600000,8.700000,5.147436,6573073
2003-07-16,8.700000,9.000000,8.650000,8.950000,5.295352,7812808
2003-07-17,8.700000,8.900000,8.500000,8.650000,5.117854,6678000
2003-07-18,8.600000,8.600000,8.500000,8.500000,5.029106,3350000
2003-07-21,8.500000,8.600000,8.300000,8.300000,4.910773,6190000
2003-07-22,8.250000,8.300000,8.100000,8.200000,4.851607,9581210
2003-07-23,8.200000,8.200000,7.650000,7.750000,4.585361,24268952
2003-07-24,7.900000,8.100000,7.800000,8.100000,4.792443,13390000
2003-07-25,8.000000,8.100000,7.900000,8.100000,4.792443,6057617
2003-07-28,8.150000,8.350000,8.150000,8.350000,4.940357,11432000
2003-07-29,8.350000,8.350000,8.250000,8.350000,4.940357,2818000
2003-07-30,8.300000,8.400000,8.100000,8.150000,4.822025,3576456
2003-07-31,8.150000,8.300000,8.100000,8.300000,4.910773,2236044
2003-08-01,8.300000,8.400000,8.300000,8.400000,4.969940,4016000
2003-08-04,8.350000,8.450000,8.300000,8.400000,4.969940,5781808
2003-08-05,8.350000,8.450000,8.350000,8.400000,4.969940,2386985
2003-08-06,8.350000,8.350000,8.150000,8.150000,4.822025,2184000
2003-08-07,8.200000,8.300000,8.100000,8.200000,4.851607,4607000
2003-08-08,8.250000,8.400000,8.200000,8.300000,4.910773,4381000
2003-08-11,8.350000,8.600000,8.300000,8.600000,5.088273,5118000
2003-08-12,8.600000,8.700000,8.500000,8.600000,5.088273,3568922
2003-08-13,8.650000,8.750000,8.600000,8.650000,5.117854,3086452
2003-08-14,8.650000,8.650000,8.200000,8.300000,4.910773,7243405
2003-08-15,8.300000,8.300000,8.200000,8.300000,4.910773,4687100
2003-08-18,8.350000,8.650000,8.350000,8.650000,5.117854,10086000
2003-08-19,8.700000,8.750000,8.350000,8.550000,5.058689,7089152
2003-08-20,8.450000,8.650000,8.350000,8.550000,5.058689,6640000
2003-08-21,8.550000,8.650000,8.550000,8.550000,5.058689,2398000
2003-08-22,8.600000,8.650000,8.500000,8.550000,5.058689,4530000
2003-08-25,8.500000,8.600000,8.350000,8.450000,4.999524,3438000
2003-08-26,8.400000,8.500000,8.300000,8.450000,4.999524,4365000
2003-08-27,8.400000,8.500000,8.400000,8.400000,4.969940,3184000
2003-08-28,8.450000,8.500000,8.450000,8.500000,5.029106,1631000
2003-08-29,8.500000,8.800000,8.500000,8.700000,5.147436,6675000
2003-09-01,8.800000,9.450000,8.800000,9.400000,5.561601,13863000
2003-09-02,9.450000,9.600000,9.250000,9.500000,5.620765,4422000
2003-09-03,9.650000,9.750000,9.600000,9.650000,5.709513,8600000
2003-09-04,9.750000,9.850000,9.350000,9.400000,5.561601,15156000
2003-09-05,9.350000,9.450000,9.100000,9.100000,5.384102,8097100
2003-09-08,9.150000,9.350000,9.100000,9.300000,5.502435,3674000
2003-09-09,9.300000,9.350000,9.100000,9.100000,5.384102,4137617
2003-09-10,8.950000,9.000000,8.800000,8.900000,5.265770,7711000
2003-09-11,8.900000,9.100000,8.900000,9.050000,5.354518,4116333
2003-09-12,9.050000,9.050000,9.050000,9.050000,5.354518,0
2003-09-15,8.900000,9.100000,8.900000,9.050000,5.354518,3275000
2003-09-16,9.000000,9.300000,9.000000,9.150000,5.413685,5401860
2003-09-17,9.150000,9.250000,8.800000,9.000000,5.324936,14206000
2003-09-18,8.950000,8.950000,8.650000,8.750000,5.177021,11165000
2003-09-19,8.850000,8.950000,8.750000,8.750000,5.177021,5265000
2003-09-22,8.700000,8.950000,8.550000,8.600000,5.088273,7238000
2003-09-23,8.650000,8.700000,8.400000,8.550000,5.058689,11774000
2003-09-24,8.600000,8.850000,8.550000,8.800000,5.206603,17084675
2003-09-25,8.700000,9.000000,8.650000,8.750000,5.177021,15633000
2003-09-26,8.750000,8.850000,8.700000,8.850000,5.236187,6953000
2003-09-29,8.850000,8.950000,8.750000,8.800000,5.206603,6474000
2003-09-30,8.850000,8.950000,8.750000,8.800000,5.206603,7607624
2003-10-01,8.800000,8.800000,8.800000,8.800000,5.206603,0
2003-10-02,8.950000,9.000000,8.700000,8.900000,5.265770,13168138
2003-10-03,8.900000,9.000000,8.850000,9.000000,5.324936,5222193
2003-10-06,9.050000,9.300000,8.950000,9.200000,5.443266,14142832
2003-10-07,9.350000,9.450000,9.200000,9.400000,5.561601,12477509
2003-10-08,9.500000,9.800000,9.500000,9.650000,5.709513,21143948
2003-10-09,9.650000,9.700000,9.400000,9.550000,5.732324,6999816
2003-10-10,9.700000,9.700000,9.500000,9.500000,5.702311,4949840
2003-10-13,9.600000,9.650000,9.400000,9.600000,5.762336,2756700
2003-10-14,9.650000,9.750000,9.450000,9.550000,5.732324,5746865
2003-10-15,9.550000,9.750000,9.450000,9.700000,5.822361,7937766
2003-10-16,9.750000,10.200000,9.650000,10.150000,6.092468,14605345
2003-10-17,10.100000,10.200000,9.850000,9.950000,5.972421,8127136
2003-10-20,10.150000,10.450000,10.100000,10.450000,6.272543,12248757
2003-10-21,10.450000,10.600000,10.300000,10.600000,6.362579,10866252
2003-10-22,10.550000,10.750000,10.350000,10.600000,6.362579,6648767
2003-10-23,10.450000,10.500000,9.750000,9.800000,5.882384,8324532
2003-10-24,9.850000,9.950000,9.400000,9.700000,5.822361,8302851
2003-10-27,9.850000,10.150000,9.800000,10.000000,6.002433,7176598
2003-10-28,10.150000,10.300000,10.050000,10.200000,6.122481,8442279
2003-10-29,10.350000,10.500000,10.150000,10.250000,6.152493,5060029
2003-10-30,10.250000,10.450000,10.100000,10.400000,6.242530,5578377
2003-10-31,10.300000,10.650000,10.200000,10.550000,6.332568,7581410
2003-11-03,10.350000,10.750000,10.350000,10.450000,6.272543,2940000
2003-11-04,10.600000,10.650000,10.450000,10.550000,6.332568,4939869
2003-11-05,10.600000,10.650000,10.350000,10.550000,6.332568,2972449
2003-11-06,10.550000,10.650000,10.100000,10.200000,6.122481,4062275
2003-11-07,10.250000,10.400000,10.150000,10.300000,6.182506,3259906
2003-11-10,10.250000,10.400000,9.900000,10.300000,6.182506,3033864
2003-11-11,10.000000,10.300000,9.950000,10.050000,6.032445,5123478
2003-11-12,10.150000,10.200000,10.000000,10.100000,6.062457,4316827
2003-11-13,10.300000,10.300000,9.950000,10.050000,6.032445,9380607
2003-11-14,10.050000,10.250000,10.050000,10.050000,6.032445,4696663
2003-11-17,9.950000,10.000000,9.850000,9.950000,5.972421,4676312
2003-11-18,9.950000,9.950000,9.800000,9.850000,5.912397,4417706
2003-11-19,9.800000,9.850000,9.600000,9.600000,5.762336,4932395
2003-11-20,9.700000,9.800000,9.500000,9.550000,5.732324,4026363
2003-11-21,9.400000,9.450000,9.200000,9.250000,5.552249,8384591
2003-11-24,9.250000,9.350000,9.200000,9.300000,5.582264,8692488
2003-11-25,9.400000,9.600000,9.400000,9.500000,5.702311,3842566
2003-11-26,9.650000,9.800000,9.550000,9.800000,5.882384,7964433
2003-11-27,9.800000,9.950000,9.700000,9.950000,5.972421,3558000
2003-11-28,10.100000,10.300000,9.950000,10.250000,6.152493,6364894
2003-12-01,10.400000,10.600000,10.300000,10.500000,6.302556,7366000
2003-12-02,10.450000,10.500000,10.100000,10.200000,6.122481,6292558
2003-12-03,10.200000,10.350000,10.000000,10.050000,6.032445,3909377
2003-12-04,10.050000,10.250000,10.050000,10.250000,6.152493,3243638
2003-12-05,10.250000,10.300000,10.000000,10.200000,6.122481,3034985
2003-12-08,10.150000,10.150000,10.000000,10.150000,6.092468,1206321
2003-12-09,10.100000,10.350000,10.050000,10.200000,6.122481,2145228
2003-12-10,10.250000,10.450000,10.100000,10.100000,6.062457,4042341
2003-12-11,10.100000,10.450000,10.000000,10.400000,6.242530,8844217
2003-12-12,10.400000,10.600000,10.400000,10.550000,6.332568,6643328
2003-12-15,10.550000,10.750000,10.300000,10.400000,6.242530,7390412
2003-12-16,10.400000,10.400000,10.000000,10.400000,6.242530,7665611
2003-12-17,10.450000,10.450000,9.950000,10.100000,6.062457,5626546
2003-12-18,10.100000,10.150000,10.000000,10.000000,6.002433,3270476
2003-12-19,10.150000,10.350000,10.100000,10.150000,6.092468,6867795
2003-12-22,10.250000,10.350000,10.200000,10.300000,6.182506,3090982
2003-12-23,10.350000,10.400000,10.050000,10.050000,6.032445,4189802
2003-12-24,10.250000,10.250000,10.050000,10.100000,6.062457,2369415
2003-12-25,10.100000,10.100000,10.100000,10.100000,6.062457,0
2003-12-26,10.100000,10.100000,10.100000,10.100000,6.062457,0
2003-12-29,10.300000,10.500000,10.050000,10.450000,6.272543,4756094
2003-12-30,10.500000,10.650000,10.450000,10.500000,6.302556,7043654
2003-12-31,10.500000,10.550000,10.200000,10.200000,6.122481,1196000
2004-01-01,10.200000,10.200000,10.200000,10.200000,6.122481,0
2004-01-02,10.500000,10.800000,10.500000,10.800000,6.482627,5349019
2004-01-05,10.750000,11.450000,10.750000,11.350000,6.812762,8141640
2004-01-06,11.400000,11.400000,11.050000,11.150000,6.692713,4771813
2004-01-07,11.200000,11.900000,11.200000,11.850000,7.112885,8568969
2004-01-08,11.500000,12.100000,11.500000,12.100000,7.262943,9721281
2004-01-09,12.100000,12.300000,11.950000,12.300000,7.382994,7237074
2004-01-12,12.200000,12.250000,11.550000,11.650000,6.992834,5363753
2004-01-13,11.650000,11.800000,11.000000,11.250000,6.752737,8024539
2004-01-14,11.250000,11.800000,11.200000,11.800000,7.082873,6666113
2004-01-15,11.800000,11.900000,11.400000,11.450000,6.872783,4034623
2004-01-16,11.450000,11.500000,11.050000,11.150000,6.692713,7043563
2004-01-19,11.150000,11.600000,10.950000,11.500000,6.902797,5519600
2004-01-20,11.500000,11.750000,11.350000,11.350000,6.812762,5652193
2004-01-21,11.650000,11.700000,11.500000,11.650000,6.992834,3021645
2004-01-22,11.650000,11.650000,11.650000,11.650000,6.992834,0
2004-01-23,11.650000,11.650000,11.650000,11.650000,6.992834,0
2004-01-26,11.650000,11.800000,11.600000,11.800000,7.082873,3004435
2004-01-27,11.950000,11.950000,11.200000,11.500000,6.902797,8722311
2004-01-28,11.600000,11.600000,10.900000,11.000000,6.602675,11844714
2004-01-29,10.850000,11.100000,10.700000,10.950000,6.572664,11566003
2004-01-30,10.950000,10.950000,10.750000,10.800000,6.482627,8728241
2004-02-02,10.700000,10.700000,10.350000,10.450000,6.272543,6163383
2004-02-03,10.350000,10.900000,10.350000,10.850000,6.512640,13042816
2004-02-04,10.850000,10.950000,10.650000,10.950000,6.572664,5060165
2004-02-05,10.800000,11.000000,10.500000,10.900000,6.542653,7894438
2004-02-06,11.000000,11.250000,10.800000,11.150000,6.692713,7643793
2004-02-09,11.200000,11.450000,11.100000,11.450000,6.872783,7528049
2004-02-10,11.400000,11.400000,11.200000,11.200000,6.722726,5242097
2004-02-11,11.300000,11.350000,10.950000,11.000000,6.602675,3212227
2004-02-12,11.250000,11.300000,11.050000,11.150000,6.692713,4681500
2004-02-13,11.150000,11.200000,11.000000,11.100000,6.662701,5403261
2004-02-16,11.100000,11.300000,11.000000,11.150000,6.692713,7024000
2004-02-17,11.300000,11.450000,11.250000,11.400000,6.842773,8743921
2004-02-18,11.500000,11.500000,11.150000,11.250000,6.752737,6389393
2004-02-19,11.300000,11.350000,11.000000,11.050000,6.632689,6355581
2004-02-20,10.900000,11.300000,10.900000,11.300000,6.782748,4282166
2004-02-23,11.500000,11.600000,11.200000,11.600000,6.962824,8821615
2004-02-24,11.600000,11.650000,11.450000,11.550000,6.932812,5195273
2004-02-25,11.700000,11.700000,11.400000,11.450000,6.872783,3747323
2004-02-26,11.450000,11.650000,11.450000,11.550000,6.932812,3407137
2004-02-27,11.800000,12.000000,11.600000,11.900000,7.142895,9151967
2004-03-01,12.000000,12.100000,11.600000,11.750000,7.052858,6267897
2004-03-02,11.800000,11.800000,11.500000,11.650000,6.992834,4796582
2004-03-03,11.700000,12.000000,11.550000,11.900000,7.142895,8968008
2004-03-04,12.100000,12.100000,11.750000,11.800000,7.082873,2520371
2004-03-05,11.850000,11.850000,11.600000,11.600000,6.962824,2458430
2004-03-08,11.800000,11.850000,11.550000,11.750000,7.052858,2123681
2004-03-09,11.750000,11.750000,11.550000,11.650000,6.992834,2620949
2004-03-10,11.600000,11.600000,11.200000,11.200000,6.722726,4106429
2004-03-11,11.150000,11.400000,10.800000,11.350000,6.812762,8146239
2004-03-12,11.300000,11.650000,10.850000,11.450000,6.872783,9969950
2004-03-15,11.600000,12.000000,11.450000,11.800000,7.082873,9257151
2004-03-16,11.800000,12.000000,11.550000,12.000000,7.202920,7881484
2004-03-17,12.150000,12.150000,11.700000,11.750000,7.052858,5191568
2004-03-18,11.750000,11.850000,11.450000,11.500000,6.902797,4607075
2004-03-19,11.650000,11.900000,11.400000,11.800000,7.082873,2573318
2004-03-22,11.600000,11.700000,11.550000,11.600000,6.962824,2580663
2004-03-23,11.500000,11.650000,11.450000,11.600000,6.962824,2970609
2004-03-24,11.550000,11.800000,11.500000,11.750000,7.052858,2607425
2004-03-25,11.850000,12.200000,11.500000,11.550000,6.932812,10314241
2004-03-26,11.750000,12.000000,11.300000,11.400000,6.842773,6559089
2004-03-29,11.400000,11.400000,11.150000,11.150000,6.692713,7127968
2004-03-30,11.500000,11.850000,11.300000,11.700000,7.022846,7584350
2004-03-31,11.950000,12.000000,11.600000,11.950000,7.172908,6344680
2004-04-01,11.900000,12.000000,11.750000,11.950000,7.172908,2687081
2004-04-02,12.100000,12.200000,11.950000,12.200000,7.322968,3079078
2004-04-05,12.200000,12.200000,12.200000,12.200000,7.322968,0
2004-04-06,12.300000,12.800000,12.200000,12.650000,7.593078,8004698
2004-04-07,12.700000,13.300000,12.600000,13.000000,7.803164,11867451
2004-04-08,13.000000,13.000000,12.750000,12.900000,7.743139,7215875
2004-04-09,12.900000,12.900000,12.900000,12.900000,7.743139,0
2004-04-12,12.900000,12.900000,12.900000,12.900000,7.743139,0
2004-04-13,13.000000,13.000000,12.700000,12.800000,7.683114,5237000
2004-04-14,12.800000,12.800000,12.200000,12.600000,7.563063,5493600
2004-04-15,12.600000,12.600000,11.600000,11.950000,7.172908,11051259
2004-04-16,12.000000,12.100000,11.750000,12.000000,7.202920,7130045
2004-04-19,12.200000,12.400000,11.850000,12.250000,7.352980,4332000
2004-04-20,12.300000,12.300000,11.400000,11.550000,6.932812,7003000
2004-04-21,11.500000,11.500000,11.000000,11.100000,6.662701,12442000
2004-04-22,11.200000,11.250000,10.400000,10.800000,6.482627,7649514
2004-04-23,11.000000,11.600000,11.000000,11.500000,6.902797,10443218
2004-04-26,11.450000,11.450000,10.700000,11.000000,6.602675,8374900
2004-04-27,10.900000,11.100000,10.500000,10.900000,6.542653,5730000
2004-04-28,11.050000,11.150000,10.800000,10.800000,6.482627,2296000
2004-04-29,10.500000,10.600000,10.200000,10.250000,6.152493,5844000
2004-04-30,10.100000,10.400000,9.800000,9.850000,5.912397,6077779
2004-05-03,9.850000,10.300000,9.850000,10.100000,6.062457,3712471
2004-05-04,10.600000,10.600000,10.400000,10.500000,6.302556,4501914
2004-05-05,10.700000,10.700000,10.000000,10.200000,6.122481,5328000
2004-05-06,10.150000,10.500000,10.150000,10.400000,6.242530,5614400
2004-05-07,10.150000,10.150000,9.900000,10.000000,6.002433,9373000
2004-05-10,9.800000,9.800000,9.250000,9.350000,5.612275,7911750
2004-05-11,9.300000,9.450000,9.050000,9.350000,5.612275,12656125
2004-05-12,9.500000,9.700000,9.450000,9.550000,5.732324,7875512
2004-05-13,9.650000,9.650000,9.250000,9.300000,5.582264,3836850
2004-05-14,9.100000,9.300000,8.800000,8.800000,5.386394,4363763
2004-05-17,8.750000,8.800000,8.200000,8.300000,5.080349,8061755
2004-05-18,8.350000,8.750000,8.350000,8.700000,5.325184,7897000
2004-05-19,9.000000,9.550000,9.000000,9.550000,5.845461,8186000
2004-05-20,9.500000,9.550000,9.150000,9.300000,5.692440,5458000
2004-05-21,9.400000,10.000000,9.350000,9.850000,6.029089,6594000
2004-05-24,9.700000,9.900000,9.650000,9.900000,6.059693,3127800
2004-05-25,9.850000,9.850000,9.650000,9.800000,5.998484,1592000
2004-05-26,9.800000,9.800000,9.800000,9.800000,5.998484,0
2004-05-27,10.000000,10.500000,10.000000,10.400000,6.365738,7530000
2004-05-28,10.450000,10.850000,10.350000,10.750000,6.579969,7469120
2004-05-31,10.750000,10.750000,10.300000,10.600000,6.488156,3733600
2004-06-01,10.550000,10.600000,10.350000,10.350000,6.335134,1652000
2004-06-02,10.350000,10.650000,10.150000,10.600000,6.488156,1110000
2004-06-03,10.600000,10.600000,10.050000,10.150000,6.212715,4696000
2004-06-04,10.200000,10.200000,9.850000,10.000000,6.120901,6420000
2004-06-07,10.250000,10.450000,10.200000,10.400000,6.365738,3300000
2004-06-08,10.500000,10.500000,10.350000,10.450000,6.396343,2508800
2004-06-09,10.500000,10.500000,10.300000,10.350000,6.335134,2869334
2004-06-10,10.400000,10.450000,10.300000,10.400000,6.365738,3064000
2004-06-11,10.400000,10.600000,10.300000,10.450000,6.396343,1874943
2004-06-14,10.500000,10.650000,10.000000,10.000000,6.120901,5092439
2004-06-15,10.100000,10.300000,10.000000,10.000000,6.120901,3234180
2004-06-16,10.150000,10.300000,9.850000,9.950000,6.090297,3429000
2004-06-17,9.950000,10.100000,9.500000,9.650000,5.906671,6957400
2004-06-18,9.350000,9.950000,9.200000,9.900000,6.059693,4802000
2004-06-21,10.200000,10.200000,9.750000,9.950000,6.090297,2428000
2004-06-22,9.950000,9.950000,9.950000,9.950000,6.090297,0
2004-06-23,10.100000,10.150000,10.000000,10.100000,6.182111,2556700
2004-06-24,10.150000,10.600000,10.150000,10.500000,6.426947,12084650
2004-06-25,10.550000,10.550000,10.300000,10.500000,6.426947,4764000
2004-06-28,10.500000,10.600000,10.400000,10.500000,6.426947,4625626
2004-06-29,10.500000,10.500000,10.250000,10.450000,6.396343,4221000
2004-06-30,10.600000,10.950000,10.550000,10.800000,6.610575,11264516
2004-07-01,10.800000,10.800000,10.800000,10.800000,6.610575,0
2004-07-02,10.800000,10.850000,10.400000,10.800000,6.610575,7806065
2004-07-05,10.800000,10.850000,10.650000,10.750000,6.579969,2044000
2004-07-06,10.850000,10.950000,10.750000,10.850000,6.641179,2893300
2004-07-07,10.500000,10.800000,10.500000,10.750000,6.579969,3528000
2004-07-08,10.750000,10.800000,10.350000,10.450000,6.396343,2306000
2004-07-09,10.500000,10.600000,10.400000,10.500000,6.426947,2580000
2004-07-12,10.450000,10.550000,10.400000,10.450000,6.396343,1398000
2004-07-13,10.450000,10.450000,10.150000,10.300000,6.304528,3337921
2004-07-14,10.200000,10.350000,9.950000,10.100000,6.182111,5747874
2004-07-15,10.150000,10.250000,10.000000,10.150000,6.212715,3583000
2004-07-16,10.000000,10.700000,10.000000,10.700000,6.549366,4054188
2004-07-19,10.700000,10.850000,10.450000,10.850000,6.641179,3955000
2004-07-20,10.750000,10.800000,10.600000,10.700000,6.549366,2043738
2004-07-21,10.900000,11.100000,10.850000,11.000000,6.732993,4784000
2004-07-22,10.850000,11.100000,10.800000,11.050000,6.763597,4944400
2004-07-23,11.050000,11.250000,11.050000,11.100000,6.794201,1996000
2004-07-26,10.950000,11.100000,10.850000,11.100000,6.794201,3119100
2004-07-27,10.900000,11.300000,10.900000,11.250000,6.886013,2044000
2004-07-28,11.450000,11.450000,11.050000,11.200000,6.855410,3762000
2004-07-29,11.150000,11.200000,10.850000,11.150000,6.824806,3363000
2004-07-30,11.300000,11.400000,11.050000,11.100000,6.794201,3157000
2004-08-02,11.250000,11.250000,10.900000,10.900000,6.671784,1974000
2004-08-03,11.000000,11.000000,10.600000,10.800000,6.610575,2816000
2004-08-04,10.900000,10.900000,10.750000,10.850000,6.641179,2805000
2004-08-05,10.950000,11.500000,10.950000,11.500000,7.039036,4452000
2004-08-06,11.300000,11.300000,11.150000,11.150000,6.824806,3266000
2004-08-09,11.100000,11.300000,10.950000,10.950000,6.702388,1306000
2004-08-10,11.000000,11.150000,10.800000,10.800000,6.610575,2078000
2004-08-11,11.100000,11.100000,10.550000,10.600000,6.488156,3696701
2004-08-12,10.650000,10.800000,10.600000,10.700000,6.549366,2552000
2004-08-13,10.500000,10.600000,10.300000,10.400000,6.365738,5180669
2004-08-16,10.400000,10.450000,10.100000,10.450000,6.396343,4642000
2004-08-17,10.450000,10.550000,10.400000,10.500000,6.426947,1686000
2004-08-18,10.550000,10.650000,10.500000,10.650000,6.518761,2500000
2004-08-19,10.650000,10.950000,10.650000,10.900000,6.671784,2838426
2004-08-20,10.850000,11.200000,10.850000,11.150000,6.824806,4468000
2004-08-23,11.200000,11.300000,11.200000,11.250000,6.886013,2267000
2004-08-24,11.250000,11.450000,11.000000,11.400000,6.977827,2282000
2004-08-25,11.400000,11.550000,11.300000,11.350000,6.947222,4146000
2004-08-26,11.350000,11.600000,11.350000,11.500000,7.039036,4319898
2004-08-27,11.550000,11.650000,11.350000,11.450000,7.008432,3226000
2004-08-30,11.600000,11.750000,11.500000,11.650000,7.130850,2362000
2004-08-31,11.650000,11.750000,11.550000,11.750000,7.192060,2400000
2004-09-01,11.650000,12.050000,11.650000,11.850000,7.253269,4559000
2004-09-02,12.000000,12.200000,11.850000,11.950000,7.314478,2940000
2004-09-03,11.950000,12.000000,11.550000,11.600000,7.100248,3992000
2004-09-06,11.800000,12.100000,11.800000,12.000000,7.345081,5600000
2004-09-07,12.000000,12.100000,11.850000,12.100000,7.406291,2928000
2004-09-08,12.100000,12.100000,11.600000,11.850000,7.253269,1706000
2004-09-09,11.700000,12.300000,11.700000,12.150000,7.436897,8590294
2004-09-10,12.100000,12.300000,11.900000,12.250000,7.498106,9899500
2004-09-13,12.250000,12.600000,12.250000,12.600000,7.712337,9699678
2004-09-14,12.600000,12.650000,12.500000,12.550000,7.681731,3649000
2004-09-15,12.550000,12.600000,12.450000,12.550000,7.681731,2108008
2004-09-16,12.550000,12.950000,12.500000,12.950000,7.926567,8328000
2004-09-17,12.900000,13.100000,12.800000,13.050000,7.987777,6836000
2004-09-20,13.100000,13.350000,13.100000,13.300000,8.140799,11973790
2004-09-21,13.200000,13.350000,13.150000,13.250000,8.110196,6385809
2004-09-22,13.200000,13.200000,12.750000,12.750000,7.907999,5956190
2004-09-23,12.700000,12.700000,12.450000,12.550000,7.783951,3689826
2004-09-24,12.500000,12.750000,12.400000,12.500000,7.752940,4922000
2004-09-27,12.500000,12.550000,12.100000,12.250000,7.597882,3366071
2004-09-28,12.300000,12.300000,12.000000,12.200000,7.566871,1312000
2004-09-29,12.200000,12.200000,12.200000,12.200000,7.566871,0
2004-09-30,12.500000,13.150000,12.500000,13.000000,8.063059,5124860
2004-10-01,13.000000,13.000000,13.000000,13.000000,8.063059,0
2004-10-04,13.300000,13.600000,13.300000,13.550000,8.404186,7789054
2004-10-05,13.550000,13.550000,13.150000,13.200000,8.187104,3226000
2004-10-06,13.300000,13.350000,13.200000,13.200000,8.187104,3314000
2004-10-07,13.350000,13.650000,13.300000,13.600000,8.435199,4900000
2004-10-08,13.550000,13.600000,12.900000,13.500000,8.373174,4579000
2004-10-11,13.450000,14.000000,13.450000,14.000000,8.683292,2859243
2004-10-12,13.800000,13.800000,13.300000,13.400000,8.311152,4058390
2004-10-13,13.200000,13.400000,12.750000,13.100000,8.125082,6682025
2004-10-14,13.000000,13.300000,12.650000,13.000000,8.063059,4487499
2004-10-15,12.950000,13.050000,12.700000,12.950000,8.032045,3710000
2004-10-18,13.000000,13.200000,12.850000,13.200000,8.187104,2582000
2004-10-19,13.050000,13.400000,13.050000,13.300000,8.249127,2558000
2004-10-20,13.550000,13.550000,13.050000,13.100000,8.125082,2649000
2004-10-21,13.100000,13.300000,13.000000,13.250000,8.218117,3035293
2004-10-22,13.250000,13.250000,13.250000,13.250000,8.218117,0
2004-10-25,12.850000,13.200000,12.550000,13.150000,8.156094,7669237
2004-10-26,13.050000,13.300000,13.000000,13.050000,8.094070,2030000
2004-10-27,13.100000,13.250000,12.950000,13.100000,8.125082,2390000
2004-10-28,13.250000,13.950000,13.250000,13.900000,8.621267,8166308
2004-10-29,13.800000,13.800000,13.250000,13.450000,8.342161,3588000
2004-11-01,13.350000,13.350000,13.250000,13.300000,8.249127,1676000
2004-11-02,13.350000,13.700000,13.350000,13.550000,8.404186,5755000
2004-11-03,13.550000,13.600000,13.400000,13.400000,8.311152,4117000
2004-11-04,13.550000,13.600000,13.100000,13.150000,8.156094,4153361
2004-11-05,13.300000,13.500000,13.250000,13.300000,8.249127,4385000
2004-11-08,13.300000,13.800000,13.250000,13.500000,8.373174,3242000
2004-11-09,13.500000,13.650000,13.200000,13.250000,8.218117,4382000
2004-11-10,13.200000,13.500000,13.200000,13.500000,8.373174,2582000
2004-11-11,13.250000,13.600000,13.250000,13.450000,8.342161,1833064
2004-11-12,13.500000,13.650000,13.500000,13.500000,8.373174,1532000
2004-11-15,13.700000,13.800000,13.600000,13.750000,8.528234,2051076
2004-11-16,13.800000,14.050000,13.700000,13.850000,8.590255,3174000
2004-11-17,14.000000,14.000000,13.750000,13.900000,8.621267,2857610
2004-11-18,13.900000,14.000000,13.700000,13.850000,8.590255,3396318
2004-11-19,13.900000,13.950000,13.500000,13.650000,8.466209,3192000
2004-11-22,13.550000,14.000000,13.550000,13.950000,8.652278,1992000
2004-11-23,14.000000,14.400000,13.850000,14.400000,8.931387,3732000
2004-11-24,14.350000,14.450000,13.850000,13.950000,8.652278,5709000
2004-11-25,13.950000,14.100000,13.700000,13.750000,8.528234,1800000
2004-11-26,13.750000,14.050000,13.600000,13.600000,8.435199,3456000
2004-11-29,13.700000,14.300000,13.700000,13.900000,8.621267,3230143
2004-11-30,13.900000,14.100000,13.850000,13.850000,8.590255,4512000
2004-12-01,13.950000,13.950000,13.700000,13.800000,8.559248,5419617
2004-12-02,14.000000,14.300000,14.000000,14.250000,8.838350,6398000
2004-12-03,14.200000,14.500000,14.200000,14.500000,8.993411,3509700
2004-12-06,14.500000,14.650000,14.250000,14.600000,9.055435,5433644
2004-12-07,14.500000,14.700000,14.500000,14.600000,9.055435,4368000
2004-12-08,14.550000,14.750000,14.350000,14.550000,9.024423,3640199
2004-12-09,14.550000,14.800000,14.200000,14.750000,9.148470,2989740
2004-12-10,14.400000,14.550000,14.200000,14.350000,8.900374,2550000
2004-12-13,14.400000,14.400000,13.800000,13.900000,8.621267,5221454
2004-12-14,14.000000,14.200000,14.000000,14.100000,8.745317,1712263
2004-12-15,14.050000,14.500000,14.050000,14.500000,8.993411,3535573
2004-12-16,14.500000,14.600000,14.300000,14.400000,8.931387,2062000
2004-12-17,14.250000,14.450000,14.250000,14.350000,8.900374,2566000
2004-12-20,14.250000,15.200000,14.250000,15.200000,9.427575,6815000
2004-12-21,15.050000,15.650000,14.950000,15.450000,9.582632,5484000
2004-12-22,15.800000,15.800000,15.100000,15.200000,9.427575,2627000
2004-12-23,15.400000,15.700000,15.250000,15.600000,9.675668,1918000
2004-12-24,15.650000,15.700000,15.400000,15.400000,9.551621,438000
2004-12-27,15.400000,15.400000,15.400000,15.400000,9.551621,0
2004-12-28,15.500000,15.500000,15.250000,15.350000,9.520610,2238000
2004-12-29,15.200000,15.700000,15.200000,15.600000,9.675668,1942221
2004-12-30,15.500000,16.200001,15.250000,15.450000,9.582632,6014557
2004-12-31,15.450000,16.200001,15.450000,16.200001,10.047811,2464000
2005-01-03,16.100000,16.100000,15.300000,15.650000,9.706681,5597000
2005-01-04,15.650000,15.650000,15.050000,15.100000,9.365553,9426000
2005-01-05,14.900000,15.200000,14.850000,15.150000,9.396564,12992000
2005-01-06,15.050000,15.050000,14.400000,14.450000,8.962399,10174000
2005-01-07,14.400000,14.600000,14.050000,14.250000,8.838350,11526600
2005-01-10,14.300000,15.000000,14.300000,14.750000,9.148470,5255000
2005-01-11,14.800000,14.850000,14.450000,14.600000,9.055435,5433161
2005-01-12,14.400000,14.900000,14.400000,14.850000,9.210492,3397972
2005-01-13,14.900000,15.050000,14.800000,14.800000,9.179482,5780157
2005-01-14,14.800000,14.800000,14.350000,14.550000,9.024423,4118000
2005-01-17,14.350000,14.900000,14.350000,14.800000,9.179482,2715952
2005-01-18,14.800000,15.500000,14.700000,15.450000,9.582632,8398000
2005-01-19,15.350000,15.850000,15.350000,15.650000,9.706681,4385000
2005-01-20,15.450000,15.700000,15.350000,15.550000,9.644659,3418000
2005-01-21,15.100000,15.850000,14.950000,15.350000,9.520610,9764000
2005-01-24,15.350000,15.600000,15.200000,15.500000,9.613643,4498000
2005-01-25,15.350000,15.850000,15.350000,15.800000,9.799717,4395444
2005-01-26,15.700000,15.800000,15.650000,15.750000,9.768703,1475545
2005-01-27,15.800000,16.100000,15.600000,15.650000,9.706681,3636000
2005-01-28,15.900000,15.950000,15.600000,15.750000,9.768703,2340000
2005-01-31,15.850000,16.250000,15.850000,16.250000,10.078820,3523277
2005-02-01,16.250000,16.299999,15.950000,16.100000,9.985787,6139455
2005-02-02,16.100000,16.200001,15.750000,16.049999,9.954775,6372000
2005-02-03,16.049999,16.250000,15.750000,16.200001,10.047811,3102000
2005-02-04,16.299999,16.500000,15.850000,16.400000,10.171857,2839600
2005-02-07,16.500000,17.100000,16.500000,17.049999,10.575009,5415184
2005-02-08,17.049999,17.299999,17.049999,17.299999,10.730066,1898000
2005-02-14,17.350000,17.650000,17.200001,17.350000,10.761081,9912111
2005-02-15,17.350000,17.350000,16.400000,16.500000,10.233879,8266502
2005-02-16,16.400000,16.450001,15.850000,16.250000,10.078820,6823802
2005-02-17,16.250000,16.450001,15.900000,15.900000,9.861737,6719000
2005-02-18,16.000000,16.500000,15.950000,16.500000,10.233879,6356000
2005-02-21,16.500000,16.700001,16.450001,16.650000,10.326914,3706000
2005-02-22,16.750000,16.750000,16.200001,16.299999,10.109833,7965907
2005-02-23,16.000000,16.650000,16.000000,16.650000,10.326914,3475188
2005-02-24,16.700001,16.750000,16.500000,16.600000,10.295906,4487600
2005-02-25,16.600000,17.100000,16.600000,17.049999,10.575009,8312728
2005-02-28,16.900000,17.450001,16.900000,17.350000,10.761081,5463200
2005-03-01,17.299999,17.450001,17.150000,17.450001,10.823102,2898000
2005-03-02,17.549999,17.600000,16.750000,17.100000,10.606022,6304200
2005-03-03,17.150000,17.450001,16.950001,17.400000,10.792090,3942999
2005-03-04,17.400000,17.450001,16.700001,17.150000,10.637034,4746254
2005-03-07,17.450001,17.500000,17.250000,17.350000,10.761081,5317118
2005-03-08,17.450001,17.549999,17.350000,17.450001,10.823102,3493449
2005-03-09,17.500000,17.600000,17.500000,17.500000,10.854115,3806410
2005-03-10,17.450001,17.450001,16.900000,17.000000,10.543998,5333000
2005-03-11,17.250000,17.450001,17.000000,17.450001,10.823102,3375242
2005-03-14,17.500000,17.600000,17.299999,17.600000,10.916140,3059600
2005-03-15,17.650000,17.700001,17.299999,17.400000,10.792090,3018859
2005-03-16,17.299999,17.799999,16.700001,17.799999,11.040188,3823666
2005-03-17,17.700001,17.900000,17.400000,17.750000,11.009176,3411534
2005-03-18,17.450001,17.700001,17.400000,17.500000,10.854115,3184000
2005-03-21,17.650000,17.799999,17.450001,17.799999,11.040188,3154100
2005-03-22,17.900000,17.900000,17.350000,17.350000,10.761081,3668000
2005-03-23,17.049999,17.450001,17.049999,17.150000,10.637034,4378000
2005-03-24,17.150000,17.299999,16.950001,17.000000,10.543998,7542200
2005-03-29,17.049999,17.200001,16.950001,17.100000,10.606022,5114000
2005-03-30,17.000000,17.299999,16.950001,17.100000,10.606022,5988708
2005-03-31,17.100000,17.150000,16.799999,16.950001,10.512987,2641300
2005-04-01,16.950001,16.950001,16.750000,16.799999,10.419950,3639000
2005-04-04,16.799999,17.100000,16.750000,16.900000,10.481977,1613000
2005-04-06,16.850000,17.150000,16.850000,17.100000,10.606022,1609350
2005-04-07,17.200001,17.200001,16.950001,17.000000,10.543998,1870000
2005-04-08,17.400000,17.400000,17.150000,17.350000,10.761081,2484800
2005-04-11,17.350000,17.650000,17.299999,17.600000,10.916140,2132166
2005-04-12,17.700001,17.700001,17.400000,17.549999,10.885127,1088000
2005-04-13,17.549999,17.549999,17.400000,17.450001,10.823102,3164832
2005-04-14,17.400000,17.700001,17.400000,17.500000,10.854115,1805158
2005-04-15,17.299999,17.299999,16.950001,17.049999,10.575009,5580000
2005-04-18,16.850000,16.850000,16.450001,16.600000,10.295906,12260826
2005-04-19,16.450001,16.549999,16.250000,16.250000,10.078820,9891296
2005-04-20,16.500000,16.549999,16.400000,16.500000,10.233879,3982425
2005-04-21,16.250000,16.950001,16.150000,16.600000,10.295906,3847492
2005-04-22,16.600000,17.250000,16.600000,17.200001,10.668047,4447764
2005-04-25,17.150000,17.350000,17.000000,17.250000,10.699057,3788700
2005-04-26,17.299999,17.500000,17.000000,17.350000,10.761081,4532720
2005-04-27,17.200001,17.250000,17.049999,17.200001,10.668047,2015850
2005-04-28,17.500000,17.500000,17.200001,17.250000,10.699057,3986500
2005-04-29,17.200001,17.200001,16.650000,16.900000,10.481977,11578446
2005-05-03,17.100000,17.100000,16.450001,16.450001,10.202868,6222200
2005-05-04,16.650000,16.700001,16.500000,16.549999,10.264891,6672000
2005-05-05,16.650000,16.950001,16.600000,16.900000,10.481977,4094470
2005-05-06,16.950001,17.000000,16.700001,16.950001,10.512987,2514000
2005-05-09,16.950001,16.950001,16.450001,16.650000,10.326914,6434100
2005-05-10,16.700001,16.750000,16.400000,16.500000,10.233879,7020174
2005-05-11,16.400000,16.450001,16.250000,16.400000,10.171857,11083734
2005-05-12,16.299999,16.299999,16.000000,16.049999,10.106371,5534000
2005-05-13,16.049999,16.100000,15.600000,15.900000,10.011920,10564937
2005-05-17,15.600000,15.600000,15.100000,15.300000,9.634112,7393000
2005-05-18,15.100000,15.400000,15.050000,15.400000,9.697076,6142191
2005-05-19,15.600000,15.750000,15.500000,15.700000,9.885982,7554000
2005-05-20,15.750000,15.800000,15.650000,15.650000,9.854498,3626375
2005-05-23,15.800000,15.800000,15.350000,15.500000,9.760046,4362000
2005-05-24,15.600000,15.600000,15.300000,15.400000,9.697076,3699098
2005-05-25,15.400000,15.450000,15.000000,15.050000,9.476691,6092600
2005-05-26,14.950000,15.150000,14.900000,15.050000,9.476691,5546000
2005-05-27,15.300000,15.400000,15.200000,15.350000,9.665595,6639220
2005-05-30,15.350000,15.500000,15.200000,15.450000,9.728561,1994000
2005-05-31,15.350000,15.400000,15.100000,15.100000,9.508176,8274000
2005-06-01,15.100000,15.100000,14.200000,14.500000,9.130366,19659303
2005-06-02,14.500000,14.550000,13.950000,14.050000,8.847010,29974757
2005-06-03,14.050000,14.400000,14.000000,14.300000,9.004429,20212000
2005-06-06,14.350000,14.500000,14.300000,14.450000,9.098880,7273000
2005-06-07,14.400000,14.700000,14.400000,14.500000,9.130366,8280000
2005-06-08,14.600000,14.950000,14.600000,14.800000,9.319270,9143429
2005-06-09,14.850000,14.950000,14.650000,14.800000,9.319270,8194133
2005-06-10,14.850000,15.200000,14.850000,15.050000,9.476691,9574000
2005-06-13,15.000000,15.000000,14.800000,14.900000,9.382238,7110421
2005-06-14,14.900000,14.950000,14.450000,14.700000,9.256302,13941000
2005-06-15,14.600000,14.700000,14.500000,14.700000,9.256302,2687779
2005-06-16,14.800000,14.800000,14.250000,14.450000,9.098880,6871472
2005-06-17,14.500000,14.650000,14.300000,14.350000,9.035913,4700384
2005-06-20,14.400000,14.550000,14.400000,14.450000,9.098880,5584000
2005-06-21,14.500000,14.500000,14.250000,14.300000,9.004429,7341712
2005-06-22,14.350000,14.600000,14.250000,14.550000,9.161851,15022000
2005-06-23,14.550000,15.150000,14.550000,15.100000,9.508176,22362000
2005-06-24,15.100000,15.100000,14.900000,15.000000,9.445207,16794260
2005-06-27,14.950000,15.050000,14.900000,15.000000,9.445207,8573000
2005-06-28,15.000000,15.150000,14.950000,15.150000,9.539658,3681291
2005-06-29,15.200000,15.500000,15.100000,15.450000,9.728561,15289414
2005-06-30,15.300000,15.400000,15.050000,15.100000,9.508176,6191783
2005-07-04,15.100000,15.100000,14.700000,14.850000,9.350753,7335000
2005-07-05,14.850000,14.850000,14.700000,14.800000,9.319270,6757193
2005-07-06,14.850000,15.100000,14.800000,15.100000,9.508176,8000215
2005-07-07,15.050000,15.100000,14.600000,14.600000,9.193332,10069710
2005-07-08,14.650000,14.750000,14.350000,14.400000,9.067398,6996000
2005-07-11,14.500000,14.800000,14.500000,14.800000,9.319270,4652264
2005-07-12,14.800000,14.850000,14.550000,14.600000,9.193332,5289700
2005-07-13,14.600000,14.950000,14.550000,14.950000,9.413723,2776668
2005-07-14,15.050000,15.100000,14.900000,15.100000,9.508176,7942887
2005-07-15,15.100000,15.450000,15.000000,15.400000,9.697076,4590676
2005-07-18,15.350000,15.450000,15.250000,15.300000,9.634112,2830000
2005-07-19,15.250000,15.250000,14.950000,15.000000,9.445207,1816000
2005-07-20,14.950000,15.550000,14.900000,15.450000,9.728561,10983930
2005-07-21,15.750000,15.850000,15.500000,15.850000,9.980435,10316108
2005-07-22,15.750000,15.750000,15.150000,15.600000,9.823014,8470640
2005-07-25,15.650000,15.750000,15.550000,15.550000,9.791531,4644516
2005-07-26,15.400000,15.750000,15.400000,15.750000,9.917466,1958000
2005-07-27,15.750000,15.750000,15.550000,15.600000,9.823014,2138065
2005-07-28,15.700000,15.750000,15.500000,15.700000,9.885982,3118000
2005-07-29,15.650000,15.750000,15.300000,15.350000,9.665595,3684325
2005-08-01,15.400000,15.650000,15.300000,15.550000,9.791531,2203000
2005-08-02,15.600000,15.800000,15.600000,15.750000,9.917466,3827079
2005-08-03,15.800000,15.850000,15.650000,15.800000,9.948950,4153000
2005-08-04,15.850000,16.600000,15.850000,16.350000,10.295275,12662465
2005-08-05,16.299999,16.500000,16.049999,16.299999,10.263789,4622100
2005-08-08,16.250000,16.500000,16.250000,16.350000,10.295275,2782380
2005-08-09,16.350000,16.450001,16.049999,16.350000,10.295275,5901698
2005-08-10,16.400000,17.049999,16.400000,16.900000,10.641598,8987797
2005-08-11,16.950001,17.000000,16.700001,17.000000,10.704565,5657279
2005-08-12,16.900000,16.900000,16.450001,16.850000,10.610114,3498000
2005-08-15,16.799999,16.850000,16.500000,16.850000,10.610114,2405499
2005-08-16,16.850000,17.000000,16.700001,16.700001,10.515666,2712606
2005-08-17,16.650000,16.650000,16.299999,16.450001,10.358241,4365064
2005-08-18,16.450001,16.600000,16.100000,16.200001,10.200823,4207012
2005-08-19,16.200001,16.299999,15.900000,16.000000,10.074885,5720000
2005-08-22,16.000000,16.200001,15.800000,16.150000,10.169339,3082000
2005-08-23,16.100000,16.200001,15.600000,15.600000,9.823014,5217000
2005-08-24,15.650000,15.900000,15.550000,15.850000,9.980435,2251000
2005-08-25,15.850000,16.000000,15.600000,15.700000,9.885982,2455680
2005-08-26,15.700000,15.750000,15.450000,15.600000,9.823014,3276000
2005-08-29,15.650000,15.850000,15.450000,15.800000,9.948950,3248000
2005-08-30,15.900000,15.950000,15.650000,15.750000,9.917466,1940000
2005-08-31,15.700000,15.700000,15.250000,15.350000,9.665595,4162000
2005-09-01,15.450000,15.650000,15.250000,15.300000,9.634112,3914000
2005-09-02,15.300000,15.450000,15.300000,15.350000,9.665595,2754016
2005-09-05,15.400000,15.550000,15.350000,15.400000,9.697076,1627500
2005-09-06,15.500000,15.800000,15.450000,15.650000,9.854498,3282000
2005-09-07,15.750000,15.800000,15.650000,15.650000,9.854498,2450500
2005-09-08,15.650000,16.100000,15.500000,15.850000,9.980435,3514000
2005-09-09,15.900000,15.950000,15.650000,15.750000,9.917466,4302661
2005-09-12,15.750000,15.750000,15.450000,15.450000,9.728561,4318000
2005-09-13,15.500000,15.500000,15.200000,15.250000,9.602623,5937729
2005-09-14,15.200000,15.200000,15.000000,15.050000,9.476691,6503131
2005-09-15,15.000000,15.100000,14.950000,15.050000,9.476691,3872000
2005-09-16,15.050000,15.050000,14.950000,15.000000,9.445207,2378000
2005-09-20,14.950000,15.050000,14.900000,14.950000,9.413723,4284000
2005-09-21,14.850000,15.000000,14.600000,14.750000,9.287784,13516516
2005-09-22,14.500000,14.500000,14.250000,14.450000,9.275589,6104000
2005-09-23,14.250000,14.400000,14.000000,14.200000,9.115112,7772000
2005-09-26,14.150000,14.950000,14.150000,14.800000,9.500257,7313200
2005-09-27,14.700000,14.850000,14.500000,14.550000,9.339781,3532344
2005-09-28,14.250000,14.400000,14.150000,14.350000,9.211398,7468000
2005-09-29,14.350000,14.750000,14.350000,14.750000,9.468163,4848132
2005-09-30,14.700000,15.150000,14.650000,15.100000,9.692830,8767251
2005-10-03,15.100000,15.400000,15.100000,15.400000,9.885403,7810063
2005-10-04,15.500000,15.500000,15.250000,15.350000,9.853309,2846331
2005-10-05,15.300000,15.300000,14.950000,15.100000,9.692830,7398552
2005-10-06,14.900000,14.900000,14.350000,14.350000,9.211398,10721268
2005-10-07,14.350000,14.550000,14.250000,14.350000,9.211398,5419000
2005-10-10,14.350000,14.500000,14.050000,14.250000,9.147207,6894779
2005-10-12,14.250000,14.300000,14.000000,14.050000,9.018826,5365267
2005-10-13,14.100000,14.100000,13.850000,13.900000,8.922539,5077225
2005-10-14,13.800000,13.900000,13.500000,13.550000,8.697872,4867971
2005-10-17,13.400000,13.750000,13.400000,13.550000,8.697872,4239307
2005-10-18,13.650000,13.700000,13.500000,13.550000,8.697872,3700621
2005-10-19,13.150000,13.300000,12.950000,13.100000,8.409012,5885777
2005-10-20,13.200000,13.200000,12.850000,12.900000,8.280630,6904000
2005-10-21,12.800000,12.800000,12.550000,12.650000,8.120152,10105728
2005-10-24,12.550000,12.600000,12.150000,12.250000,7.863390,11765000
2005-10-25,12.550000,12.850000,12.500000,12.700000,8.152248,12181268
2005-10-26,12.700000,12.900000,12.400000,12.850000,8.248535,11842092
2005-10-27,13.000000,13.000000,12.400000,12.400000,7.959674,6491499
2005-10-28,12.400000,12.550000,12.300000,12.300000,7.895484,4446214
2005-10-31,12.600000,12.750000,12.550000,12.750000,8.184342,3573415
2005-11-01,12.900000,13.450000,12.900000,13.350000,8.569489,8091408
2005-11-02,13.500000,13.700000,13.300000,13.600000,8.729965,2489900
2005-11-03,13.650000,13.650000,13.300000,13.400000,8.601585,1363900
2005-11-04,13.450000,13.550000,13.200000,13.400000,8.601585,1658758
2005-11-07,13.400000,13.400000,12.950000,12.950000,8.312724,2856625
2005-11-08,13.000000,13.000000,12.700000,12.750000,8.184342,4496253
2005-11-09,12.950000,13.200000,12.800000,13.200000,8.473205,3817435
2005-11-10,13.200000,13.700000,13.200000,13.600000,8.729965,6925371
2005-11-11,13.700000,13.800000,13.600000,13.650000,8.762062,3960154
2005-11-14,13.700000,13.750000,13.200000,13.250000,8.505296,2258057
2005-11-15,13.300000,13.350000,13.100000,13.300000,8.537393,2036042
2005-11-16,13.300000,13.500000,13.300000,13.300000,8.537393,2190432
2005-11-17,13.350000,13.400000,13.350000,13.400000,8.601585,1898400
2005-11-18,13.500000,13.650000,13.450000,13.550000,8.697872,3310839
2005-11-21,13.600000,13.700000,13.250000,13.450000,8.633681,2689869
2005-11-22,13.550000,13.600000,13.200000,13.450000,8.633681,2597444
2005-11-23,13.450000,13.550000,13.300000,13.400000,8.601585,2653373
2005-11-24,13.500000,13.550000,13.100000,13.250000,8.505296,3521000
2005-11-25,13.200000,13.250000,12.950000,13.200000,8.473205,4979106
2005-11-28,13.200000,13.200000,13.000000,13.050000,8.376918,4296000
2005-11-29,13.200000,13.200000,12.900000,12.950000,8.312724,3713068
2005-11-30,13.050000,13.100000,12.900000,12.950000,8.312724,3365974
2005-12-01,13.000000,13.250000,12.950000,13.050000,8.376918,6556254
2005-12-02,13.300000,13.350000,13.100000,13.100000,8.409012,4635598
2005-12-05,13.300000,13.300000,12.950000,13.000000,8.344819,4574000
2005-12-06,13.100000,13.450000,13.050000,13.400000,8.601585,10688917
2005-12-07,13.500000,13.550000,13.500000,13.550000,8.697872,4692167
2005-12-08,13.600000,13.700000,13.400000,13.700000,8.794157,10626049
2005-12-09,13.750000,13.750000,13.500000,13.550000,8.697872,3694070
2005-12-12,13.750000,13.750000,13.450000,13.550000,8.697872,2427614
2005-12-13,13.600000,13.600000,13.400000,13.450000,8.633681,3737962
2005-12-14,13.450000,13.550000,13.100000,13.300000,8.537393,9357855
2005-12-15,13.350000,13.450000,13.050000,13.150000,8.441107,7933498
2005-12-16,13.250000,13.250000,12.950000,12.950000,8.312724,5247911
2005-12-19,12.950000,13.250000,12.950000,13.250000,8.505296,4840947
2005-12-20,13.300000,13.300000,13.200000,13.250000,8.505296,2609253
2005-12-21,13.350000,13.450000,13.300000,13.450000,8.633681,4275258
2005-12-22,13.500000,13.700000,13.500000,13.700000,8.794157,7274767
2005-12-23,13.650000,14.150000,13.650000,13.950000,8.954636,9653308
2005-12-28,13.950000,14.300000,13.850000,14.200000,9.115112,6409135
2005-12-29,14.300000,14.550000,14.300000,14.450000,9.275589,12312472
2005-12-30,14.450000,14.450000,13.900000,14.100000,9.050921,9224500
2006-01-03,14.200000,14.600000,14.200000,14.600000,9.371876,7334468
2006-01-04,15.000000,15.150000,14.950000,15.050000,9.660734,18854465
2006-01-05,15.150000,15.450000,15.150000,15.350000,9.853309,13713036
2006-01-06,15.450000,15.900000,15.250000,15.800000,10.142167,13649866
2006-01-09,15.850000,15.950000,15.400000,15.400000,9.885403,11715481
2006-01-10,15.450000,15.450000,14.700000,15.100000,9.692830,5664782
2006-01-11,15.150000,15.150000,15.000000,15.000000,9.628641,4202004
2006-01-12,15.000000,15.350000,15.000000,15.350000,9.853309,5674092
2006-01-13,15.450000,15.450000,15.050000,15.200000,9.757022,4509457
2006-01-16,14.950000,15.050000,14.850000,15.000000,9.628641,7435213
2006-01-17,15.000000,15.100000,14.650000,14.800000,9.500257,7636461
2006-01-18,14.750000,14.750000,14.450000,14.650000,9.403971,7430538
2006-01-19,14.650000,14.950000,14.650000,14.850000,9.532351,6926502
2006-01-20,15.000000,15.000000,14.650000,14.900000,9.564447,4231748
2006-01-23,14.750000,14.800000,14.550000,14.600000,9.371876,4401757
2006-01-24,14.650000,14.950000,14.600000,14.950000,9.596545,2215959
2006-01-25,15.050000,15.400000,15.000000,15.400000,9.885403,7588437
2006-01-26,15.500000,15.550000,15.200000,15.200000,9.757022,3675050
2006-01-27,15.250000,15.900000,15.250000,15.800000,10.142167,9631707
2006-02-01,15.850000,16.000000,15.500000,15.600000,10.013786,6771948
2006-02-02,15.800000,15.850000,15.350000,15.500000,9.949594,8589814
2006-02-03,15.450000,15.450000,15.000000,15.400000,9.885403,8733356
2006-02-06,15.300000,15.350000,15.050000,15.150000,9.724925,5125129
2006-02-07,15.400000,15.600000,15.200000,15.500000,9.949594,6701155
2006-02-08,15.400000,15.450000,15.050000,15.100000,9.692830,3563784
2006-02-09,15.200000,15.800000,15.200000,15.750000,10.110073,8243872
2006-02-10,15.800000,15.800000,15.400000,15.450000,9.917500,3042372
2006-02-13,15.450000,15.650000,15.150000,15.150000,9.724925,3525737
2006-02-14,15.150000,15.600000,15.050000,15.450000,9.917500,3264052
2006-02-15,15.600000,15.600000,15.050000,15.350000,9.853309,5717371
2006-02-16,15.400000,15.500000,15.250000,15.350000,9.853309,3615118
2006-02-17,15.450000,15.550000,15.350000,15.500000,9.949594,2738554
2006-02-20,15.450000,15.850000,15.400000,15.600000,10.013786,8812414
2006-02-21,15.800000,15.800000,15.500000,15.500000,9.949594,2131752
2006-02-22,15.250000,15.600000,15.250000,15.550000,9.981691,6198906
2006-02-23,15.750000,15.850000,15.550000,15.850000,10.174263,7883298
2006-02-24,15.800000,15.800000,15.400000,15.600000,10.013786,7407939
2006-02-27,15.600000,16.549999,15.600000,16.450001,10.559408,14526700
2006-02-28,16.400000,16.650000,16.150000,16.350000,10.495218,7415195
2006-03-01,16.299999,16.549999,16.250000,16.500000,10.591504,3008749
2006-03-02,16.700001,16.750000,16.549999,16.750000,10.751983,3186620
2006-03-03,16.600000,16.650000,16.000000,16.000000,10.270547,6216291
2006-03-06,16.000000,16.049999,15.850000,15.900000,10.206357,4962062
2006-03-07,15.900000,15.950000,15.600000,15.600000,10.013786,6940072
2006-03-08,15.500000,15.650000,14.950000,15.000000,9.628641,8702815
2006-03-09,15.050000,15.400000,15.050000,15.200000,9.757022,4329733
2006-03-10,15.200000,15.400000,15.200000,15.350000,9.853309,2560345
2006-03-13,15.500000,15.700000,15.500000,15.650000,10.045879,4327504
2006-03-14,15.550000,15.750000,15.300000,15.350000,9.853309,4077593
2006-03-15,15.500000,15.600000,15.100000,15.400000,9.885403,5620072
2006-03-16,15.250000,15.650000,15.100000,15.150000,9.724925,5602098
2006-03-17,15.400000,15.450000,15.200000,15.300000,9.821214,4879052
2006-03-20,15.400000,15.550000,15.400000,15.550000,9.981691,3168533
2006-03-21,15.400000,15.550000,15.350000,15.400000,9.885403,2748066
2006-03-22,15.400000,15.550000,15.200000,15.250000,9.789116,5396395
2006-03-23,15.400000,15.450000,15.100000,15.300000,9.821214,3418355
2006-03-24,15.300000,15.300000,15.050000,15.150000,9.724925,6276137
2006-03-27,15.350000,15.800000,15.250000,15.750000,10.110073,9033269
2006-03-28,15.700000,16.000000,15.550000,15.700000,10.077974,10568700
2006-03-29,15.700000,15.700000,15.350000,15.450000,9.917500,2451359
2006-03-30,15.800000,15.900000,15.300000,15.600000,10.013786,5822725
2006-03-31,15.650000,15.650000,15.350000,15.450000,9.917500,5087781
2006-04-03,15.550000,16.000000,15.550000,15.950000,10.238455,7044862
2006-04-04,15.950000,16.000000,15.800000,15.950000,10.238455,4360064
2006-04-06,16.299999,16.500000,16.250000,16.299999,10.463120,12640950
2006-04-07,16.450001,16.500000,15.850000,15.950000,10.238455,6896201
2006-04-10,16.000000,16.000000,15.700000,15.950000,10.238455,6658978
2006-04-11,15.900000,16.250000,15.850000,16.100000,10.334740,3403964
2006-04-12,15.900000,16.200001,15.650000,15.650000,10.045879,3983175
2006-04-13,16.549999,16.549999,16.260000,16.450001,10.559408,6313920
2006-04-18,16.500000,17.049999,16.500000,17.049999,10.944554,10304369
2006-04-19,17.299999,17.700001,17.299999,17.650000,11.329699,13616247
2006-04-20,17.750000,17.750000,17.150000,17.549999,11.265507,7335810
2006-04-21,17.400000,17.900000,17.400000,17.850000,11.458082,4085834
2006-04-24,18.400000,18.600000,18.200001,18.549999,11.907416,15587063
2006-04-25,18.500000,18.500000,17.799999,18.250000,11.714843,5889053
2006-04-26,18.299999,18.350000,17.700001,17.850000,11.458082,8346600
2006-04-27,17.850000,18.549999,17.850000,18.500000,11.875320,8106629
2006-04-28,18.500000,18.500000,17.100000,18.500000,11.875320,7100051
2006-05-02,18.600000,18.650000,18.350000,18.500000,11.875320,3945824
2006-05-03,18.500000,18.600000,17.700001,18.299999,11.746940,6691877
2006-05-04,18.299999,18.450001,17.799999,18.049999,11.586463,2662652
2006-05-08,18.100000,18.450001,17.900000,18.200001,11.682751,3933978
2006-05-09,17.900000,18.299999,17.500000,17.850000,11.458082,4297722
2006-05-10,17.650000,17.900000,17.400000,17.450001,11.201316,4033823
2006-05-11,17.200001,17.850000,17.100000,17.850000,11.643579,3292563
2006-05-12,17.750000,18.000000,17.250000,17.900000,11.676190,3705510
2006-05-15,17.350000,17.799999,17.350000,17.600000,11.480502,4033826
2006-05-16,17.200001,17.299999,16.700001,16.950001,11.056507,4729107
2006-05-17,16.700001,17.150000,16.700001,16.950001,11.056507,3259715
2006-05-18,16.799999,16.799999,16.100000,16.549999,10.795584,4199450
2006-05-19,16.100000,16.400000,16.000000,16.100000,10.502049,5988529
2006-05-22,16.150000,16.350000,15.100000,15.900000,10.371590,5338469
2006-05-23,15.450000,16.000000,15.400000,15.700000,10.241128,4813023
2006-05-24,16.000000,16.000000,15.400000,15.550000,10.143288,6501184
2006-05-25,15.300000,15.400000,15.200000,15.200000,9.914979,3562001
2006-05-26,15.400000,15.750000,15.300000,15.450000,10.078053,5039336
2006-05-29,15.550000,16.100000,15.550000,16.000000,10.436819,5638000
2006-05-30,16.049999,16.250000,16.000000,16.000000,10.436819,4865278
2006-06-01,16.700001,16.700001,15.350000,15.400000,10.045440,6803375
2006-06-02,15.400000,16.100000,15.400000,15.950000,10.404206,7705813
2006-06-05,16.500000,16.500000,15.850000,15.950000,10.404206,2932422
2006-06-06,15.700000,16.350000,15.700000,16.250000,10.599895,4749030
2006-06-07,16.049999,16.049999,15.700000,15.800000,10.306357,1873174
2006-06-08,15.500000,15.750000,15.300000,15.350000,10.012823,6619593
2006-06-09,15.300000,15.600000,15.200000,15.350000,10.012823,4750570
2006-06-12,15.400000,15.700000,15.350000,15.450000,10.078053,3148770
2006-06-13,15.200000,15.300000,14.700000,14.800000,9.654059,6137044
2006-06-14,15.000000,15.000000,14.200000,14.250000,9.295294,7024520
2006-06-15,14.250000,14.650000,14.250000,14.650000,9.556211,5787081
2006-06-16,15.000000,15.700000,15.000000,15.450000,10.078053,4654648
2006-06-19,15.600000,15.600000,15.200000,15.450000,10.078053,3583854
2006-06-20,15.300000,16.049999,15.300000,15.950000,10.404206,7239343
2006-06-21,16.100000,16.350000,16.049999,16.350000,10.665126,6705512
2006-06-22,16.299999,16.850000,16.299999,16.700001,10.893434,11184549
2006-06-23,16.549999,16.549999,15.950000,16.250000,10.599895,4581936
2006-06-26,16.350000,16.350000,16.000000,16.100000,10.502049,2870598
2006-06-27,16.200001,16.549999,16.049999,16.250000,10.599895,1624065
2006-06-28,16.350000,16.600000,16.150000,16.400000,10.697741,2507226
2006-06-29,16.799999,16.799999,16.500000,16.600000,10.828200,3301128
2006-06-30,17.000000,17.450001,16.950001,17.200001,11.219583,7378363
2006-07-03,17.200001,17.500000,16.950001,17.500000,11.415272,2310504
2006-07-04,17.500000,17.799999,17.299999,17.700001,11.545737,4587278
2006-07-05,17.500000,17.500000,17.299999,17.450001,11.382656,2491929
2006-07-06,17.200001,17.500000,17.200001,17.450001,11.382656,5604000
2006-07-07,17.799999,17.799999,17.400000,17.500000,11.415272,5732494
2006-07-10,17.350000,17.700001,17.350000,17.549999,11.447886,4601495
2006-07-11,17.549999,17.750000,17.450001,17.750000,11.578346,3198054
2006-07-12,18.150000,18.150000,17.549999,17.850000,11.643579,1250107
2006-07-13,17.700001,17.900000,17.500000,17.600000,11.480502,1937511
2006-07-14,17.100000,17.150000,16.700001,16.850000,10.991276,4126000
2006-07-17,16.500000,16.700001,16.299999,16.549999,10.795584,1276000
2006-07-18,16.500000,16.549999,16.299999,16.350000,10.665126,2307000
2006-07-19,16.450001,16.650000,16.150000,16.200001,10.567279,1058728
2006-07-20,16.500000,17.049999,16.500000,16.799999,10.958661,3142053
2006-07-21,16.500000,17.350000,16.500000,17.250000,11.252195,2028000
2006-07-24,17.200001,17.600000,17.020000,17.559999,11.454412,3033140
2006-07-25,17.559999,17.920000,17.559999,17.559999,11.454412,5097000
2006-07-26,17.719999,17.740000,16.820000,17.059999,11.128259,2764400
2006-07-27,17.059999,17.420000,17.059999,17.379999,11.336994,2442007
2006-07-28,17.340000,17.639999,17.340000,17.500000,11.415272,3328000
2006-07-31,17.480000,17.840000,17.480000,17.780001,11.597915,2620
2006-08-01,17.459999,17.500000,17.000000,17.120001,11.167397,2210000
2006-08-02,17.400000,17.680000,17.200001,17.420000,11.363087,2195872
2006-08-03,17.480000,17.760000,17.420000,17.760000,11.584871,2074170
2006-08-04,17.760000,17.860001,17.400000,17.400000,11.350040,1900500
2006-08-07,17.020000,17.820000,17.020000,17.340000,11.310905,1326000
2006-08-08,17.299999,17.639999,17.299999,17.500000,11.415272,1434680
2006-08-09,17.299999,18.059999,17.299999,18.020000,11.754468,4062054
2006-08-10,18.020000,18.080000,17.980000,18.000000,11.741422,2777000
2006-08-11,18.000000,18.000000,17.620001,17.980000,11.728375,1582311
2006-08-14,17.660000,18.000000,17.660000,18.000000,11.741422,996000
2006-08-15,17.740000,18.000000,17.740000,17.900000,11.676190,1425368
2006-08-16,18.000000,18.020000,17.760000,17.820000,11.624007,3216000
2006-08-17,17.959999,18.000000,17.879999,17.980000,11.728375,1052308
2006-08-18,18.200001,18.200001,17.900000,17.980000,11.728375,963917
2006-08-21,18.000000,18.020000,17.219999,17.340000,11.310905,2790280
2006-08-22,17.219999,17.500000,17.160000,17.500000,11.415272,2800125
2006-08-23,17.260000,17.480000,17.080000,17.100000,11.154353,2265600
2006-08-24,17.100000,17.299999,17.000000,17.280001,11.271764,2599200
2006-08-25,17.340000,17.400000,17.139999,17.139999,11.180442,1168083
2006-08-28,17.120001,17.120001,16.820000,16.920000,11.036936,2247227
2006-08-29,17.100000,17.320000,17.100000,17.200001,11.219583,4134094
2006-08-30,17.219999,17.440001,17.180000,17.440001,11.376133,3426000
2006-08-31,17.440001,17.719999,17.420000,17.420000,11.363087,5403184
2006-09-01,17.520000,17.780001,17.520000,17.680000,11.532687,3237250
2006-09-04,17.700001,17.959999,17.660000,17.900000,11.676190,1796412
2006-09-05,17.900000,18.080000,17.719999,18.080000,11.793607,1371285
2006-09-06,18.020000,18.020000,17.420000,17.420000,11.363087,3905457
2006-09-07,17.400000,17.639999,16.540001,16.980000,11.076076,10277000
2006-09-08,16.799999,16.799999,16.280001,16.420000,10.710785,17785194
2006-09-11,16.299999,16.360001,16.020000,16.160000,10.541186,15009576
2006-09-12,16.100000,16.299999,16.020000,16.160000,10.541186,4570000
2006-09-13,16.320000,16.480000,16.280001,16.420000,10.710785,3687313
2006-09-14,16.980000,16.980000,16.340000,16.400000,10.697741,2635719
2006-09-15,16.379999,16.440001,16.240000,16.379999,10.684693,2399160
2006-09-18,16.340000,16.420000,16.200001,16.320000,10.645556,4536000
2006-09-19,16.500000,16.540001,16.360001,16.420000,10.710785,2408000
2006-09-20,16.379999,16.379999,16.160000,16.340000,10.658604,6850000
2006-09-21,16.000000,16.120001,15.600000,15.620000,10.362713,10875616
2006-09-22,15.500000,15.620000,15.200000,15.560000,10.322907,8208000
2006-09-25,15.480000,15.740000,15.480000,15.620000,10.362713,2755000
2006-09-26,15.700000,15.900000,15.380000,15.380000,10.203493,2244412
2006-09-27,15.720000,15.720000,15.500000,15.520000,10.296371,2854800
2006-09-28,15.540000,15.740000,15.340000,15.700000,10.415787,3793310
2006-09-29,15.700000,15.720000,15.380000,15.580000,10.336175,2470507
2006-10-03,15.200000,15.460000,15.200000,15.380000,10.203493,5490061
2006-10-04,15.460000,15.520000,15.040000,15.120000,10.031002,4720734
2006-10-05,15.120000,15.280000,15.060000,15.160000,10.057539,6159604
2006-10-06,15.140000,15.380000,15.100000,15.340000,10.176956,6707252
2006-10-09,15.440000,15.440000,15.160000,15.160000,10.057539,4024526
2006-10-10,15.440000,15.440000,14.940000,15.060000,9.991196,8344740
2006-10-11,14.980000,15.140000,14.940000,15.020000,9.964661,6446369
2006-10-12,15.140000,15.340000,15.020000,15.140000,10.044270,8152830
2006-10-13,15.200000,15.260000,14.820000,14.820000,9.831976,12518169
2006-10-16,14.900000,14.900000,14.460000,14.500000,9.619678,15627870
2006-10-17,14.600000,15.400000,14.600000,15.160000,10.057539,27047687
2006-10-18,15.180000,15.640000,15.180000,15.640000,10.375983,16883407
2006-10-19,15.640000,15.740000,15.300000,15.340000,10.176956,8891201
2006-10-20,15.460000,15.500000,15.300000,15.300000,10.150418,5659747
2006-10-23,15.360000,15.400000,15.120000,15.140000,10.044270,6920367
2006-10-24,15.140000,15.440000,15.140000,15.420000,10.230030,5879739
2006-10-25,15.500000,15.660000,15.500000,15.580000,10.336175,7386295
2006-10-26,15.820000,15.820000,15.600000,15.700000,10.415787,5896290
2006-10-27,15.640000,15.820000,15.580000,15.640000,10.375983,8874200
2006-10-31,15.740000,16.080000,15.520000,16.059999,10.654623,9469077
2006-11-01,16.040001,16.059999,15.800000,16.000000,10.614818,3983440
2006-11-02,16.000000,16.180000,15.960000,16.100000,10.681158,8076084
2006-11-03,16.160000,16.240000,15.500000,15.600000,10.349449,13022378
2006-11-06,15.420000,15.840000,15.420000,15.800000,10.482132,6525050
2006-11-07,15.800000,16.059999,15.780000,16.040001,10.641355,10486167
2006-11-08,16.100000,16.160000,15.700000,15.720000,10.429056,6108771
2006-11-09,15.700000,16.260000,15.700000,16.260000,10.787310,10682985
2006-11-10,16.420000,16.459999,16.200001,16.340000,10.840384,6526060
2006-11-13,16.320000,16.320000,15.880000,16.059999,10.654623,7338343
2006-11-14,16.020000,16.299999,16.020000,16.180000,10.734234,4007801
2006-11-15,16.180000,16.500000,16.180000,16.480000,10.933262,5962042
2006-11-16,16.500000,16.799999,16.299999,16.799999,11.145555,4755141
2006-11-17,16.760000,17.059999,16.700001,16.879999,11.198630,7072120
2006-11-20,16.500000,16.879999,16.420000,16.480000,10.933262,3711031
2006-11-21,16.680000,16.680000,16.200001,16.379999,10.866918,5871637
2006-11-22,16.299999,16.740000,16.299999,16.600000,11.012870,4160908
2006-11-23,16.700001,17.120001,16.700001,16.940001,11.238439,8314000
2006-11-24,16.959999,16.959999,16.799999,16.900000,11.211899,2331432
2006-11-27,16.900000,17.080000,16.700001,17.080000,11.331319,7534000
2006-11-28,16.900000,17.000000,16.559999,16.799999,11.145555,7213767
2006-11-29,16.799999,17.100000,16.799999,17.040001,11.304778,4957768
2006-11-30,16.920000,17.200001,16.900000,17.180000,11.397659,4475219
2006-12-01,17.100000,17.139999,16.600000,16.620001,11.026140,4711908
2006-12-04,16.400000,16.500000,16.160000,16.180000,10.734234,8285274
2006-12-05,16.400000,16.740000,16.320000,16.600000,11.012870,10800694
2006-12-06,16.540001,17.100000,16.540001,17.000000,11.278243,8245621
2006-12-07,17.160000,17.200001,16.860001,17.000000,11.278243,5202256
2006-12-08,17.200001,17.440001,17.020000,17.340000,11.503812,6210078
2006-12-11,17.340000,17.340000,16.980000,17.299999,11.477270,3748495
2006-12-12,17.500000,17.660000,17.240000,17.480000,11.596685,3988921
2006-12-13,17.559999,17.700001,16.980000,17.559999,11.649764,5010971
2006-12-14,17.540001,17.680000,17.320000,17.620001,11.689567,4163406
2006-12-15,17.700001,17.860001,17.620001,17.799999,11.808983,2808635
2006-12-18,17.799999,18.100000,17.700001,17.920000,11.888597,4370533
2006-12-19,18.059999,18.100000,17.799999,18.100000,12.008011,2663830
2006-12-20,18.000000,18.120001,17.959999,18.040001,11.968205,4230563
2006-12-21,18.299999,18.420000,18.120001,18.299999,12.140697,4293223
2006-12-22,18.299999,18.400000,17.980000,18.100000,12.008011,3324733
2006-12-27,18.100000,18.299999,17.740000,17.980000,11.928400,2990211
2006-12-28,17.500000,18.500000,17.500000,18.480000,12.260114,5111300
2006-12-29,18.480000,18.580000,18.040001,18.180000,12.061083,4293218
2007-01-02,18.459999,18.639999,18.400000,18.600000,12.339726,2830090
2007-01-03,18.600000,19.400000,18.580000,19.320000,12.817392,5715356
2007-01-04,19.320000,19.940001,19.280001,19.760000,13.109301,10381903
2007-01-05,19.200001,19.900000,19.200001,19.680000,13.056226,4760113
2007-01-08,19.500000,19.500000,18.799999,18.980000,12.591824,3356000
2007-01-09,18.959999,19.000000,18.500000,18.780001,12.459140,2309824
2007-01-10,18.799999,18.799999,18.100000,18.580000,12.326455,2736000
2007-01-11,18.559999,18.559999,18.100000,18.200001,12.074354,4087286
2007-01-12,18.260000,18.799999,18.260000,18.580000,12.326455,4420156
2007-01-15,18.500000,19.940001,18.500000,19.799999,13.135835,6248051
2007-01-16,20.299999,20.500000,19.020000,19.340000,12.830659,6499800
2007-01-17,19.500000,19.840000,19.240000,19.520000,12.950075,4844016
2007-01-18,19.580000,19.980000,19.240000,19.980000,13.255251,5298877
2007-01-19,19.700001,19.879999,19.100000,19.180000,12.724512,6957952
2007-01-22,19.280001,19.639999,19.139999,19.240000,12.764318,4176000
2007-01-23,19.120001,19.240000,19.000000,19.080000,12.658170,2947000
2007-01-24,19.100000,19.480000,19.040001,19.320000,12.817392,4245573
2007-01-25,19.639999,19.660000,18.799999,19.340000,12.830659,5320500
2007-01-26,19.139999,19.400000,19.000000,19.000000,12.605093,2374900
2007-01-29,19.100000,19.500000,19.100000,19.420000,12.883737,2316634
2007-01-30,19.480000,19.520000,19.320000,19.500000,12.936808,1609400
2007-01-31,19.500000,19.600000,19.400000,19.540001,12.963347,5326445
2007-02-01,19.799999,20.400000,19.639999,20.200001,13.401206,5835172
2007-02-02,20.500000,20.500000,19.840000,19.879999,13.188909,3060760
2007-02-05,19.959999,19.959999,19.379999,19.639999,13.029688,3074038
2007-02-06,19.600000,20.000000,19.299999,19.299999,12.804123,5717503
2007-02-07,19.540001,20.000000,19.440001,19.520000,12.950075,3959414
2007-02-08,19.600000,19.940001,19.320000,19.879999,13.188909,6218950
2007-02-09,19.879999,20.200001,19.799999,19.980000,13.255251,4167020
2007-02-12,20.000000,20.500000,19.980000,20.500000,13.600235,3754600
2007-02-13,20.200001,20.500000,19.600000,20.000000,13.268522,4556774
2007-02-14,19.920000,20.500000,19.900000,20.299999,13.467548,6546828
2007-02-15,21.400000,22.500000,20.500000,22.000000,14.595373,10895237
2007-02-16,22.000000,22.900000,21.650000,22.750000,15.092944,5452985
2007-02-21,22.250000,22.650000,21.049999,22.400000,14.860744,3010276
2007-02-22,22.500000,22.700001,22.150000,22.650000,15.026601,4108000
2007-02-23,22.400000,22.700001,21.950001,22.450001,14.893917,1673217
2007-02-26,22.900000,22.950001,22.000000,22.650000,15.026601,4451726
2007-02-27,22.000000,22.500000,21.500000,22.100000,14.661717,3064316
2007-02-28,20.000000,21.200001,20.000000,20.900000,13.865604,11454215
2007-03-01,20.700001,20.700001,20.000000,20.150000,13.368032,6970551
2007-03-02,19.799999,19.900000,19.540001,19.900000,13.202178,5414000
2007-03-05,19.500000,19.540001,17.760000,18.340000,12.167235,12986000
2007-03-06,18.320000,18.520000,17.780001,18.520000,12.286651,15709849
2007-03-07,18.959999,19.000000,18.320000,18.520000,12.286651,7820208
2007-03-08,18.520000,18.639999,18.139999,18.639999,12.366261,9872000
2007-03-09,18.379999,18.900000,18.379999,18.799999,12.472408,3560760
2007-03-12,18.840000,19.139999,18.799999,19.100000,12.671437,2912323
2007-03-13,19.100000,19.320000,18.820000,19.059999,12.644901,4114736
2007-03-14,18.400000,18.400000,18.100000,18.139999,12.034546,6886000
2007-03-15,18.200001,18.459999,18.200001,18.320000,12.153965,3357556
2007-03-16,18.240000,18.280001,18.000000,18.200001,12.074354,3256100
2007-03-19,18.299999,18.580000,18.139999,18.340000,12.167235,5142529
2007-03-20,18.760000,18.760000,18.400000,18.500000,12.273380,2598000
2007-03-21,18.459999,18.719999,18.440001,18.700001,12.406068,5170427
2007-03-22,19.100000,19.480000,18.900000,19.200001,12.737782,6863500
2007-03-23,19.379999,19.559999,19.200001,19.219999,12.751049,6002552
2007-03-26,19.080000,19.440001,18.940001,19.120001,12.684705,4517000
2007-03-27,19.100000,19.139999,18.600000,18.780001,12.459140,7752000
2007-03-28,18.799999,18.820000,18.459999,18.820000,12.485680,7378000
2007-03-29,18.820000,19.160000,18.639999,19.100000,12.671437,3018492
2007-03-30,18.900000,19.400000,18.900000,19.360001,12.843928,6065097
2007-04-02,19.219999,19.500000,19.100000,19.400000,12.870463,5131518
2007-04-03,19.540001,19.980000,19.420000,19.620001,13.016420,4344552
2007-04-04,19.760000,20.200001,19.680000,19.879999,13.188909,6377256
2007-04-10,19.980000,21.100000,19.639999,20.400000,13.533891,12926956
2007-04-11,20.700001,20.750000,20.100000,20.500000,13.600235,5315588
2007-04-12,20.299999,20.299999,19.600000,19.719999,13.082758,11684455
2007-04-13,19.879999,19.879999,19.740000,19.820000,13.149103,7430304
2007-04-16,20.299999,20.299999,19.740000,19.920000,13.215446,7284276
2007-04-17,20.100000,20.100000,19.680000,19.719999,13.082758,7799473
2007-04-18,19.700001,19.719999,19.420000,19.440001,12.897004,8871513
2007-04-19,19.219999,19.299999,18.299999,18.620001,12.352993,25152000
2007-04-20,18.480000,18.680000,18.219999,18.400000,12.207040,45317000
2007-04-23,18.680000,19.139999,18.680000,19.120001,12.684705,35279460
2007-04-24,19.219999,19.799999,19.200001,19.500000,12.936808,22945000
2007-04-25,19.680000,19.879999,19.500000,19.719999,13.082758,13423000
2007-04-26,19.740000,20.150000,19.680000,19.760000,13.109301,10325870
2007-04-27,19.639999,19.700001,19.180000,19.280001,12.790854,11706211
2007-04-30,19.240000,19.240000,18.799999,19.100000,12.671437,7564790
2007-05-02,19.100000,19.600000,19.100000,19.500000,12.936808,5423680
2007-05-03,19.799999,19.959999,19.559999,19.820000,13.149103,6250097
2007-05-04,19.920000,19.959999,19.660000,19.780001,13.122569,5010976
2007-05-07,19.940001,19.940001,19.760000,19.860001,13.175641,9070000
2007-05-08,19.700001,19.860001,19.700001,19.799999,13.135835,6039000
2007-05-09,19.940001,20.650000,19.860001,20.600000,13.666574,11869941
2007-05-10,19.799999,20.500000,19.660000,20.049999,13.512914,4939677
2007-05-11,19.700001,19.959999,19.660000,19.700001,13.277026,5676284
2007-05-14,19.820000,20.150000,19.620001,20.000000,13.479218,9047330
2007-05-15,19.959999,20.450001,19.740000,19.760000,13.317467,9796362
2007-05-16,19.959999,20.100000,19.840000,19.980000,13.465735,6519000
2007-05-17,20.200001,20.500000,20.200001,20.450001,13.782496,10125015
2007-05-18,20.000000,20.299999,19.959999,20.250000,13.647706,5871000
2007-05-21,20.500000,20.799999,20.450001,20.549999,13.849895,7847035
2007-05-22,20.450001,20.700001,20.250000,20.400000,13.748799,4193229
2007-05-23,20.500000,20.799999,20.400000,20.549999,13.849895,5096527
2007-05-25,20.600000,20.600000,19.980000,20.200001,13.614007,5058728
2007-05-28,20.350000,20.450001,19.900000,19.959999,13.452257,2762228
2007-05-29,19.799999,20.049999,19.600000,19.940001,13.438779,2675512
2007-05-30,19.980000,20.150000,19.620001,19.700001,13.277026,4609828
2007-05-31,19.900000,20.549999,19.900000,20.549999,13.849895,8429289
2007-06-01,20.799999,20.799999,20.250000,20.600000,13.883592,7845252
2007-06-04,20.500000,20.950001,20.500000,20.799999,14.018386,5039574
2007-06-05,21.000000,21.299999,20.700001,21.000000,14.153178,9011786
2007-06-06,21.400000,21.450001,20.650000,21.000000,14.153178,3853926
2007-06-07,20.700001,21.100000,20.250000,21.100000,14.220573,5115434
2007-06-08,20.400000,20.950001,20.299999,20.549999,13.849895,7138312
2007-06-11,20.799999,21.000000,20.500000,20.700001,13.950989,3668890
2007-06-12,20.700001,20.799999,20.350000,20.549999,13.849895,2650000
2007-06-13,20.600000,20.600000,20.299999,20.500000,13.816197,3640678
2007-06-14,20.400000,20.600000,20.299999,20.500000,13.816197,4339952
2007-06-15,20.600000,21.000000,20.500000,20.799999,14.018386,4632000
2007-06-18,20.950001,21.450001,20.549999,21.049999,14.186875,8998276
2007-06-20,21.200001,21.500000,21.100000,21.200001,14.287966,10160557
2007-06-21,21.299999,21.400000,20.799999,20.950001,14.119481,7316723
2007-06-22,20.850000,21.049999,20.549999,20.900000,14.085779,10521802
2007-06-25,20.650000,21.000000,20.400000,20.700001,13.950989,9027221
2007-06-26,20.700001,21.000000,20.200001,20.299999,13.681402,8576500
2007-06-27,20.200001,20.650000,20.200001,20.400000,13.748799,5861550
2007-06-28,20.600000,20.799999,20.500000,20.750000,13.984685,7491644
2007-06-29,20.700001,20.900000,20.400000,20.450001,13.782496,6664876
2007-07-03,20.549999,21.200001,20.500000,21.200001,14.287966,9132237
2007-07-04,21.200001,21.299999,20.700001,21.000000,14.153178,6259865
2007-07-05,21.000000,21.200001,20.750000,20.950001,14.119481,9146843
2007-07-06,21.200001,21.200001,20.900000,20.900000,14.085779,9256552
2007-07-09,21.049999,21.600000,20.950001,21.250000,14.321666,8362112
2007-07-10,21.450001,21.450001,20.700001,21.250000,14.321666,14211416
2007-07-11,20.799999,21.250000,20.799999,20.950001,14.119481,5778995
2007-07-12,21.150000,21.299999,20.700001,21.000000,14.153178,14879372
2007-07-13,21.100000,21.200001,20.850000,21.000000,14.153178,8467961
2007-07-16,21.000000,21.000000,20.650000,21.000000,14.153178,8044000
2007-07-17,20.900000,21.049999,20.799999,20.850000,14.052084,4434000
2007-07-18,20.900000,21.049999,20.700001,20.850000,14.052084,2791763
2007-07-19,20.650000,20.900000,20.549999,20.700001,13.950989,2273550
2007-07-20,20.950001,21.400000,20.700001,21.250000,14.321666,3963520
2007-07-23,21.000000,21.299999,20.650000,20.900000,14.085779,13868557
2007-07-24,21.000000,21.150000,20.900000,21.000000,14.153178,7290383
2007-07-25,21.000000,21.150000,20.500000,21.150000,14.254271,11190746
2007-07-26,21.299999,21.350000,20.900000,21.049999,14.186875,9753696
2007-07-27,21.000000,21.000000,19.980000,20.299999,13.681402,7335180
2007-07-30,20.299999,20.299999,19.879999,20.049999,13.512914,9729082
2007-07-31,20.350000,20.799999,19.799999,20.799999,14.018386,9922375
2007-08-01,20.750000,21.000000,19.799999,19.820000,13.357901,14641000
2007-08-02,20.200001,20.200001,19.139999,20.000000,13.479218,8400713
2007-08-03,20.500000,20.500000,19.719999,19.780001,13.330946,3401000
2007-08-06,19.680000,19.680000,19.280001,19.360001,13.047881,3720000
2007-08-07,19.600000,19.620001,19.260000,19.360001,13.047881,4320600
2007-08-08,19.360001,19.900000,19.299999,19.780001,13.330946,5261000
2007-08-09,20.000000,20.650000,19.980000,20.200001,13.614007,13845957
2007-08-10,19.799999,20.100000,19.580000,19.719999,13.290503,7497800
2007-08-13,19.940001,20.200001,19.700001,19.820000,13.357901,7861883
2007-08-14,19.980000,20.250000,19.840000,20.150000,13.580307,5050350
2007-08-15,20.299999,20.299999,19.240000,19.400000,13.074838,4926738
2007-08-16,19.100000,19.200001,18.200001,18.200001,12.266088,14664000
2007-08-17,17.700001,17.820000,16.580000,16.940001,11.416897,16878500
2007-08-20,17.200001,18.299999,17.020000,18.200001,12.266088,12004701
2007-08-21,18.340000,19.120001,18.000000,18.320000,12.346961,12617000
2007-08-22,18.320000,19.080000,18.260000,19.080000,12.859173,9665200
2007-08-23,19.700001,19.840000,19.040001,19.320000,13.020923,12789092
2007-08-24,19.219999,19.219999,19.219999,19.219999,12.953526,0
2007-08-27,19.879999,20.850000,19.799999,20.299999,13.681402,21539455
2007-08-28,20.750000,23.000000,20.350000,21.549999,14.523855,39752177
2007-08-29,21.549999,21.549999,20.150000,21.049999,14.186875,16245563
2007-08-30,22.200001,22.200001,21.150000,21.350000,14.389061,11131575
2007-08-31,21.049999,21.799999,21.049999,21.600000,14.557554,11178200
2007-09-03,21.549999,22.299999,21.150000,21.700001,14.624951,16359380
2007-09-04,21.900000,22.500000,21.700001,22.150000,14.928229,12073100
2007-09-05,22.350000,22.400000,22.000000,22.250000,14.995626,8838854
2007-09-06,22.000000,22.200001,21.900000,22.000000,14.994948,9423544
2007-09-07,22.000000,22.799999,22.000000,22.500000,15.335739,10571300
2007-09-10,22.900000,22.900000,21.799999,22.450001,15.301661,7379934
2007-09-11,22.000000,22.799999,22.000000,22.650000,15.437982,5262831
2007-09-12,22.850000,24.000000,22.850000,23.250000,15.846933,5318499
2007-09-13,23.250000,23.750000,23.000000,23.450001,15.983253,9343931
2007-09-14,23.750000,23.750000,23.200001,23.600000,16.085485,5814552
2007-09-17,24.000000,24.000000,23.400000,23.750000,16.187723,3290000
2007-09-18,23.750000,23.750000,23.250000,23.299999,15.881008,3560000
2007-09-19,23.450001,25.450001,23.450001,25.000000,17.039711,9395802
2007-09-20,24.799999,25.200001,24.150000,25.200001,17.176027,3920304
2007-09-21,24.900000,25.000000,23.700001,24.600000,16.767080,7686000
2007-09-24,24.950001,25.200001,24.000000,24.900000,16.971552,4395500
2007-09-25,24.700001,25.250000,24.049999,24.549999,16.732998,7361314
2007-09-27,24.700001,25.950001,24.299999,24.850000,16.937471,9975540
2007-09-28,25.000000,25.450001,24.350000,24.600000,16.767080,7699200
2007-10-02,25.650000,26.850000,24.500000,24.700001,16.835239,11946569
2007-10-03,24.350000,26.000000,24.350000,25.650000,17.482740,7142111
2007-10-04,24.750000,25.600000,23.799999,24.299999,16.562597,7552857
2007-10-05,24.200001,25.400000,24.150000,25.000000,17.039711,7727792
2007-10-08,25.900000,25.900000,24.450001,25.150000,17.141949,9006128
2007-10-09,25.200001,25.500000,24.500000,25.100000,17.107870,8206117
2007-10-10,25.150000,25.450001,24.750000,25.150000,17.141949,3294000
2007-10-11,24.799999,26.200001,24.799999,26.150000,17.823536,5467540
2007-10-12,26.799999,26.799999,24.700001,24.700001,16.835239,6518400
2007-10-15,25.200001,25.200001,24.200001,24.549999,16.732998,7379518
2007-10-16,24.250000,24.750000,23.799999,23.850000,16.255886,8612182
2007-10-17,23.400000,23.700001,22.850000,23.400000,15.949172,9417100
2007-10-18,23.500000,23.799999,22.700001,23.450001,15.983253,6357267
2007-10-22,22.549999,23.000000,21.750000,22.350000,15.233500,6884688
2007-10-23,22.799999,23.250000,22.150000,22.350000,15.233500,7367067
2007-10-24,23.000000,23.250000,22.000000,22.350000,15.233500,8597379
2007-10-25,22.650000,23.400000,22.200001,23.350000,15.915088,9976502
2007-10-26,24.000000,25.250000,23.650000,24.750000,16.869314,16293915
2007-10-29,26.000000,26.100000,24.450001,25.350000,17.278271,16608256
2007-10-30,25.299999,25.400000,24.650000,24.850000,16.937471,8463118
2007-10-31,24.000000,24.750000,23.600000,23.900000,16.289968,9732277
2007-11-01,24.100000,24.200001,23.450001,24.049999,16.392200,7271153
2007-11-02,23.600000,23.600000,22.700001,22.950001,15.642457,8256657
2007-11-05,23.799999,23.799999,20.850000,21.150000,14.415595,11452840
2007-11-06,21.450001,22.450001,20.500000,22.100000,15.063107,9196949
2007-11-07,22.500000,22.950001,22.100000,22.350000,15.233500,10959993
2007-11-08,22.200001,22.750000,21.799999,22.350000,15.233500,4706875
2007-11-09,22.400000,22.750000,21.750000,22.049999,15.029023,5530789
2007-11-12,21.450001,21.799999,20.500000,20.650000,14.074799,5781601
2007-11-13,20.600000,20.900000,19.840000,20.350000,13.870327,10345850
2007-11-14,21.250000,21.799999,20.850000,21.700001,14.790470,6627072
2007-11-15,22.000000,22.600000,21.750000,22.000000,14.994948,6696515
2007-11-16,21.750000,21.900000,20.799999,21.100000,14.381516,8839725
2007-11-19,21.400000,21.400000,20.450001,20.700001,14.108881,5001370
2007-11-20,20.250000,20.600000,19.700001,20.299999,13.836243,11332919
2007-11-21,19.780001,20.450001,19.740000,20.350000,13.870327,7959395
2007-11-22,19.500000,19.920000,18.879999,19.020000,12.963811,11631655
2007-11-23,20.000000,20.450001,19.400000,19.540001,13.318240,7908001
2007-11-26,20.549999,21.000000,19.959999,20.750000,14.142963,4338069
2007-11-27,20.000000,20.650000,19.760000,20.049999,13.665850,4483304
2007-11-28,20.400000,20.799999,19.879999,20.200001,13.768085,3906806
2007-11-29,21.049999,21.750000,20.799999,21.049999,14.347437,9369506
2007-11-30,22.150000,22.150000,21.200001,21.700001,14.790470,9504257
2007-12-03,21.600000,22.500000,21.299999,21.600000,14.722312,5686533
2007-12-04,21.549999,22.000000,21.299999,21.500000,14.654153,5265656
2007-12-05,22.000000,22.450001,21.150000,22.200001,15.131265,2819457
2007-12-06,22.750000,23.150000,22.450001,22.549999,15.369815,7095054
2007-12-07,23.000000,23.500000,21.600000,21.650000,14.756389,5490775
2007-12-10,22.500000,22.500000,21.350000,21.750000,14.824549,5815590
2007-12-11,22.299999,22.400000,21.650000,22.200001,15.131265,2177610
2007-12-12,21.700001,22.299999,21.400000,21.549999,14.688231,4733269
2007-12-13,21.600000,22.200001,20.700001,21.250000,14.483756,6369677
2007-12-14,20.650000,21.400000,20.200001,20.450001,13.938483,5935283
2007-12-17,20.299999,20.750000,19.920000,20.450001,13.938483,4394104
2007-12-18,20.299999,20.750000,20.150000,20.500000,13.972565,6038508
2007-12-19,20.799999,20.950001,20.049999,20.950001,14.279282,3849425
2007-12-20,20.799999,21.450001,20.549999,21.200001,14.449674,3273339
2007-12-21,21.200001,21.450001,20.799999,21.000000,14.313356,4009171
2007-12-24,21.350000,21.400000,20.950001,21.200001,14.449674,4829549
2007-12-27,20.700001,21.299999,20.500000,20.750000,14.142963,5765905
2007-12-28,20.500000,20.500000,19.920000,20.200001,13.768085,5662080
2007-12-31,20.299999,21.049999,19.900000,20.600000,14.040722,2465866
2008-01-02,21.150000,21.200001,20.000000,20.400000,13.904402,3877101
2008-01-03,20.049999,20.400000,19.219999,19.299999,13.154656,7680418
2008-01-04,19.379999,20.650000,19.360001,20.299999,13.836243,5111825
2008-01-07,20.150000,20.150000,19.180000,19.420000,13.236447,10025554
2008-01-08,19.500000,19.780001,19.219999,19.459999,13.263711,7963400
2008-01-09,19.180000,19.240000,18.740000,19.180000,13.072866,9433653
2008-01-10,19.160000,19.600000,18.860001,19.240000,13.113760,5605856
2008-01-11,19.219999,19.879999,18.879999,19.000000,12.950179,5489805
2008-01-14,19.200001,19.200001,18.340000,18.660000,12.718440,10902706
2008-01-15,18.600000,18.980000,17.680000,17.799999,12.132275,8075463
2008-01-16,17.020000,17.020000,16.200001,16.540001,11.273474,13497866
2008-01-17,16.680000,16.860001,15.280000,16.600000,11.314367,11063303
2008-01-18,16.299999,16.900000,15.480000,16.540001,11.273474,8008415
2008-01-21,16.219999,16.600000,15.600000,15.800000,10.769098,6202440
2008-01-22,15.380000,15.600000,13.500000,14.500000,9.883031,11208283
2008-01-23,13.800000,15.380000,13.800000,15.340000,10.455568,11618992
2008-01-24,15.300000,15.800000,14.680000,14.800000,10.087510,11558800
2008-01-25,14.481000,16.139999,14.481000,16.100000,10.973573,10259648
2008-01-28,15.183000,17.000000,14.800000,14.980000,10.210194,10331157
2008-01-29,15.700000,15.940000,15.220000,15.300000,10.428303,13588102
2008-01-30,16.059999,16.059999,14.640000,14.700000,10.019350,10554000
2008-01-31,15.100000,15.640000,14.700000,15.640000,10.660043,5379503
2008-02-01,16.100000,16.400000,15.400000,16.400000,11.178050,8510000
2008-02-04,16.500000,17.420000,16.400000,16.980000,11.573374,8414098
2008-02-05,16.875000,17.559999,16.000000,17.000000,11.587005,7936000
2008-02-06,16.600000,16.600000,15.220000,15.340000,10.455568,4960000
2008-02-11,15.420000,15.460000,14.360000,15.140000,10.319249,9697000
2008-02-12,15.400000,15.800000,15.100000,15.360000,10.469199,2179574
2008-02-13,15.760000,16.160000,15.440000,15.880000,10.823626,7122175
2008-02-14,16.500000,16.900000,16.379999,16.780001,11.437054,6521367
2008-02-15,16.580000,17.799999,16.420000,17.600000,11.995957,8811371
2008-02-18,17.780001,17.799999,16.840000,16.840000,11.477948,5739501
2008-02-19,16.840000,17.900000,16.840000,17.200001,11.723323,3957000
2008-02-20,17.340000,17.340000,16.200001,16.480000,11.232579,5731014
2008-02-21,16.799999,16.940001,16.420000,16.719999,11.396158,2106516
2008-02-22,16.400000,17.040001,16.200001,16.879999,11.505211,3939396
2008-02-25,17.500000,17.500000,16.900000,17.379999,11.846005,4413000
2008-02-26,17.559999,17.840000,17.200001,17.580000,11.982323,4807000
2008-02-27,17.580000,17.760000,17.379999,17.760000,12.105010,7589571
2008-02-28,17.600000,17.660000,17.420000,17.580000,11.982323,4778000
2008-02-29,17.480000,17.480000,16.760000,17.180000,11.709689,3426102
2008-03-03,16.400000,16.780001,16.000000,16.740000,11.409789,8778258
2008-03-04,16.799999,16.980000,16.160000,16.240000,11.068995,6308283
2008-03-05,16.700001,16.700001,15.960000,16.139999,11.000837,5189013
2008-03-06,16.379999,16.700001,16.120001,16.620001,11.328001,4306500
2008-03-07,16.020000,16.379999,15.500000,15.520000,10.578250,9428316
2008-03-10,15.520000,15.780000,15.120000,15.500000,10.564621,6205993
2008-03-11,15.600000,16.000000,15.120000,15.460000,10.537357,5271240
2008-03-12,15.780000,16.260000,15.700000,15.820000,10.782729,5207526
2008-03-13,15.500000,15.640000,14.900000,14.920000,10.169302,6112575
2008-03-14,15.000000,15.160000,14.220000,14.400000,9.814873,3348008
2008-03-17,14.000000,14.000000,12.680000,12.680000,8.642542,8263360
2008-03-18,12.900000,13.320000,12.100000,12.800000,8.724331,9190014
2008-03-19,12.025000,13.960000,12.025000,13.400000,9.133285,6939104
2008-03-20,13.500000,13.500000,12.000000,12.380000,8.438065,9515000
2008-03-25,12.660000,13.780000,12.600000,13.580000,9.255972,6384940
2008-03-26,13.820000,14.720000,13.700000,14.480000,9.869398,7440108
2008-03-27,13.496000,14.460000,13.496000,14.120000,9.624026,10544122
2008-03-28,13.920000,16.860001,13.920000,15.520000,10.578250,9755452
2008-03-31,15.580000,15.580000,14.500000,15.300000,10.428303,4717500
2008-04-01,14.940000,15.400000,14.140000,14.500000,9.883031,9867650
2008-04-02,14.860000,15.860000,14.860000,15.500000,10.564621,8758490
2008-04-03,15.200000,16.100000,15.200000,16.000000,10.905415,4666326
2008-04-07,14.996000,17.059999,14.996000,16.959999,11.559738,7562968
2008-04-08,16.879999,16.879999,15.700000,15.920000,10.850887,9748831
2008-04-09,15.900000,16.000000,15.300000,15.320000,10.441936,5377380
2008-04-10,15.460000,15.460000,14.740000,14.780000,10.073878,8187439
2008-04-11,15.080000,15.140000,14.760000,15.000000,10.223827,8372024
2008-04-14,14.400000,14.720000,13.700000,13.780000,9.392288,9909697
2008-04-15,14.000000,14.180000,13.720000,13.960000,9.514974,5194734
2008-04-16,13.100000,13.600000,13.100000,13.280000,9.051497,73976057
2008-04-17,13.640000,13.660000,13.440000,13.500000,9.201443,8901719
2008-04-18,13.500000,13.540000,13.300000,13.480000,9.187811,5826085
2008-04-21,13.900000,14.000000,13.500000,13.680000,9.324130,8846855
2008-04-22,13.800000,13.940000,13.200000,13.740000,9.365026,13893494
2008-04-23,13.880000,14.460000,13.680000,14.400000,9.814873,13314755
2008-04-24,14.800000,15.000000,14.600000,14.840000,10.114773,8329429
2008-04-25,15.100000,15.100000,14.780000,14.880000,10.142037,8133085
2008-04-28,14.880000,15.700000,14.880000,15.620000,10.646411,8926114
2008-04-29,15.780000,15.780000,15.000000,15.260000,10.401039,8410845
2008-04-30,15.260000,15.360000,14.660000,14.740000,10.046613,13466585
2008-05-02,15.100000,15.120000,14.600000,14.700000,10.019350,17277522
2008-05-05,14.600000,14.800000,14.380000,14.680000,10.005719,18814741
2008-05-06,14.600000,15.200000,14.540000,15.140000,10.319249,24000707
2008-05-07,14.800000,15.060000,14.640000,14.880000,10.351249,19410085
2008-05-08,15.000000,15.180000,14.860000,14.980000,10.420815,14032057
2008-05-09,15.160000,15.160000,14.980000,15.100000,10.504291,9875154
2008-05-13,15.020000,15.140000,14.960000,15.000000,10.434727,6702028
2008-05-14,14.960000,14.960000,14.420000,14.520000,10.100815,10410351
2008-05-15,14.700000,14.880000,14.600000,14.680000,10.212120,7742730
2008-05-16,14.880000,14.920000,14.560000,14.620000,10.170382,9179797
2008-05-19,14.520000,14.800000,14.520000,14.760000,10.267771,7033920
2008-05-20,15.000000,15.000000,14.400000,14.480000,10.072989,9171999
2008-05-21,14.320000,14.520000,14.160000,14.440000,10.045165,6679085
2008-05-22,14.240000,14.400000,14.040000,14.260000,9.919948,4520358
2008-05-23,14.240000,14.380000,13.980000,14.000000,9.739078,6324057
2008-05-26,13.900000,14.180000,13.500000,13.500000,9.391252,4210057
2008-05-27,13.540000,14.300000,13.540000,14.300000,9.947771,4942000
2008-05-28,14.300000,14.440000,14.220000,14.220000,9.892120,2013057
2008-05-29,14.560000,14.820000,14.340000,14.600000,10.156467,7043628
2008-05-30,14.900000,14.900000,14.640000,14.780000,10.281684,3485085
2008-06-02,14.800000,15.000000,14.740000,15.000000,10.434727,4930340
2008-06-03,14.600000,14.880000,14.520000,14.540000,10.114728,3494114
2008-06-04,14.880000,14.880000,14.500000,14.500000,10.086901,0
2008-06-05,14.500000,14.500000,13.420000,13.980000,9.725165,12357313
2008-06-06,14.360000,14.360000,14.000000,14.160000,9.850382,2741682
2008-06-10,14.143000,14.160000,14.143000,14.160000,9.850382,372000
2008-06-11,14.000000,14.000000,12.960000,12.960000,9.015604,14895031
2008-06-12,13.000000,13.000000,12.200000,12.480000,8.681693,13757451
2008-06-13,12.460000,12.580000,12.320000,12.380000,8.612128,7168857
2008-06-16,12.420000,12.880000,12.420000,12.880000,8.959953,6392937
2008-06-17,12.880000,13.080000,12.660000,12.700000,8.834735,3592167
2008-06-18,12.700000,13.540000,12.640000,12.920000,8.987779,4176159
2008-06-19,12.700000,12.900000,12.500000,12.500000,8.695605,5338670
2008-06-20,12.640000,12.860000,12.500000,12.600000,8.765169,3799974
2008-06-23,12.540000,12.660000,12.240000,12.440000,8.653866,3273920
2008-06-24,12.380000,12.460000,12.240000,12.240000,8.514735,3707111
2008-06-25,12.660000,13.200000,12.300000,12.440000,8.653866,4175291
2008-06-26,12.500000,12.920000,12.440000,12.500000,8.695605,4961114
2008-06-27,12.740000,12.780000,12.380000,12.400000,8.626038,7148528
2008-06-30,12.320000,13.080000,12.320000,12.780000,8.890388,3096000
2008-07-02,12.400000,12.980000,12.400000,12.400000,8.626038,4474711
2008-07-03,12.560000,12.740000,12.140000,12.360000,8.598213,6054892
2008-07-04,12.360000,12.400000,12.160000,12.300000,8.556475,3922038
2008-07-07,12.620000,12.800000,12.460000,12.740000,8.862560,3287940
2008-07-08,13.000000,13.000000,12.160000,12.160000,8.459085,5002336
2008-07-09,12.520000,12.800000,12.340000,12.800000,8.904299,2664577
2008-07-10,12.600000,13.000000,12.520000,12.960000,9.015604,2364321
2008-07-11,13.100000,13.100000,12.700000,13.100000,9.112996,3730320
2008-07-14,12.900000,13.100000,12.840000,12.900000,8.973865,3250360
2008-07-15,12.620000,12.620000,12.200000,12.360000,8.598213,4423967
2008-07-16,12.480000,12.480000,12.140000,12.420000,8.639952,3954721
2008-07-17,12.500000,12.780000,12.300000,12.420000,8.639952,3774913
2008-07-18,12.400000,12.600000,12.300000,12.440000,8.653866,2094108
2008-07-21,12.500000,13.120000,12.500000,13.120000,9.126907,5698575
2008-07-22,13.200000,13.500000,13.060000,13.460000,9.363427,6728810
2008-07-23,13.200000,14.160000,13.200000,14.080000,9.794729,7258553
2008-07-24,14.200000,14.660000,14.140000,14.500000,10.086901,8371938
2008-07-25,14.500000,14.640000,14.240000,14.360000,9.989510,8302000
2008-07-28,14.240000,14.400000,14.100000,14.240000,9.906032,1970906
2008-07-29,14.200000,14.200000,13.480000,13.580000,9.446906,3185000
2008-07-30,13.780000,14.360000,13.780000,14.060000,9.780816,4112703
2008-07-31,14.000000,14.240000,13.580000,13.680000,9.516470,3078843
2008-08-01,13.260000,14.000000,13.260000,14.000000,9.739078,3169968
2008-08-04,13.700000,13.960000,13.140000,13.180000,9.168647,4532898
2008-08-05,13.280000,13.280000,12.400000,12.400000,8.626038,8745109
2008-08-06,null,null,null,null,null,null
2008-08-07,12.780000,12.780000,11.900000,11.900000,8.278216,10068466
2008-08-08,13.260000,13.260000,11.360000,11.360000,7.902567,7236102
2008-08-11,11.620000,11.700000,10.900000,11.120000,7.735610,7281535
2008-08-12,11.320000,11.460000,10.960000,11.220000,7.805174,6010375
2008-08-13,10.900000,11.300000,10.900000,11.000000,7.652133,3615052
2008-08-14,11.140000,11.360000,11.020000,11.300000,7.860826,5413968
2008-08-15,11.400000,11.500000,11.100000,11.120000,7.735610,3074655
2008-08-18,11.300000,11.300000,10.840000,10.840000,7.540829,3808900
2008-08-19,10.840000,10.880000,10.200000,10.240000,7.123439,6070131
2008-08-20,10.240000,10.760000,10.240000,10.760000,7.485178,5879233
2008-08-21,10.900000,10.900000,10.100000,10.180000,7.081702,5019028
2008-08-22,18.120001,18.120001,18.120001,18.120001,12.605149,0
2008-08-25,10.400000,10.700000,10.200000,10.640000,7.401698,5549715
2008-08-26,10.600000,11.000000,10.580000,10.840000,7.540829,4988986
2008-08-27,10.920000,11.540000,10.840000,11.440000,7.958217,3913298
2008-08-28,11.700000,11.700000,11.340000,11.520000,8.013871,4661587
2008-08-29,11.700000,12.200000,11.700000,11.960000,8.319954,6015678
2008-09-01,11.760000,12.000000,11.520000,11.840000,8.236477,4093589
2008-09-02,11.940000,12.100000,11.580000,11.880000,8.264303,4844630
2008-09-03,11.640000,12.000000,11.400000,11.660000,8.111259,5629000
2008-09-04,11.800000,11.940000,11.300000,11.420000,7.944306,6033605
2008-09-05,10.820000,10.900000,10.680000,10.760000,7.669184,4804875
2008-09-08,10.960000,11.500000,10.960000,11.200000,7.982794,4164384
2008-09-09,11.200000,11.200000,10.740000,10.780000,7.683439,4065532
2008-09-10,11.000000,11.000000,10.400000,10.620000,7.569399,5793278
2008-09-11,10.600000,10.680000,10.060000,10.180000,7.255790,8270835
2008-09-12,10.560000,10.820000,10.220000,10.520000,7.498126,8456888
2008-09-16,10.000000,10.000000,9.460000,9.650000,6.878032,8649356
2008-09-17,9.920000,9.920000,8.780000,9.040000,6.443254,6591110
2008-09-18,8.160000,8.500000,7.950000,8.440000,6.015605,12788575
2008-09-19,8.350000,9.400000,8.350000,9.300000,6.628571,14571316
2008-09-22,9.500000,10.160000,9.100000,10.000000,7.127495,6182271
2008-09-23,9.950000,10.160000,9.620000,9.690000,6.906543,6534348
2008-09-24,9.980000,10.000000,9.430000,9.530000,6.792502,3954762
2008-09-25,9.430000,9.900000,9.430000,9.530000,6.792502,3210559
2008-09-26,9.550000,9.760000,9.320000,9.490000,6.763990,2196568
2008-09-29,9.550000,9.550000,8.720000,8.920000,6.357726,4175995
2008-09-30,8.300000,8.800000,8.200000,8.760000,6.243686,6840746
2008-10-02,8.880000,9.340000,8.500000,9.300000,6.628571,7885566
2008-10-03,9.280000,9.280000,8.810000,8.900000,6.343470,4980950
2008-10-06,8.500000,8.900000,8.210000,8.210000,5.851673,5596516
2008-10-08,7.180000,8.160000,6.810000,6.810000,4.853823,8356901
2008-10-09,6.900000,7.200000,6.900000,7.200000,5.131795,5832894
2008-10-10,7.100000,7.100000,6.300000,6.300000,4.490322,6666522
2008-10-13,6.100000,7.200000,6.000000,6.880000,4.903716,8344455
2008-10-14,7.190000,7.990000,7.100000,7.800000,5.559446,8341880
2008-10-15,7.600000,7.790000,7.160000,7.160000,5.103286,4376656
2008-10-16,6.890000,6.890000,6.440000,6.780000,4.832440,6251027
2008-10-17,6.980000,7.000000,6.200000,6.200000,4.419046,6305505
2008-10-20,6.240000,6.880000,6.200000,6.600000,4.704146,6185099
2008-10-21,6.650000,6.650000,6.200000,6.220000,4.433301,11674173
2008-10-22,6.350000,6.350000,5.320000,5.700000,4.062672,5687208
2008-10-23,5.480000,5.480000,5.140000,5.250000,3.741935,4032194
2008-10-24,5.100000,5.100000,4.500000,4.600000,3.278648,5387488
2008-10-27,4.500000,4.820000,3.200000,3.400000,2.423348,10573955
2008-10-28,3.430000,4.120000,3.430000,4.050000,2.886635,14678564
2008-10-29,3.960000,4.600000,3.960000,4.600000,3.278648,9573681
2008-10-30,3.960000,5.600000,3.960000,5.350000,3.813210,13571981
2008-10-31,5.300000,5.690000,5.100000,5.500000,3.920122,14487340
2008-11-03,5.500000,6.440000,5.500000,6.200000,4.419046,6484872
2008-11-04,6.390000,6.880000,5.830000,6.610000,4.711275,11276000
2008-11-05,6.543000,7.200000,6.543000,7.000000,4.989246,8290416
2008-11-06,6.260000,6.600000,5.880000,5.900000,4.205222,8989668
2008-11-07,5.680000,6.230000,5.220000,6.220000,4.433301,11298482
2008-11-10,6.570000,6.750000,6.050000,6.200000,4.419046,9244468
2008-11-11,6.010000,6.290000,5.930000,6.000000,4.276497,15371468
2008-11-12,6.272000,6.272000,5.800000,6.190000,4.411919,12656583
2008-11-13,5.900000,5.950000,5.540000,5.670000,4.041289,4469133
2008-11-14,5.910000,6.000000,5.650000,5.650000,4.027035,3473388
2008-11-17,5.770000,5.810000,5.580000,5.800000,4.133947,4179330
2008-11-18,5.700000,5.750000,5.350000,5.500000,3.920122,4640327
2008-11-19,5.350000,5.500000,5.000000,5.090000,3.627895,3886455
2008-11-20,4.790000,4.790000,4.490000,4.700000,3.349923,6115306
2008-11-21,4.400000,4.850000,4.330000,4.600000,3.278648,8136335
2008-11-24,4.522000,4.550000,4.250000,4.420000,3.150353,3640772
2008-11-25,4.600000,4.730000,4.600000,4.650000,3.314285,6094114
2008-11-26,4.700000,4.940000,4.700000,4.910000,3.499600,3443360
2008-11-27,4.841000,5.480000,4.841000,5.300000,3.777573,11092057
2008-11-28,5.300000,5.700000,5.230000,5.700000,4.062672,4490729
2008-12-01,5.750000,6.180000,5.700000,6.030000,4.297879,13907127
2008-12-02,6.016000,6.016000,5.500000,5.770000,4.112565,6384292
2008-12-03,6.030000,6.030000,5.900000,5.990000,4.269370,4577762
2008-12-04,6.030000,6.150000,5.550000,5.850000,4.169584,5463469
2008-12-05,5.900000,5.970000,5.600000,5.700000,4.062672,9064496
2008-12-08,5.930000,7.000000,5.890000,7.000000,4.989246,11259556
2008-12-09,6.700000,6.970000,6.500000,6.600000,4.704146,10068978
2008-12-10,6.520000,7.070000,6.500000,7.020000,5.003501,13041711
2008-12-11,6.970000,7.450000,6.610000,7.200000,5.131795,8811065
2008-12-12,7.130000,7.130000,6.480000,6.620000,4.718401,6264836
2008-12-15,6.900000,6.900000,6.590000,6.680000,4.761166,4091691
2008-12-16,6.720000,7.050000,6.630000,6.870000,4.896589,3568671
2008-12-17,6.870000,7.140000,6.850000,7.100000,5.060521,5212336
2008-12-18,6.687000,8.100000,6.687000,7.680000,5.473917,9984354
2008-12-19,7.680000,8.560000,7.520000,8.560000,6.101135,9735159
2008-12-22,8.560000,8.600000,7.860000,7.860000,5.602212,4552212
2008-12-23,7.960000,7.960000,7.200000,7.290000,5.195944,2877502
2008-12-24,6.900000,7.430000,6.880000,7.290000,5.195944,2352677
2008-12-29,7.290000,7.780000,7.020000,7.690000,5.481043,4328910
2008-12-30,7.750000,7.800000,7.320000,7.800000,5.559446,3022213
2008-12-31,7.800000,7.970000,7.630000,7.910000,5.637848,1922723
2009-01-02,7.900000,8.350000,7.840000,8.100000,5.773270,2877872
2009-01-05,8.450000,8.940000,8.340000,8.800000,6.272194,9544936
2009-01-06,8.800000,9.200000,8.790000,9.200000,6.557296,8874977
2009-01-07,9.350000,13.000000,9.300000,9.350000,6.664208,14515703
2009-01-08,9.200000,9.260000,8.630000,8.800000,6.272194,11541718
2009-01-09,8.800000,8.870000,8.300000,8.530000,6.079752,8080863
2009-01-12,8.200000,8.440000,7.750000,7.900000,5.630721,9380937
2009-01-13,7.900000,7.900000,7.520000,7.720000,5.502425,7091665
2009-01-14,7.920000,7.920000,7.570000,7.700000,5.488170,5828902
2009-01-15,7.500000,7.700000,7.030000,7.300000,5.203071,7521059
2009-01-16,7.260000,7.780000,7.260000,7.660000,5.459661,5797752
2009-01-19,7.890000,7.960000,7.270000,7.400000,5.274347,5045547
2009-01-20,7.360000,7.400000,7.090000,7.150000,5.096159,3214084
2009-01-21,6.900000,7.000000,6.500000,6.600000,4.704146,12962957
2009-01-22,6.790000,6.970000,6.730000,6.850000,4.882334,4646832
2009-01-23,6.730000,6.970000,6.600000,6.820000,4.860952,2763967
2009-01-29,6.660000,7.390000,6.660000,7.030000,5.010629,6154366
2009-01-30,7.120000,7.130000,6.780000,7.080000,5.046266,7432269
2009-02-02,7.030000,7.150000,6.980000,7.050000,5.024883,5025556
2009-02-03,7.040000,7.100000,6.940000,6.950000,4.953609,2930069
2009-02-04,7.100000,7.960000,7.080000,7.800000,5.559446,11032932
2009-02-05,8.150000,8.150000,7.460000,7.710000,5.495297,4862000
2009-02-06,7.880000,8.000000,7.480000,7.710000,5.495297,4395611
2009-02-09,8.100000,8.100000,7.750000,8.100000,5.773270,4421844
2009-02-10,8.040000,8.320000,7.910000,7.970000,5.680612,3797723
2009-02-11,7.800000,7.890000,7.530000,7.530000,5.367003,3716606
2009-02-12,7.530000,7.550000,6.900000,7.000000,4.989246,7531556
2009-02-13,6.880000,7.200000,6.880000,7.200000,5.131795,4175433
2009-02-16,7.260000,7.260000,7.000000,7.100000,5.060521,2539424
2009-02-17,6.750000,6.900000,6.700000,6.790000,4.839569,4468823
2009-02-18,6.750000,7.030000,6.660000,7.000000,4.989246,3423227
2009-02-19,6.800000,6.930000,6.800000,6.850000,4.882334,6079562
2009-02-20,6.710000,6.710000,6.420000,6.450000,4.597234,7457957
2009-02-23,6.410000,6.690000,6.410000,6.650000,4.739784,6432063
2009-02-24,6.300000,6.300000,6.070000,6.120000,4.362026,8764129
2009-02-25,6.180000,6.260000,6.020000,6.060000,4.319262,7100220
2009-02-26,6.000000,6.070000,5.830000,5.860000,4.176712,4888834
2009-02-27,5.890000,5.890000,5.600000,5.700000,4.062672,8218054
2009-03-02,5.940000,5.940000,5.250000,5.400000,3.848846,8834244
2009-03-03,5.290000,5.880000,5.290000,5.580000,3.977142,8243931
2009-03-04,5.460000,5.920000,5.460000,5.870000,4.183839,8303924
2009-03-05,5.900000,5.960000,5.650000,5.900000,4.205222,9493714
2009-03-06,5.610000,5.800000,5.560000,5.600000,3.991397,10699257
2009-03-09,5.700000,5.850000,5.500000,5.570000,3.970014,4146385
2009-03-10,5.460000,5.660000,5.310000,5.520000,3.934378,9334070
2009-03-11,5.700000,5.780000,5.520000,5.590000,3.984269,8512660
2009-03-12,5.560000,5.700000,5.510000,5.570000,3.970014,5088331
2009-03-13,5.780000,6.100000,5.750000,6.030000,4.297879,17711232
2009-03-16,6.200000,6.780000,6.180000,6.580000,4.689892,12203141
2009-03-17,6.600000,6.780000,6.340000,6.700000,4.775422,11241953
2009-03-18,6.800000,6.900000,6.530000,6.760000,4.818187,5467579
2009-03-19,6.730000,6.750000,6.600000,6.750000,4.811059,5962729
2009-03-20,6.750000,6.750000,6.420000,6.560000,4.675637,4249522
2009-03-23,6.750000,7.420000,6.630000,7.310000,5.210199,9747322
2009-03-24,7.600000,7.990000,7.580000,7.980000,5.687740,19540767
2009-03-25,7.690000,7.980000,7.400000,7.900000,5.630721,10671870
2009-03-26,8.080000,8.800000,8.010000,8.500000,6.058370,10664756
2009-03-27,8.900000,8.900000,8.380000,8.450000,6.022732,11855270
2009-03-30,8.430000,8.450000,7.750000,7.820000,5.573700,8595888
2009-03-31,7.990000,8.140000,7.640000,7.650000,5.452534,10433936
2009-04-01,7.410000,7.850000,7.410000,7.660000,5.459661,8705607
2009-04-02,7.880000,8.120000,7.830000,8.070000,5.751887,17156858
2009-04-03,8.040000,8.500000,7.800000,8.480000,6.044115,15610186
2009-04-06,8.398000,9.000000,8.398000,8.650000,6.165283,17496288
2009-04-07,9.198000,9.198000,7.930000,8.150000,5.808907,16348460
2009-04-08,8.000000,8.300000,7.700000,7.900000,5.630721,7493790
2009-04-09,8.000000,8.200000,7.950000,8.040000,5.730505,8432215
2009-04-14,8.350000,8.800000,8.050000,8.570000,6.108263,12815312
2009-04-15,8.500000,8.880000,8.280000,8.820000,6.286450,10845474
2009-04-16,9.010000,9.180000,8.400000,8.660000,6.172410,6644065
2009-04-17,8.830000,9.010000,7.740000,7.940000,5.659231,12500016
2009-04-20,7.710000,8.100000,7.670000,7.860000,5.602212,12895955
2009-04-21,7.600000,7.950000,7.490000,7.880000,5.616465,10032344
2009-04-22,7.980000,8.060000,7.350000,7.480000,5.331367,11467253
2009-04-23,7.450000,7.580000,7.260000,7.400000,5.274347,12299730
2009-04-24,7.400000,7.670000,7.300000,7.620000,5.431150,9557048
2009-04-27,7.410000,7.530000,7.190000,7.210000,5.138925,4805261
2009-04-28,7.300000,7.350000,7.000000,7.020000,5.003501,4756112
2009-04-29,7.340000,7.380000,7.020000,7.180000,5.117541,6681374
2009-04-30,7.320000,7.600000,7.300000,7.450000,5.309983,8225343
2009-05-04,7.300000,8.000000,7.300000,7.980000,5.687740,10389733
2009-05-05,8.190000,8.290000,7.950000,8.230000,5.865927,9253477
2009-05-06,8.220000,8.460000,8.000000,8.360000,5.958585,7335704
2009-05-07,8.560000,8.750000,8.200000,8.450000,6.022732,11312944
2009-05-08,8.640000,8.730000,8.300000,8.640000,6.158153,7573160
2009-05-11,8.740000,8.740000,7.900000,8.030000,5.723378,12395289
2009-05-12,7.950000,8.180000,7.800000,8.080000,5.759016,7757766
2009-05-13,7.600000,8.180000,7.600000,8.100000,5.773270,7241143
2009-05-14,7.800000,7.900000,7.550000,7.660000,5.459661,7273959
2009-05-15,7.700000,8.030000,7.700000,8.000000,5.701995,8156026
2009-05-18,7.890000,7.940000,7.660000,7.870000,5.609339,10832858
2009-05-19,8.100000,8.440000,8.060000,8.370000,5.965712,14589117
2009-05-20,8.400000,8.660000,8.350000,8.560000,6.180140,10559469
2009-05-21,8.450000,8.560000,8.300000,8.360000,6.035745,7105752
2009-05-22,8.400000,8.480000,8.040000,8.200000,5.920228,6694675
2009-05-25,8.380000,8.390000,8.150000,8.310000,5.999647,10997754
2009-05-26,8.400000,9.070000,8.250000,8.970000,6.476152,16418250
2009-05-27,8.970000,9.550000,8.970000,9.470000,6.837142,19439992
2009-05-29,9.630000,10.800000,9.560000,10.500000,7.580780,19194207
2009-06-01,10.500000,11.100000,10.500000,11.080000,7.999527,12139586
2009-06-02,11.100000,11.160000,10.220000,10.500000,7.580780,12760226
2009-06-03,10.900000,11.220000,10.680000,11.020000,7.956209,15940927
2009-06-04,11.000000,11.000000,10.380000,10.520000,7.595222,6380255
2009-06-05,10.700000,10.860000,10.500000,10.780000,7.782934,5543447
2009-06-08,10.740000,10.800000,10.280000,10.460000,7.551899,3940053
2009-06-09,10.500000,10.520000,9.850000,10.060000,7.263110,3596925
2009-06-10,10.160000,10.800000,10.160000,10.720000,7.739615,4366772
2009-06-11,10.400000,10.900000,10.400000,10.480000,7.566340,7452606
2009-06-12,10.500000,10.660000,10.080000,10.200000,7.364185,9492450
2009-06-15,10.080000,10.360000,9.800000,9.860000,7.118713,5743948
2009-06-16,9.630000,9.700000,9.200000,9.330000,6.736065,12619697
2009-06-17,9.190000,9.290000,8.750000,9.020000,6.512251,19539455
2009-06-18,9.040000,9.100000,8.670000,8.790000,6.346197,9063912
2009-06-19,8.990000,9.000000,8.500000,8.570000,6.187360,14165297
2009-06-22,8.600000,8.940000,8.600000,8.810000,6.360635,8526495
2009-06-23,8.510000,8.510000,8.270000,8.430000,6.086284,6348748
2009-06-24,8.430000,8.660000,8.400000,8.620000,6.223460,7309461
2009-06-25,8.750000,8.800000,8.520000,8.550000,6.172920,10497005
2009-06-26,8.610000,9.090000,8.560000,9.010000,6.505033,16529145
2009-06-29,9.120000,9.300000,8.750000,8.820000,6.367855,9929839
2009-06-30,9.020000,9.060000,8.700000,8.730000,6.302876,10746860
2009-07-02,8.900000,9.050000,8.710000,8.850000,6.389514,13340338
2009-07-03,8.800000,8.900000,8.730000,8.820000,6.367855,7267396
2009-07-06,8.720000,8.940000,8.650000,8.780000,6.338977,5447828
2009-07-07,8.780000,8.860000,8.720000,8.750000,6.317316,7170924
2009-07-08,8.660000,8.710000,8.410000,8.500000,6.136821,3362026
2009-07-09,8.580000,8.580000,8.420000,8.510000,6.144042,1752735
2009-07-10,8.580000,8.580000,8.370000,8.500000,6.136821,4812437
2009-07-13,8.380000,8.480000,8.120000,8.280000,5.977986,4130138
2009-07-14,8.410000,8.590000,8.310000,8.530000,6.158481,5463340
2009-07-15,8.680000,9.000000,8.620000,8.950000,6.461713,7704229
2009-07-16,9.300000,9.360000,9.120000,9.200000,6.642208,11780066
2009-07-17,9.260000,9.220000,9.360000,9.390000,6.779384,6562944
2009-07-20,9.470000,10.400000,9.400000,10.380000,7.494142,14004540
2009-07-21,10.680000,10.680000,10.100000,10.580000,7.638538,12064578
2009-07-22,10.720000,11.000000,10.520000,10.680000,7.710737,17754659
2009-07-23,10.680000,10.880000,10.320000,10.700000,7.725177,13472417
2009-07-24,10.720000,10.860000,10.420000,10.600000,7.652979,8384186
2009-07-27,10.660000,11.000000,10.600000,11.000000,7.941769,6124867
2009-07-28,11.100000,11.180000,10.800000,11.100000,8.013969,8190137
2009-07-29,10.860000,11.000000,9.960000,10.740000,7.754056,7046735
2009-07-30,10.660000,10.900000,10.300000,10.600000,7.652979,9305974
2009-07-31,10.800000,11.120000,10.660000,10.820000,7.811813,7240132
2009-08-03,10.840000,12.960000,10.720000,12.760000,9.212454,17479980
2009-08-04,12.600000,13.180000,12.060000,12.720000,9.183574,18671469
2009-08-05,12.660000,13.200000,12.300000,12.640000,9.125816,13310490
2009-08-06,13.000000,13.000000,12.520000,13.000000,9.385727,12880141
2009-08-07,12.620000,12.900000,12.120000,12.320000,8.894781,15237460
2009-08-10,12.520000,13.140000,12.520000,12.880000,9.299089,10143076
2009-08-11,12.800000,13.000000,12.540000,12.980000,9.371289,5490678
2009-08-12,12.960000,13.520000,12.760000,13.200000,9.530124,18181379
2009-08-13,13.380000,13.480000,13.200000,13.300000,9.602324,8611367
2009-08-14,13.780000,13.780000,13.240000,13.400000,9.674520,8128201
2009-08-17,13.000000,13.120000,12.440000,12.860000,9.284652,13965761
2009-08-18,12.880000,13.180000,12.400000,12.460000,8.995859,13780654
2009-08-19,12.300000,12.460000,11.720000,11.920000,8.605991,6189841
2009-08-20,12.240000,12.520000,11.840000,12.320000,8.894781,14206222
2009-08-21,12.660000,12.780000,12.180000,12.720000,9.183574,6786674
2009-08-24,12.860000,13.200000,12.820000,13.200000,9.530124,6757967
2009-08-25,12.500000,13.100000,12.500000,12.900000,9.313530,3888575
2009-08-26,13.020000,13.180000,12.800000,13.020000,9.400167,2470311
2009-08-27,12.900000,13.000000,11.400000,11.960000,8.634869,14392875
2009-08-28,12.400000,12.400000,12.040000,12.080000,8.721507,7745799
2009-08-31,11.800000,12.120000,11.500000,11.660000,8.418276,5886863
2009-09-01,11.820000,12.020000,11.640000,11.980000,8.649309,2838688
2009-09-02,12.280000,12.280000,11.600000,11.740000,8.476033,5009325
2009-09-03,11.620000,12.000000,11.420000,11.960000,8.634869,7120291
2009-09-04,12.020000,12.080000,11.620000,12.000000,8.663750,12078844
2009-09-07,11.920000,12.560000,11.920000,12.420000,8.966981,5000245
2009-09-08,12.440000,12.600000,12.100000,12.400000,9.057553,6734079
2009-09-09,12.300000,12.440000,12.100000,12.360000,9.028337,5107245
2009-09-10,12.500000,12.680000,12.300000,12.400000,9.057553,6434332
2009-09-11,12.360000,12.500000,12.040000,12.220000,8.926074,8671177
2009-09-14,12.140000,12.340000,11.840000,12.080000,8.823811,4428191
2009-09-15,11.860000,12.320000,11.620000,11.660000,8.517023,7387275
2009-09-16,11.620000,11.960000,11.620000,11.820000,8.633897,7572486
2009-09-17,11.960000,12.420000,11.920000,12.300000,8.984509,8891760
2009-09-18,12.260000,12.420000,12.100000,12.340000,9.013727,12356233
2009-09-21,12.120000,12.420000,12.120000,12.380000,9.042946,4200653
2009-09-22,12.500000,12.600000,12.380000,12.540000,9.159817,3209702
2009-09-23,12.460000,12.620000,12.380000,12.540000,9.159817,3483623
2009-09-24,12.540000,12.540000,12.060000,12.200000,8.911466,3191489
2009-09-25,12.200000,12.200000,11.640000,11.760000,8.590067,10173953
2009-09-28,11.680000,11.780000,11.420000,11.520000,8.414761,2323411
2009-09-29,11.600000,11.780000,11.600000,11.680000,8.531631,4199445
2009-09-30,11.760000,11.760000,11.060000,11.120000,8.122581,6933073
2009-10-02,10.720000,11.160000,10.660000,10.760000,7.859620,6445182
2009-10-05,10.640000,11.260000,10.640000,11.160000,8.151800,4308844
2009-10-06,11.120000,11.500000,11.120000,11.480000,8.385542,3799696
2009-10-07,11.600000,11.980000,11.600000,11.960000,8.736157,3493064
2009-10-08,12.100000,12.100000,10.900000,11.500000,8.400150,8299042
2009-10-09,11.620000,11.900000,11.520000,11.600000,8.473198,7442100
2009-10-12,11.600000,11.820000,11.240000,11.320000,8.268670,9994430
2009-10-13,11.340000,11.560000,11.280000,11.320000,8.268670,7932498
2009-10-14,11.400000,11.720000,11.320000,11.700000,8.546241,7525239
2009-10-15,11.800000,12.300000,11.700000,12.140000,8.867640,10346919
2009-10-16,12.480000,12.480000,12.120000,12.200000,8.911466,6947725
2009-10-19,12.160000,12.400000,11.980000,12.220000,8.926074,12273259
2009-10-20,12.340000,12.480000,12.020000,12.180000,8.896855,8380460
2009-10-21,12.280000,12.280000,12.140000,12.220000,8.926074,4367250
2009-10-22,12.220000,12.220000,11.820000,11.960000,8.736157,3866522
2009-10-23,12.000000,12.080000,11.580000,11.840000,8.648504,11144178
2009-10-27,11.300000,11.600000,11.300000,11.480000,8.385542,6403479
2009-10-28,11.700000,11.760000,11.200000,11.240000,8.210236,6948794
2009-10-29,11.000000,11.200000,10.860000,10.900000,7.961882,5788542
2009-10-30,11.220000,11.220000,10.900000,10.920000,7.976492,7670537
2009-11-02,10.520000,11.080000,10.520000,11.020000,8.049539,2715492
2009-11-03,10.920000,10.960000,10.720000,10.720000,7.830402,3543116
2009-11-04,10.800000,10.900000,10.740000,10.800000,7.888839,2470432
2009-11-05,10.620000,10.860000,10.560000,10.580000,7.728139,5899456
2009-11-06,10.900000,11.080000,10.800000,11.000000,8.034926,4972813
2009-11-09,11.120000,11.240000,11.000000,11.100000,8.107974,3406227
2009-11-10,11.300000,11.380000,10.840000,11.040000,8.064147,3058568
2009-11-11,11.120000,11.200000,11.020000,11.180000,8.166408,4234063
2009-11-12,11.280000,11.380000,11.180000,11.240000,8.210236,3411224
2009-11-13,11.140000,11.300000,11.020000,11.160000,8.151800,3500638
2009-11-16,11.280000,11.460000,11.140000,11.440000,8.356325,3667532
2009-11-17,11.500000,11.740000,11.340000,11.580000,8.458589,4329836
2009-11-18,11.700000,11.860000,11.340000,11.400000,8.327106,6792067
2009-11-19,11.600000,11.600000,11.220000,11.240000,8.210236,3993892
2009-11-20,11.100000,11.240000,10.920000,11.040000,8.064147,9775864
2009-11-23,11.020000,11.160000,10.920000,11.100000,8.107974,2026962
2009-11-24,10.980000,11.120000,10.900000,10.920000,7.976492,4957817
2009-11-25,11.080000,11.180000,10.840000,10.880000,7.947274,7413537
2009-11-26,10.980000,11.000000,10.800000,10.880000,7.947274,1984359
2009-11-27,10.700000,10.700000,10.120000,10.200000,7.450568,7162500
2009-11-30,10.500000,10.840000,10.460000,10.800000,7.888839,4234869
2009-12-01,10.800000,11.120000,10.680000,10.960000,8.005711,3811322
2009-12-02,11.060000,11.060000,10.740000,10.860000,7.932665,3678227
2009-12-03,10.900000,11.100000,10.900000,11.000000,8.034926,3392597
2009-12-04,11.160000,11.160000,10.820000,10.880000,7.947274,6465746
2009-12-07,10.960000,10.960000,10.680000,10.860000,7.932665,6391713
2009-12-08,10.800000,10.900000,10.500000,10.580000,7.728139,4235970
2009-12-09,10.580000,10.580000,10.220000,10.300000,7.523614,4554437
2009-12-10,10.340000,10.580000,10.220000,10.320000,7.538222,4944424
2009-12-11,10.200000,10.560000,10.200000,10.440000,7.625877,5682102
2009-12-14,10.320000,10.420000,10.160000,10.280000,7.509004,6469449
2009-12-15,10.360000,10.380000,10.060000,10.160000,7.421350,7070324
2009-12-16,10.100000,10.240000,9.950000,9.970000,7.282567,6488026
2009-12-17,9.970000,10.060000,9.800000,9.860000,7.202217,5976883
2009-12-18,9.680000,9.810000,9.360000,9.580000,6.997692,9990135
2009-12-21,9.580000,9.700000,9.410000,9.510000,6.946559,5642042
2009-12-22,9.580000,9.580000,9.300000,9.420000,6.880821,6217207
2009-12-23,9.420000,9.520000,9.420000,9.470000,6.917343,7161685
2009-12-24,9.450000,9.680000,9.450000,9.630000,7.034214,2777712
2009-12-28,9.700000,9.950000,9.650000,9.830000,7.180304,6579150
2009-12-29,9.900000,9.900000,9.720000,9.800000,7.158390,4451872
2009-12-30,9.800000,9.840000,9.680000,9.750000,7.121869,1930000
2009-12-31,9.800000,9.950000,9.740000,9.930000,7.253349,3104644
2010-01-04,9.970000,10.220000,9.930000,10.180000,7.435962,8586523
2010-01-05,10.400000,10.800000,10.320000,10.780000,7.874228,17181078
2010-01-06,10.900000,11.360000,10.900000,11.280000,8.239454,23452039
2010-01-07,11.480000,11.480000,11.100000,11.180000,8.166408,27386642
2010-01-08,11.300000,11.760000,11.200000,11.680000,8.531631,24317643
2010-01-11,12.000000,12.780000,11.960000,12.480000,9.115990,22586540
2010-01-12,12.600000,13.180000,12.200000,12.900000,9.422780,29057479
2010-01-13,12.560000,12.640000,12.280000,12.460000,9.101381,19197973
2010-01-14,12.480000,13.180000,12.480000,12.940000,9.451996,16533452
2010-01-15,13.060000,13.180000,12.700000,13.120000,9.583479,21059329
2010-01-18,13.000000,13.020000,12.840000,12.940000,9.451996,10973186
2010-01-19,12.960000,12.540000,12.920000,13.020000,9.510433,13522076
2010-01-20,13.600000,13.600000,13.100000,13.180000,9.627302,21187538
2010-01-21,13.000000,13.180000,12.600000,12.700000,9.276690,9430907
2010-01-22,12.320000,12.680000,11.800000,12.460000,9.101381,12484698
2010-01-25,12.060000,12.700000,12.060000,12.620000,9.218253,7787874
2010-01-26,12.440000,12.460000,11.960000,12.120000,8.853031,5638971
2010-01-27,12.300000,12.300000,11.420000,11.640000,8.502417,13706378
2010-01-28,11.640000,12.040000,11.420000,11.860000,8.663113,8852789
2010-01-29,11.300000,11.680000,11.280000,11.360000,8.297889,13791745
2010-02-01,11.320000,11.680000,11.100000,11.600000,8.473198,9651330
2010-02-02,11.660000,11.880000,11.420000,11.460000,8.370934,7753695
2010-02-03,11.520000,12.000000,11.520000,12.000000,8.765376,7640565
2010-02-04,11.640000,11.720000,11.460000,11.460000,8.370934,5737434
2010-02-05,11.100000,11.220000,10.900000,10.980000,8.020319,7822888
2010-02-08,11.080000,11.180000,10.540000,10.640000,7.771967,7759356
2010-02-09,10.580000,10.700000,10.460000,10.580000,7.728139,8592232
2010-02-10,10.900000,11.360000,10.720000,11.200000,8.181018,14023559
2010-02-11,11.200000,11.700000,11.200000,11.480000,8.385542,6219940
2010-02-12,11.420000,11.680000,11.400000,11.540000,8.429371,6737330
2010-02-17,11.780000,12.000000,11.540000,11.620000,8.487806,2251745
2010-02-18,11.660000,11.960000,11.660000,11.740000,8.575459,8553098
2010-02-19,11.780000,11.780000,11.400000,11.540000,8.429371,3916052
2010-02-22,11.980000,12.000000,11.680000,11.700000,8.546241,2778949
2010-02-23,11.720000,11.980000,11.520000,11.880000,8.677723,4603201
2010-02-24,11.800000,12.000000,11.740000,12.000000,8.765376,5179558
2010-02-25,12.000000,12.200000,11.800000,11.960000,8.736157,4479755
2010-02-26,12.000000,12.200000,11.900000,12.100000,8.838422,6195641
2010-03-01,12.100000,12.640000,12.100000,12.540000,9.159817,7919969
2010-03-02,12.480000,12.540000,12.160000,12.340000,9.013727,7346818
2010-03-03,12.500000,12.520000,12.200000,12.300000,8.984509,7914521
2010-03-04,12.500000,12.580000,11.940000,12.080000,8.823811,7634937
2010-03-05,12.340000,12.600000,12.260000,12.520000,9.145208,7663427
2010-03-08,12.880000,13.260000,12.860000,13.160000,9.612695,11688856
2010-03-09,13.240000,13.240000,12.900000,13.060000,9.539652,10386423
2010-03-10,13.020000,13.100000,12.840000,13.100000,9.568870,6700390
2010-03-11,13.100000,13.100000,12.540000,12.880000,9.408170,6003356
2010-03-12,12.800000,13.000000,12.680000,12.780000,9.335125,4611170
2010-03-15,12.640000,12.800000,12.560000,12.600000,9.203644,4526778
2010-03-16,12.640000,12.900000,12.260000,12.480000,9.115990,5417823
2010-03-17,12.700000,12.920000,12.560000,12.900000,9.422780,4129659
2010-03-18,12.900000,12.940000,12.600000,12.840000,9.378953,2921432
2010-03-19,12.900000,12.940000,12.380000,12.520000,9.145208,6878507
2010-03-22,12.160000,12.440000,12.080000,12.320000,8.999119,9933928
2010-03-23,12.300000,12.560000,12.180000,12.220000,8.926074,3792952
2010-03-24,12.440000,12.500000,12.240000,12.380000,9.042946,3323040
2010-03-25,12.200000,12.280000,12.040000,12.200000,8.911466,3453810
2010-03-26,12.040000,12.300000,11.920000,12.160000,8.882246,9615303
2010-03-29,12.280000,12.280000,11.920000,11.980000,8.750765,11678391
2010-03-30,11.920000,12.000000,11.540000,11.600000,8.473198,23763157
2010-03-31,11.760000,11.840000,11.640000,11.760000,8.590067,17112300
2010-04-01,12.000000,12.060000,11.900000,12.020000,8.779985,19743263
2010-04-07,12.380000,12.740000,12.280000,12.660000,9.247473,18727680
2010-04-08,12.700000,12.700000,12.320000,12.400000,9.057553,6980187
2010-04-09,12.500000,12.600000,12.440000,12.500000,9.130601,8896580
2010-04-12,12.600000,12.740000,12.520000,12.640000,9.232862,7518279
2010-04-13,12.700000,12.740000,12.420000,12.520000,9.145208,10528244
2010-04-14,12.560000,12.560000,12.320000,12.420000,9.072165,4710624
2010-04-15,12.580000,12.600000,12.380000,12.480000,9.115990,5876112
2010-04-16,12.320000,12.540000,12.320000,12.540000,9.159817,11673417
2010-04-19,12.320000,12.540000,12.100000,12.140000,8.867640,6852836
2010-04-20,12.260000,12.320000,12.000000,12.200000,8.911466,5326366
2010-04-21,12.280000,12.300000,12.060000,12.140000,8.867640,6275900
2010-04-22,12.000000,12.180000,11.940000,12.140000,8.867640,4446002
2010-04-23,12.040000,12.140000,11.800000,11.940000,8.721547,7265520
2010-04-26,12.040000,12.180000,11.880000,11.960000,8.736157,5948134
2010-04-27,11.840000,11.960000,11.700000,11.760000,8.590067,5809442
2010-04-28,11.620000,11.700000,11.500000,11.540000,8.429371,7785394
2010-04-29,11.620000,11.680000,11.540000,11.540000,8.429371,6036971
2010-04-30,10.700000,10.840000,10.560000,10.660000,7.786574,562304316
2010-05-03,10.600000,10.620000,10.280000,10.340000,7.552831,50574400
2010-05-04,10.560000,10.560000,10.180000,10.260000,7.494396,38099458
2010-05-05,10.000000,10.040000,9.700000,9.750000,7.121869,57341323
2010-05-06,9.800000,9.830000,9.140000,9.630000,7.034214,66924723
2010-05-07,9.300000,9.560000,9.250000,9.420000,6.880821,46594613
2010-05-10,9.180000,10.100000,9.180000,9.940000,7.260653,39973308
2010-05-11,9.660000,10.060000,9.520000,9.590000,7.004996,44481512
2010-05-12,9.735000,9.780000,9.480000,9.730000,7.107259,15601069
2010-05-13,9.640000,10.300000,9.640000,10.180000,7.435962,36441421
2010-05-14,10.144000,10.240000,9.920000,9.960000,7.342340,20656741
2010-05-17,9.850000,9.850000,9.390000,9.470000,6.981120,19993077
2010-05-18,9.480000,9.720000,9.470000,9.650000,7.113811,21256363
2010-05-19,9.668000,9.668000,9.160000,9.170000,6.759965,19645028
2010-05-20,9.220000,9.290000,8.540000,9.110000,6.715733,25353968
2010-05-24,8.821000,9.310000,8.821000,9.250000,6.818937,20854020
2010-05-25,9.250000,9.250000,8.500000,8.680000,6.398745,24859319
2010-05-26,8.900000,9.510000,8.680000,9.120000,6.723104,29073661
2010-05-27,9.100000,9.590000,8.920000,9.540000,7.032721,31711463
2010-05-28,9.750000,9.750000,9.520000,9.550000,7.040095,15982218
2010-05-31,9.500000,9.680000,9.450000,9.530000,7.025350,17105475
2010-06-01,9.450000,9.550000,9.050000,9.200000,6.782080,13145700
2010-06-02,9.190000,9.250000,8.950000,9.010000,6.642015,13157956
2010-06-03,9.200000,9.370000,9.200000,9.280000,6.841054,11156940
2010-06-04,9.280000,9.520000,9.200000,9.410000,6.936888,21558416
2010-06-07,8.950000,9.060000,8.900000,8.930000,6.583040,21583502
2010-06-08,9.000000,9.020000,8.800000,8.880000,6.546182,11483922
2010-06-09,8.910000,8.970000,8.720000,8.820000,6.501950,8347649
2010-06-10,8.770000,8.860000,8.770000,8.810000,6.494579,8481450
2010-06-11,9.200000,9.200000,9.020000,9.150000,6.745221,8836154
2010-06-14,9.380000,9.380000,9.180000,9.230000,6.804194,9378128
2010-06-15,9.150000,9.280000,9.140000,9.240000,6.811565,6504527
2010-06-17,9.310000,9.570000,9.280000,9.550000,7.040095,23218471
2010-06-18,9.520000,9.550000,9.460000,9.540000,7.032721,9592683
2010-06-21,9.750000,9.850000,9.680000,9.830000,7.246505,19593176
2010-06-22,9.850000,9.980000,9.750000,9.930000,7.320224,11708587
2010-06-23,9.890000,10.000000,9.780000,9.980000,7.357081,11022996
2010-06-24,9.950000,10.060000,9.880000,9.880000,7.283363,5148386
2010-06-25,9.720000,9.820000,9.400000,9.520000,7.017979,20632451
2010-06-28,9.490000,9.680000,9.490000,9.600000,7.076952,7890230
2010-06-29,9.480000,9.590000,9.050000,9.190000,6.774707,7586029
2010-06-30,9.170000,9.350000,9.050000,9.310000,6.863169,8139347
2010-07-02,9.450000,9.450000,8.960000,9.070000,6.686245,6686945
2010-07-05,9.010000,9.130000,8.860000,8.930000,6.583040,6810390
2010-07-06,8.880000,9.140000,8.880000,9.120000,6.723104,7654000
2010-07-07,9.140000,9.140000,9.020000,9.100000,6.708362,4258794
2010-07-08,9.280000,9.250000,9.360000,9.430000,6.951631,13938753
2010-07-09,9.410000,9.580000,9.360000,9.540000,7.032721,16215211
2010-07-12,9.550000,9.570000,9.450000,9.470000,6.981120,10850334
2010-07-13,9.410000,9.520000,9.410000,9.500000,7.003233,4063265
2010-07-14,9.590000,9.820000,9.590000,9.800000,7.224387,19330336
2010-07-15,9.800000,9.900000,9.700000,9.760000,7.194901,18441500
2010-07-16,9.760000,9.760000,9.570000,9.600000,7.076952,4103919
2010-07-19,9.530000,9.700000,9.330000,9.400000,6.929516,11922734
2010-07-20,9.400000,9.720000,9.400000,9.620000,7.091696,5229658
2010-07-21,9.650000,9.900000,9.530000,9.900000,7.298105,11863100
2010-07-22,9.850000,10.000000,9.760000,9.990000,7.364453,10270623
2010-07-23,10.300000,10.440000,10.180000,10.420000,7.681443,22196240
2010-07-26,10.400000,10.400000,10.120000,10.280000,7.578235,7285602
2010-07-27,10.280000,10.320000,10.060000,10.280000,7.578235,5020499
2010-07-28,10.300000,10.380000,10.160000,10.240000,7.548748,8961803
2010-07-29,10.240000,10.340000,10.120000,10.300000,7.592981,7196648
2010-07-30,10.240000,10.600000,10.240000,10.600000,7.814136,11982633
2010-08-02,10.600000,10.800000,10.500000,10.780000,7.946827,11617221
2010-08-03,10.960000,10.960000,10.460000,10.640000,7.843624,11208934
2010-08-04,10.600000,10.700000,10.420000,10.540000,7.769904,8183503
2010-08-05,10.580000,10.700000,10.520000,10.600000,7.814136,4558227
2010-08-06,10.600000,10.760000,10.440000,10.600000,7.814136,8665652
2010-08-09,10.520000,10.660000,10.520000,10.620000,7.828880,3433028
2010-08-10,10.640000,10.660000,10.280000,10.400000,7.666699,6303680
2010-08-11,10.400000,10.560000,10.020000,10.100000,7.445543,8724648
2010-08-12,9.970000,10.000000,9.820000,9.910000,7.305478,8452421
2010-08-13,10.080000,10.260000,9.920000,10.120000,7.460288,6096181
2010-08-16,9.940000,10.440000,9.940000,10.300000,7.592981,6515235
2010-08-17,10.240000,10.360000,10.200000,10.260000,7.563492,3102186
2010-08-18,10.240000,10.340000,10.060000,10.180000,7.504518,5790122
2010-08-19,10.220000,10.600000,10.100000,10.380000,7.651955,16923493
2010-08-20,10.300000,10.360000,10.200000,10.320000,7.607723,5447637
2010-08-23,10.340000,10.600000,10.200000,10.280000,7.578235,6146885
2010-08-24,10.180000,10.540000,10.140000,10.320000,7.607723,11639837
2010-08-25,10.340000,10.400000,10.040000,10.120000,7.460288,13389912
2010-08-26,10.000000,10.120000,9.980000,10.060000,7.416056,10036209
2010-08-27,10.060000,10.140000,10.000000,10.060000,7.416056,9784698
2010-08-30,10.220000,10.280000,10.020000,10.100000,7.445543,8053673
2010-08-31,9.970000,10.280000,9.910000,10.240000,7.548748,11319777
2010-09-01,10.240000,10.480000,10.100000,10.420000,7.681443,10389901
2010-09-02,10.560000,10.660000,10.440000,10.600000,7.814136,10148783
2010-09-03,10.600000,10.680000,10.400000,10.560000,7.784649,5969528
2010-09-06,10.700000,10.800000,10.660000,10.720000,7.902596,12239886
2010-09-07,10.540000,10.580000,10.340000,10.520000,7.855554,9436900
2010-09-08,10.460000,10.460000,10.300000,10.380000,7.751011,5645248
2010-09-09,10.400000,10.520000,10.280000,10.440000,7.795815,5766232
2010-09-10,10.520000,10.660000,10.420000,10.580000,7.900356,10701164
2010-09-13,10.600000,10.800000,10.600000,10.760000,8.034768,8367377
2010-09-14,10.700000,10.800000,10.620000,10.640000,7.945160,5150401
2010-09-15,10.600000,10.760000,10.600000,10.680000,7.975030,5191053
2010-09-16,10.920000,11.800000,10.900000,11.600000,8.662019,55313439
2010-09-17,11.600000,12.200000,11.600000,12.100000,9.035380,31104570
2010-09-20,12.020000,12.100000,11.660000,11.860000,8.856165,18494750
2010-09-21,12.020000,12.020000,11.800000,11.880000,8.871099,16367145
2010-09-22,11.860000,12.000000,11.760000,11.840000,8.841231,12207633
2010-09-24,11.840000,12.120000,11.720000,11.900000,8.886033,15296391
2010-09-27,12.000000,12.140000,11.900000,12.020000,8.975640,6846611
2010-09-28,12.100000,12.140000,11.720000,11.760000,8.781491,6748203
2010-09-29,12.080000,12.080000,11.820000,11.880000,8.871099,3865278
2010-09-30,11.920000,12.000000,11.640000,11.680000,8.721753,7758878
2010-10-04,11.900000,12.000000,11.880000,12.000000,8.960707,6980654
2010-10-05,11.900000,12.000000,11.800000,11.880000,8.871099,3822222
2010-10-06,12.000000,12.420000,11.980000,12.200000,9.110053,10553418
2010-10-07,12.340000,12.340000,12.060000,12.300000,9.184725,7969486
2010-10-08,12.260000,12.320000,11.980000,12.040000,8.990575,7276451
2010-10-11,12.180000,12.320000,12.020000,12.020000,8.975640,6049759
2010-10-12,12.000000,12.000000,11.260000,11.800000,8.811363,10170742
2010-10-13,12.100000,12.120000,11.560000,11.760000,8.781491,14091519
2010-10-14,11.840000,11.960000,11.600000,11.700000,8.736691,16635920
2010-10-15,11.600000,11.760000,11.600000,11.660000,8.706820,8806163
2010-10-18,11.760000,11.760000,11.600000,11.640000,8.691887,6246000
2010-10-19,11.620000,11.760000,11.620000,11.660000,8.706820,5431670
2010-10-20,11.520000,11.600000,11.220000,11.400000,8.512671,8624000
2010-10-21,11.520000,11.540000,11.220000,11.340000,8.467870,10178907
2010-10-22,11.360000,11.560000,11.300000,11.480000,8.572410,5940858
2010-10-25,11.540000,11.800000,11.520000,11.740000,8.766556,8146000
2010-10-26,12.000000,12.220000,11.620000,12.180000,9.095118,21472658
2010-10-27,12.140000,12.300000,11.820000,12.200000,9.110053,16259567
2010-10-28,12.500000,12.500000,11.820000,11.980000,8.945772,17636901
2010-10-29,12.500000,12.500000,11.820000,12.100000,9.035380,12036923
2010-11-01,12.500000,12.500000,12.220000,12.420000,9.274333,10516038
2010-11-02,12.480000,12.720000,12.320000,12.560000,9.378873,15951047
2010-11-03,12.660000,13.500000,12.660000,13.260000,9.901581,31367777
2010-11-04,13.580000,13.780000,13.260000,13.700000,10.230141,26157612
2010-11-05,13.860000,14.000000,13.320000,13.500000,10.080793,21863302
2010-11-08,13.380000,13.720000,13.380000,13.700000,10.230141,7010571
2010-11-09,13.600000,13.760000,13.260000,13.360000,9.976255,23938793
2010-11-10,13.200000,13.400000,13.000000,13.140000,9.811974,11704000
2010-11-11,13.020000,13.480000,13.020000,13.340000,9.961320,6456854
2010-11-12,13.140000,13.240000,12.560000,12.680000,9.468481,9007948
2010-11-15,12.860000,13.040000,12.600000,12.640000,9.438613,5570281
2010-11-16,12.800000,12.940000,12.340000,12.640000,9.438613,6678301
2010-11-17,12.600000,12.680000,12.240000,12.280000,9.169788,6573340
2010-11-18,12.400000,13.060000,12.400000,12.700000,9.483416,5635235
2010-11-19,12.540000,12.680000,12.240000,12.600000,9.408742,5903112
2010-11-22,12.440000,12.780000,12.360000,12.680000,9.468481,4371000
2010-11-23,12.580000,12.620000,12.220000,12.300000,9.184725,7062620
2010-11-24,12.400000,12.600000,12.220000,12.300000,9.184725,3398811
2010-11-25,12.180000,12.540000,12.180000,12.400000,9.259395,6764914
2010-11-26,12.280000,12.500000,12.160000,12.260000,9.154856,2480010
2010-11-29,12.200000,12.480000,12.140000,12.480000,9.319136,2802000
2010-11-30,12.380000,12.440000,12.200000,12.300000,9.184725,7448000
2010-12-01,12.400000,12.460000,12.160000,12.340000,9.214593,3576257
2010-12-02,12.780000,13.160000,12.640000,12.940000,9.662628,7106357
2010-12-03,12.900000,13.100000,12.840000,13.020000,9.722368,7666300
2010-12-06,13.060000,13.320000,12.700000,12.800000,9.558088,6476464
2010-12-07,12.700000,13.360000,12.700000,13.300000,9.931451,9734507
2010-12-08,13.500000,13.500000,12.900000,13.000000,9.707432,5825500
2010-12-09,13.000000,13.240000,12.960000,13.220000,9.871714,7574146
2010-12-10,12.980000,13.600000,12.980000,13.460000,10.050927,10158054
2010-12-13,13.580000,13.660000,13.260000,13.400000,10.006124,8169700
2010-12-14,13.520000,13.520000,13.200000,13.260000,9.901581,5504339
2010-12-15,13.260000,13.480000,13.060000,13.300000,9.931451,9387363
2010-12-16,13.200000,13.400000,12.960000,13.020000,9.722368,8699035
2010-12-17,13.060000,13.060000,12.600000,12.760000,9.528219,4093381
2010-12-20,12.620000,12.960000,12.620000,12.760000,9.528219,4577867
2010-12-21,12.860000,13.100000,12.720000,13.080000,9.767172,4068300
2010-12-22,13.000000,13.380000,12.900000,13.300000,9.931451,6083563
2010-12-23,13.400000,13.500000,13.240000,13.440000,10.035989,3508159
2010-12-24,13.360000,13.400000,13.200000,13.260000,9.901581,1158123
2010-12-28,13.120000,13.220000,12.960000,13.080000,9.767172,2443500
2010-12-29,13.100000,13.320000,13.080000,13.260000,9.901581,1164024
2010-12-30,13.300000,13.600000,13.300000,13.520000,10.095732,7693159
2010-12-31,13.520000,13.620000,13.460000,13.540000,10.110664,5398499
2011-01-03,13.500000,13.900000,13.320000,13.880000,10.364552,5395491
2011-01-04,14.000000,14.720000,13.840000,14.500000,10.827522,16973062
2011-01-05,14.300000,14.400000,13.780000,14.000000,10.454158,11479742
2011-01-06,13.940000,14.060000,13.840000,13.940000,10.409353,12516348
2011-01-07,13.900000,14.400000,13.820000,13.940000,10.409353,18127800
2011-01-10,14.240000,14.440000,14.000000,14.040000,10.484026,8495246
2011-01-11,14.000000,14.200000,13.880000,14.160000,10.573633,8565469
2011-01-12,14.200000,15.160000,14.180000,15.020000,11.215816,10944889
2011-01-13,15.200000,15.400000,14.700000,14.760000,11.021669,15895337
2011-01-14,14.800000,15.080000,14.640000,14.800000,11.051539,6058063
2011-01-17,14.860000,15.060000,14.480000,14.700000,10.976867,5890000
2011-01-18,14.580000,14.980000,14.580000,14.900000,11.126210,6450000
2011-01-19,15.040000,15.780000,15.000000,15.680000,11.708655,18724333
2011-01-20,15.420000,15.540000,14.920000,15.220000,11.365164,17028516
2011-01-21,15.040000,15.440000,14.900000,14.940000,11.156081,8804789
2011-01-24,15.040000,15.080000,14.600000,14.620000,10.917130,3354000
2011-01-25,14.760000,14.960000,14.760000,14.860000,11.096341,4504700
2011-01-26,14.960000,14.960000,14.360000,14.540000,10.857388,6282335
2011-01-27,14.320000,15.200000,14.320000,14.980000,11.185950,12282610
2011-01-28,15.120000,15.140000,14.680000,14.760000,11.021669,4145000
2011-01-31,14.500000,14.580000,14.300000,14.520000,10.842456,6825364
2011-02-01,14.360000,14.460000,14.140000,14.240000,10.633374,5766147
2011-02-02,14.560000,15.260000,14.300000,14.900000,11.126210,11499742
2011-02-07,14.920000,15.180000,14.580000,14.720000,10.991801,12539837
2011-02-08,14.640000,14.720000,14.540000,14.640000,10.932063,4589000
2011-02-09,14.680000,15.000000,14.280000,14.340000,10.708046,10798633
2011-02-10,14.340000,14.480000,13.720000,13.900000,10.379485,16372800
2011-02-11,13.880000,13.940000,13.380000,13.720000,10.245074,10516994
2011-02-14,13.820000,14.280000,13.380000,14.160000,10.573633,12015148
2011-02-15,14.060000,14.840000,14.060000,14.600000,10.902193,14675323
2011-02-16,14.560000,15.200000,14.200000,14.960000,11.171017,23258451
2011-02-17,14.700000,15.000000,14.580000,14.860000,11.096341,8297345
2011-02-18,15.000000,15.280000,14.980000,15.240000,11.380097,9973123
2011-02-21,15.220000,15.420000,15.000000,15.360000,11.469706,6032419
2011-02-22,15.000000,15.000000,14.620000,14.700000,10.976867,8549484
2011-02-23,14.700000,14.960000,14.600000,14.760000,11.021669,6020515
2011-02-24,14.900000,14.900000,14.160000,14.240000,10.633374,15629318
2011-02-25,14.180000,14.760000,14.180000,14.680000,10.961933,13429308
2011-02-28,14.800000,15.000000,14.500000,15.000000,11.200884,4554954
2011-03-01,15.040000,15.200000,14.740000,14.820000,11.066473,6632944
2011-03-02,14.900000,14.900000,14.360000,14.540000,10.857388,7003555
2011-03-03,14.540000,14.760000,14.540000,14.600000,10.902193,5551500
2011-03-04,14.900000,14.960000,14.700000,14.720000,10.991801,5634000
2011-03-07,14.540000,14.940000,14.520000,14.640000,10.932063,4609534
2011-03-08,14.740000,14.860000,14.520000,14.700000,10.976867,8048000
2011-03-09,14.920000,15.020000,14.800000,14.860000,11.096341,10446951
2011-03-10,15.040000,15.600000,14.900000,15.560000,11.619051,23550503
2011-03-11,15.240000,15.860000,15.040000,15.720000,11.738527,15610888
2011-03-14,15.500000,15.560000,15.020000,15.200000,11.350228,7260321
2011-03-15,15.000000,15.000000,13.800000,14.440000,10.782717,20370813
2011-03-16,14.420000,14.560000,14.000000,14.440000,10.782717,18143077
2011-03-17,13.840000,14.240000,13.800000,14.000000,10.454158,17727086
2011-03-18,14.100000,14.160000,13.860000,13.920000,10.394421,11586000
2011-03-21,13.980000,14.440000,13.900000,14.400000,10.752848,12385237
2011-03-22,14.400000,14.940000,14.240000,14.860000,11.096341,15658000
2011-03-23,14.800000,14.800000,14.000000,14.540000,10.857388,23892433
2011-03-24,14.560000,14.700000,14.100000,14.180000,10.588568,26956539
2011-03-25,14.300000,14.480000,14.260000,14.400000,10.752848,18280100
2011-03-28,14.400000,14.500000,14.220000,14.260000,10.648307,11892262
2011-03-29,14.320000,14.380000,14.100000,14.180000,10.588568,11756584
2011-03-30,14.140000,14.360000,14.140000,14.260000,10.648307,7992863
2011-03-31,14.260000,14.780000,14.060000,14.720000,10.991801,29763500
2011-04-01,14.780000,15.200000,14.640000,15.140000,11.305427,18176031
2011-04-04,15.120000,15.660000,15.000000,15.100000,11.275558,18374481
2011-04-06,15.140000,15.260000,14.960000,15.220000,11.365164,13099800
2011-04-07,15.100000,15.580000,15.100000,15.580000,11.633983,15027764
2011-04-08,15.500000,15.860000,15.440000,15.500000,11.574245,13563068
2011-04-11,15.500000,15.600000,15.100000,15.200000,11.350228,11976241
2011-04-12,15.080000,15.540000,15.080000,15.340000,11.454772,10179111
2011-04-13,15.300000,15.600000,15.120000,15.340000,11.454772,7985635
2011-04-14,15.240000,16.120001,15.200000,16.059999,11.992413,16843618
2011-04-15,15.920000,16.299999,15.740000,15.940000,11.902806,11977305
2011-04-18,16.040001,16.500000,16.040001,16.420000,12.261234,10332876
2011-04-19,16.100000,16.299999,15.780000,15.880000,11.858002,12990388
2011-04-20,16.200001,16.440001,16.100000,16.400000,12.246300,6663101
2011-04-21,16.459999,16.980000,16.400000,16.719999,12.485250,11075600
2011-04-26,16.680000,16.799999,16.280001,16.740000,12.500184,5102600
2011-04-27,16.799999,17.160000,16.200001,16.400000,12.246300,8898986
2011-04-28,16.500000,16.780001,16.320000,16.400000,12.246300,4590157
2011-04-29,16.379999,16.420000,16.020000,16.080000,12.007347,6919278
2011-05-03,16.120001,16.500000,15.720000,15.800000,11.798264,10541297
2011-05-04,15.820000,15.860000,15.380000,15.560000,11.619051,9278825
2011-05-05,15.640000,15.640000,15.300000,15.440000,11.529443,7708113
2011-05-06,15.040000,15.200000,14.820000,14.940000,11.297296,12435000
2011-05-09,14.940000,15.600000,14.880000,15.340000,11.599768,6292000
2011-05-11,15.580000,15.900000,15.520000,15.900000,12.023226,14033242
2011-05-12,15.600000,16.299999,15.500000,15.980000,12.083718,9669504
2011-05-13,15.840000,16.219999,15.400000,16.160000,12.219832,7129081
2011-05-16,15.780000,16.240000,15.780000,16.160000,12.219832,6741869
2011-05-17,16.000000,16.000000,15.660000,15.780000,11.932487,4955732
2011-05-18,15.760000,15.960000,15.620000,15.860000,11.992977,7950648
2011-05-19,15.860000,16.000000,15.500000,15.900000,12.023226,4646385
2011-05-20,16.000000,16.160000,15.800000,15.840000,11.977857,5112450
2011-05-23,15.600000,15.640000,15.220000,15.300000,11.569519,8670100
2011-05-24,15.060000,15.200000,14.800000,14.920000,11.282173,19897152
2011-05-25,14.700000,15.020000,14.440000,14.620000,11.055322,14504529
2011-05-26,14.700000,15.000000,14.700000,14.940000,11.297296,5530000
2011-05-27,14.960000,15.060000,14.760000,15.040000,11.372914,4620718
2011-05-30,15.040000,15.100000,14.800000,14.860000,11.236803,4617500
2011-05-31,15.000000,15.480000,15.000000,15.420000,11.660262,10914625
2011-06-01,15.500000,15.540000,15.160000,15.260000,11.539273,8800681
2011-06-02,15.100000,15.100000,14.820000,14.920000,11.282173,5184010
2011-06-03,15.000000,15.160000,14.800000,14.860000,11.236803,6368964
2011-06-07,14.700000,14.760000,14.320000,14.560000,11.009949,10876497
2011-06-08,14.520000,14.620000,14.400000,14.460000,10.934330,7660596
2011-06-09,14.400000,14.400000,13.860000,13.980000,10.571364,14246765
2011-06-10,14.060000,14.100000,13.540000,13.980000,10.571364,12726700
2011-06-13,13.680000,14.060000,13.460000,14.000000,10.586489,8404776
2011-06-14,13.740000,14.200000,13.740000,13.960000,10.556242,4625304
2011-06-15,14.060000,14.180000,13.480000,13.640000,10.314265,10748533
2011-06-16,13.580000,13.700000,13.280000,13.480000,10.193276,11027000
2011-06-17,13.380000,13.560000,13.120000,13.240000,10.011794,8679152
2011-06-20,13.280000,13.740000,13.240000,13.380000,10.117659,5520232
2011-06-21,13.380000,13.620000,13.300000,13.600000,10.284019,5314085
2011-06-22,13.700000,13.980000,13.700000,13.800000,10.435254,7056104
2011-06-23,13.640000,13.900000,13.480000,13.620000,10.299140,9567928
2011-06-24,13.540000,14.140000,13.540000,13.880000,10.495749,12768000
2011-06-27,13.520000,13.780000,13.160000,13.420000,10.147906,14697363
2011-06-28,13.440000,13.520000,12.900000,13.180000,9.966425,13577000
2011-06-29,13.400000,13.540000,13.200000,13.380000,10.117659,10959013
2011-06-30,13.500000,13.740000,13.340000,13.680000,10.344513,14934198
2011-07-04,14.100000,14.280000,13.960000,14.160000,10.707478,20917756
2011-07-05,14.080000,14.480000,14.080000,14.200000,10.737725,6711819
2011-07-06,14.200000,14.380000,13.900000,13.960000,10.556242,4822664
2011-07-07,14.100000,14.280000,14.000000,14.180000,10.722599,8998369
2011-07-08,14.360000,14.580000,14.180000,14.260000,10.783096,9768770
2011-07-11,14.100000,14.260000,13.900000,13.960000,10.556242,6099407
2011-07-12,13.800000,13.800000,13.120000,13.200000,9.981547,19889218
2011-07-13,13.380000,13.460000,13.200000,13.400000,10.132784,6907332
2011-07-14,13.420000,13.420000,13.200000,13.340000,10.087413,5108513
2011-07-15,13.340000,13.380000,13.140000,13.320000,10.072287,3900925
2011-07-18,13.140000,13.300000,12.860000,13.000000,9.830311,8401924
2011-07-19,13.000000,13.000000,12.500000,12.760000,9.648829,12814681
2011-07-20,12.900000,13.180000,12.860000,12.920000,9.769817,6410200
2011-07-21,13.000000,13.040000,12.380000,12.720000,9.618581,13250943
2011-07-22,12.860000,13.260000,12.840000,13.140000,9.936176,14122486
2011-07-25,12.940000,13.340000,12.940000,13.100000,9.905931,5339603
2011-07-26,12.980000,13.300000,12.920000,13.280000,10.042041,5184689
2011-07-27,13.040000,13.240000,12.920000,12.940000,9.784942,12509752
2011-07-28,12.740000,12.800000,12.420000,12.800000,9.679076,13637645
2011-07-29,12.760000,12.800000,12.520000,12.660000,9.573211,3876000
2011-08-01,12.800000,12.920000,12.480000,12.580000,9.512717,6981971
2011-08-02,12.560000,12.560000,11.980000,12.060000,9.119505,15329490
2011-08-03,11.600000,11.720000,11.000000,11.140000,8.423821,34665517
2011-08-04,11.180000,11.500000,10.960000,11.120000,8.408697,25189161
2011-08-05,10.300000,10.300000,9.700000,10.220000,7.728137,38112687
2011-08-08,9.800000,10.340000,9.700000,10.120000,7.652519,18538534
2011-08-09,9.500000,9.870000,9.200000,9.460000,7.153443,24330142
2011-08-10,9.800000,9.850000,9.520000,9.580000,7.244184,22291343
2011-08-11,9.400000,9.600000,9.250000,9.460000,7.153443,11843202
2011-08-12,9.640000,9.680000,9.420000,9.480000,7.168567,14929277
2011-08-15,9.580000,10.140000,9.560000,10.100000,7.637396,13700022
2011-08-16,10.160000,10.420000,9.840000,10.320000,7.803754,17660184
2011-08-17,10.360000,10.620000,10.300000,10.400000,7.864250,14298031
2011-08-18,10.420000,10.580000,10.280000,10.480000,7.924743,21170771
2011-08-19,10.100000,10.160000,9.800000,9.900000,7.486158,21240893
2011-08-22,9.810000,9.830000,9.400000,9.740000,7.365172,22789258
2011-08-23,9.770000,10.500000,9.770000,10.380000,7.849126,19479356
2011-08-24,10.360000,10.600000,10.060000,10.280000,7.773506,13159554
2011-08-25,10.500000,10.600000,10.320000,10.440000,7.894496,14424291
2011-08-26,10.160000,10.340000,10.060000,10.200000,7.713013,12196734
2011-08-29,10.460000,10.600000,10.200000,10.440000,7.894496,11686000
2011-08-30,10.600000,11.000000,10.600000,10.720000,8.106225,10162000
2011-08-31,10.900000,10.900000,10.380000,10.660000,8.060855,10306140
2011-09-01,10.700000,11.200000,10.700000,10.780000,8.151595,9694639
2011-09-02,10.660000,10.800000,10.460000,10.480000,7.924743,7659614
2011-09-05,10.300000,10.300000,9.770000,9.800000,7.410541,16057590
2011-09-06,9.650000,10.020000,9.600000,9.850000,7.448351,11783690
2011-09-07,9.750000,9.780000,9.430000,9.660000,7.512119,8004397
2011-09-08,9.820000,9.820000,9.400000,9.460000,7.356589,7181383
2011-09-09,9.470000,9.500000,9.380000,9.410000,7.317707,5816340
2011-09-12,9.120000,9.190000,8.860000,8.930000,6.944433,9572318
2011-09-14,9.120000,9.120000,8.950000,8.970000,6.975538,16019614
2011-09-15,9.100000,9.130000,9.000000,9.080000,7.061081,8428701
2011-09-16,9.270000,9.540000,9.270000,9.500000,7.387695,7536889
2011-09-19,9.440000,9.440000,9.100000,9.140000,7.107739,6753390
2011-09-20,9.170000,9.290000,8.970000,9.090000,7.068857,10265025
2011-09-21,9.050000,9.080000,8.970000,9.000000,6.998869,7016650
2011-09-22,8.690000,8.780000,8.120000,8.140000,6.330088,11871153
2011-09-23,7.860000,8.250000,7.520000,8.060000,6.267876,25978263
2011-09-26,7.974000,8.200000,7.860000,7.910000,6.151227,15759799
2011-09-27,8.050000,8.340000,8.040000,8.260000,6.423406,11616084
2011-09-28,8.160000,8.830000,8.050000,8.800000,6.843339,10931644
2011-09-30,9.320000,9.700000,8.500000,8.740000,6.796679,15706793
2011-10-03,8.210000,8.600000,8.160000,8.310000,6.462289,7225621
2011-10-04,8.720000,8.720000,7.980000,8.060000,6.267876,6893469
2011-10-06,8.150000,8.920000,8.150000,8.610000,6.695584,10257299
2011-10-07,8.080000,9.100000,8.080000,9.040000,7.029975,8883711
2011-10-10,9.290000,9.300000,8.960000,9.260000,7.201057,5311675
2011-10-11,9.690000,9.750000,9.400000,9.690000,7.535449,7356300
2011-10-12,9.650000,10.080000,9.620000,9.910000,7.706532,5584816
2011-10-13,10.000000,10.420000,9.930000,10.400000,8.087581,9089230
2011-10-14,10.400000,10.400000,9.730000,9.870000,7.675426,7155052
2011-10-17,10.040000,10.300000,10.000000,10.140000,7.885391,4297380
2011-10-18,9.760000,9.940000,9.380000,9.570000,7.442129,5741185
2011-10-19,9.940000,9.980000,9.400000,9.530000,7.411024,2757518
2011-10-20,9.690000,9.690000,9.160000,9.280000,7.216611,2563395
2011-10-21,9.450000,9.640000,9.340000,9.550000,7.426579,3612016
2011-10-24,9.800000,10.300000,9.750000,10.280000,7.994264,4930269
2011-10-25,10.380000,10.420000,9.850000,10.120000,7.869839,4413519
2011-10-26,9.870000,10.220000,9.750000,10.140000,7.885391,6069833
2011-10-27,9.840000,10.800000,9.720000,10.780000,8.383089,11791815
2011-10-28,11.100000,11.800000,11.100000,11.400000,8.865233,13852482
2011-10-31,11.400000,11.400000,10.880000,11.020000,8.569726,5921388
2011-11-01,10.960000,10.960000,10.360000,10.400000,8.087581,4255152
2011-11-02,10.220000,10.520000,9.860000,10.520000,8.180899,6378738
2011-11-03,10.400000,10.460000,9.900000,9.990000,7.768743,8557098
2011-11-04,10.280000,10.380000,10.040000,10.120000,7.869839,7381085
2011-11-07,10.080000,10.220000,9.690000,9.780000,7.605437,12649457
2011-11-08,9.810000,10.060000,9.620000,9.710000,7.551001,6758689
2011-11-09,9.880000,9.980000,9.810000,9.850000,7.659872,6066481
2011-11-10,9.410000,9.470000,9.050000,9.130000,7.099964,11243552
2011-11-11,9.310000,9.310000,9.030000,9.100000,7.076634,5755854
2011-11-14,9.300000,9.450000,9.280000,9.440000,7.341034,6099368
2011-11-15,9.320000,9.500000,9.320000,9.480000,7.372140,3040958
2011-11-16,9.700000,9.700000,9.160000,9.210000,7.162176,3330332
2011-11-17,9.020000,9.160000,9.000000,9.060000,7.045528,5498964
2011-11-18,9.000000,9.140000,9.000000,9.030000,7.022199,5751451
2011-11-21,9.020000,9.020000,8.710000,8.770000,6.820010,4792410
2011-11-22,8.840000,9.030000,8.800000,8.930000,6.944433,3296808
2011-11-23,8.750000,8.860000,8.660000,8.700000,6.765573,4485700
2011-11-24,8.520000,8.860000,8.520000,8.720000,6.781126,2508000
2011-11-25,8.570000,8.590000,8.400000,8.470000,6.586714,4863000
2011-11-28,8.440000,8.710000,8.440000,8.520000,6.625596,4060877
2011-11-29,8.650000,9.280000,8.600000,9.180000,7.138846,10594981
2011-11-30,9.030000,9.190000,8.660000,8.750000,6.804457,15246268
2011-12-01,9.380000,9.420000,9.180000,9.340000,7.263270,8808789
2011-12-02,9.330000,9.360000,9.130000,9.170000,7.131070,6214859
2011-12-05,9.300000,9.370000,9.100000,9.360000,7.278822,2911933
2011-12-06,9.250000,9.340000,9.030000,9.090000,7.068857,3763746
2011-12-07,9.490000,9.490000,9.180000,9.410000,7.317707,5738565
2011-12-08,9.410000,9.470000,9.230000,9.330000,7.255494,5284791
2011-12-09,9.100000,9.210000,9.040000,9.060000,7.045528,5325044
2011-12-12,9.380000,9.400000,9.040000,9.070000,7.053304,3928854
2011-12-13,9.010000,9.020000,8.870000,8.950000,6.959985,2061290
2011-12-14,8.930000,9.180000,8.930000,9.070000,7.053304,2845914
2011-12-15,9.140000,9.140000,8.730000,8.900000,6.921102,5474566
2011-12-16,8.750000,8.960000,8.750000,8.880000,6.905550,5109748
2011-12-19,8.610000,8.610000,8.300000,8.430000,6.555607,8670547
2011-12-20,8.680000,8.700000,8.500000,8.590000,6.680031,7268346
2011-12-21,8.880000,9.050000,8.760000,9.000000,6.998869,5392887
2011-12-22,8.850000,8.910000,8.780000,8.910000,6.928880,1994242
2011-12-23,9.100000,9.160000,9.060000,9.140000,7.107739,2574391
2011-12-24,null,null,null,null,null,null
2011-12-28,9.300000,9.300000,9.050000,9.180000,7.138846,2453676
2011-12-29,9.030000,9.050000,8.940000,8.980000,6.983315,2958823
2011-12-30,8.930000,9.110000,8.880000,9.070000,7.053304,3240043
2011-12-31,null,null,null,null,null,null
2012-01-03,9.300000,9.500000,9.160000,9.490000,7.379918,5387210
2012-01-04,9.780000,9.830000,9.570000,9.810000,7.628768,9903725
2012-01-05,9.630000,9.850000,9.630000,9.840000,7.652096,8134755
2012-01-06,9.750000,9.920000,9.700000,9.830000,7.644320,13617468
2012-01-09,9.800000,9.960000,9.730000,9.930000,7.722085,8508519
2012-01-10,10.000000,10.180000,9.920000,10.100000,7.854286,6002844
2012-01-11,10.240000,10.420000,10.100000,10.400000,8.087581,3959077
2012-01-12,10.400000,10.640000,10.300000,10.420000,8.103135,4894095
2012-01-13,10.420000,10.540000,10.400000,10.480000,8.149793,4105131
2012-01-16,10.260000,10.500000,10.260000,10.480000,8.149793,4340049
2012-01-17,10.640000,10.660000,10.420000,10.640000,8.274219,6970000
2012-01-18,10.520000,10.700000,10.460000,10.640000,8.274219,4746627
2012-01-19,10.660000,10.760000,10.580000,10.760000,8.367536,4917261
2012-01-20,10.800000,11.080000,10.740000,10.900000,8.476406,7178760
2012-01-26,11.000000,11.280000,11.000000,11.160000,8.678595,14802874
2012-01-27,11.160000,11.220000,11.040000,11.220000,8.725255,5377300
2012-01-30,11.200000,11.200000,10.760000,10.840000,8.429749,5931622
2012-01-31,11.220000,11.220000,10.640000,10.780000,8.383089,8232932
2012-02-01,10.800000,11.280000,10.800000,11.260000,8.756364,6051737
2012-02-02,11.380000,11.480000,11.260000,11.440000,8.896338,4441748
2012-02-03,11.420000,11.580000,11.320000,11.500000,8.942999,4889431
2012-02-06,11.800000,12.200000,11.700000,12.040000,9.362931,13688325
2012-02-07,11.980000,12.020000,11.680000,11.820000,9.191848,11109997
2012-02-08,11.900000,12.040000,11.660000,12.000000,9.331825,7762723
2012-02-09,12.020000,12.460000,11.780000,12.400000,9.642886,7937616
2012-02-10,12.400000,12.400000,12.000000,12.100000,9.409591,4190788
2012-02-13,12.100000,12.360000,12.020000,12.340000,9.596226,3684775
2012-02-14,12.220000,12.340000,12.000000,12.100000,9.409591,3275592
2012-02-15,12.340000,12.700000,12.160000,12.600000,9.798416,7636602
2012-02-16,12.500000,12.600000,12.420000,12.580000,9.782863,2856140
2012-02-17,12.800000,12.800000,12.460000,12.600000,9.798416,7965741
2012-02-20,12.800000,13.060000,12.640000,12.760000,9.922841,7914349
2012-02-21,12.700000,12.880000,12.240000,12.400000,9.642886,6278891
2012-02-22,12.260000,12.260000,11.920000,12.060000,9.378484,12116642
2012-02-23,11.880000,12.060000,11.320000,11.460000,8.911894,15554725
2012-02-24,11.360000,11.640000,11.360000,11.580000,9.005210,10416831
2012-02-27,11.440000,11.640000,11.400000,11.460000,8.911894,5472784
2012-02-28,11.600000,11.880000,11.500000,11.820000,9.191848,7287670
2012-02-29,11.840000,11.860000,11.560000,11.760000,9.145188,5472074
2012-03-01,11.720000,11.880000,11.500000,11.520000,8.958551,3931948
2012-03-02,11.580000,11.880000,11.580000,11.860000,9.222953,5940625
2012-03-05,11.800000,12.160000,11.700000,11.840000,9.207401,5784869
2012-03-06,11.820000,11.820000,11.160000,11.240000,8.740808,9268792
2012-03-07,11.160000,11.160000,10.820000,11.100000,8.631937,7647829
2012-03-08,11.200000,11.200000,10.860000,11.200000,8.709702,6344170
2012-03-09,11.240000,11.800000,11.140000,11.680000,9.082977,6855768
2012-03-12,11.520000,11.800000,11.340000,11.500000,8.942999,3566252
2012-03-13,11.600000,11.800000,11.340000,11.480000,8.927445,9690730
2012-03-14,11.600000,11.880000,11.560000,11.800000,9.176294,10460100
2012-03-15,12.000000,12.020000,11.620000,11.760000,9.145188,13205109
2012-03-16,11.800000,12.420000,11.800000,12.240000,9.518460,18413136
2012-03-20,11.740000,11.800000,11.420000,11.480000,8.927445,6819832
2012-03-21,11.600000,11.620000,11.420000,11.420000,8.880786,8390667
2012-03-22,11.500000,11.580000,11.400000,11.480000,8.927445,5410290
2012-03-23,11.500000,11.500000,11.400000,11.440000,8.896338,4073115
2012-03-26,11.600000,11.880000,11.420000,11.760000,9.145188,6040291
2012-03-27,12.000000,12.380000,11.960000,12.100000,9.409591,8374481
2012-03-28,12.180000,12.180000,11.880000,12.040000,9.362931,6561871
2012-03-29,11.860000,12.080000,11.340000,11.720000,9.114082,11623675
2012-03-30,11.340000,11.840000,11.340000,11.720000,9.114082,9668609
2012-04-02,12.040000,12.040000,11.360000,11.440000,8.896338,5879894
2012-04-03,11.360000,11.660000,11.340000,11.580000,9.005210,5197218
2012-04-05,11.200000,11.500000,11.200000,11.420000,8.880786,9332325
2012-04-10,11.100000,11.280000,11.020000,11.080000,8.616386,7082577
2012-04-11,11.100000,11.100000,10.680000,10.720000,8.336432,9214156
2012-04-12,10.520000,10.800000,10.500000,10.720000,8.336432,7222479
2012-04-13,10.860000,11.060000,10.820000,11.040000,8.585279,4290670
2012-04-16,10.900000,11.060000,10.820000,10.880000,8.460855,3965380
2012-04-17,11.000000,11.060000,10.840000,10.960000,8.523067,6134055
2012-04-18,11.040000,11.180000,10.200000,11.160000,8.678595,4328794
2012-04-19,11.140000,11.140000,10.840000,11.120000,8.647491,4760000
2012-04-20,11.100000,11.280000,10.940000,11.260000,8.756364,3008862
2012-04-23,11.180000,11.400000,11.060000,11.080000,8.616386,2692175
2012-04-24,11.080000,11.160000,10.800000,10.980000,8.538622,7193492
2012-04-25,11.000000,11.180000,11.000000,11.080000,8.616386,2793882
2012-04-26,11.020000,11.220000,10.940000,11.200000,8.709702,3164000
2012-04-27,11.380000,11.380000,10.860000,11.020000,8.569726,3464000
2012-04-30,11.060000,11.320000,11.060000,11.300000,8.787469,1994800
2012-05-02,11.340000,11.620000,11.340000,11.600000,9.020762,4967428
2012-05-03,11.580000,11.780000,11.220000,11.600000,9.020762,3094777
2012-05-04,11.340000,11.700000,11.340000,11.560000,8.989659,4130054
2012-05-07,11.300000,11.440000,10.500000,10.540000,8.196453,14573000
2012-05-08,10.680000,10.820000,10.280000,10.360000,8.056476,8281972
2012-05-09,10.400000,10.460000,10.080000,10.320000,8.025369,8233315
2012-05-10,10.200000,10.300000,10.040000,10.160000,7.900946,8370992
2012-05-11,10.080000,10.600000,10.020000,10.400000,8.087581,13323490
2012-05-14,10.340000,10.600000,9.800000,9.830000,7.644320,9280370
2012-05-15,9.720000,10.140000,9.570000,10.000000,7.776520,10034288
2012-05-16,9.760000,10.000000,9.640000,9.650000,7.504342,8752372
2012-05-17,9.660000,10.060000,9.640000,9.690000,7.535449,8617477
2012-05-18,9.560000,9.600000,9.380000,9.470000,7.364365,8353896
2012-05-21,9.380000,9.640000,9.380000,9.450000,7.486364,10817410
2012-05-22,9.490000,9.560000,9.380000,9.470000,7.502208,6562964
2012-05-23,9.490000,9.490000,9.060000,9.090000,7.201169,8511314
2012-05-24,9.110000,9.250000,9.020000,9.140000,7.240779,4997217
2012-05-25,9.180000,9.180000,9.000000,9.120000,7.224936,4095598
2012-05-28,9.150000,9.230000,9.080000,9.220000,7.304156,7027447
2012-05-29,9.140000,9.600000,9.120000,9.460000,7.494287,9224341
2012-05-30,9.380000,9.510000,9.150000,9.450000,7.486364,6754067
2012-05-31,9.390000,9.630000,9.320000,9.520000,7.541820,9714445
2012-06-01,9.470000,9.560000,9.260000,9.280000,7.351689,5042636
2012-06-04,9.100000,9.200000,8.870000,8.930000,7.074417,8617484
2012-06-05,8.960000,9.090000,8.820000,8.830000,6.995197,7426918
2012-06-06,9.000000,9.200000,8.890000,9.000000,7.129872,6169779
2012-06-07,9.280000,9.450000,9.140000,9.320000,7.383377,5498152
2012-06-08,9.340000,9.450000,9.290000,9.380000,7.430911,4555289
2012-06-11,9.680000,10.060000,9.630000,9.990000,7.914156,5954718
2012-06-12,9.990000,10.020000,9.660000,9.860000,7.811171,5994199
2012-06-13,9.880000,9.980000,9.750000,9.900000,7.842859,5836379
2012-06-14,9.870000,10.040000,9.610000,9.720000,7.700260,6159562
2012-06-15,9.900000,9.960000,9.630000,9.940000,7.874547,5064731
2012-06-18,10.220000,10.260000,9.940000,10.140000,8.032990,3691037
2012-06-19,10.200000,10.200000,9.920000,10.200000,8.080520,5024702
2012-06-20,10.180000,10.220000,10.000000,10.060000,7.969613,2636323
2012-06-21,10.120000,10.160000,9.650000,9.670000,7.660652,4481509
2012-06-22,9.640000,9.810000,9.560000,9.580000,7.589350,2328963
2012-06-25,9.600000,9.780000,9.350000,9.370000,7.422987,2493993
2012-06-26,9.400000,9.740000,9.390000,9.680000,7.668573,6930642
2012-06-27,9.670000,9.890000,9.580000,9.880000,7.827015,4161045
2012-06-28,9.900000,10.160000,9.900000,9.970000,7.898314,7021715
2012-06-29,9.920000,10.540000,9.880000,10.500000,8.318182,8549205
2012-07-03,10.700000,10.720000,10.540000,10.620000,8.413247,10062499
2012-07-04,10.300000,10.520000,10.160000,10.200000,8.080520,9605469
2012-07-05,10.200000,10.440000,10.100000,10.380000,8.223119,2934000
2012-07-06,10.280000,10.440000,10.080000,10.400000,8.238962,3927419
2012-07-09,10.380000,10.380000,9.920000,9.950000,7.882469,3647900
2012-07-10,9.990000,10.300000,9.920000,10.040000,7.953766,5313267
2012-07-11,10.040000,10.300000,9.940000,10.240000,8.112208,4353986
2012-07-12,10.260000,10.260000,9.860000,9.930000,7.866625,5349458
2012-07-13,9.700000,9.890000,9.690000,9.820000,7.779481,4160191
2012-07-16,9.830000,9.970000,9.640000,9.770000,7.739871,1949380
2012-07-17,9.760000,10.200000,9.760000,10.080000,7.985456,4519389
2012-07-18,10.100000,10.320000,10.060000,10.280000,8.143896,6224997
2012-07-19,10.400000,10.480000,10.340000,10.460000,8.286496,7890357
2012-07-20,10.460000,10.460000,10.280000,10.380000,8.223119,4132511
2012-07-23,10.100000,10.300000,10.020000,10.060000,7.969613,2581217
2012-07-24,10.360000,10.560000,9.960000,10.040000,7.953766,2526931
2012-07-25,10.000000,10.120000,9.830000,9.950000,7.882469,4095055
2012-07-26,9.950000,10.360000,9.950000,10.160000,8.048833,3432028
2012-07-27,10.380000,10.500000,10.360000,10.420000,8.254806,9288849
2012-07-30,10.420000,10.700000,10.420000,10.680000,8.460781,6222828
2012-07-31,10.600000,10.760000,10.560000,10.720000,8.492469,3886964
2012-08-01,10.720000,10.900000,10.660000,10.840000,8.587533,4995425
2012-08-02,10.960000,10.960000,10.700000,10.820000,8.571689,3798443
2012-08-03,10.620000,10.620000,10.340000,10.520000,8.334027,2783368
2012-08-06,10.740000,10.800000,10.640000,10.760000,8.524158,2446026
2012-08-07,10.800000,10.800000,10.620000,10.720000,8.492469,4388460
2012-08-08,10.680000,10.880000,10.520000,10.680000,8.460781,4670808
2012-08-09,10.680000,10.880000,10.680000,10.800000,8.555845,2383722
2012-08-10,10.680000,10.800000,10.560000,10.700000,8.476624,2500410
2012-08-13,10.920000,10.920000,10.580000,10.680000,8.460781,1631076
2012-08-14,10.780000,10.840000,10.480000,10.580000,8.381563,4897862
2012-08-15,10.580000,10.620000,10.360000,10.600000,8.397405,3109499
2012-08-16,10.780000,10.780000,10.460000,10.480000,8.302339,1228960
2012-08-17,10.600000,10.700000,10.460000,10.620000,8.413247,3642948
2012-08-20,10.520000,10.760000,10.520000,10.660000,8.444937,2079429
2012-08-21,10.720000,10.740000,10.540000,10.620000,8.413247,3467587
2012-08-22,10.520000,10.680000,10.280000,10.420000,8.254806,3071975
2012-08-23,10.420000,10.540000,10.380000,10.500000,8.318182,3903756
2012-08-24,10.500000,10.500000,10.300000,10.400000,8.238962,2027389
2012-08-27,10.480000,10.540000,10.180000,10.440000,8.270651,1586063
2012-08-28,10.400000,10.440000,10.080000,10.400000,8.238962,3759332
2012-08-29,10.340000,10.360000,10.120000,10.160000,8.048833,6397256
2012-08-30,10.020000,10.100000,9.900000,9.930000,7.866625,7943748
2012-08-31,9.910000,9.930000,9.520000,9.570000,7.581429,7958528
2012-09-03,9.530000,9.740000,9.530000,9.600000,7.605197,8766673
2012-09-04,9.600000,9.760000,9.560000,9.640000,7.636884,3194438
2012-09-05,9.700000,9.700000,9.500000,9.560000,7.573508,4827841
2012-09-06,9.520000,9.880000,9.520000,9.810000,7.771560,3523091
2012-09-07,9.880000,10.160000,9.800000,10.020000,7.937924,8883488
2012-09-10,9.900000,10.140000,9.890000,9.940000,8.039017,10345366
2012-09-11,9.970000,10.060000,9.760000,10.000000,8.087543,6008070
2012-09-12,10.140000,10.300000,10.100000,10.260000,8.297818,4790837
2012-09-13,10.200000,10.280000,10.060000,10.120000,8.184593,2196539
2012-09-14,10.400000,11.100000,10.300000,11.080000,8.960997,16638314
2012-09-17,11.020000,11.100000,10.760000,11.040000,8.928646,7804027
2012-09-18,11.100000,11.180000,10.920000,10.960000,8.863948,3108466
2012-09-19,11.180000,11.180000,11.000000,11.020000,8.912473,5878944
2012-09-20,11.060000,11.160000,10.660000,10.680000,8.637497,3985693
2012-09-21,11.000000,11.000000,10.800000,10.880000,8.799246,6418289
2012-09-24,10.880000,11.000000,10.800000,10.940000,8.847772,2869329
2012-09-25,10.940000,10.960000,10.600000,10.780000,8.718369,2933402
2012-09-26,10.640000,10.780000,10.600000,10.620000,8.588970,2234423
2012-09-27,10.620000,10.860000,10.600000,10.820000,8.750721,5062590
2012-09-28,10.820000,10.940000,10.820000,10.840000,8.766896,3219237
2012-10-03,11.000000,11.000000,10.680000,10.700000,8.653671,4876067
2012-10-04,10.780000,10.880000,10.680000,10.700000,8.653671,4812854
2012-10-05,10.700000,11.000000,10.700000,11.000000,8.896296,5148792
2012-10-08,11.000000,11.000000,10.740000,10.780000,8.718369,2843363
2012-10-09,10.780000,10.980000,10.780000,10.820000,8.750721,2342406
2012-10-10,10.720000,10.880000,10.700000,10.780000,8.718369,3931699
2012-10-11,10.600000,10.800000,10.600000,10.680000,8.637497,2840766
2012-10-12,10.680000,11.160000,10.620000,10.980000,8.880121,8063945
2012-10-15,11.060000,11.100000,10.860000,10.880000,8.799246,4064701
2012-10-16,11.000000,11.060000,10.880000,11.000000,8.896296,3751485
2012-10-17,11.000000,11.660000,11.000000,11.640000,9.413898,14445762
2012-10-18,11.640000,11.660000,11.520000,11.620000,9.397726,4789475
2012-10-19,11.680000,11.820000,11.580000,11.760000,9.510951,4869733
2012-10-22,11.620000,11.820000,11.620000,11.760000,9.510951,3138217
2012-10-24,11.600000,11.740000,11.500000,11.580000,9.365375,4623999
2012-10-25,11.400000,11.680000,11.340000,11.420000,9.235974,6158106
2012-10-26,11.520000,11.520000,11.300000,11.420000,9.235974,4520831
2012-10-29,11.260000,11.460000,11.100000,11.360000,9.187449,3590001
2012-10-30,11.360000,11.440000,11.200000,11.300000,9.138926,2719464
2012-10-31,11.300000,11.520000,11.300000,11.440000,9.252148,3140493
2012-11-01,11.460000,11.720000,11.320000,11.660000,9.430075,6175918
2012-11-02,11.940000,12.000000,11.740000,11.980000,9.688876,9284378
2012-11-05,11.880000,11.880000,11.340000,11.380000,9.203623,10362813
2012-11-06,11.400000,11.400000,10.920000,11.040000,8.928646,12507181
2012-11-07,11.100000,11.180000,10.840000,11.080000,8.960997,9683401
2012-11-08,10.840000,10.920000,10.740000,10.800000,8.734546,4305594
2012-11-09,10.760000,10.760000,10.540000,10.560000,8.540445,7140020
2012-11-12,10.580000,10.760000,10.580000,10.620000,8.588970,4941894
2012-11-13,10.640000,10.680000,10.320000,10.340000,8.362520,4714653
2012-11-14,10.320000,10.420000,10.200000,10.220000,8.265471,10237224
2012-11-15,10.060000,10.120000,9.940000,9.950000,8.047107,9871326
2012-11-16,10.060000,10.260000,9.970000,10.140000,8.200767,13399833
2012-11-19,10.220000,10.800000,10.220000,10.740000,8.686021,12721816
2012-11-20,10.900000,10.900000,10.440000,10.540000,8.524271,8694623
2012-11-21,10.680000,10.700000,10.400000,10.660000,8.621320,7829555
2012-11-22,10.780000,10.800000,10.600000,10.660000,8.621320,0
2012-11-23,10.700000,11.000000,10.620000,10.960000,8.863948,5751388
2012-11-26,11.000000,11.300000,11.000000,11.280000,9.122749,12777452
2012-11-27,11.300000,11.320000,10.920000,11.060000,8.944823,5424495
2012-11-28,11.060000,11.060000,10.820000,11.000000,8.896296,2606950
2012-11-29,11.160000,11.160000,10.840000,10.980000,8.880121,3241980
2012-11-30,11.000000,11.080000,10.880000,10.940000,8.847772,5863730
2012-12-03,10.980000,11.040000,10.800000,10.800000,8.734546,3465295
2012-12-04,10.700000,10.960000,10.700000,10.820000,8.750721,2630150
2012-12-05,10.700000,11.180000,10.700000,11.140000,9.009521,5527470
2012-12-06,11.340000,11.380000,11.040000,11.200000,9.058047,4706111
2012-12-07,11.300000,11.380000,11.260000,11.360000,9.187449,10148776
2012-12-10,11.440000,11.600000,11.400000,11.600000,9.381548,7956554
2012-12-11,11.500000,11.560000,11.240000,11.300000,9.138926,5483098
2012-12-12,11.400000,11.480000,11.260000,11.320000,9.155098,5206470
2012-12-13,11.520000,11.560000,11.300000,11.480000,9.284500,5542755
2012-12-14,11.420000,11.600000,11.300000,11.480000,9.284500,5966244
2012-12-17,11.480000,11.580000,11.320000,11.400000,9.219797,4838300
2012-12-18,11.440000,11.500000,11.260000,11.380000,9.203623,6486913
2012-12-19,11.480000,11.560000,10.900000,11.520000,9.316849,5073620
2012-12-20,11.500000,11.600000,11.420000,11.580000,9.365375,4469083
2012-12-21,11.600000,11.600000,11.460000,11.500000,9.300674,2978492
2012-12-24,11.500000,11.500000,11.320000,11.380000,9.203623,998314
2012-12-27,11.560000,11.560000,11.260000,11.280000,9.122749,3651937
2012-12-28,11.420000,11.420000,11.260000,11.280000,9.122749,4881761
2012-12-31,11.200000,11.200000,11.000000,11.040000,8.928646,6591170
2013-01-02,11.220000,11.380000,11.160000,11.340000,9.171273,10475322
2013-01-03,11.580000,11.800000,11.480000,11.760000,9.510951,17542244
2013-01-04,11.760000,11.940000,11.760000,11.920000,9.640350,11443344
2013-01-07,12.040000,12.040000,11.760000,11.860000,9.591825,3974666
2013-01-08,11.920000,11.980000,11.760000,11.820000,9.559477,8248760
2013-01-09,11.960000,11.980000,11.780000,11.820000,9.559477,9991293
2013-01-10,12.040000,12.300000,11.800000,11.900000,9.624177,25765428
2013-01-11,12.040000,12.120000,11.780000,11.800000,9.543300,9640869
2013-01-14,11.880000,11.920000,11.780000,11.880000,9.608002,3626967


==> code_v0.1_finance/Finance/data/BTC-USD.csv <==
Date,Open,High,Low,Close,Adj Close,Volume
2012-07-16,8.500000,9.490000,7.322000,8.800000,8.800000,1757815
2012-07-17,8.800000,9.399000,8.500000,9.110000,9.110000,955210
2012-07-18,9.110000,9.234000,8.818000,8.870000,8.870000,438703
2012-07-19,8.870000,8.870000,7.600000,8.520000,8.520000,1267523
2012-07-20,8.520000,9.700000,7.960000,8.846000,8.846000,1242153
2012-07-21,8.846000,8.970000,8.271000,8.410000,8.410000,259113
2012-07-22,8.410000,9.200000,7.750000,8.446000,8.446000,1238579
2012-07-23,8.446000,8.850000,8.340000,8.600000,8.600000,353506
2012-07-24,8.600000,8.900000,8.369000,8.800000,8.800000,555883
2012-07-25,8.800000,8.901000,8.600000,8.900000,8.900000,283993
2012-07-26,8.900000,8.950000,8.814000,8.900000,8.900000,237223
2012-07-27,8.900000,8.930000,8.710000,8.888000,8.888000,143179
2012-07-28,8.888000,8.888000,8.700000,8.710000,8.710000,100508
2012-07-29,8.710000,9.150000,8.700000,9.098000,9.098000,458873
2012-07-30,9.098000,9.440000,9.079000,9.350000,9.350000,648746
2012-07-31,9.350000,9.650000,9.111000,9.550000,9.550000,647522
2012-08-01,9.550000,11.000000,9.412000,10.530000,10.530000,1283817
2012-08-02,10.530000,11.120000,10.300000,10.970000,10.970000,661588
2012-08-03,10.970000,11.300000,10.530000,10.980000,10.980000,575464
2012-08-04,10.980000,11.290000,10.110000,10.870000,10.870000,714863
2012-08-05,10.870000,11.190000,10.640000,10.860000,10.860000,562801
2012-08-06,10.860000,11.100000,10.650000,11.100000,11.100000,451978
2012-08-07,11.100000,11.150000,10.850000,11.060000,11.060000,345666
2012-08-08,11.060000,12.000000,10.800000,11.060000,11.060000,1153809
2012-08-09,11.060000,11.600000,11.010000,11.390000,11.390000,725605
2012-08-10,11.390000,11.600000,11.390000,11.510000,11.510000,250620
2012-08-11,11.510000,11.770000,11.450000,11.620000,11.620000,353092
2012-08-12,11.620000,12.050000,11.490000,12.040000,12.040000,637059
2012-08-13,12.040000,12.340000,11.890000,12.190000,12.190000,532302
2012-08-14,12.190000,13.250000,12.160000,13.250000,13.250000,725834
2012-08-15,13.250000,13.840000,12.500000,13.500000,13.500000,1277714
2012-08-16,13.500000,15.400000,10.600000,11.580000,11.580000,2930580
2012-08-17,11.580000,12.900000,11.020000,11.610000,11.610000,1045361
2012-08-18,11.610000,11.620000,7.580000,8.000000,8.000000,2170411
2012-08-19,8.000000,10.500000,7.810000,10.100000,10.100000,1835053
2012-08-20,10.100000,10.300000,9.699000,9.915000,9.915000,722740
2012-08-21,9.915000,10.100000,9.571000,9.807000,9.807000,665544
2012-08-22,9.807000,10.250000,9.705000,10.100000,10.100000,560012
2012-08-23,10.100000,10.620000,9.852000,10.600000,10.600000,945182
2012-08-24,10.600000,10.630000,10.200000,10.520000,10.520000,420388
2012-08-25,10.520000,10.620000,10.450000,10.610000,10.610000,277773
2012-08-26,10.610000,12.150000,10.540000,10.950000,10.950000,1957673
2012-08-27,10.950000,11.210000,10.500000,10.940000,10.940000,598168
2012-08-28,10.940000,11.130000,10.550000,10.920000,10.920000,581687
2012-08-29,10.920000,10.930000,10.600000,10.780000,10.780000,332208
2012-08-30,10.780000,10.830000,9.660000,10.160000,10.160000,690452
2012-08-31,10.160000,10.300000,9.776000,9.965000,9.965000,233777
2012-09-01,9.965000,10.360000,9.719000,10.200000,10.200000,251932
2012-09-02,10.200000,10.590000,10.090000,10.530000,10.530000,237264
2012-09-03,10.530000,10.530000,10.150000,10.380000,10.380000,359404
2012-09-04,10.380000,11.170000,10.260000,11.000000,11.000000,653374
2012-09-05,11.000000,11.290000,10.640000,11.180000,11.180000,733288
2012-09-06,11.180000,11.210000,10.950000,11.000000,11.000000,394463
2012-09-07,11.000000,11.140000,10.770000,11.040000,11.040000,266231
2012-09-08,11.040000,11.140000,10.920000,11.020000,11.020000,155002
2012-09-09,11.020000,11.190000,10.870000,11.170000,11.170000,467067
2012-09-10,11.170000,11.350000,10.880000,11.330000,11.330000,721708
2012-09-11,11.330000,11.390000,10.780000,11.360000,11.360000,657004
2012-09-12,11.360000,11.400000,11.220000,11.400000,11.400000,233401
2012-09-13,11.400000,11.800000,11.320000,11.670000,11.670000,500768
2012-09-14,11.670000,11.790000,11.600000,11.750000,11.750000,190511
2012-09-15,11.750000,11.990000,11.720000,11.870000,11.870000,359833
2012-09-16,11.870000,11.960000,11.770000,11.890000,11.890000,316662
2012-09-17,11.890000,12.350000,11.840000,12.250000,12.250000,494030
2012-09-18,12.250000,12.690000,12.150000,12.570000,12.570000,519593
2012-09-19,12.570000,12.660000,12.250000,12.280000,12.280000,406467
2012-09-20,12.280000,12.500000,12.010000,12.370000,12.370000,439674
2012-09-21,12.370000,12.400000,12.140000,12.240000,12.240000,183186
2012-09-22,12.240000,12.270000,11.630000,12.190000,12.190000,479223
2012-09-23,12.190000,12.300000,11.950000,12.100000,12.100000,330885
2012-09-24,12.100000,12.230000,12.010000,12.200000,12.200000,257174
2012-09-25,12.200000,12.460000,12.020000,12.270000,12.270000,287416
2012-09-26,12.270000,12.400000,12.210000,12.310000,12.310000,238051
2012-09-27,12.310000,12.450000,12.120000,12.390000,12.390000,329436
2012-09-28,12.390000,12.490000,12.210000,12.360000,12.360000,211507
2012-09-29,12.360000,12.450000,12.300000,12.400000,12.400000,96462
2012-09-30,12.400000,12.480000,12.320000,12.400000,12.400000,307618
2012-10-01,12.400000,12.880000,12.340000,12.840000,12.840000,642027
2012-10-02,12.840000,12.990000,12.680000,12.890000,12.890000,422995
2012-10-03,12.890000,13.090000,12.600000,12.850000,12.850000,488811
2012-10-04,12.850000,12.970000,12.510000,12.690000,12.690000,398427
2012-10-05,12.690000,12.860000,12.350000,12.510000,12.510000,310513
2012-10-06,12.510000,12.620000,11.700000,11.800000,11.800000,762812
2012-10-07,11.800000,11.950000,10.620000,11.780000,11.780000,1102329
2012-10-08,11.780000,12.350000,11.570000,11.900000,11.900000,559694
2012-10-09,11.900000,12.190000,11.770000,12.120000,12.120000,333351
2012-10-10,12.120000,12.150000,11.860000,12.030000,12.030000,238483
2012-10-11,12.030000,12.150000,11.920000,12.000000,12.000000,259522
2012-10-12,12.000000,12.110000,11.850000,11.860000,11.860000,141870
2012-10-13,11.860000,12.030000,11.500000,11.740000,11.740000,271135
2012-10-14,11.740000,11.990000,11.430000,11.840000,11.840000,317633
2012-10-15,11.840000,11.990000,11.500000,11.850000,11.850000,485720
2012-10-16,11.850000,11.960000,11.700000,11.810000,11.810000,279774
2012-10-17,11.810000,11.960000,11.750000,11.940000,11.940000,259855
2012-10-18,11.940000,11.970000,11.620000,11.740000,11.740000,272640
2012-10-19,11.740000,11.850000,11.560000,11.740000,11.740000,259113
2012-10-20,11.740000,11.770000,11.610000,11.630000,11.630000,109479
2012-10-21,11.630000,11.810000,11.470000,11.710000,11.710000,440140
2012-10-22,11.710000,12.000000,11.410000,11.650000,11.650000,637306
2012-10-23,11.650000,11.790000,11.590000,11.650000,11.650000,254132
2012-10-24,11.650000,11.700000,10.520000,10.860000,10.860000,934190
2012-10-25,10.860000,10.950000,9.740000,10.170000,10.170000,1020616
2012-10-26,10.170000,10.840000,9.822000,10.260000,10.260000,496747
2012-10-27,10.260000,10.950000,10.250000,10.700000,10.700000,236640
2012-10-29,10.700000,10.940000,10.320000,10.600000,10.600000,400173
2012-10-30,10.600000,10.890000,10.580000,10.890000,10.890000,279843
2012-10-31,10.890000,11.210000,10.710000,11.200000,11.200000,448359
2012-11-01,11.200000,11.280000,10.400000,10.570000,10.570000,550327
2012-11-02,10.570000,10.800000,10.330000,10.470000,10.470000,258957
2012-11-03,10.470000,10.650000,10.400000,10.640000,10.640000,176345
2012-11-04,10.640000,10.900000,10.510000,10.800000,10.800000,178761
2012-11-05,10.800000,10.880000,10.610000,10.750000,10.750000,233650
2012-11-06,10.750000,10.900000,10.670000,10.900000,10.900000,291515
2012-11-07,10.900000,11.220000,10.800000,10.920000,10.920000,348474
2012-11-08,10.920000,11.070000,10.750000,10.930000,10.930000,284556
2012-11-09,10.930000,10.980000,10.790000,10.820000,10.820000,159984
2012-11-10,10.820000,10.960000,10.750000,10.890000,10.890000,146349
2012-11-11,10.890000,10.940000,10.700000,10.870000,10.870000,136448
2012-11-12,10.870000,11.180000,10.770000,11.010000,11.010000,431080
2012-11-13,11.010000,11.130000,10.920000,10.950000,10.950000,184368
2012-11-14,10.950000,11.050000,10.820000,10.950000,10.950000,268636
2012-11-15,10.950000,11.300000,10.860000,11.200000,11.200000,353356
2012-11-16,11.200000,11.800000,11.170000,11.750000,11.750000,669422
2012-11-17,11.750000,11.800000,11.520000,11.790000,11.790000,223039
2012-11-18,11.790000,11.830000,11.620000,11.650000,11.650000,181716
2012-11-19,11.650000,11.840000,11.600000,11.800000,11.800000,295260
2012-11-20,11.800000,11.800000,11.570000,11.730000,11.730000,318291
2012-11-21,11.730000,11.780000,11.640000,11.770000,11.770000,225308
2012-11-22,11.770000,12.430000,11.670000,12.420000,12.420000,703582
2012-11-23,12.420000,12.410000,12.130000,12.350000,12.350000,233370
2012-11-24,12.350000,12.480000,12.250000,12.410000,12.410000,242058
2012-11-25,12.410000,12.600000,12.310000,12.480000,12.480000,299989
2012-11-26,12.480000,12.650000,11.890000,12.250000,12.250000,443753
2012-11-27,12.250000,12.340000,11.900000,12.200000,12.200000,401692
2012-11-28,12.200000,12.410000,12.100000,12.350000,12.350000,376900
2012-11-29,12.350000,12.600000,12.150000,12.450000,12.450000,329552
2012-11-30,12.450000,12.650000,12.420000,12.570000,12.570000,305812
2012-12-01,12.570000,12.690000,12.460000,12.560000,12.560000,184860
2012-12-02,12.560000,12.680000,12.430000,12.500000,12.500000,176013
2012-12-03,12.500000,12.680000,12.480000,12.680000,12.680000,336294
2012-12-04,12.680000,13.500000,12.620000,13.410000,13.410000,823838
2012-12-05,13.410000,13.420000,13.150000,13.380000,13.380000,395716
2012-12-06,13.380000,13.690000,12.900000,13.300000,13.300000,623136
2012-12-07,13.300000,13.550000,12.980000,13.500000,13.500000,437726
2012-12-08,13.500000,13.550000,13.350000,13.420000,13.420000,177338
2012-12-09,13.420000,13.530000,13.020000,13.390000,13.390000,372655
2012-12-10,13.390000,13.550000,13.270000,13.430000,13.430000,331115
2012-12-11,13.430000,13.670000,13.300000,13.560000,13.560000,378671
2012-12-12,13.560000,13.800000,13.300000,13.700000,13.700000,512418
2012-12-13,13.700000,13.800000,13.470000,13.700000,13.700000,331480
2012-12-14,13.700000,13.900000,13.000000,13.600000,13.600000,951046
2012-12-15,13.600000,13.640000,13.440000,13.490000,13.490000,205671
2012-12-16,13.490000,13.670000,13.130000,13.300000,13.300000,570895
2012-12-17,13.300000,13.490000,12.750000,13.250000,13.250000,839092
2012-12-18,13.250000,13.400000,13.110000,13.300000,13.300000,307326
2012-12-19,13.300000,13.600000,13.200000,13.600000,13.600000,520163
2012-12-20,13.600000,13.720000,13.330000,13.520000,13.520000,446364
2012-12-21,13.520000,13.600000,13.420000,13.500000,13.500000,342557
2012-12-22,13.500000,13.590000,13.320000,13.370000,13.370000,198463
2012-12-23,13.370000,13.470000,13.010000,13.310000,13.310000,316965
2012-12-24,13.310000,13.450000,13.210000,13.380000,13.380000,223315
2012-12-25,13.380000,13.430000,13.140000,13.350000,13.350000,175265
2012-12-26,13.350000,13.470000,13.200000,13.470000,13.470000,211349
2012-12-27,13.470000,13.470000,13.250000,13.420000,13.420000,265311
2012-12-28,13.420000,13.650000,13.340000,13.420000,13.420000,320223
2012-12-29,13.420000,13.670000,13.270000,13.400000,13.400000,352722
2012-12-30,13.400000,13.590000,13.350000,13.450000,13.450000,158277
2012-12-31,13.450000,13.560000,13.370000,13.510000,13.510000,202798
2013-01-01,13.510000,13.560000,13.160000,13.300000,13.300000,378879
2013-01-02,13.300000,13.400000,13.160000,13.280000,13.280000,239156
2013-01-03,13.280000,13.460000,13.250000,13.400000,13.400000,240845
2013-01-04,13.400000,13.520000,13.270000,13.500000,13.500000,397884
2013-01-05,13.500000,13.550000,13.310000,13.440000,13.440000,286932
2013-01-06,13.440000,13.520000,13.360000,13.450000,13.450000,171497
2013-01-07,13.450000,13.590000,13.400000,13.590000,13.590000,344083
2013-01-08,13.590000,13.880000,13.500000,13.740000,13.740000,587223
2013-01-09,13.740000,13.860000,13.620000,13.770000,13.770000,393192
2013-01-10,13.770000,14.320000,13.770000,14.140000,14.140000,727790
2013-01-11,14.140000,14.350000,13.910000,14.140000,14.140000,570677
2013-01-12,14.140000,14.340000,13.980000,14.240000,14.240000,381546
2013-01-13,14.240000,14.310000,13.950000,14.120000,14.120000,540759
2013-01-14,14.120000,14.350000,14.110000,14.300000,14.300000,315016
2013-01-15,14.300000,14.480000,13.990000,14.250000,14.250000,732428
2013-01-16,14.250000,14.730000,14.210000,14.730000,14.730000,660929
2013-01-17,14.730000,15.700000,14.630000,15.500000,15.500000,993185
2013-01-18,15.500000,15.990000,15.410000,15.700000,15.700000,879655
2013-01-19,15.700000,15.770000,15.250000,15.620000,15.620000,534667
2013-01-20,15.620000,15.890000,15.510000,15.700000,15.700000,408455
2013-01-21,15.700000,16.980000,15.630000,16.799999,16.799999,1007686
2013-01-22,16.799999,17.590000,16.650000,17.260000,17.260000,1045898
2013-01-23,17.260000,17.590000,16.799999,17.500000,17.500000,851188
2013-01-24,17.500000,19.190001,15.610000,16.900000,16.900000,3053222
2013-01-25,16.900000,17.799999,15.390000,17.400000,17.400000,1345890
2013-01-26,17.400000,17.879999,16.540001,17.879999,17.879999,597064
2013-01-27,17.879999,18.000000,17.209999,17.820000,17.820000,419571
2013-01-28,17.820000,18.879999,17.750000,18.719999,18.719999,1057611
2013-01-29,18.719999,19.799999,18.700001,19.530001,19.530001,1650126
2013-01-30,19.530001,19.799999,19.150000,19.700001,19.700001,877863
2013-01-31,19.700001,21.430000,19.510000,20.410000,20.410000,2042238
2013-02-01,20.410000,21.129999,20.299999,20.500000,20.500000,1034619
2013-02-02,20.500000,20.500000,18.000000,19.629999,19.629999,1567325
2013-02-03,19.629999,20.900000,19.420000,20.590000,20.590000,693849
2013-02-04,20.590000,21.049999,19.860001,20.430000,20.430000,1066570
2013-02-05,20.430000,20.790001,20.200001,20.600000,20.600000,600949
2013-02-06,20.600000,21.330000,20.600000,21.180000,21.180000,1096396
2013-02-07,21.180000,22.219999,20.770000,22.150000,22.150000,1388465
2013-02-08,22.150000,22.770000,22.000000,22.660000,22.660000,1090678
2013-02-09,22.660000,23.990000,22.580000,23.650000,23.650000,886034
2013-02-10,23.650000,24.110001,22.670000,23.969999,23.969999,1321513
2013-02-11,23.969999,24.680000,23.650000,24.650000,24.650000,712458
2013-02-12,24.650000,25.830000,24.299999,25.170000,25.170000,1862561
2013-02-13,25.170000,26.299999,24.190001,24.200001,24.200001,2296830
2013-02-14,24.200001,27.600000,21.719999,27.219999,27.219999,3710262
2013-02-15,27.219999,27.510000,26.100000,27.100000,27.100000,1396017
2013-02-16,27.100000,27.500000,26.809999,27.219999,27.219999,511421
2013-02-17,27.219999,27.400000,25.000000,26.809999,26.809999,2033614
2013-02-18,26.809999,27.150000,26.360001,26.950001,26.950001,795866
2013-02-19,26.950001,29.650000,26.799999,29.420000,29.420000,2810076
2013-02-20,29.420000,29.870001,28.990000,29.650000,29.650000,1096641
2013-02-21,29.650000,29.980000,29.309999,29.750000,29.750000,1030860
2013-02-22,29.750000,31.299999,29.670000,30.250000,30.250000,2039411
2013-02-23,30.250000,30.690001,28.000000,29.799999,29.799999,2099763
2013-02-24,29.799999,30.400000,29.200001,29.889999,29.889999,722940
2013-02-25,29.889999,30.400000,29.549999,30.400000,30.400000,805270
2013-02-26,30.400000,31.700001,30.120001,31.100000,31.100000,1329295
2013-02-27,31.100000,31.650000,30.790001,30.900000,30.900000,951289
2013-02-28,30.900000,34.520000,30.900000,33.380001,33.380001,4136416
2013-03-01,33.380001,34.900002,32.919998,34.500000,34.500000,1362290
2013-03-02,34.500000,34.810001,33.150002,34.250000,34.250000,1241775
2013-03-03,34.250000,34.500000,33.799999,34.500000,34.500000,427480
2013-03-04,34.500000,36.700001,34.189999,36.150002,36.150002,1659027
2013-03-05,36.150002,40.650002,36.150002,40.330002,40.330002,3361374
2013-03-06,40.330002,49.099998,40.139999,41.020000,41.020000,5712472
2013-03-07,41.020000,45.500000,33.299999,42.000000,42.000000,6439707
2013-03-08,42.000000,44.500000,41.020000,44.180000,44.180000,2032649
2013-03-09,44.180000,46.990002,43.410000,46.849998,46.849998,2020839
2013-03-10,46.849998,47.950001,45.470001,46.000000,46.000000,1703124
2013-03-11,46.000000,48.470001,45.540001,48.400002,48.400002,1970814
2013-03-12,48.400002,48.400002,36.650002,44.290001,44.290001,8014901
2013-03-13,44.290001,47.299999,43.750000,46.919998,46.919998,2298258
2013-03-14,46.919998,47.990002,46.049999,47.169998,47.169998,1752628
2013-03-15,47.169998,47.450001,46.400002,46.950001,46.950001,954285
2013-03-16,46.950001,47.360001,46.270000,47.000000,47.000000,764861
2013-03-17,47.000000,47.740002,46.799999,47.400002,47.400002,660618
2013-03-18,47.400002,52.880001,47.119999,51.599998,51.599998,3199314
2013-03-19,51.599998,62.000000,50.000000,59.139999,59.139999,6187650
2013-03-20,59.139999,66.000000,57.700001,64.489998,64.489998,5776620
2013-03-21,64.489998,74.900002,63.099998,70.849998,70.849998,6514880
2013-03-22,70.849998,73.750000,65.000000,69.870003,69.870003,5171296
2013-03-23,69.870003,70.500000,52.349998,64.349998,64.349998,9429382
2013-03-24,64.349998,72.500000,62.700001,71.500000,71.500000,2896432
2013-03-25,71.500000,78.000000,69.519997,73.599998,73.599998,5921197
2013-03-26,73.599998,79.720001,73.110001,78.500000,78.500000,4377374
2013-03-27,78.500000,89.500000,78.400002,88.919998,88.919998,6129700
2013-03-28,88.919998,95.699997,75.000000,86.180000,86.180000,12261153
2013-03-29,86.180000,93.059998,83.010002,90.500000,90.500000,7384104
2013-03-30,90.500000,94.980003,87.000000,92.190002,92.190002,3420002
2013-03-31,92.190002,93.800003,91.000000,93.029999,93.029999,1959050
2013-03-31,93.029999,106.000000,92.239998,104.000000,104.000000,9060022
2013-04-01,104.000000,118.360001,99.000000,117.980003,117.980003,8747147
2013-04-02,117.980003,147.000000,110.000000,135.000000,135.000000,19533010
2013-04-03,135.000000,142.119995,116.389999,132.119995,132.119995,11624021
2013-04-04,132.119995,144.940002,130.240005,142.320007,142.320007,9549088
2013-04-05,142.320007,143.899994,139.539993,142.630005,142.630005,2599937
2013-04-06,142.630005,164.899994,142.630005,162.300003,162.300003,9402722
2013-04-07,162.300003,194.899994,162.600006,187.500000,187.500000,20732894
2013-04-08,187.500000,240.110001,186.500000,230.000000,230.000000,22723191
2013-04-09,230.000000,266.000000,105.000000,165.000000,165.000000,35118119
2013-04-10,165.000000,188.699997,110.199997,124.900002,124.900002,18867223
2013-04-11,124.900002,140.000000,54.250000,117.000000,117.000000,47619189
2013-04-12,117.000000,130.000000,85.500000,93.000000,93.000000,26277415
2013-04-13,93.000000,110.000000,84.440002,90.000000,90.000000,16197017
2013-04-14,90.000000,102.000000,71.510002,82.389999,82.389999,20607774
2013-04-15,82.389999,84.500000,50.009998,68.360001,68.360001,37401572
2013-04-16,68.360001,98.779999,63.299999,93.070000,93.070000,27937764
2013-04-17,93.070000,113.000000,86.000000,109.010002,109.010002,16845410
2013-04-18,109.010002,136.429993,105.540001,118.480003,118.480003,30713924
2013-04-19,118.480003,132.000000,115.000000,126.620003,126.620003,9222871
2013-04-20,126.620003,130.500000,110.000000,119.199997,119.199997,12044404
2013-04-21,119.199997,127.400002,118.500000,127.400002,127.400002,7289977
2013-04-22,127.400002,144.020004,124.970001,143.479996,143.479996,15637961
2013-04-23,143.479996,166.429993,140.970001,154.199997,154.199997,34351545
2013-04-24,154.199997,162.000000,120.089996,141.710007,141.710007,26847891
2013-04-25,141.710007,144.990005,121.449997,136.899994,136.899994,17061324
2013-04-26,136.899994,139.880005,122.709999,128.000000,128.000000,7855443
2013-04-27,128.000000,136.679993,127.500000,134.440002,134.440002,3665399
2013-04-28,134.440002,149.080002,133.000000,144.000000,144.000000,9987126
2013-04-29,144.000000,146.929993,134.000000,139.229996,139.229996,9124397
2013-04-30,139.229996,140.059998,104.000000,116.379997,116.379997,21790982
2013-05-01,116.379997,126.900002,91.110001,106.250000,106.250000,24937319
2013-05-02,106.250000,109.000000,79.000000,98.099998,98.099998,22502892
2013-05-03,98.099998,116.300003,92.000000,112.900002,112.900002,14147864
2013-05-04,112.900002,118.849998,107.000000,115.980003,115.980003,9557650
2013-05-05,115.980003,124.900002,106.010002,112.250000,112.250000,17607427
2013-05-06,112.250000,114.000000,97.519997,109.599998,109.599998,14904474
2013-05-07,109.599998,116.779999,109.500000,113.199997,113.199997,6996024
2013-05-08,113.199997,113.720001,108.800003,112.800003,112.800003,3010117
2013-05-09,112.800003,122.500000,111.540001,117.699997,117.699997,9145408
2013-05-10,117.699997,118.739998,113.000000,115.639999,115.639999,3240171
2013-05-11,115.639999,117.470001,112.400002,114.820000,114.820000,2361969
2013-05-12,114.820000,118.879997,114.500000,117.980003,117.980003,3063381
2013-05-13,117.980003,119.800003,109.419998,111.400002,111.400002,10082102
2013-05-14,111.400002,116.440002,103.019997,114.220001,114.220001,13006447
2013-05-15,114.220001,118.970001,112.099998,118.209999,118.209999,5222066
2013-05-16,118.209999,125.559998,116.570000,123.500000,123.500000,9608029
2013-05-17,123.500000,125.309998,122.250000,123.209999,123.209999,2804847
2013-05-18,123.209999,124.500000,119.500000,122.500000,122.500000,2507881
2013-05-19,122.500000,123.690002,120.099998,122.019997,122.019997,2118341
2013-05-20,122.019997,123.080002,121.099998,122.889999,122.889999,1637410
2013-05-21,122.889999,124.500000,122.000000,123.800003,123.800003,2252949
2013-05-22,123.800003,126.930000,123.000000,126.300003,126.300003,2772751
2013-05-23,126.300003,133.979996,125.360001,133.100006,133.100006,6333389
2013-05-24,133.100006,133.500000,128.199997,131.990005,131.990005,2203681
2013-05-25,131.990005,136.000000,130.610001,133.500000,133.500000,3130389
2013-05-26,133.500000,135.470001,124.000000,129.770004,129.770004,6056707
2013-05-27,129.770004,130.630005,125.400002,129.000000,129.000000,2918762
2013-05-28,129.000000,132.720001,127.599998,132.250000,132.250000,2509796
2013-05-29,132.250000,132.399994,126.500000,128.800003,128.800003,3195601
2013-05-30,128.800003,130.000000,126.330002,128.820007,128.820007,2124938
2013-05-31,128.820007,129.789993,127.099998,129.300003,129.300003,816323
2013-06-01,129.300003,130.100006,115.000000,122.500000,122.500000,12335011
2013-06-02,122.500000,122.779999,115.110001,120.739998,120.739998,3439235
2013-06-03,120.739998,123.989998,118.790001,121.400002,121.400002,2657125
2013-06-04,121.400002,123.500000,119.500000,121.900002,121.900002,2021380
2013-06-05,121.900002,123.300003,117.000000,118.970001,118.970001,2646311
2013-06-06,118.970001,119.129997,106.150002,111.000000,111.000000,7372031
2013-06-07,111.000000,113.190002,107.000000,107.889999,107.889999,1874098
2013-06-08,107.889999,108.989998,88.000000,100.440002,100.440002,14647793
2013-06-09,100.440002,110.629997,95.000000,106.349998,106.349998,6786321
2013-06-10,106.349998,109.599998,103.230003,109.000000,109.000000,1727992
2013-06-11,109.000000,112.250000,106.000000,108.779999,108.779999,1934487
2013-06-12,108.779999,110.300003,100.300003,103.949997,103.949997,3204375
2013-06-13,103.949997,104.699997,97.099998,100.000000,100.000000,3629511
2013-06-14,100.000000,103.699997,97.500000,99.800003,99.800003,2264105
2013-06-15,99.800003,101.750000,98.900002,99.900002,99.900002,865174
2013-06-16,99.900002,102.400002,98.900002,101.949997,101.949997,1534858
2013-06-17,101.949997,113.300003,101.029999,107.349998,107.349998,6510457
2013-06-18,107.349998,110.989998,104.660004,108.250000,108.250000,1895919
2013-06-19,108.250000,114.480003,107.120003,111.290001,111.290001,4795256
2013-06-20,111.290001,115.010002,107.559998,109.500000,109.500000,4241011
2013-06-21,109.500000,109.959999,107.510002,108.199997,108.199997,791157
2013-06-22,108.199997,109.000000,106.199997,107.900002,107.900002,1188748
2013-06-23,107.900002,108.330002,100.760002,102.089996,102.089996,2986235
2013-06-24,102.089996,109.980003,100.000000,103.330002,103.330002,9760027
2013-06-25,103.330002,105.489998,101.830002,104.000000,104.000000,1378467
2013-06-26,104.000000,104.000000,100.059998,101.739998,101.739998,1505488
2013-06-27,101.739998,101.790001,92.250000,94.660004,94.660004,4625623
2013-06-28,94.660004,100.440002,93.000000,95.000000,95.000000,2469705
2013-06-29,95.000000,98.120003,93.849998,97.510002,97.510002,831721
2013-06-30,97.510002,98.180000,86.010002,88.050003,88.050003,4854051
2013-07-01,88.050003,92.570000,87.510002,90.410004,90.410004,2501192
2013-07-02,90.410004,91.199997,76.000000,78.889999,78.889999,6126930
2013-07-03,78.889999,84.269997,72.000000,80.040001,80.040001,4976159
2013-07-04,80.040001,80.599998,65.419998,68.500000,68.500000,6478104
2013-07-05,68.500000,75.000000,66.809998,69.660004,69.660004,2885730
2013-07-06,69.660004,77.000000,66.599998,76.500000,76.500000,3040545
2013-07-07,76.500000,80.000000,72.459999,76.000000,76.000000,4542089
2013-07-08,76.000000,78.300003,72.510002,76.699997,76.699997,2462927
2013-07-09,76.699997,89.839996,75.529999,88.000000,88.000000,4950378
2013-07-10,88.000000,90.699997,85.000000,88.980003,88.980003,3115116
2013-07-11,88.980003,104.169998,88.000000,93.989998,93.989998,9793701
2013-07-12,93.989998,98.320000,87.760002,98.320000,98.320000,3206472
2013-07-13,98.320000,99.000000,92.860001,94.419998,94.419998,1183919
2013-07-14,94.419998,101.940002,93.110001,98.889999,98.889999,3407701
2013-07-15,98.889999,100.730003,96.000000,97.099998,97.099998,1626929
2013-07-16,97.099998,100.000000,96.180000,98.500000,98.500000,1702482
2013-07-17,98.500000,98.800003,86.199997,90.070000,90.070000,5415947
2013-07-18,90.070000,95.199997,87.599998,92.000000,92.000000,2547076
2013-07-19,92.000000,93.099998,89.269997,89.820000,89.820000,865043
2013-07-20,89.820000,92.000000,88.000000,92.000000,92.000000,785274
2013-07-21,92.000000,92.000000,89.800003,91.599998,91.599998,839143
2013-07-22,91.599998,97.129997,91.599998,95.559998,95.559998,2333940
2013-07-23,95.559998,95.989998,92.300003,95.089996,95.089996,1382398
2013-07-24,95.089996,97.480003,93.570000,96.949997,96.949997,2171816
2013-07-25,96.949997,97.480003,96.000000,96.019997,96.019997,1079418
2013-07-26,96.019997,97.000000,93.000000,94.400002,94.400002,1430771
2013-07-27,94.400002,100.580002,94.000000,98.779999,98.779999,4160191
2013-07-28,98.779999,102.849998,98.449997,101.480003,101.480003,2499727
2013-07-29,101.480003,107.989998,100.470001,107.959999,107.959999,2893318
2013-07-30,107.959999,111.650002,103.550003,106.209999,106.209999,4916334
2013-07-31,106.209999,108.000000,103.000000,104.000000,104.000000,1580804
2013-08-01,104.000000,108.000000,101.209999,104.500000,104.500000,2893759
2013-08-02,104.500000,105.889999,102.000000,104.949997,104.949997,923169
2013-08-03,104.949997,106.000000,103.500000,105.120003,105.120003,670427
2013-08-04,105.120003,107.769997,105.000000,106.720001,106.720001,1647464
2013-08-05,106.720001,107.500000,105.110001,106.559998,106.559998,1424757
2013-08-06,106.559998,106.959999,105.220001,105.989998,105.989998,819975
2013-08-07,105.989998,106.650002,100.959999,103.050003,103.050003,2481342
2013-08-08,103.050003,105.790001,101.940002,102.800003,102.800003,1238426
2013-08-09,102.800003,103.900002,102.379997,103.000000,103.000000,411941
2013-08-10,103.000000,105.190002,102.699997,105.000000,105.000000,853962
2013-08-11,105.000000,108.120003,103.500000,106.809998,106.809998,2131117
2013-08-12,106.809998,109.639999,104.500000,109.599998,109.599998,2014623
2013-08-13,109.599998,115.000000,108.000000,112.559998,112.559998,5689765
2013-08-14,112.559998,113.320000,108.779999,109.989998,109.989998,1759713
2013-08-15,109.989998,112.300003,108.209999,108.989998,108.989998,1484874
2013-08-16,108.989998,114.000000,108.230003,112.750000,112.750000,1430522
2013-08-17,112.750000,114.690002,112.000000,113.379997,113.379997,1093513
2013-08-18,113.379997,123.750000,111.769997,118.500000,118.500000,6273089
2013-08-19,118.500000,123.010002,116.820000,121.199997,121.199997,2926824
2013-08-20,121.199997,125.000000,119.680000,123.300003,123.300003,3760529
2013-08-21,123.300003,124.489998,120.540001,122.000000,122.000000,1695452
2013-08-22,122.000000,122.000000,118.440002,118.510002,118.510002,2324780
2013-08-23,118.510002,121.389999,118.019997,119.599998,119.599998,1068849
2013-08-24,119.599998,122.989998,119.139999,122.110001,122.110001,904128
2013-08-25,122.110001,122.970001,119.919998,120.070000,120.070000,1386290
2013-08-26,120.070000,133.000000,120.000000,131.289993,131.289993,6882690
2013-08-27,131.289993,131.720001,128.020004,128.759995,128.759995,1627390
2013-08-28,128.759995,131.199997,128.179993,129.300003,129.300003,1059179
2013-08-29,129.300003,142.759995,128.559998,138.029999,138.029999,6269713
2013-08-30,138.029999,148.699997,135.889999,141.000000,141.000000,4452962
2013-08-31,141.000000,147.289993,141.000000,146.009995,146.009995,2035993
2013-09-01,146.009995,148.500000,142.110001,144.000000,144.000000,1546327
2013-09-02,144.000000,148.910004,142.199997,144.000000,144.000000,2461257
2013-09-03,144.000000,145.800003,130.089996,132.509995,132.509995,3945752
2013-09-04,132.509995,137.970001,127.239998,130.199997,130.199997,3561373
2013-09-05,130.199997,134.000000,121.900002,121.900002,121.900002,2435581
2013-09-06,121.900002,131.020004,121.250000,128.990005,128.990005,1796862
2013-09-07,128.990005,129.869995,124.059998,126.320000,126.320000,926689
2013-09-08,126.320000,137.479996,124.000000,133.100006,133.100006,3908439
2013-09-09,133.100006,136.020004,131.380005,132.619995,132.619995,1184452
2013-09-10,132.619995,145.899994,127.500000,142.100006,142.100006,5706218
2013-09-11,142.100006,145.520004,137.509995,139.350006,139.350006,2886300
2013-09-12,139.350006,145.600006,137.820007,140.660004,140.660004,2869985
2013-09-13,140.660004,142.000000,136.500000,136.710007,136.710007,1237692
2013-09-14,136.710007,141.000000,135.039993,138.300003,138.300003,886151
2013-09-15,138.300003,142.229996,137.899994,139.419998,139.419998,1480693
2013-09-16,139.419998,141.369995,138.000000,139.149994,139.149994,1344189
2013-09-17,139.149994,142.000000,139.009995,140.410004,140.410004,1328386
2013-09-18,140.410004,141.199997,131.139999,135.050003,135.050003,2862334
2013-09-19,135.050003,137.279999,131.000000,133.809998,133.809998,1484557
2013-09-20,133.809998,135.990005,132.000000,134.380005,134.380005,682674
2013-09-21,134.380005,135.000000,131.000000,134.000000,134.000000,782376
2013-09-22,134.000000,135.000000,132.000000,133.399994,133.399994,799461
2013-09-23,133.399994,136.589996,132.500000,134.779999,134.779999,1148734
2013-09-24,134.779999,138.000000,134.699997,135.000000,135.000000,1293657
2013-09-25,135.000000,139.000000,134.710007,137.100006,137.100006,886908
2013-09-26,137.100006,142.660004,134.830002,138.929993,138.929993,3757634
2013-09-27,138.929993,143.000000,138.020004,142.500000,142.500000,1918884
2013-09-28,142.500000,145.809998,141.360001,143.880005,143.880005,2611317
2013-09-29,143.880005,145.809998,138.119995,141.899994,141.899994,2067367
2013-09-30,141.899994,144.440002,139.410004,140.300003,140.300003,1344565
2013-10-01,140.300003,141.929993,109.699997,123.000000,123.000000,13888930
2013-10-02,123.000000,132.000000,120.099998,130.990005,130.990005,4488527
2013-10-03,130.990005,139.800003,128.500000,136.820007,136.820007,2491501
2013-10-04,136.820007,138.000000,135.300003,136.699997,136.699997,679668
2013-10-05,136.699997,138.000000,134.100006,137.800003,137.800003,665512
2013-10-06,137.800003,139.000000,135.119995,135.800003,135.800003,1006277
2013-10-07,135.800003,137.779999,135.649994,136.490005,136.490005,707471
2013-10-08,136.490005,142.100006,135.800003,139.500000,139.500000,2431349
2013-10-09,139.500000,141.690002,138.509995,140.410004,140.410004,1551392
2013-10-10,140.410004,141.850006,138.869995,140.100006,140.100006,1013106
2013-10-11,140.100006,143.050003,139.389999,142.889999,142.889999,1559472
2013-10-12,142.889999,147.649994,141.500000,147.529999,147.529999,2342049
2013-10-13,147.529999,153.690002,146.029999,151.369995,151.369995,4512823
2013-10-14,151.369995,158.100006,150.619995,158.089996,158.089996,2416464
2013-10-15,158.089996,162.990005,144.199997,152.820007,152.820007,6636228
2013-10-16,152.820007,159.940002,150.750000,157.589996,157.589996,2470394
2013-10-17,157.589996,168.289993,156.490005,168.279999,168.279999,4225505
2013-10-18,168.279999,195.800003,167.080002,183.149994,183.149994,10000685
2013-10-19,183.149994,186.100006,177.240005,186.100006,186.100006,2087108
2013-10-20,186.100006,197.369995,183.179993,192.779999,192.779999,4613540
2013-10-21,192.779999,205.500000,192.789993,202.990005,202.990005,6761835
2013-10-22,202.990005,227.979996,200.699997,227.970001,227.970001,8526441
2013-10-23,227.970001,233.380005,175.300003,206.979996,206.979996,19649229
2013-10-24,206.979996,208.970001,176.600006,197.880005,197.880005,6934330
2013-10-25,197.880005,198.410004,186.990005,188.559998,188.559998,2322934
2013-10-26,188.559998,207.809998,188.949997,206.910004,206.910004,2633454
2013-10-28,206.910004,209.789993,200.419998,206.899994,206.899994,2287257
2013-10-29,206.899994,216.500000,204.199997,216.000000,216.000000,2119311
2013-10-30,216.000000,216.490005,203.990005,208.000000,208.000000,2853902
2013-10-31,208.000000,214.990005,205.429993,211.169998,211.169998,1121246
2013-11-01,211.169998,214.949997,209.710007,213.429993,213.429993,1251780
2013-11-02,213.429993,214.860001,211.000000,211.690002,211.690002,1041300
2013-11-03,211.690002,226.949997,212.100006,224.000000,224.000000,2694954
2013-11-04,224.000000,238.979996,221.949997,238.160004,238.160004,4167915
2013-11-05,238.160004,258.869995,229.000000,251.300003,251.300003,11094612
2013-11-06,251.300003,272.519989,251.410004,264.100006,264.100006,10223786
2013-11-07,264.100006,324.209991,263.600006,309.649994,309.649994,25582885
2013-11-08,309.649994,358.000000,308.010010,355.000000,355.000000,15072022
2013-11-09,355.000000,394.989990,339.989990,367.790009,367.790009,18427776
2013-11-10,367.790009,372.519989,289.959991,336.320007,336.320007,24225281
2013-11-11,336.320007,375.989990,321.410004,362.980011,362.980011,6330618
2013-11-12,362.980011,391.790009,358.970001,380.040009,380.040009,8309810
2013-11-13,380.040009,444.970001,372.170013,434.850006,434.850006,14780190
2013-11-14,434.850006,447.489990,402.540009,433.399994,433.399994,13453174
2013-11-15,433.399994,457.920013,412.970001,433.920013,433.920013,12273745
2013-11-16,433.920013,476.940002,427.980011,461.959991,461.959991,8737836
2013-11-17,461.959991,536.750000,456.980011,528.299988,528.299988,13340495
2013-11-18,528.299988,787.929993,521.979980,785.429993,785.429993,45461600
2013-11-19,785.429993,900.919983,502.609985,645.690002,645.690002,69095497
2013-11-20,645.690002,649.989990,453.290009,637.969971,637.969971,50748177
2013-11-21,637.969971,784.320007,595.190002,764.909973,764.909973,27128283
2013-11-22,764.909973,821.989990,682.280029,802.000000,802.000000,22686962
2013-11-23,802.000000,890.030029,799.539978,832.500000,832.500000,17908081
2013-11-24,832.500000,854.989990,745.210022,795.010010,795.010010,20776035
2013-11-25,795.010010,849.989990,758.950012,829.989990,829.989990,21438670
2013-11-26,829.989990,974.960022,825.080017,969.960022,969.960022,28285852
2013-11-27,969.960022,1094.780029,914.270020,1079.890015,1079.890015,37868643
2013-11-28,1079.890015,1224.479980,1032.060059,1101.380005,1101.380005,42912383
2013-11-29,1101.380005,1241.920044,1049.959961,1206.930054,1206.930054,45030632
2013-11-30,1206.930054,1232.939941,1150.160034,1205.660034,1205.660034,18266602
2013-12-01,1205.660034,1216.839966,840.270020,1004.390015,1004.390015,83244488
2013-12-02,1004.390015,1117.729980,974.969971,1096.560059,1096.560059,39234863
2013-12-03,1096.560059,1185.630005,1064.910034,1154.859985,1154.859985,21865760
2013-12-04,1154.859985,1239.699951,1131.349976,1237.550049,1237.550049,19409766
2013-12-05,1237.550049,1239.859985,869.989990,1106.349976,1106.349976,62292919
2013-12-06,1106.349976,1118.930054,800.070007,845.020020,845.020020,50747162
2013-12-07,845.020020,895.960022,576.030029,697.020020,697.020020,70727083
2013-12-08,697.020020,828.960022,653.030029,803.960022,803.960022,23044397
2013-12-09,803.960022,980.030029,787.729980,918.950012,918.950012,24553208
2013-12-10,918.950012,1067.699951,911.960022,1033.719971,1033.719971,21734994
2013-12-11,1033.719971,1056.760010,856.059998,919.929993,919.929993,23051224
2013-12-12,919.929993,940.979980,839.510010,899.979980,899.979980,8798283
2013-12-13,899.979980,989.890015,882.109985,936.770020,936.770020,16173632
2013-12-14,936.770020,947.929993,875.109985,908.940002,908.940002,10532106
2013-12-15,908.940002,927.900024,837.979980,919.880005,919.880005,13302074
2013-12-16,919.880005,924.940002,714.030029,759.919983,759.919983,32899151
2013-12-17,759.919983,779.960022,678.880005,714.969971,714.969971,22933905
2013-12-18,714.969971,716.989990,454.859985,540.979980,540.979980,62529030
2013-12-19,540.979980,745.960022,522.440002,731.950012,731.950012,29980041
2013-12-20,731.950012,774.390015,621.250000,649.960022,649.960022,24291048
2013-12-21,649.960022,690.000000,610.000000,640.479980,640.479980,9550420
2013-12-22,640.479980,699.909973,614.950012,639.489990,639.489990,7693603
2013-12-23,639.489990,724.919983,631.010010,713.239990,713.239990,10210388
2013-12-24,713.239990,729.940002,665.979980,702.750000,702.750000,7647250
2013-12-25,702.750000,709.950012,673.929993,707.250000,707.250000,3721814
2013-12-26,707.250000,829.630005,707.210022,801.979980,801.979980,18209291
2013-12-27,801.979980,836.830017,767.869995,803.049988,803.049988,11073604
2013-12-28,803.049988,805.969971,715.599976,761.989990,761.989990,10127883
2013-12-29,761.989990,803.950012,734.979980,784.960022,784.960022,5448579
2013-12-30,784.960022,818.830017,780.960022,804.830017,804.830017,8411786
2013-12-31,804.830017,813.940002,776.960022,805.940002,805.940002,7294004
2014-01-01,805.940002,829.929993,770.969971,815.940002,815.940002,8663855
2014-01-02,815.940002,886.210022,810.469971,856.909973,856.909973,10826907
2014-01-03,856.909973,888.229980,839.440002,884.260010,884.260010,8409629
2014-01-04,884.260010,932.159973,848.320007,924.690002,924.690002,12784626
2014-01-05,924.690002,1029.859985,911.359985,1014.739990,1014.739990,20789364
2014-01-06,1014.739990,1093.439941,964.739990,1012.650024,1012.650024,23622237
2014-01-07,1012.650024,1043.979980,879.849976,879.900024,879.900024,21753921
2014-01-08,879.900024,966.900024,858.900024,938.840027,938.840027,12942254
2014-01-09,938.840027,964.640015,866.549988,936.950012,936.950012,13202619
2014-01-10,936.950012,964.840027,905.880005,957.760010,957.760010,5909107
2014-01-11,957.760010,1010.840027,935.000000,1005.320007,1005.320007,10948175
2014-01-12,1005.320007,1022.669983,922.070007,939.789978,939.789978,9620090
2014-01-13,939.789978,949.239990,879.940002,922.909973,922.909973,9220891
2014-01-14,922.909973,942.469971,904.190002,919.280029,919.280029,3960633
2014-01-15,919.280029,973.090027,915.059998,941.219971,941.219971,6448062
2014-01-16,941.219971,955.530029,910.500000,913.489990,913.489990,4720008
2014-01-17,913.489990,929.750000,867.219971,894.159973,894.159973,9203107
2014-01-18,894.159973,924.739990,884.739990,905.719971,905.719971,5493742
2014-01-19,905.719971,958.070007,901.880005,954.799988,954.799988,7071649
2014-01-20,954.799988,980.539978,925.960022,955.950012,955.950012,9981282
2014-01-21,955.950012,974.250000,943.179993,962.210022,962.210022,6289022
2014-01-22,962.210022,973.940002,934.950012,950.950012,950.950012,4503428
2014-01-23,950.950012,958.059998,936.270020,944.159973,944.159973,1839615
2014-01-24,944.159973,949.520020,902.890015,916.549988,916.549988,5684047
2014-01-25,916.549988,978.409973,915.859985,961.049988,961.049988,7797108
2014-01-26,961.049988,1038.060059,950.659973,1007.000000,1007.000000,13054605
2014-01-27,1007.000000,1021.450012,937.229980,943.539978,943.539978,8052715
2014-01-28,943.539978,972.609985,911.650024,932.679993,932.679993,9757613
2014-01-29,932.679993,950.559998,918.859985,925.669983,925.669983,5254878
2014-01-30,925.669983,953.239990,909.460022,941.390015,941.390015,5026461
2014-01-31,941.390015,954.710022,924.590027,938.849976,938.849976,4024749
2014-02-01,938.849976,969.190002,927.799988,940.419983,940.419983,4118865
2014-02-02,940.419983,959.380005,934.409973,953.309998,953.309998,1495327
2014-02-03,953.309998,959.580017,931.669983,931.710022,931.710022,2601784
2014-02-04,931.710022,949.099976,900.760010,926.640015,926.640015,4250751
2014-02-05,926.640015,939.750000,890.049988,904.520020,904.520020,6865987
2014-02-06,904.520020,908.770020,800.929993,828.869995,828.869995,15719958
2014-02-07,828.869995,833.070007,651.729980,695.650024,695.650024,36412212
2014-02-08,695.650024,719.260010,632.080017,648.780029,648.780029,15503790
2014-02-09,648.780029,694.119995,622.530029,659.570007,659.570007,13186251
2014-02-10,659.570007,700.039978,500.040009,582.630005,582.630005,24334044
2014-02-11,582.630005,609.710022,550.219971,578.960022,578.960022,9621820
2014-02-12,578.960022,585.119995,511.899994,531.130005,531.130005,11628634
2014-02-13,531.130005,549.200012,451.329987,451.440002,451.440002,14394464
2014-02-14,451.440002,500.029999,302.179993,427.679993,427.679993,25084223
2014-02-15,427.679993,447.940002,310.079987,371.070007,371.070007,18299075
2014-02-16,371.070007,540.030029,220.369995,299.799988,299.799988,26267622
2014-02-17,299.799988,411.209991,263.359985,272.279999,272.279999,16532226
2014-02-18,272.279999,370.119995,248.309998,293.950012,293.950012,14130126
2014-02-19,293.950012,308.630005,257.239990,261.529999,261.529999,8618299
2014-02-20,261.529999,271.609985,109.220001,111.919998,111.919998,16608347
2014-02-21,111.919998,160.149994,91.660004,111.559998,111.559998,10115923
2014-02-22,111.559998,290.589996,96.720001,255.589996,255.589996,11838225
2014-02-23,255.589996,349.149994,220.309998,310.170013,310.170013,11158706
2014-02-24,310.170013,316.880005,131.850006,174.000000,174.000000,17929284
2014-02-25,174.000000,174.639999,102.330002,135.779999,135.779999,3993023
2014-02-26,135.779999,650.000000,522.840027,593.140015,593.140015,383571
2014-02-27,593.140015,629.900024,580.500000,596.489990,596.489990,322887
2014-02-28,596.489990,599.000000,570.000000,573.940002,573.940002,321170
2014-03-01,573.940002,564.070007,262.769989,557.390015,557.390015,250331
2014-03-02,557.390015,562.929993,541.539978,544.559998,544.559998,469498
2014-03-03,544.559998,695.440002,545.419983,662.179993,662.179993,794976
2014-03-04,662.179993,686.219971,645.159973,661.849976,661.849976,947328
2014-03-05,661.849976,665.969971,636.770020,658.299988,658.299988,855787
2014-03-06,658.299988,661.830017,636.219971,648.260010,648.260010,1367401
2014-03-07,648.260010,655.200012,600.309998,616.729980,616.729980,1498290
2014-03-08,616.729980,625.679993,588.580017,609.210022,609.210022,1335982
2014-03-09,609.210022,637.599976,598.510010,627.049988,627.049988,1209993
2014-03-10,627.049988,633.679993,594.700012,612.969971,612.969971,1648979
2014-03-11,612.969971,619.700012,599.919983,608.690002,608.690002,1520733
2014-03-12,608.690002,640.789978,608.200012,619.429993,619.429993,2022394
2014-03-13,619.429993,636.130005,616.059998,625.039978,625.039978,2168407
2014-03-14,625.039978,631.229980,610.609985,614.030029,614.030029,2514218
2014-03-15,614.030029,628.830017,609.179993,624.030029,624.030029,2168732
2014-03-16,624.030029,627.280029,613.169983,619.140015,619.140015,2055390
2014-03-17,619.140015,622.489990,602.739990,606.380005,606.380005,2227123
2014-03-18,606.380005,611.719971,585.659973,598.929993,598.929993,2234320
2014-03-19,598.929993,607.080017,590.140015,594.960022,594.960022,2164735
2014-03-20,594.960022,598.409973,560.349976,565.989990,565.989990,2471474
2014-03-21,565.989990,587.419983,540.219971,549.599976,549.599976,2173864
2014-03-22,549.599976,569.960022,537.159973,564.340027,564.340027,2078360
2014-03-23,564.340027,564.320007,538.630005,551.159973,551.159973,2286135
2014-03-24,551.159973,572.520020,531.270020,567.559998,567.559998,2024402
2014-03-25,567.559998,569.659973,550.429993,562.890015,562.890015,2172190
2014-03-26,562.890015,575.419983,546.260010,562.450012,562.450012,2087611
2014-03-27,562.450012,567.750000,460.450012,460.450012,460.450012,2010894
2014-03-28,460.450012,514.950012,453.750000,482.609985,482.609985,2022261
2014-03-29,482.609985,494.279999,473.779999,477.109985,477.109985,2087784
2014-03-30,477.109985,479.040009,424.029999,446.920013,446.920013,1769770
2014-03-30,446.920013,473.429993,422.489990,444.660004,444.660004,1850592
2014-03-31,444.660004,487.350006,438.029999,463.450012,463.450012,1845836
2014-04-01,463.450012,480.269989,409.250000,424.369995,424.369995,2004152
2014-04-02,424.369995,448.739990,386.670013,436.309998,436.309998,1708540
2014-04-03,436.309998,456.459991,415.510010,444.359985,444.359985,1127311
2014-04-04,444.359985,461.170013,439.369995,456.630005,456.630005,529964
2014-04-05,456.630005,472.380005,446.299988,455.690002,455.690002,1644846
2014-04-06,455.690002,485.059998,447.980011,462.380005,462.380005,1847982
2014-04-07,462.380005,480.690002,457.570007,466.559998,466.559998,1839605
2014-04-08,466.559998,479.660004,451.070007,457.339996,457.339996,1809262
2014-04-09,457.339996,463.450012,384.630005,384.630005,384.630005,1547153
2014-04-10,384.630005,450.399994,355.709991,435.140015,435.140015,2175242
2014-04-11,435.140015,469.829987,428.019989,437.649994,437.649994,2293511
2014-04-12,437.649994,454.149994,409.850006,427.600006,427.600006,2143146
2014-04-13,427.600006,497.829987,420.079987,478.380005,478.380005,3546258
2014-04-14,478.380005,526.630005,466.429993,526.429993,526.429993,3945871
2014-04-15,526.429993,549.049988,496.079987,536.950012,536.950012,4192651
2014-04-16,536.950012,537.030029,486.890015,502.000000,502.000000,4097576
2014-04-17,502.000000,512.150024,472.000000,485.519989,485.519989,4112826
2014-04-18,485.519989,516.890015,473.160004,506.019989,506.019989,4154929
2014-04-19,506.019989,522.219971,488.690002,498.510010,498.510010,3879198
2014-04-20,498.510010,524.669983,490.660004,495.160004,495.160004,3688692
2014-04-21,495.160004,520.510010,483.390015,487.910004,487.910004,2824567
2014-04-22,487.910004,509.959991,482.250000,487.299988,487.299988,2340457
2014-04-23,487.299988,507.329987,477.220001,500.290009,500.290009,2075376
2014-04-24,500.290009,502.489990,438.329987,464.489990,464.489990,3000226
2014-04-25,464.489990,468.679993,448.570007,457.869995,457.869995,3157540
2014-04-26,457.869995,461.399994,437.390015,443.179993,443.179993,3154922
2014-04-27,443.179993,451.119995,420.779999,441.920013,441.920013,2004954
2014-04-28,441.920013,453.779999,430.709991,446.119995,446.119995,1670352
2014-04-29,446.119995,452.640015,430.890015,445.630005,445.630005,1831533
2014-04-30,445.630005,464.489990,444.510010,460.130005,460.130005,1915772
2014-05-01,460.130005,463.380005,442.000000,453.670013,453.670013,1532239
2014-05-02,453.670013,454.200012,429.089996,438.649994,438.649994,1143291
2014-05-03,438.649994,446.609985,428.790009,436.049988,436.049988,1470650
2014-05-04,436.049988,443.859985,426.369995,430.869995,430.869995,1328247
2014-05-05,430.869995,434.950012,420.230011,432.190002,432.190002,1809731
2014-05-06,432.190002,458.779999,423.549988,446.549988,446.549988,2209759
2014-05-07,446.549988,455.500000,439.500000,441.109985,441.109985,1134338
2014-05-08,441.109985,455.779999,438.500000,445.450012,445.450012,1013830
2014-05-09,445.450012,459.459991,441.429993,451.899994,451.899994,210112
2014-05-10,451.899994,455.399994,429.019989,433.230011,433.230011,845213
2014-05-11,433.230011,441.070007,430.190002,438.209991,438.209991,610287
2014-05-12,438.209991,442.269989,432.739990,433.920013,433.920013,1164049
2014-05-13,433.920013,444.279999,433.880005,442.630005,442.630005,978031
2014-05-14,442.630005,450.029999,441.470001,448.100006,448.100006,989003
2014-05-15,448.100006,455.149994,441.859985,453.630005,453.630005,799913
2014-05-16,453.630005,455.940002,452.230011,452.790009,452.790009,776390
2014-05-17,452.790009,454.000000,449.040009,450.140015,450.140015,653912
2014-05-18,450.140015,451.690002,441.200012,443.899994,443.899994,602742
2014-05-19,443.899994,486.230011,437.250000,484.570007,484.570007,883359
2014-05-20,484.570007,495.209991,481.730011,488.839996,488.839996,689104
2014-05-21,488.839996,519.250000,485.549988,515.359985,515.359985,1589075
2014-05-22,515.359985,540.880005,515.179993,518.090027,518.090027,1457339
2014-05-23,518.090027,526.650024,510.420013,520.460022,520.460022,1492790
2014-05-24,520.460022,575.190002,520.530029,570.440002,570.440002,1037758
2014-05-25,570.440002,586.409973,564.650024,582.010010,582.010010,1712997
2014-05-26,582.010010,586.219971,555.280029,570.099976,570.099976,1947436
2014-05-27,570.099976,581.809998,562.559998,570.840027,570.840027,2054559
2014-05-28,570.840027,573.830017,557.700012,564.419983,564.419983,2121556
2014-05-29,564.419983,613.260010,564.020020,612.349976,612.349976,3688564
2014-05-30,612.349976,629.039978,604.729980,627.909973,627.909973,2738340
2014-05-31,627.909973,674.979980,621.950012,649.789978,649.789978,2322782
2014-06-01,649.789978,662.630005,625.460022,655.489990,655.489990,2650871
2014-06-02,655.489990,676.469971,631.419983,669.429993,669.429993,2883100
2014-06-03,669.429993,669.780029,602.099976,638.929993,638.929993,3601867
2014-06-04,638.929993,665.390015,635.590027,660.179993,660.179993,1825395
2014-06-05,660.179993,663.840027,647.119995,650.409973,650.409973,3978265
2014-06-06,650.409973,659.770020,641.020020,651.669983,651.669983,1298892
2014-06-07,651.669983,658.880005,648.669983,651.049988,651.049988,2167689
2014-06-08,651.049988,652.119995,639.080017,644.349976,644.349976,2126014
2014-06-09,644.349976,661.440002,641.679993,655.619995,655.619995,2340867
2014-06-10,655.619995,663.039978,642.280029,642.950012,642.950012,2491455
2014-06-11,642.950012,643.799988,591.119995,597.130005,597.130005,2928622
2014-06-12,597.130005,619.140015,594.869995,610.349976,610.349976,4612164
2014-06-13,610.349976,613.770020,563.679993,583.419983,583.419983,2985483
2014-06-14,583.419983,587.830017,560.849976,582.289978,582.289978,2272289
2014-06-15,582.289978,606.140015,580.450012,599.080017,599.080017,2403694
2014-06-16,599.080017,608.429993,594.859985,605.090027,605.090027,1820590
2014-06-17,605.090027,614.400024,603.609985,606.210022,606.210022,2037434
2014-06-18,606.210022,612.580017,598.669983,600.169983,600.169983,3433287
2014-06-19,600.169983,602.049988,587.099976,590.750000,590.750000,1312852
2014-06-20,590.750000,599.210022,584.820007,597.039978,597.039978,1373722
2014-06-21,597.039978,610.080017,591.989990,603.619995,603.619995,1240859
2014-06-22,603.619995,604.650024,582.859985,591.169983,591.169983,1594834
2014-06-23,591.169983,595.650024,585.409973,588.770020,588.770020,1840620
2014-06-24,588.770020,589.559998,566.880005,568.450012,568.450012,1797681
2014-06-25,568.450012,582.710022,565.849976,582.700012,582.700012,2401035
2014-06-26,582.700012,603.940002,580.140015,602.229980,602.229980,2015064
2014-06-27,602.229980,608.760010,593.969971,597.559998,597.559998,1778752
2014-06-28,597.559998,604.280029,593.190002,601.059998,601.059998,1736172
2014-06-29,601.059998,637.280029,596.549988,635.140015,635.140015,2394861
2014-06-30,635.140015,652.539978,634.090027,643.190002,643.190002,2675353
2014-07-01,643.190002,652.099976,604.580017,645.719971,645.719971,3099761
2014-07-02,645.719971,646.400024,633.580017,638.030029,638.030029,2580980
2014-07-03,638.030029,642.219971,623.039978,623.960022,623.960022,2291612
2014-07-04,623.960022,627.799988,619.690002,622.960022,622.960022,2034965
2014-07-05,622.960022,629.440002,622.650024,626.650024,626.650024,1698242
2014-07-06,626.650024,627.929993,607.320007,613.599976,613.599976,1590944
2014-07-07,613.599976,619.650024,609.349976,615.320007,615.320007,2004899
2014-07-08,615.320007,623.820007,610.530029,623.000000,623.000000,1920482
2014-07-09,623.000000,624.950012,611.659973,618.390015,618.390015,2253171
2014-07-10,618.390015,633.619995,616.109985,632.900024,632.900024,1969199
2014-07-11,632.900024,638.590027,625.900024,635.900024,635.900024,2179286
2014-07-12,635.900024,638.640015,627.539978,628.030029,628.030029,1082830
2014-07-13,628.030029,628.989990,616.059998,618.320007,618.320007,1601572
2014-07-14,618.320007,624.419983,617.299988,619.599976,619.599976,2310446
2014-07-15,619.599976,622.359985,614.150024,614.799988,614.799988,1873008
2014-07-16,614.799988,632.549988,610.010010,626.580017,626.580017,1833775
2014-07-17,626.580017,630.150024,617.919983,627.469971,627.469971,2109225
2014-07-18,627.469971,634.140015,625.140015,627.039978,627.039978,2505181
2014-07-19,627.039978,627.929993,619.960022,620.979980,620.979980,1442853
2014-07-20,620.979980,625.929993,615.020020,625.130005,625.130005,1596614
2014-07-21,625.130005,628.809998,620.000000,622.530029,622.530029,2068876
2014-07-22,622.530029,624.989990,621.000000,621.690002,621.690002,1372935
2014-07-23,621.690002,621.960022,599.380005,601.869995,601.869995,2896094
2014-07-24,601.869995,609.059998,597.400024,600.500000,600.500000,3592179
2014-07-25,600.500000,602.979980,593.250000,596.000000,596.000000,2095634
2014-07-26,596.000000,601.489990,593.690002,595.030029,595.030029,2118021
2014-07-27,595.030029,597.489990,578.140015,587.929993,587.929993,1391966
2014-07-28,587.929993,591.280029,579.530029,585.770020,585.770020,3962906
2014-07-29,585.770020,586.130005,564.179993,564.640015,564.640015,2397473
2014-07-30,564.640015,593.729980,564.010010,589.520020,589.520020,2057947
2014-07-31,589.520020,603.989990,586.429993,598.780029,598.780029,5356663
2014-08-01,598.780029,598.909973,587.419983,591.719971,591.719971,1278807
2014-08-02,591.719971,592.059998,580.619995,588.940002,588.940002,752201
2014-08-03,588.940002,595.090027,586.489990,592.770020,592.770020,2047890
2014-08-04,592.770020,594.250000,585.440002,588.760010,588.760010,2429310
2014-08-05,588.760010,593.789978,587.200012,589.770020,589.770020,1785940
2014-08-06,589.770020,595.080017,587.919983,592.799988,592.799988,1485017
2014-08-07,592.799988,608.200012,592.080017,595.849976,595.849976,1873039
2014-08-08,595.849976,595.559998,587.409973,589.520020,589.520020,843722
2014-08-09,589.520020,596.640015,588.059998,592.059998,592.059998,796584
2014-08-10,592.059998,593.619995,571.719971,575.890015,575.890015,1512262
2014-08-11,575.890015,578.289978,561.979980,567.659973,567.659973,1894843
2014-08-12,567.659973,573.510010,523.150024,542.099976,542.099976,2659458
2014-08-13,542.099976,544.940002,495.940002,504.799988,504.799988,5608470
2014-08-14,504.799988,515.239990,483.209991,496.450012,496.450012,2407799
2014-08-15,496.450012,524.250000,483.239990,522.010010,522.010010,1956441
2014-08-16,522.010010,524.710022,478.220001,485.500000,485.500000,1584568
2014-08-17,485.500000,493.260010,449.950012,462.179993,462.179993,2991012
2014-08-18,462.179993,487.049988,455.799988,485.119995,485.119995,2458098
2014-08-19,485.119995,521.840027,468.510010,516.780029,516.780029,2965577
2014-08-20,516.780029,537.169983,511.359985,517.940002,517.940002,2974478
2014-08-21,517.940002,524.440002,500.570007,516.099976,516.099976,3116862
2014-08-22,516.099976,516.820007,493.980011,497.679993,497.679993,1596652
2014-08-23,497.679993,514.820007,496.809998,509.709991,509.709991,1294320
2014-08-24,509.709991,511.329987,499.709991,502.929993,502.929993,1409621
2014-08-25,502.929993,516.039978,501.809998,512.559998,512.559998,1831000
2014-08-26,512.559998,527.369995,512.659973,515.229980,515.229980,1982424
2014-08-27,515.229980,521.590027,503.339996,510.750000,510.750000,2307082
2014-08-28,510.750000,515.179993,506.690002,512.559998,512.559998,1876846
2014-08-29,512.559998,512.909973,503.119995,505.959991,505.959991,1337420
2014-08-30,505.959991,508.339996,478.309998,481.779999,481.779999,2982601
2014-08-31,481.779999,487.470001,471.779999,477.190002,477.190002,3261178
2014-09-01,477.190002,486.989990,470.540009,478.940002,478.940002,3291738
2014-09-02,478.940002,487.290009,476.820007,480.040009,480.040009,3018772
2014-09-03,480.040009,498.470001,476.260010,490.989990,490.989990,4345165
2014-09-04,490.989990,495.019989,483.070007,483.649994,483.649994,3013185
2014-09-05,483.649994,491.380005,480.790009,484.470001,484.470001,1883095
2014-09-06,484.470001,490.720001,478.489990,485.750000,485.750000,1755360
2014-09-07,485.750000,487.019989,469.500000,475.690002,475.690002,3948928
2014-09-08,475.690002,478.600006,467.519989,474.899994,474.899994,3529051
2014-09-09,474.899994,491.040009,471.570007,479.700012,479.700012,4058785
2014-09-10,479.700012,488.920013,474.570007,478.489990,478.489990,3086920
2014-09-11,478.489990,479.709991,471.140015,477.730011,477.730011,2514548
2014-09-12,477.730011,480.640015,474.640015,478.170013,478.170013,2569793
2014-09-13,478.170013,480.329987,471.959991,477.739990,477.739990,2031789
2014-09-14,477.739990,479.279999,473.700012,477.709991,477.709991,2753462
2014-09-15,477.709991,478.809998,463.950012,466.750000,466.750000,3139554
2014-09-16,466.750000,469.390015,458.269989,461.089996,461.089996,3522262
2014-09-17,461.089996,462.260010,408.769989,424.260010,424.260010,3946908
2014-09-18,424.260010,429.170013,386.100006,397.670013,397.670013,6062707
2014-09-19,397.670013,427.690002,387.500000,411.529999,411.529999,5919676
2014-09-20,411.529999,415.070007,394.519989,401.619995,401.619995,4229727
2014-09-21,401.619995,410.750000,398.600006,404.089996,404.089996,5531782
2014-09-22,404.089996,445.510010,394.750000,436.859985,436.859985,7490861
2014-09-23,436.859985,439.190002,422.100006,423.769989,423.769989,9217984
2014-09-24,423.769989,427.549988,409.559998,412.290009,412.290009,6143388
2014-09-25,412.290009,416.420013,399.700012,404.459991,404.459991,4966479
2014-09-26,404.459991,407.070007,394.690002,399.019989,399.019989,3950428
2014-09-27,399.019989,402.269989,374.119995,379.079987,379.079987,5453338
2014-09-28,379.079987,389.260010,372.630005,376.769989,376.769989,7924759
2014-09-29,376.769989,395.179993,374.730011,388.170013,388.170013,6520432
2014-09-30,388.170013,395.130005,381.109985,382.839996,382.839996,6892843
2014-10-01,382.839996,385.589996,371.200012,375.140015,375.140015,5471103
2014-10-02,375.140015,378.220001,362.809998,363.450012,363.450012,6278574
2014-10-03,363.450012,369.880005,327.100006,335.320007,335.320007,8050734
2014-10-04,335.320007,344.250000,294.920013,322.859985,322.859985,9512572
2014-10-05,322.859985,347.940002,303.049988,331.549988,331.549988,13642089
2014-10-06,331.549988,345.510010,321.739990,331.649994,331.649994,10076018
2014-10-07,331.649994,351.640015,325.429993,350.869995,350.869995,7413499
2014-10-08,350.869995,384.609985,347.570007,360.910004,360.910004,13020038
2014-10-09,360.910004,378.130005,353.320007,361.709991,361.709991,10394856
2014-10-10,361.709991,370.149994,350.489990,361.220001,361.220001,5049013
2014-10-11,361.220001,374.570007,352.250000,373.170013,373.170013,4077867
2014-10-12,373.170013,391.220001,366.040009,387.320007,387.320007,8935310
2014-10-13,387.320007,407.739990,385.720001,397.100006,397.100006,11549913
2014-10-14,397.100006,397.869995,388.230011,393.170013,393.170013,8867207
2014-10-15,393.170013,398.839996,371.559998,379.769989,379.769989,7999668
2014-10-16,379.769989,384.760010,372.420013,380.480011,380.480011,6324477
2014-10-17,380.480011,395.709991,373.579987,390.880005,390.880005,3657801
2014-10-18,390.880005,394.489990,383.920013,387.279999,387.279999,2088508
2014-10-19,387.279999,387.769989,378.420013,380.390015,380.390015,4075710
2014-10-20,380.390015,388.239990,377.420013,382.350006,382.350006,3745779
2014-10-21,382.350006,383.690002,376.970001,378.929993,378.929993,4064736
2014-10-22,378.929993,381.079987,353.480011,355.779999,355.779999,6999640
2014-10-23,355.779999,360.869995,351.410004,355.100006,355.100006,7185001
2014-10-24,355.100006,356.570007,341.529999,346.720001,346.720001,4929757
2014-10-25,346.720001,356.799988,344.190002,348.670013,348.670013,4076756
2014-10-27,348.670013,356.350006,344.929993,350.089996,350.089996,3777108
2014-10-28,350.089996,355.720001,348.269989,351.059998,351.059998,3372185
2014-10-29,351.059998,352.829987,334.720001,335.119995,335.119995,4259966
2014-10-30,335.119995,350.380005,333.440002,344.859985,344.859985,5522262
2014-10-31,344.859985,347.970001,336.079987,337.869995,337.869995,4814121
2014-11-01,337.869995,339.000000,320.739990,325.429993,325.429993,4540440
2014-11-02,325.429993,329.760010,319.809998,322.549988,322.549988,3878749
2014-11-03,322.549988,332.850006,321.670013,324.239990,324.239990,4435458
2014-11-04,324.239990,328.750000,320.109985,327.959991,327.959991,4955240
2014-11-05,327.959991,341.980011,326.519989,338.010010,338.010010,5342189
2014-11-06,338.010010,351.140015,335.739990,347.670013,347.670013,5388972
2014-11-07,347.670013,351.609985,340.179993,341.869995,341.869995,5215262
2014-11-08,341.869995,346.290009,339.799988,343.540009,343.540009,2834855
2014-11-09,343.540009,362.209991,341.779999,362.040009,362.040009,4466556
2014-11-10,362.040009,374.670013,356.600006,367.149994,367.149994,8387025
2014-11-11,367.149994,370.989990,361.869995,365.420013,365.420013,5817809
2014-11-12,365.420013,442.730011,365.809998,432.029999,432.029999,15737081
2014-11-13,432.029999,480.450012,390.880005,428.720001,428.720001,25304725
2014-11-14,428.720001,430.179993,381.989990,396.529999,396.529999,14250930
2014-11-15,396.529999,407.320007,367.970001,374.859985,374.859985,5185270
2014-11-16,374.859985,390.359985,370.540009,385.609985,385.609985,5497204
2014-11-17,385.609985,412.329987,378.320007,384.690002,384.690002,10942934
2014-11-18,384.690002,394.940002,371.950012,379.160004,379.160004,10404772
2014-11-19,379.160004,389.290009,374.260010,381.429993,381.429993,7592152
2014-11-20,381.429993,383.029999,355.109985,357.299988,357.299988,8084810
2014-11-21,357.299988,358.730011,343.799988,351.769989,351.769989,8291129
2014-11-22,351.769989,364.209991,350.510010,352.010010,352.010010,4632290
2014-11-23,352.010010,370.589996,352.640015,365.850006,365.850006,4504560
2014-11-24,365.850006,388.720001,361.920013,378.850006,378.850006,9244691
2014-11-25,378.850006,395.730011,370.640015,376.429993,376.429993,17405251
2014-11-26,376.429993,378.269989,363.989990,365.350006,365.350006,8916241
2014-11-27,365.350006,374.429993,364.809998,368.829987,368.829987,5144146
2014-11-28,368.829987,383.250000,358.369995,377.589996,377.589996,16118258
2014-11-29,377.589996,389.299988,372.209991,376.279999,376.279999,31983637
2014-11-30,376.279999,381.059998,372.570007,374.929993,374.929993,4269105
2014-12-01,374.929993,383.579987,373.019989,378.609985,378.609985,7481865
2014-12-02,378.609985,384.869995,375.369995,380.640015,380.640015,9664274
2014-12-03,380.640015,384.670013,373.640015,376.959991,376.959991,8950322
2014-12-04,376.959991,380.429993,366.239990,369.839996,369.839996,9521316
2014-12-05,369.839996,379.700012,366.390015,377.630005,377.630005,11251853
2014-12-06,377.630005,380.329987,372.040009,376.260010,376.260010,4181319
2014-12-07,376.260010,377.880005,372.459991,376.470001,376.470001,3334332
2014-12-08,376.470001,377.359985,364.600006,364.950012,364.950012,8506201
2014-12-09,364.950012,365.350006,343.820007,352.190002,352.190002,15529628
2014-12-10,352.190002,354.070007,345.089996,347.940002,347.940002,9535221
2014-12-11,347.940002,367.130005,337.799988,347.679993,347.679993,18063629
2014-12-12,347.679993,356.429993,346.000000,353.399994,353.399994,9490205
2014-12-13,353.399994,353.100006,343.809998,348.239990,348.239990,6837218
2014-12-14,348.239990,351.589996,344.609985,349.350006,349.350006,4328238
2014-12-15,349.350006,351.220001,343.559998,345.369995,345.369995,7746836
2014-12-16,345.369995,346.450012,328.880005,330.220001,330.220001,13001054
2014-12-17,330.220001,335.670013,314.309998,320.019989,320.019989,19834674
2014-12-18,320.019989,325.619995,303.399994,310.339996,310.339996,18932813
2014-12-19,310.339996,320.239990,306.359985,317.779999,317.779999,13119110
2014-12-20,317.779999,332.619995,316.049988,330.350006,330.350006,9768954
2014-12-21,330.350006,332.029999,320.130005,322.630005,322.630005,6746131
2014-12-22,322.630005,335.260010,319.890015,330.839996,330.839996,11694687
2014-12-23,330.839996,339.320007,328.000000,335.250000,335.250000,8057502
2014-12-24,335.250000,336.279999,320.649994,322.399994,322.399994,7112691
2014-12-25,322.399994,323.380005,316.299988,318.989990,318.989990,4926116
2014-12-26,318.989990,332.880005,316.359985,329.980011,329.980011,7518851
2014-12-27,329.980011,330.700012,311.980011,315.339996,315.339996,6940336
2014-12-28,315.339996,322.839996,310.500000,316.529999,316.529999,6482718
2014-12-29,316.529999,321.609985,308.279999,314.119995,314.119995,6457547
2014-12-30,314.119995,316.179993,309.250000,311.269989,311.269989,7163083
2014-12-31,311.269989,319.089996,308.890015,318.239990,318.239990,6472822
2015-01-01,318.239990,321.359985,313.540009,314.890015,314.890015,4073067
2015-01-02,314.890015,316.399994,313.079987,315.209991,315.209991,4673971
2015-01-03,315.209991,315.829987,284.890015,287.130005,287.130005,14209564
2015-01-04,287.130005,289.940002,255.869995,264.720001,264.720001,24255392
2015-01-05,264.720001,278.320007,262.890015,274.839996,274.839996,14995382
2015-01-06,274.839996,285.109985,271.519989,282.269989,282.269989,6097640
2015-01-07,282.269989,296.059998,280.739990,291.339996,291.339996,8827164
2015-01-08,291.339996,292.709991,278.989990,282.690002,282.690002,5796312
2015-01-09,282.690002,290.589996,277.279999,287.970001,287.970001,5963203
2015-01-10,287.970001,289.250000,271.980011,273.350006,273.350006,4147357
2015-01-11,273.350006,278.010010,263.760010,264.769989,264.769989,4122751
2015-01-12,264.769989,273.079987,263.299988,269.329987,269.329987,6899315
2015-01-13,269.329987,269.100006,217.100006,221.289993,221.289993,22745960
2015-01-14,221.289993,230.860001,157.289993,164.919998,164.919998,32911586
2015-01-15,164.919998,231.259995,164.550003,209.779999,209.779999,25672423
2015-01-16,209.779999,222.630005,198.720001,206.919998,206.919998,13208882
2015-01-17,206.919998,212.589996,191.710007,199.649994,199.649994,8685194
2015-01-18,199.649994,220.729996,192.509995,210.619995,210.619995,8429486
2015-01-19,210.619995,219.479996,205.470001,215.869995,215.869995,6744459
2015-01-20,215.869995,216.570007,203.419998,210.550003,210.550003,7926400
2015-01-21,210.550003,229.320007,207.110001,228.169998,228.169998,9390361
2015-01-22,228.169998,238.779999,225.570007,232.699997,232.699997,12508308
2015-01-23,232.699997,236.970001,224.839996,232.169998,232.169998,8855407
2015-01-24,232.169998,248.880005,229.580002,248.160004,248.160004,8011743
2015-01-25,248.160004,256.429993,241.360001,252.089996,252.089996,12509649
2015-01-26,252.089996,310.910004,251.500000,269.179993,269.179993,29806496
2015-01-27,269.179993,276.899994,247.259995,263.269989,263.269989,13130803
2015-01-28,263.269989,267.660004,228.059998,236.169998,236.169998,15880595
2015-01-29,236.169998,241.509995,220.360001,233.990005,233.990005,12723448
2015-01-30,233.990005,244.830002,227.190002,231.839996,231.839996,11316575
2015-01-31,231.839996,235.360001,216.460007,218.509995,218.509995,9645307
2015-02-01,218.509995,231.440002,209.710007,225.289993,225.289993,9058010
2015-02-02,225.289993,242.509995,220.529999,238.860001,238.860001,8965813
2015-02-03,238.860001,247.479996,223.910004,227.410004,227.410004,15000263
2015-02-04,227.410004,230.710007,220.229996,226.580002,226.580002,12495299
2015-02-05,226.580002,229.850006,214.350006,216.520004,216.520004,9055713
2015-02-06,216.520004,226.160004,215.649994,222.960007,222.960007,11628519
2015-02-07,222.960007,231.000000,222.380005,227.679993,227.679993,9046632
2015-02-08,227.679993,230.229996,219.500000,223.669998,223.669998,6564922
2015-02-09,223.669998,225.000000,215.660004,220.339996,220.339996,20192733
2015-02-10,220.339996,222.190002,214.440002,219.669998,219.669998,18877297
2015-02-11,219.669998,223.529999,217.279999,218.830002,218.830002,15909377
2015-02-12,218.830002,223.000000,217.300003,221.789993,221.789993,11084499
2015-02-13,221.789993,241.580002,220.619995,236.169998,236.169998,26243104
2015-02-14,236.169998,261.250000,235.380005,258.640015,258.640015,33313626
2015-02-15,258.640015,264.570007,226.559998,233.270004,233.270004,43921119
2015-02-16,233.270004,240.029999,228.009995,235.830002,235.830002,27187677
2015-02-17,235.830002,247.169998,232.029999,243.199997,243.199997,27926884
2015-02-18,243.199997,245.509995,231.699997,235.199997,235.199997,23813015
2015-02-19,235.199997,244.110001,234.869995,241.919998,241.919998,15852470
2015-02-20,241.919998,247.759995,238.830002,244.520004,244.520004,20434846
2015-02-21,244.520004,247.320007,242.649994,244.410004,244.410004,10570761
2015-02-22,244.410004,246.539993,232.720001,235.729996,235.729996,18107359
2015-02-23,235.729996,240.059998,231.330002,238.820007,238.820007,14856549
2015-02-24,238.820007,240.250000,235.500000,238.889999,238.889999,10787951
2015-02-25,238.889999,239.639999,234.589996,237.330002,237.330002,9092357
2015-02-26,237.330002,238.169998,233.500000,236.529999,236.529999,12064967
2015-02-27,236.529999,258.720001,235.699997,253.470001,253.470001,42282820
2015-02-28,253.470001,255.399994,248.729996,254.059998,254.059998,9999594
2015-03-01,254.059998,260.649994,244.770004,257.940002,257.940002,12964061
2015-03-02,257.940002,274.799988,256.149994,273.750000,273.750000,21562624
2015-03-03,273.750000,287.059998,266.119995,280.649994,280.649994,45650597
2015-03-04,280.649994,284.470001,265.910004,271.920013,271.920013,38656923
2015-03-05,271.920013,280.839996,262.809998,275.230011,275.230011,33599454
2015-03-06,275.230011,277.989990,269.019989,272.559998,272.559998,27014943
2015-03-07,272.559998,278.250000,269.410004,274.910004,274.910004,16708000
2015-03-08,274.910004,278.779999,271.309998,274.489990,274.489990,13902830
2015-03-09,274.489990,293.260010,273.790009,290.019989,290.019989,43259194
2015-03-10,290.019989,300.959991,288.119995,291.369995,291.369995,46657647
2015-03-11,291.369995,297.660004,288.880005,295.600006,295.600006,23542829
2015-03-12,295.600006,296.980011,290.829987,293.850006,293.850006,31607747
2015-03-13,293.850006,294.920013,286.079987,287.209991,287.209991,28288614
2015-03-14,287.209991,288.399994,279.299988,281.600006,281.600006,21495879
2015-03-15,281.600006,286.390015,280.369995,284.880005,284.880005,11238833
2015-03-16,284.880005,294.010010,284.769989,290.410004,290.410004,19355605
2015-03-17,290.410004,292.459991,283.250000,285.380005,285.380005,18775700
2015-03-18,285.380005,285.649994,248.190002,255.919998,255.919998,55391241
2015-03-19,255.919998,264.799988,247.000000,260.929993,260.929993,46525086
2015-03-20,260.929993,264.709991,257.850006,261.779999,261.779999,13853175
2015-03-21,261.779999,263.260010,254.020004,259.709991,259.709991,13413360
2015-03-22,259.709991,270.420013,259.000000,268.570007,268.570007,14980752
2015-03-23,268.570007,271.010010,259.380005,265.459991,265.459991,21749937
2015-03-24,265.459991,267.019989,242.669998,246.720001,246.720001,38033136
2015-03-25,246.720001,249.210007,234.839996,246.369995,246.369995,32092197
2015-03-26,246.369995,254.690002,243.520004,248.020004,248.020004,22412560
2015-03-27,248.020004,250.050003,244.470001,247.210007,247.210007,15543779
2015-03-28,247.210007,254.250000,246.279999,252.020004,252.020004,13890988
2015-03-29,252.020004,252.809998,238.929993,242.080002,242.080002,18971340
2015-03-29,242.080002,248.830002,236.550003,246.789993,246.789993,20963830
2015-03-30,246.789993,248.699997,241.179993,244.149994,244.149994,18515676
2015-03-31,244.149994,247.669998,239.570007,246.240005,246.240005,16412525
2015-04-01,246.240005,254.850006,244.250000,252.600006,252.600006,20354036
2015-04-02,252.600006,256.529999,251.259995,254.479996,254.479996,18264452
2015-04-03,254.479996,255.240005,250.309998,252.889999,252.889999,7805160
2015-04-04,252.889999,260.260010,250.600006,259.640015,259.640015,11277271
2015-04-05,259.640015,261.450012,252.320007,254.970001,254.970001,11857398
2015-04-06,254.970001,255.600006,250.149994,252.970001,252.970001,11401051
2015-04-07,252.970001,254.259995,242.570007,244.570007,244.570007,25401433
2015-04-08,244.570007,246.220001,237.619995,243.320007,243.320007,16846896
2015-04-09,243.320007,244.110001,231.300003,234.729996,234.729996,23728422
2015-04-10,234.729996,240.000000,233.119995,236.479996,236.479996,12319489
2015-04-11,236.479996,237.520004,232.270004,235.850006,235.850006,7814533
2015-04-12,235.850006,236.750000,220.360001,223.589996,223.589996,23982950
2015-04-13,223.589996,224.720001,214.270004,217.990005,217.990005,25315606
2015-04-14,217.990005,223.559998,217.149994,222.970001,222.970001,17099352
2015-04-15,222.970001,229.529999,222.869995,227.979996,227.979996,19315044
2015-04-16,227.979996,229.279999,220.559998,222.589996,222.589996,15015559
2015-04-17,222.589996,224.470001,220.570007,223.350006,223.350006,8152434
2015-04-18,223.350006,226.940002,221.960007,223.020004,223.020004,7984589
2015-04-19,223.020004,226.720001,221.580002,224.240005,224.240005,10082693
2015-04-20,224.240005,235.270004,223.289993,233.729996,233.729996,15658818
2015-04-21,233.729996,238.399994,231.800003,233.779999,233.779999,18280060
2015-04-22,233.779999,236.119995,232.580002,235.399994,235.399994,9982620
2015-04-23,235.399994,236.550003,229.059998,231.089996,231.089996,16221169
2015-04-24,231.089996,232.289993,223.050003,226.139999,226.139999,10015666
2015-04-25,226.139999,226.720001,214.139999,218.699997,218.699997,22088733
2015-04-26,218.699997,242.649994,216.600006,228.960007,228.960007,27696437
2015-04-27,228.960007,229.869995,222.029999,225.809998,225.809998,14896418
2015-04-28,225.809998,227.240005,222.250000,225.419998,225.419998,13743340
2015-04-29,225.419998,240.009995,224.679993,235.770004,235.770004,26242196
2015-04-30,235.770004,239.419998,232.380005,233.210007,233.210007,14178420
2015-05-01,233.210007,236.380005,231.729996,235.339996,235.339996,8703582
2015-05-02,235.339996,243.580002,233.800003,239.990005,239.990005,13389153
2015-05-03,239.990005,243.199997,237.449997,238.970001,238.970001,16599243
2015-05-04,238.970001,239.610001,231.779999,235.820007,235.820007,18333196
2015-05-05,235.820007,237.149994,228.240005,230.029999,230.029999,24127653
2015-05-06,230.029999,240.250000,228.330002,237.729996,237.729996,21315971
2015-05-07,237.729996,247.009995,235.770004,243.740005,243.740005,21226000
2015-05-08,243.740005,247.869995,238.520004,241.399994,241.399994,15281109
2015-05-09,241.399994,244.820007,238.229996,239.960007,239.960007,10634289
2015-05-10,239.960007,243.949997,238.860001,241.809998,241.809998,13819530
2015-05-11,241.809998,243.000000,239.179993,241.580002,241.580002,9712214
2015-05-12,241.580002,243.910004,234.070007,236.380005,236.380005,20329395
2015-05-13,236.380005,239.169998,232.360001,236.899994,236.899994,16833656
2015-05-14,236.899994,238.830002,235.529999,237.199997,237.199997,10932777
2015-05-15,237.199997,237.779999,234.570007,236.229996,236.229996,6415070
2015-05-16,236.229996,237.770004,235.350006,236.300003,236.300003,6738302
2015-05-17,236.300003,237.100006,231.460007,232.639999,232.639999,12516261
2015-05-18,232.639999,234.500000,231.270004,232.020004,232.020004,9550029
2015-05-19,232.020004,235.169998,231.470001,233.960007,233.960007,11626735
2015-05-20,233.960007,236.649994,233.610001,235.380005,235.380005,10114419
2015-05-21,235.380005,242.000000,234.559998,240.369995,240.369995,17630641
2015-05-22,240.369995,241.729996,238.050003,238.940002,238.940002,8659651
2015-05-23,238.940002,242.389999,237.479996,240.979996,240.979996,7278251
2015-05-24,240.979996,241.789993,235.809998,237.410004,237.410004,6301300
2015-05-25,237.410004,238.990005,235.580002,237.839996,237.839996,8842430
2015-05-26,237.839996,238.949997,235.889999,237.289993,237.289993,11445501
2015-05-27,237.289993,238.410004,236.229996,237.320007,237.320007,8508673
2015-05-28,237.320007,237.889999,235.130005,237.029999,237.029999,9241377
2015-05-29,237.029999,237.059998,231.589996,233.220001,233.220001,9738568
2015-05-30,233.220001,233.990005,229.130005,229.839996,229.839996,9036624
2015-05-31,229.839996,231.759995,220.970001,223.139999,223.139999,19658919
2015-06-01,223.139999,227.440002,222.250000,225.740005,225.740005,13666049
2015-06-02,225.740005,227.860001,223.690002,225.589996,225.589996,12279838
2015-06-03,225.589996,226.710007,223.490005,224.220001,224.220001,9934190
2015-06-04,224.220001,226.360001,222.149994,225.289993,225.289993,12703848
2015-06-05,225.289993,225.759995,223.529999,224.740005,224.740005,5074897
2015-06-06,224.740005,226.360001,222.210007,223.470001,223.470001,9097310
2015-06-07,223.470001,229.910004,222.990005,228.570007,228.570007,16824026
2015-06-08,228.570007,231.360001,227.509995,229.559998,229.559998,12617632
2015-06-09,229.559998,230.440002,227.839996,228.789993,228.789993,9556657
2015-06-10,228.789993,230.639999,228.539993,229.880005,229.880005,8745318
2015-06-11,229.880005,231.580002,229.289993,230.460007,230.460007,9406856
2015-06-12,230.460007,233.139999,229.009995,232.479996,232.479996,8803491
2015-06-13,232.479996,235.509995,232.089996,233.750000,233.750000,7700053
2015-06-14,233.750000,238.550003,233.289993,237.000000,237.000000,15006949
2015-06-15,237.000000,254.149994,235.699997,249.820007,249.820007,29956654
2015-06-16,249.820007,258.480011,245.089996,247.380005,247.380005,30652977
2015-06-17,247.380005,251.949997,242.460007,248.440002,248.440002,19421567
2015-06-18,248.440002,250.809998,243.649994,244.130005,244.130005,20914718
2015-06-19,244.130005,246.630005,238.699997,244.979996,244.979996,12470598
2015-06-20,244.979996,246.029999,240.940002,244.100006,244.100006,6140997
2015-06-21,244.100006,248.600006,243.160004,247.460007,247.460007,11713076
2015-06-22,247.460007,247.669998,242.320007,243.759995,243.759995,9432470
2015-06-23,243.759995,244.509995,239.050003,240.559998,240.559998,11415709
2015-06-24,240.559998,243.649994,239.320007,242.559998,242.559998,9791297
2015-06-25,242.559998,243.490005,240.139999,242.949997,242.949997,9112156
2015-06-26,242.949997,251.570007,241.830002,250.729996,250.729996,13525813
2015-06-27,250.729996,251.589996,246.619995,248.880005,248.880005,9955671
2015-06-28,248.880005,257.540009,247.960007,256.970001,256.970001,23504772
2015-06-29,256.970001,268.730011,255.369995,264.119995,264.119995,30621602
2015-06-30,264.119995,265.000000,254.410004,257.619995,257.619995,17316801
2015-07-01,257.619995,261.290009,253.089996,254.880005,254.880005,11560214
2015-07-02,254.880005,256.709991,252.440002,255.399994,255.399994,9335969
2015-07-03,255.399994,261.079987,253.369995,260.549988,260.549988,8502000
2015-07-04,260.549988,274.140015,257.609985,270.140015,270.140015,12906220
2015-07-05,270.140015,277.480011,266.459991,269.079987,269.079987,14242625
2015-07-06,269.079987,271.339996,263.209991,266.209991,266.209991,11104556
2015-07-07,266.209991,273.570007,263.179993,268.640015,268.640015,12157995
2015-07-08,268.640015,272.309998,265.130005,269.140015,269.140015,13058350
2015-07-09,269.140015,297.850006,266.910004,283.619995,283.619995,33254590
2015-07-10,283.619995,298.760010,282.279999,291.970001,291.970001,13584989
2015-07-11,291.970001,315.880005,291.260010,310.440002,310.440002,36866127
2015-07-12,310.440002,310.880005,276.850006,290.350006,290.350006,42741263
2015-07-13,290.350006,296.959991,285.170013,286.959991,286.959991,17635928
2015-07-14,286.959991,292.920013,283.170013,283.420013,283.420013,17274148
2015-07-15,283.420013,290.839996,273.279999,276.589996,276.589996,34155564
2015-07-16,276.589996,280.760010,271.170013,279.619995,279.619995,17217352
2015-07-17,279.619995,282.529999,243.240005,274.049988,274.049988,15358107
2015-07-18,274.049988,277.070007,271.850006,273.179993,273.179993,8322466
2015-07-19,273.179993,278.850006,271.820007,277.679993,277.679993,12900609
2015-07-20,277.679993,281.049988,274.190002,275.089996,275.089996,13667891
2015-07-21,275.089996,277.390015,273.119995,276.459991,276.459991,11596311
2015-07-22,276.459991,277.850006,274.470001,275.519989,275.519989,9870635
2015-07-23,275.519989,289.809998,274.260010,288.369995,288.369995,21095041
2015-07-24,288.369995,291.239990,284.670013,288.739990,288.739990,12024889
2015-07-25,288.739990,293.279999,286.769989,291.769989,291.769989,9038050
2015-07-26,291.769989,295.790009,285.399994,293.010010,293.010010,20358325
2015-07-27,293.010010,296.679993,291.670013,293.700012,293.700012,14466428
2015-07-28,293.700012,294.720001,286.890015,288.369995,288.369995,14738216
2015-07-29,288.369995,289.890015,284.910004,287.019989,287.019989,12888680
2015-07-30,287.019989,288.690002,280.769989,283.730011,283.730011,14019071
2015-07-31,283.730011,284.529999,276.299988,280.470001,280.470001,11068826
2015-08-01,280.470001,282.500000,275.929993,281.359985,281.359985,9978638
2015-08-02,281.359985,285.000000,278.940002,281.579987,281.579987,13006246
2015-08-03,281.579987,285.660004,279.579987,284.299988,284.299988,12732203
2015-08-04,284.299988,285.450012,280.529999,281.720001,281.720001,10854754
2015-08-05,281.720001,281.980011,276.459991,278.000000,278.000000,9319083
2015-08-06,278.000000,279.600006,274.279999,277.890015,277.890015,11919665
2015-08-07,277.890015,278.920013,257.420013,258.600006,258.600006,22308123
2015-08-08,258.600006,266.750000,258.559998,263.869995,263.869995,15154749
2015-08-09,263.869995,266.630005,260.519989,263.299988,263.299988,12873441
2015-08-10,263.299988,269.899994,261.440002,269.029999,269.029999,13681939
2015-08-11,269.029999,271.500000,263.660004,267.660004,267.660004,15232934
2015-08-12,267.660004,268.390015,261.279999,263.440002,263.440002,14962211
2015-08-13,263.440002,267.220001,260.209991,265.029999,265.029999,13899139
2015-08-14,265.029999,266.549988,259.380005,260.519989,260.519989,10303301
2015-08-15,260.519989,261.920013,254.570007,257.119995,257.119995,17880398
2015-08-16,257.119995,259.929993,252.869995,257.130005,257.130005,12378054
2015-08-17,257.130005,257.529999,245.740005,246.720001,246.720001,23896056
2015-08-18,246.720001,247.949997,214.289993,226.000000,226.000000,55514712
2015-08-19,226.000000,238.029999,225.539993,234.660004,234.660004,21225055
2015-08-20,234.660004,236.300003,230.479996,232.399994,232.399994,13485729
2015-08-21,232.399994,235.070007,221.039993,229.539993,229.539993,16976922
2015-08-22,229.539993,232.699997,224.270004,226.750000,226.750000,11204081
2015-08-23,226.750000,228.429993,207.820007,211.429993,211.429993,43008579
2015-08-24,211.429993,226.550003,196.259995,220.509995,220.509995,40651749
2015-08-25,220.509995,230.690002,218.789993,224.970001,224.970001,20986286
2015-08-26,224.970001,228.440002,222.000000,222.729996,222.729996,13631111
2015-08-27,222.729996,234.809998,219.600006,231.639999,231.639999,20751420
2015-08-28,231.639999,233.089996,226.350006,228.500000,228.500000,10072201
2015-08-29,228.500000,232.320007,225.440002,228.399994,228.399994,9118089
2015-08-30,228.399994,231.789993,224.199997,229.470001,229.470001,12521966
2015-08-31,229.470001,231.449997,225.759995,227.179993,227.179993,15206241
2015-09-01,227.179993,230.589996,225.570007,228.630005,228.630005,13443780
2015-09-02,228.630005,229.619995,225.360001,226.199997,226.199997,12337406
2015-09-03,226.199997,231.059998,225.750000,230.250000,230.250000,14174313
2015-09-04,230.250000,235.610001,228.289993,233.669998,233.669998,11253257
2015-09-05,233.669998,243.639999,234.740005,239.860001,239.860001,15939620
2015-09-06,239.860001,242.660004,237.490005,239.580002,239.580002,13744695
2015-09-07,239.580002,246.380005,239.229996,243.240005,243.240005,18605471
2015-09-08,243.240005,244.339996,236.490005,237.410004,237.410004,16636258
2015-09-09,237.410004,240.630005,234.309998,238.080002,238.080002,14447606
2015-09-10,238.080002,241.020004,237.380005,239.899994,239.899994,10992443
2015-09-11,239.899994,240.320007,233.320007,235.600006,235.600006,10407178
2015-09-12,235.600006,236.160004,228.279999,230.190002,230.190002,11983360
2015-09-13,230.190002,232.639999,225.960007,229.910004,229.910004,14070910
2015-09-14,229.910004,242.830002,228.029999,229.529999,229.529999,11425472
2015-09-15,229.529999,230.889999,225.050003,228.600006,228.600006,11866728
2015-09-16,228.600006,235.169998,227.949997,232.720001,232.720001,12975914
2015-09-17,232.720001,234.690002,230.580002,232.210007,232.210007,12397851
2015-09-18,232.210007,233.350006,230.210007,231.110001,231.110001,8004103
2015-09-19,231.110001,232.669998,229.929993,231.089996,231.089996,7676869
2015-09-20,231.089996,231.630005,225.000000,226.330002,226.330002,12180039
2015-09-21,226.330002,233.240005,224.070007,230.009995,230.009995,16390021
2015-09-22,230.009995,232.199997,228.500000,229.889999,229.889999,10064288
2015-09-23,229.889999,235.839996,229.570007,233.759995,233.759995,16797644
2015-09-24,233.759995,237.580002,232.699997,235.029999,235.029999,14510987
2015-09-25,235.029999,235.710007,232.740005,234.300003,234.300003,9449846
2015-09-26,234.300003,234.750000,231.839996,232.500000,232.500000,8429802
2015-09-27,232.500000,240.389999,232.369995,238.869995,238.869995,15282768
2015-09-28,238.869995,240.389999,234.800003,236.710007,236.710007,13637645
2015-09-29,236.710007,237.830002,234.389999,235.929993,235.929993,11946864
2015-09-30,235.929993,238.660004,234.699997,237.050003,237.050003,12534482
2015-10-01,237.050003,238.449997,235.139999,236.710007,236.710007,11378441
2015-10-02,236.710007,239.520004,236.070007,238.580002,238.580002,10338780
2015-10-03,238.580002,277.579987,237.509995,238.330002,238.330002,7618430
2015-10-04,238.330002,240.529999,236.410004,240.149994,240.149994,14631928
2015-10-05,240.149994,247.610001,239.360001,246.139999,246.139999,19242190
2015-10-06,246.139999,247.279999,241.649994,242.979996,242.979996,15363142
2015-10-07,242.979996,244.789993,241.570007,242.580002,242.580002,10762328
2015-10-08,242.580002,244.559998,241.339996,244.039993,244.039993,9897714
2015-10-09,244.039993,245.929993,242.889999,245.350006,245.350006,9547124
2015-10-10,245.350006,248.259995,244.470001,247.649994,247.649994,10232454
2015-10-11,247.649994,248.020004,244.649994,245.350006,245.350006,9961674
2015-10-12,245.350006,251.190002,243.110001,248.779999,248.779999,18553307
2015-10-13,248.779999,255.059998,248.279999,252.330002,252.330002,17511356
2015-10-14,252.330002,256.760010,251.169998,254.440002,254.440002,15465023
2015-10-15,254.440002,267.269989,253.929993,262.869995,262.869995,24886162
2015-10-16,262.869995,275.410004,261.739990,269.579987,269.579987,30715446
2015-10-17,269.579987,272.440002,259.529999,261.670013,261.670013,13921233
2015-10-18,261.670013,265.950012,259.890015,263.820007,263.820007,15352671
2015-10-19,263.820007,272.119995,262.700012,269.750000,269.750000,20200355
2015-10-20,269.750000,272.170013,263.540009,267.109985,267.109985,16006977
2015-10-21,267.109985,278.739990,266.799988,274.420013,274.420013,25481882
2015-10-22,274.420013,279.769989,273.170013,276.920013,276.920013,19221822
2015-10-23,276.920013,283.049988,277.010010,282.559998,282.559998,16875626
2015-10-24,282.559998,295.559998,281.750000,287.859985,287.859985,32946170
2015-10-26,287.859985,287.619995,279.619995,285.149994,285.149994,20794049
2015-10-27,285.149994,298.429993,285.089996,294.660004,294.660004,31003938
2015-10-28,294.660004,307.459991,294.019989,303.540009,303.540009,35117112
2015-10-29,303.540009,318.480011,300.160004,313.630005,313.630005,43194878
2015-10-30,313.630005,334.920013,310.820007,327.119995,327.119995,50796456
2015-10-31,327.119995,333.250000,304.600006,311.239990,311.239990,33762428
2015-11-01,311.239990,324.339996,304.720001,322.950012,322.950012,23427549
2015-11-02,322.950012,365.750000,319.750000,359.279999,359.279999,76864059
2015-11-03,359.279999,416.779999,354.579987,396.489990,396.489990,163481625
2015-11-04,396.489990,492.799988,368.619995,400.890015,400.890015,229673024
2015-11-05,400.890015,447.239990,366.079987,382.700012,382.700012,121763708
2015-11-06,382.700012,396.350006,348.839996,369.809998,369.809998,94921694
2015-11-07,369.809998,391.750000,368.980011,385.089996,385.089996,39495095
2015-11-08,385.089996,389.779999,365.489990,371.559998,371.559998,35907981
2015-11-09,371.559998,385.109985,360.170013,380.220001,380.220001,47074440
2015-11-10,380.220001,381.380005,323.209991,336.690002,336.690002,74896052
2015-11-11,336.690002,341.760010,292.380005,304.709991,304.709991,83078426
2015-11-12,304.709991,346.130005,306.070007,333.850006,333.850006,54120828
2015-11-13,333.850006,341.790009,323.910004,333.769989,333.769989,32480298
2015-11-14,333.769989,369.799988,326.350006,331.769989,331.769989,23836097
2015-11-15,331.769989,334.779999,314.160004,317.450012,317.450012,28640663
2015-11-16,317.450012,332.010010,314.059998,330.209991,330.209991,28260517
2015-11-17,330.209991,342.910004,328.149994,333.910004,333.910004,32944787
2015-11-18,333.910004,337.390015,329.420013,335.920013,335.920013,26194853
2015-11-19,335.920013,335.640015,323.359985,324.980011,324.980011,28543062
2015-11-20,324.980011,327.059998,309.480011,321.119995,321.119995,35090324
2015-11-21,321.119995,328.420013,318.369995,324.700012,324.700012,14652996
2015-11-22,324.700012,326.940002,319.350006,322.779999,322.779999,11915632
2015-11-23,322.779999,325.000000,319.890015,322.119995,322.119995,13839023
2015-11-24,322.119995,323.260010,315.540009,318.350006,318.350006,16282941
2015-11-25,318.350006,330.040009,315.690002,327.519989,327.519989,25200934
2015-11-26,327.519989,368.920013,327.399994,353.739990,353.739990,73395832
2015-11-27,353.739990,363.899994,345.149994,359.519989,359.519989,36955394
2015-11-28,359.519989,360.079987,350.489990,355.829987,355.829987,19988111
2015-11-29,355.829987,372.839996,354.549988,370.839996,370.839996,24546100
2015-11-30,370.839996,382.559998,367.869995,377.970001,377.970001,48913368
2015-12-01,377.970001,379.019989,353.660004,361.799988,361.799988,40821470
2015-12-02,361.799988,363.429993,347.160004,359.980011,359.980011,32881089
2015-12-03,359.980011,371.369995,355.470001,360.309998,360.309998,31673283
2015-12-04,360.309998,363.950012,354.309998,361.670013,361.670013,21820610
2015-12-05,361.670013,390.279999,361.500000,386.690002,386.690002,43438102
2015-12-06,386.690002,402.190002,382.619995,393.380005,393.380005,52068577
2015-12-07,393.380005,398.739990,381.690002,394.279999,394.279999,38102878
2015-12-08,394.279999,411.070007,388.029999,410.670013,410.670013,29543120
2015-12-09,410.670013,424.579987,403.260010,416.000000,416.000000,61289838
2015-12-10,416.000000,420.359985,409.529999,415.489990,415.489990,29794270
2015-12-11,415.489990,453.369995,413.720001,449.829987,449.829987,76433917
2015-12-12,449.829987,467.709991,403.690002,432.290009,432.290009,91838640
2015-12-13,432.290009,440.970001,420.760010,434.690002,434.690002,27898250
2015-12-14,434.690002,449.450012,428.839996,442.000000,442.000000,97068568
2015-12-15,442.000000,464.230011,440.720001,462.649994,462.649994,48912227
2015-12-16,462.649994,465.160004,437.369995,453.980011,453.980011,84336145
2015-12-17,453.980011,458.440002,447.290009,455.529999,455.529999,29344348
2015-12-18,455.529999,466.119995,453.459991,463.179993,463.179993,38425211
2015-12-19,463.179993,465.989990,452.329987,461.200012,461.200012,28327900
2015-12-20,461.200012,462.760010,431.100006,441.779999,441.779999,54316484
2015-12-21,441.779999,445.540009,423.989990,437.589996,437.589996,53270215
2015-12-22,437.589996,443.220001,433.250000,437.029999,437.029999,28845536
2015-12-23,437.029999,444.779999,434.279999,442.429993,442.429993,27877349
2015-12-24,442.429993,460.619995,441.760010,452.980011,452.980011,36096662
2015-12-25,452.980011,457.440002,449.519989,454.049988,454.049988,19251958
2015-12-26,454.049988,456.480011,400.450012,415.369995,415.369995,88564770
2015-12-27,415.369995,425.510010,406.089996,422.390015,422.390015,28259303
2015-12-28,422.390015,429.850006,417.140015,421.760010,421.760010,28978639
2015-12-29,421.760010,433.559998,419.299988,431.920013,431.920013,30163445
2015-12-30,431.920013,435.040009,420.769989,427.149994,427.149994,29289416
2015-12-31,427.149994,433.119995,417.140015,429.950012,429.950012,27758278
2016-01-01,429.950012,437.950012,425.859985,433.989990,433.989990,20334286
2016-01-02,433.989990,437.429993,430.730011,433.720001,433.720001,14566820
2016-01-03,433.720001,434.140015,423.089996,430.700012,430.700012,23490162
2016-01-04,430.700012,435.260010,428.600006,433.320007,433.320007,22943968
2016-01-05,433.320007,435.250000,428.869995,431.200012,431.200012,19499588
2016-01-06,431.200012,432.109985,425.000000,430.820007,430.820007,18702334
2016-01-07,430.820007,457.540009,428.519989,457.049988,457.049988,58253615
2016-01-08,457.049988,462.920013,446.510010,452.869995,452.869995,41594025
2016-01-09,452.869995,454.549988,444.899994,448.309998,448.309998,17967113
2016-01-10,448.309998,448.880005,438.619995,446.190002,446.190002,19778456
2016-01-11,446.190002,451.079987,441.769989,447.720001,447.720001,25358480
2016-01-12,447.720001,448.410004,443.140015,445.040009,445.040009,19913400
2016-01-13,445.040009,443.720001,420.390015,432.179993,432.179993,39525195
2016-01-14,432.179993,433.739990,427.010010,429.130005,429.130005,19948730
2016-01-15,429.130005,430.149994,364.709991,372.260010,372.260010,107060613
2016-01-16,372.260010,386.720001,350.390015,385.040009,385.040009,68297105
2016-01-17,385.040009,390.720001,377.709991,382.470001,382.470001,25464382
2016-01-18,382.470001,387.290009,373.209991,384.399994,384.399994,26546465
2016-01-19,384.399994,386.690002,375.890015,379.459991,379.459991,25417876
2016-01-20,379.459991,425.720001,374.049988,414.579987,414.579987,76873917
2016-01-21,414.579987,423.420013,403.859985,410.239990,410.239990,37264942
2016-01-22,410.239990,411.489990,374.899994,382.649994,382.649994,56548790
2016-01-23,382.649994,395.429993,380.269989,388.609985,388.609985,23908533
2016-01-24,388.609985,405.399994,385.529999,402.130005,402.130005,25770175
2016-01-25,402.130005,403.779999,386.850006,392.760010,392.760010,26793044
2016-01-26,392.760010,397.739990,387.899994,389.779999,389.779999,22384754
2016-01-27,389.779999,397.369995,389.350006,395.019989,395.019989,17297117
2016-01-28,395.019989,395.420013,376.709991,379.690002,379.690002,29717813
2016-01-29,379.690002,385.750000,363.489990,380.290009,380.290009,51927041
2016-01-30,380.290009,381.750000,375.040009,377.760010,377.760010,13720656
2016-01-31,377.760010,380.540009,366.880005,369.839996,369.839996,14718855
2016-02-01,369.839996,379.779999,365.269989,372.179993,372.179993,27728088
2016-02-02,372.179993,376.630005,371.399994,373.920013,373.920013,19123252
2016-02-03,373.920013,375.890015,366.200012,368.019989,368.019989,22266682
2016-02-04,368.019989,391.829987,368.049988,390.649994,390.649994,38961905
2016-02-05,390.649994,391.149994,384.480011,386.459991,386.459991,23688228
2016-02-06,386.459991,386.350006,372.869995,376.679993,376.679993,29801286
2016-02-07,376.679993,382.609985,375.279999,377.940002,377.940002,15395728
2016-02-08,377.940002,380.920013,372.100006,372.630005,372.630005,23424062
2016-02-09,372.630005,377.589996,371.420013,375.320007,375.320007,20801701
2016-02-10,375.320007,385.380005,374.089996,381.880005,381.880005,37137791
2016-02-11,381.880005,383.230011,372.750000,379.450012,379.450012,23858467
2016-02-12,379.450012,386.399994,379.320007,384.040009,384.040009,20685663
2016-02-13,384.040009,392.570007,383.309998,390.100006,390.100006,18757146
2016-02-14,390.100006,405.929993,390.059998,405.500000,405.500000,29442484
2016-02-15,405.500000,410.850006,396.559998,401.070007,401.070007,34862753
2016-02-16,401.070007,409.750000,398.000000,406.420013,406.420013,27726590
2016-02-17,406.420013,421.450012,405.049988,417.140015,417.140015,37559686
2016-02-18,417.140015,425.510010,414.779999,421.399994,421.399994,32541108
2016-02-19,421.399994,424.260010,416.359985,419.980011,419.980011,21991480
2016-02-20,419.980011,442.660004,419.489990,440.059998,440.059998,48500793
2016-02-21,440.059998,447.609985,425.470001,437.869995,437.869995,44120520
2016-02-22,437.869995,440.179993,431.299988,437.790009,437.790009,24563748
2016-02-23,437.790009,440.760010,414.359985,419.899994,419.899994,39915706
2016-02-24,419.899994,425.170013,410.359985,422.720001,422.720001,28041199
2016-02-25,422.720001,427.179993,417.510010,423.480011,423.480011,22692099
2016-02-26,423.480011,427.579987,419.109985,427.320007,427.320007,22642013
2016-02-27,427.320007,434.140015,427.299988,431.299988,431.299988,18543436
2016-02-28,431.299988,435.619995,421.220001,432.470001,432.470001,21876091
2016-02-29,432.470001,441.320007,429.829987,436.209991,436.209991,30077319
2016-03-01,436.209991,439.019989,428.489990,434.040009,434.040009,29312670
2016-03-02,434.040009,435.910004,423.850006,425.359985,425.359985,24894311
2016-03-03,425.359985,425.829987,414.940002,419.559998,419.559998,33188751
2016-03-04,419.559998,423.390015,407.200012,409.480011,409.480011,31416610
2016-03-05,409.480011,410.059998,386.929993,399.000000,399.000000,51725937
2016-03-06,399.000000,412.019989,393.089996,405.959991,405.959991,25324456
2016-03-07,405.959991,416.579987,401.980011,414.869995,414.869995,25349627
2016-03-08,414.869995,416.720001,408.420013,411.899994,411.899994,22204517
2016-03-09,411.899994,414.880005,408.940002,412.760010,412.760010,21035428
2016-03-10,412.760010,417.480011,410.269989,415.829987,415.829987,23114636
2016-03-11,415.829987,422.399994,415.109985,419.109985,419.109985,25469781
2016-03-12,419.109985,420.670013,407.029999,410.359985,410.359985,24660321
2016-03-13,410.359985,415.929993,409.570007,412.410004,412.410004,14457108
2016-03-14,412.410004,416.079987,411.190002,414.309998,414.309998,20471909
2016-03-15,414.309998,417.369995,412.309998,415.130005,415.130005,20227610
2016-03-16,415.130005,416.950012,413.320007,415.910004,415.910004,18509954
2016-03-17,415.910004,419.559998,415.329987,418.160004,418.160004,18409340
2016-03-18,418.160004,418.579987,402.480011,408.160004,408.160004,27178165
2016-03-19,408.160004,410.489990,402.130005,408.690002,408.690002,15084656
2016-03-20,408.690002,413.450012,407.239990,411.529999,411.529999,12577521
2016-03-21,411.529999,413.089996,407.250000,411.109985,411.109985,17735457
2016-03-22,411.109985,417.940002,410.779999,416.209991,416.209991,20425092
2016-03-23,416.209991,419.579987,414.179993,416.980011,416.980011,16946522
2016-03-24,416.980011,417.679993,412.880005,414.739990,414.739990,16210672
2016-03-25,414.739990,417.299988,412.410004,415.709991,415.709991,14431200
2016-03-26,415.709991,417.709991,413.929993,416.510010,416.510010,11696306
2016-03-27,416.510010,427.359985,415.500000,424.570007,424.570007,26137150
2016-03-27,424.570007,425.359985,419.700012,422.209991,422.209991,18410749
2016-03-28,422.209991,424.529999,406.359985,415.000000,415.000000,28765857
2016-03-29,415.000000,416.220001,408.399994,412.440002,412.440002,17890792
2016-03-30,412.440002,417.160004,411.450012,415.660004,415.660004,17407273
2016-03-31,415.660004,416.859985,412.790009,415.640015,415.640015,15852511
2016-04-01,415.640015,420.089996,415.089996,418.510010,418.510010,13137339
2016-04-02,418.510010,420.179993,416.950012,419.059998,419.059998,9591214
2016-04-03,419.059998,420.390015,416.209991,419.329987,419.329987,14031939
2016-04-04,419.329987,423.670013,417.950012,422.070007,422.070007,17260368
2016-04-05,422.070007,422.809998,419.540009,421.260010,421.260010,13836754
2016-04-06,421.260010,422.029999,417.940002,420.140015,420.140015,15200495
2016-04-07,420.140015,423.510010,415.500000,417.690002,417.690002,19810838
2016-04-08,417.690002,418.850006,412.390015,418.049988,418.049988,12291880
2016-04-09,418.049988,421.630005,416.690002,420.250000,420.250000,9806327
2016-04-10,420.250000,422.350006,418.109985,421.429993,421.429993,15374195
2016-04-11,421.429993,426.690002,420.700012,424.739990,424.739990,24580503
2016-04-12,424.739990,426.579987,421.410004,423.470001,423.470001,16183793
2016-04-13,423.470001,425.440002,421.839996,424.019989,424.019989,13038970
2016-04-14,424.019989,429.489990,423.250000,428.670013,428.670013,23214560
2016-04-15,428.670013,432.000000,426.839996,430.049988,430.049988,12517265
2016-04-16,430.049988,430.619995,423.790009,426.260010,426.260010,10980868
2016-04-17,426.260010,429.070007,424.350006,427.690002,427.690002,13951524
2016-04-18,427.690002,436.070007,426.839996,434.920013,434.920013,19713466
2016-04-19,434.920013,442.859985,432.510010,441.160004,441.160004,32655415
2016-04-20,441.160004,450.799988,439.529999,449.339996,449.339996,28168774
2016-04-21,449.339996,450.190002,441.899994,445.279999,445.279999,22225157
2016-04-22,445.279999,451.480011,443.070007,450.079987,450.079987,18998211
2016-04-23,450.079987,461.779999,447.890015,457.559998,457.559998,33984269
2016-04-24,457.559998,466.230011,451.790009,461.730011,461.730011,37614684
2016-04-25,461.730011,468.859985,459.230011,466.000000,466.000000,31451239
2016-04-26,466.000000,467.869995,444.619995,447.010010,447.010010,41539684
2016-04-27,447.010010,450.100006,433.899994,448.480011,448.480011,36369788
2016-04-28,448.480011,456.309998,445.220001,454.980011,454.980011,20264761
2016-04-29,454.980011,456.859985,446.649994,448.529999,448.529999,15994805
2016-04-30,448.529999,454.209991,447.519989,452.239990,452.239990,9838490
2016-05-01,452.239990,453.869995,440.209991,444.179993,444.179993,32863011
2016-05-02,444.179993,451.540009,441.549988,450.269989,450.269989,22292253
2016-05-03,450.269989,450.869995,444.220001,445.799988,445.799988,17676609
2016-05-04,445.799988,449.190002,444.350006,448.079987,448.079987,18765369
2016-05-05,448.079987,461.480011,445.720001,459.559998,459.559998,31122708
2016-05-06,459.559998,460.609985,454.600006,458.459991,458.459991,14247601
2016-05-07,458.459991,460.179993,454.940002,457.869995,457.869995,12689581
2016-05-08,457.869995,464.179993,455.380005,460.440002,460.440002,22322043
2016-05-09,460.440002,462.140015,446.809998,449.359985,449.359985,27247925
2016-05-10,449.359985,456.149994,449.589996,452.500000,452.500000,18137209
2016-05-11,452.500000,455.339996,448.399994,454.429993,454.429993,22252919
2016-05-12,454.429993,457.220001,451.489990,455.410004,455.410004,14768796
2016-05-13,455.410004,457.739990,453.579987,456.440002,456.440002,9319128
2016-05-14,456.440002,460.279999,455.000000,458.109985,458.109985,9745309
2016-05-15,458.109985,459.570007,450.730011,454.869995,454.869995,16731954
2016-05-16,454.869995,456.299988,451.709991,453.250000,453.250000,15741822
2016-05-17,453.250000,456.649994,452.350006,454.220001,454.220001,14884550
2016-05-18,454.220001,455.190002,441.119995,442.660004,442.660004,26626097
2016-05-19,442.660004,447.760010,435.420013,442.109985,442.109985,21415312
2016-05-20,442.109985,445.239990,439.730011,443.640015,443.640015,10213550
2016-05-21,443.640015,444.239990,436.940002,439.619995,439.619995,12691382
2016-05-22,439.619995,444.989990,438.239990,443.690002,443.690002,15885933
2016-05-23,443.690002,447.899994,442.019989,446.109985,446.109985,14837671
2016-05-24,446.109985,451.209991,445.350006,449.779999,449.779999,16954105
2016-05-25,449.779999,454.250000,447.670013,453.299988,453.299988,17093327
2016-05-26,453.299988,479.220001,452.709991,474.049988,474.049988,63894987
2016-05-27,474.049988,531.760010,467.049988,524.219971,524.219971,75400711
2016-05-28,524.219971,548.039978,493.220001,516.049988,516.049988,80753301
2016-05-29,516.049988,544.179993,512.809998,532.260010,532.260010,41433165
2016-05-30,532.260010,546.919983,513.150024,528.919983,528.919983,60896411
2016-05-31,528.919983,542.260010,521.299988,537.400024,537.400024,38742660
2016-06-01,537.400024,541.549988,530.469971,537.099976,537.099976,28380698
2016-06-02,537.099976,573.719971,534.340027,567.030029,567.030029,59464310
2016-06-03,567.030029,592.679993,560.869995,571.950012,571.950012,50353517
2016-06-04,571.950012,583.640015,567.770020,574.909973,574.909973,37233994
2016-06-05,574.909973,586.729980,571.669983,583.580017,583.580017,37131086
2016-06-06,583.580017,591.320007,543.630005,575.580017,575.580017,49082472
2016-06-07,575.580017,582.440002,567.780029,580.510010,580.510010,28706216
2016-06-08,580.510010,580.710022,569.260010,574.690002,574.690002,28010575
2016-06-09,574.690002,579.260010,571.140015,577.890015,577.890015,26290866
2016-06-10,577.890015,592.609985,576.289978,591.599976,591.599976,24790441
2016-06-11,591.599976,683.849976,592.789978,666.549988,666.549988,139684630
2016-06-12,666.549988,718.239990,652.780029,700.070007,700.070007,149442548
2016-06-13,700.070007,702.520020,654.690002,685.140015,685.140015,92458349
2016-06-14,685.140015,695.070007,670.450012,690.770020,690.770020,53863568
2016-06-15,690.770020,769.729980,687.429993,761.210022,761.210022,169704647
2016-06-16,761.210022,771.890015,704.210022,743.900024,743.900024,160302360
2016-06-17,743.900024,776.039978,727.130005,753.770020,753.770020,91056993
2016-06-18,753.770020,765.099976,740.380005,761.039978,761.039978,45805980
2016-06-19,761.039978,764.599976,717.409973,733.969971,733.969971,83637617
2016-06-20,733.969971,732.229980,626.049988,667.380005,667.380005,166828425
2016-06-21,667.380005,677.799988,586.599976,590.559998,590.559998,129550795
2016-06-22,590.559998,629.549988,539.280029,620.840027,620.840027,154289129
2016-06-23,620.840027,687.390015,616.409973,656.890015,656.890015,128990817
2016-06-24,656.890015,688.099976,640.789978,663.520020,663.520020,67442141
2016-06-25,663.520020,665.190002,609.900024,625.409973,625.409973,56403088
2016-06-26,625.409973,650.340027,615.219971,644.659973,644.659973,63747137
2016-06-27,644.659973,659.270020,634.260010,644.890015,644.890015,49673830
2016-06-28,644.890015,645.909973,621.760010,636.539978,636.539978,50898093
2016-06-29,636.539978,673.039978,631.239990,670.020020,670.020020,58215062
2016-06-30,670.020020,685.109985,661.090027,674.570007,674.570007,62394480
2016-07-01,674.570007,700.460022,671.460022,698.059998,698.059998,46555796
2016-07-02,698.059998,701.489990,644.609985,661.640015,661.640015,66591456
2016-07-03,661.640015,679.030029,644.039978,675.159973,675.159973,42756935
2016-07-04,675.159973,679.190002,657.309998,663.669983,663.669983,36687264
2016-07-05,663.669983,678.390015,662.239990,672.700012,672.700012,31708100
2016-07-06,672.700012,676.190002,604.950012,635.250000,635.250000,97639342
2016-07-07,635.250000,663.429993,630.169983,662.780029,662.780029,49243011
2016-07-08,662.780029,663.489990,620.679993,651.830017,651.830017,62061207
2016-07-09,651.830017,651.979980,636.799988,647.109985,647.109985,18955766
2016-07-10,647.109985,657.469971,639.969971,646.710022,646.710022,29925667
2016-07-11,646.710022,673.190002,644.559998,670.559998,670.559998,44047499
2016-07-12,670.559998,672.020020,656.039978,661.150024,661.150024,41791464
2016-07-13,661.150024,661.880005,646.309998,657.250000,657.250000,31748496
2016-07-14,657.250000,667.460022,656.500000,664.200012,664.200012,23817856
2016-07-15,664.200012,665.409973,655.719971,660.690002,660.690002,13557557
2016-07-16,660.690002,680.940002,660.130005,676.330017,676.330017,31614610
2016-07-17,676.330017,680.419983,664.609985,670.380005,670.380005,28810844
2016-07-18,670.380005,673.239990,663.630005,671.099976,671.099976,20401885
2016-07-19,671.099976,672.289978,659.510010,664.400024,664.400024,25075066
2016-07-20,664.400024,666.510010,657.820007,664.619995,664.619995,21351309
2016-07-21,664.619995,669.440002,645.690002,651.109985,651.109985,43283429
2016-07-22,651.109985,658.169983,647.979980,655.159973,655.159973,19544654
2016-07-23,655.159973,664.210022,651.030029,659.289978,659.289978,19642346
2016-07-24,659.289978,662.510010,651.080017,654.000000,654.000000,22564554
2016-07-25,654.000000,657.760010,643.489990,654.380005,654.380005,32177578
2016-07-26,654.380005,659.080017,646.039978,654.539978,654.539978,19568531
2016-07-27,654.539978,657.960022,650.809998,654.130005,654.130005,18452583
2016-07-28,654.130005,657.400024,650.989990,655.429993,655.429993,17757920
2016-07-29,655.429993,657.549988,652.059998,654.739990,654.739990,12721755
2016-07-30,654.739990,654.919983,621.419983,621.869995,621.869995,39918066
2016-07-31,621.869995,627.890015,603.549988,607.000000,607.000000,41229298
2016-08-01,607.000000,613.750000,471.359985,513.429993,513.429993,75338595
2016-08-02,513.429993,573.059998,514.090027,566.440002,566.440002,47170751
2016-08-03,566.440002,584.890015,559.500000,576.219971,576.219971,25725471
2016-08-04,576.219971,579.969971,565.809998,574.659973,574.659973,15992890
2016-08-05,574.659973,596.679993,565.330017,586.450012,586.450012,14676841
2016-08-06,586.450012,596.010010,580.869995,590.849976,590.849976,15491523
2016-08-07,590.849976,594.239990,585.409973,589.239990,589.239990,14726811
2016-08-08,589.239990,591.200012,581.099976,585.250000,585.250000,15304277
2016-08-09,585.250000,600.520020,580.869995,590.940002,590.940002,29376783
2016-08-10,590.940002,599.150024,585.390015,587.840027,587.840027,23640952
2016-08-11,587.840027,591.140015,582.200012,587.140015,587.140015,15009452
2016-08-12,587.140015,590.070007,582.809998,584.590027,584.590027,11357750
2016-08-13,584.590027,585.799988,559.929993,569.059998,569.059998,18970094
2016-08-14,569.059998,574.969971,559.280029,566.950012,566.950012,19218972
2016-08-15,566.950012,583.380005,563.380005,580.190002,580.190002,21634083
2016-08-16,580.190002,581.099976,568.659973,572.340027,572.340027,18886741
2016-08-17,572.340027,579.530029,570.830017,573.390015,573.390015,17509679
2016-08-18,573.390015,577.859985,566.250000,574.559998,574.559998,14701426
2016-08-19,574.559998,583.500000,572.280029,582.609985,582.609985,13416843
2016-08-20,582.609985,585.320007,577.840027,580.659973,580.659973,8294321
2016-08-21,580.659973,591.900024,577.130005,587.469971,587.469971,19658058
2016-08-22,587.469971,589.869995,578.609985,583.559998,583.559998,18772369
2016-08-23,583.559998,584.469971,576.820007,579.659973,579.659973,16337141
2016-08-24,579.659973,580.710022,570.809998,577.960022,577.960022,18885349
2016-08-25,577.960022,582.729980,575.830017,579.369995,579.369995,12329289
2016-08-26,579.369995,580.409973,567.250000,570.349976,570.349976,10747219
2016-08-27,570.349976,576.320007,569.210022,574.979980,574.979980,7377921
2016-08-28,574.979980,578.609985,571.380005,574.229980,574.229980,13760854
2016-08-29,574.229980,579.940002,572.510010,577.320007,577.320007,15895354
2016-08-30,577.320007,578.250000,571.690002,573.880005,573.880005,14338795
2016-08-31,573.880005,704.969971,569.369995,571.989990,571.989990,14860164
2016-09-01,571.989990,577.599976,569.299988,575.289978,575.289978,15315755
2016-09-02,575.289978,604.969971,572.640015,598.840027,598.840027,21055514
2016-09-03,598.840027,615.200012,590.780029,609.549988,609.549988,18646011
2016-09-04,609.549988,610.609985,598.770020,605.760010,605.760010,15369832
2016-09-05,605.760010,611.950012,603.549988,610.440002,610.440002,14864563
2016-09-06,610.440002,616.479980,606.239990,613.210022,613.210022,18429525
2016-09-07,613.210022,629.299988,611.250000,625.570007,625.570007,22710390
2016-09-08,625.570007,627.580017,617.320007,623.159973,623.159973,17710151
2016-09-09,623.159973,627.450012,621.070007,624.520020,624.520020,9600113
2016-09-10,624.520020,630.770020,592.789978,605.609985,605.609985,22467346
2016-09-11,605.609985,610.619995,603.030029,607.979980,607.979980,17058938
2016-09-12,607.979980,612.030029,604.869995,608.609985,608.609985,16850869
2016-09-13,608.609985,612.159973,606.390015,609.539978,609.539978,14878860
2016-09-14,609.539978,610.729980,605.099976,608.109985,608.109985,13892193
2016-09-15,608.109985,610.359985,605.150024,607.780029,607.780029,13353736
2016-09-16,607.780029,609.609985,604.520020,607.080017,607.080017,9724490
2016-09-17,607.080017,612.380005,605.219971,610.700012,610.700012,10004923
2016-09-18,610.700012,612.409973,606.989990,609.849976,609.849976,12981851
2016-09-19,609.849976,611.270020,605.929993,609.239990,609.239990,13809380
2016-09-20,609.239990,608.820007,591.690002,597.159973,597.159973,22059386
2016-09-21,597.159973,599.780029,592.830017,595.630005,595.630005,13463966
2016-09-22,595.630005,603.700012,594.109985,602.919983,602.919983,15567036
2016-09-23,602.919983,605.919983,600.500000,602.590027,602.590027,8196210
2016-09-24,602.590027,604.869995,598.349976,601.489990,601.489990,8038079
2016-09-25,601.489990,608.460022,598.169983,606.539978,606.539978,16700407
2016-09-26,606.539978,608.969971,601.729980,605.469971,605.469971,15534315
2016-09-27,605.469971,606.900024,602.619995,604.669983,604.669983,11485005
2016-09-28,604.669983,607.229980,602.010010,604.700012,604.700012,15403975
2016-09-29,604.700012,608.780029,602.250000,608.140015,608.140015,14534745
2016-09-30,608.140015,615.000000,607.070007,613.409973,613.409973,10415543
2016-10-01,613.409973,614.210022,607.669983,610.690002,610.690002,10096653
2016-10-02,610.690002,613.200012,608.469971,611.599976,611.599976,13462741
2016-10-03,611.599976,612.679993,606.500000,608.960022,608.960022,15300692
2016-10-04,608.960022,613.650024,607.979980,611.820007,611.820007,14360536
2016-10-05,611.820007,612.679993,608.539978,610.969971,610.969971,13276337
2016-10-06,610.969971,619.429993,609.119995,616.030029,616.030029,20167399
2016-10-07,616.030029,619.559998,614.880005,617.650024,617.650024,8467434
2016-10-08,617.650024,618.349976,613.010010,615.770020,615.770020,8320759
2016-10-09,615.770020,618.809998,612.760010,617.289978,617.289978,15597892
2016-10-10,617.289978,642.349976,615.599976,640.450012,640.450012,35367127
2016-10-11,640.450012,642.510010,632.190002,635.989990,635.989990,17240000
2016-10-12,635.989990,639.520020,632.250000,635.599976,635.599976,16387361
2016-10-13,635.599976,640.460022,630.659973,637.919983,637.919983,20114873
2016-10-14,637.919983,641.400024,635.059998,637.030029,637.030029,7970927
2016-10-15,637.030029,642.179993,636.390015,640.119995,640.119995,8306925
2016-10-16,640.119995,641.289978,634.890015,637.369995,637.369995,17742610
2016-10-17,637.369995,639.340027,632.229980,635.340027,635.340027,15725013
2016-10-18,635.340027,637.270020,624.090027,629.059998,629.059998,22379197
2016-10-19,629.059998,630.830017,625.479980,628.340027,628.340027,13252110
2016-10-20,628.340027,633.260010,627.580017,630.450012,630.450012,17836383
2016-10-21,630.450012,659.890015,629.719971,655.479980,655.479980,24154228
2016-10-22,655.479980,661.200012,648.780029,653.030029,653.030029,14418212
2016-10-23,653.030029,654.320007,645.679993,650.489990,650.489990,21726106
2016-10-24,650.489990,662.539978,647.650024,651.000000,651.000000,24179462
2016-10-25,651.000000,678.390015,651.390015,674.669983,674.669983,31949607
2016-10-26,674.669983,687.880005,672.260010,682.299988,682.299988,31862181
2016-10-27,682.299988,688.429993,678.630005,686.239990,686.239990,26829414
2016-10-28,686.239990,720.190002,685.219971,714.950012,714.950012,38351348
2016-10-29,714.950012,714.909973,689.510010,697.270020,697.270020,27793236
2016-10-31,697.270020,707.210022,682.169983,698.669983,698.669983,26687188
2016-11-01,698.669983,734.359985,695.200012,726.760010,726.760010,49453950
2016-11-02,726.760010,735.780029,718.140015,733.510010,733.510010,28452232
2016-11-03,733.510010,744.429993,670.400024,684.869995,684.869995,69067917
2016-11-04,684.869995,706.640015,681.270020,702.080017,702.080017,33762721
2016-11-05,702.080017,706.380005,694.030029,702.109985,702.109985,15554565
2016-11-06,702.109985,714.130005,697.630005,709.909973,709.909973,18363567
2016-11-07,709.909973,711.659973,698.349976,705.400024,705.400024,21797370
2016-11-08,705.400024,714.630005,700.960022,710.900024,710.900024,28262235
2016-11-09,710.900024,741.229980,707.130005,721.419983,721.419983,51548567
2016-11-10,721.419983,723.020020,707.309998,714.570007,714.570007,23931322
2016-11-11,714.570007,719.789978,711.669983,714.969971,714.969971,18386841
2016-11-12,714.969971,717.369995,701.080017,704.270020,704.270020,19677656
2016-11-13,704.270020,705.609985,685.010010,701.969971,701.969971,25249834
2016-11-14,701.969971,708.030029,696.109985,704.559998,704.559998,26613445
2016-11-15,704.559998,716.929993,697.909973,711.099976,711.099976,29562740
2016-11-16,711.099976,745.979980,708.140015,740.280029,740.280029,58304902
2016-11-17,740.280029,751.909973,730.080017,737.530029,737.530029,46942756
2016-11-18,737.530029,751.429993,730.950012,746.960022,746.960022,29666065
2016-11-19,746.960022,755.340027,737.440002,747.890015,747.890015,19276573
2016-11-20,747.890015,752.260010,712.770020,728.510010,728.510010,34876785
2016-11-21,728.510010,744.330017,726.549988,736.190002,736.190002,24010681
2016-11-22,736.190002,754.010010,730.619995,749.340027,749.340027,33225195
2016-11-23,749.340027,750.929993,731.340027,741.070007,741.070007,28258203
2016-11-24,741.070007,744.239990,726.190002,735.309998,735.309998,27531777
2016-11-25,735.309998,741.250000,728.969971,740.390015,740.390015,21299510
2016-11-26,740.390015,740.960022,725.619995,734.140015,734.140015,16682481
2016-11-27,734.140015,738.289978,727.109985,729.419983,729.419983,15735824
2016-11-28,729.419983,738.099976,727.739990,733.299988,733.299988,25153838
2016-11-29,733.299988,737.039978,727.780029,732.559998,732.559998,24030304
2016-11-30,732.559998,745.390015,730.570007,742.489990,742.489990,29210351
2016-12-01,742.489990,755.479980,741.080017,752.630005,752.630005,40690942
2016-12-02,752.630005,779.020020,752.250000,770.940002,770.940002,48893613
2016-12-03,770.940002,772.320007,755.809998,764.239990,764.239990,30234128
2016-12-04,764.239990,769.229980,758.799988,766.390015,766.390015,14755120
2016-12-05,766.390015,769.179993,746.010010,754.340027,754.340027,39082688
2016-12-06,754.340027,762.479980,750.909973,758.210022,758.210022,25497771
2016-12-07,758.210022,769.020020,754.270020,765.559998,765.559998,26755412
2016-12-08,765.559998,773.409973,761.169983,768.489990,768.489990,22208497
2016-12-09,768.489990,773.479980,765.030029,770.479980,770.479980,18722048
2016-12-10,770.479980,776.960022,769.190002,774.000000,774.000000,14049110
2016-12-11,774.000000,774.159973,763.000000,767.909973,767.909973,13269086
2016-12-12,767.909973,781.260010,767.859985,778.469971,778.469971,22442991
2016-12-13,778.469971,790.330017,767.770020,778.739990,778.739990,25894856
2016-12-14,778.739990,780.770020,771.010010,776.500000,776.500000,19326375
2016-12-15,776.500000,780.270020,773.119995,775.210022,775.210022,20452116
2016-12-16,775.210022,783.940002,773.309998,782.049988,782.049988,21650384
2016-12-17,782.049988,791.570007,779.359985,787.169983,787.169983,18648778
2016-12-18,787.169983,791.260010,783.799988,789.010010,789.010010,11525747
2016-12-19,789.010010,793.729980,786.309998,789.789978,789.789978,20238681
2016-12-20,789.789978,800.020020,787.119995,799.099976,799.099976,27406319
2016-12-21,799.099976,833.130005,795.979980,829.210022,829.210022,53411082
2016-12-22,829.210022,874.679993,828.869995,860.150024,860.150024,60511618
2016-12-23,860.150024,920.260010,858.039978,917.169983,917.169983,91802931
2016-12-24,917.169983,920.489990,880.789978,891.070007,891.070007,41576781
2016-12-25,891.070007,895.239990,851.419983,891.070007,891.070007,37173377
2016-12-26,891.070007,909.320007,885.880005,898.380005,898.380005,35002753
2016-12-27,898.380005,937.909973,893.380005,925.780029,925.780029,45966615
2016-12-28,925.780029,974.510010,925.489990,972.169983,972.169983,73811803
2016-12-29,972.169983,982.570007,949.229980,971.080017,971.080017,59226667
2016-12-30,971.080017,971.590027,927.400024,959.039978,959.039978,67449149
2016-12-31,959.039978,965.469971,942.400024,963.380005,963.380005,26379401
2017-01-01,963.380005,1001.609985,956.099976,995.440002,995.440002,40570922
2017-01-02,995.440002,1031.680054,990.200012,1017.049988,1017.049988,66038073
2017-01-03,1017.049988,1035.469971,1006.530029,1033.300049,1033.300049,56085870
2017-01-04,1033.300049,1148.540039,1022.320007,1135.410034,1135.410034,170584623
2017-01-05,1135.410034,1150.630005,874.530029,989.349976,989.349976,244839289
2017-01-06,989.349976,1027.420044,852.549988,886.159973,886.159973,179160668
2017-01-07,886.159973,900.859985,806.659973,888.869995,888.869995,113037531
2017-01-08,888.869995,936.130005,875.849976,900.859985,900.859985,70298340
2017-01-09,900.859985,910.469971,870.909973,899.780029,899.780029,55963281
2017-01-10,899.780029,911.320007,890.119995,904.369995,904.369995,48644106
2017-01-11,904.369995,917.650024,751.630005,785.429993,785.429993,160194109
2017-01-12,785.429993,828.210022,739.549988,810.109985,810.109985,93986701
2017-01-13,810.109985,835.049988,771.000000,824.830017,824.830017,72555875
2017-01-14,824.830017,838.900024,808.270020,819.630005,819.630005,36594482
2017-01-15,819.630005,826.429993,808.630005,821.169983,821.169983,20004735
2017-01-16,821.169983,836.659973,817.700012,827.340027,827.340027,27592899
2017-01-17,827.340027,906.380005,825.039978,899.659973,899.659973,72272727
2017-01-18,899.659973,913.669983,845.869995,872.030029,872.030029,61042392
2017-01-19,872.030029,905.280029,870.710022,895.210022,895.210022,52300814
2017-01-20,895.210022,901.489990,878.900024,892.909973,892.909973,34847130
2017-01-21,892.909973,928.929993,889.460022,919.840027,919.840027,37129176
2017-01-22,919.840027,938.380005,888.619995,918.840027,918.840027,44074299
2017-01-23,918.840027,927.979980,910.849976,921.460022,921.460022,30261054
2017-01-24,921.460022,925.609985,889.150024,893.750000,893.750000,53468911
2017-01-25,893.750000,905.700012,883.630005,894.409973,894.409973,34014866
2017-01-26,894.409973,919.320007,893.489990,915.559998,915.559998,30795685
2017-01-27,915.559998,922.559998,907.919983,918.010010,918.010010,28503144
2017-01-28,918.010010,921.890015,912.840027,918.510010,918.510010,13251844
2017-01-29,918.510010,922.400024,912.679993,914.549988,914.549988,10214368
2017-01-30,914.549988,922.349976,911.510010,920.729980,920.729980,17604172
2017-01-31,920.729980,967.450012,917.380005,965.489990,965.489990,51869216
2017-02-01,965.489990,986.570007,959.820007,982.429993,982.429993,44035816
2017-02-02,982.429993,1009.130005,973.500000,1003.969971,1003.969971,50633910
2017-02-03,1003.969971,1023.719971,989.210022,1013.020020,1013.020020,62431017
2017-02-04,1013.020020,1041.040039,1000.409973,1031.849976,1031.849976,40406542
2017-02-05,1031.849976,1033.660034,1004.049988,1016.109985,1016.109985,31669956
2017-02-06,1016.109985,1030.599976,1010.830017,1024.670044,1024.670044,32828350
2017-02-07,1024.670044,1054.099976,1019.869995,1049.560059,1049.560059,41318349
2017-02-08,1049.560059,1069.229980,1020.330017,1055.489990,1055.489990,68336320
2017-02-09,1055.489990,1073.030029,924.650024,978.960022,978.960022,145839317
2017-02-10,978.960022,1005.599976,947.020020,997.609985,997.609985,60639111
2017-02-11,997.609985,1014.320007,983.929993,1008.320007,1008.320007,28504495
2017-02-12,1008.320007,1007.820007,992.450012,996.520020,996.520020,14825023
2017-02-13,996.520020,1007.609985,975.099976,995.359985,995.359985,32785064
2017-02-14,995.359985,1013.799988,986.460022,1008.340027,1008.340027,39810076
2017-02-15,1008.340027,1010.929993,999.729980,1008.190002,1008.190002,23569549
2017-02-16,1008.190002,1040.280029,1007.390015,1031.930054,1031.930054,39114743
2017-02-17,1031.930054,1057.390015,1025.869995,1049.410034,1049.410034,47815360
2017-02-18,1049.410034,1063.209961,1044.680054,1052.280029,1052.280029,26856521
2017-02-19,1052.280029,1056.479980,1037.670044,1048.890015,1048.890015,18876881
2017-02-20,1048.890015,1081.780029,1040.989990,1077.560059,1077.560059,32959720
2017-02-21,1077.560059,1123.030029,1073.540039,1119.030029,1119.030029,62908569
2017-02-22,1119.030029,1132.250000,1094.829956,1120.459961,1120.459961,53647453
2017-02-23,1120.459961,1181.599976,1113.540039,1171.910034,1171.910034,75663167
2017-02-24,1171.910034,1211.739990,1092.410034,1176.489990,1176.489990,126978010
2017-02-25,1176.489990,1180.010010,1116.209961,1149.050049,1149.050049,53003830
2017-02-26,1149.050049,1177.469971,1130.609985,1171.579956,1171.579956,35750258
2017-02-27,1171.579956,1195.819946,1164.270020,1188.829956,1188.829956,42035366
2017-02-28,1188.829956,1208.219971,1175.750000,1189.270020,1189.270020,60371869
2017-03-01,1189.270020,1225.040039,1154.550049,1222.660034,1222.660034,61964760
2017-03-02,1222.660034,1286.979980,1211.959961,1255.469971,1255.469971,98040639
2017-03-03,1255.469971,1291.349976,1250.800049,1283.300049,1283.300049,85876262
2017-03-04,1283.300049,1285.780029,1228.729980,1264.319946,1264.319946,48597934
2017-03-05,1264.319946,1273.280029,1242.099976,1271.219971,1271.219971,32104972
2017-03-06,1271.219971,1280.609985,1261.000000,1277.010010,1277.010010,39591110
2017-03-07,1277.010010,1280.890015,1148.660034,1232.689941,1232.689941,108673876
2017-03-08,1232.689941,1242.040039,1136.880005,1146.969971,1146.969971,116342973
2017-03-09,1146.969971,1206.969971,1129.349976,1191.329956,1191.329956,70427061
2017-03-10,1191.329956,1330.420044,988.690002,1112.390015,1112.390015,223836041
2017-03-11,1112.390015,1202.689941,1104.780029,1179.219971,1179.219971,82387198
2017-03-12,1179.219971,1235.459961,1160.900024,1225.109985,1225.109985,53441762
2017-03-13,1225.109985,1245.630005,1205.609985,1238.189941,1238.189941,74376298
2017-03-14,1238.189941,1255.520020,1218.380005,1243.140015,1243.140015,56058617
2017-03-15,1243.140015,1256.949951,1236.430054,1253.430054,1253.430054,54486699
2017-03-16,1253.430054,1260.239990,1118.959961,1172.880005,1172.880005,159409024
2017-03-17,1172.880005,1174.900024,1063.479980,1071.709961,1071.709961,183879768
2017-03-18,1071.709961,1103.609985,940.179993,971.380005,971.380005,212772055
2017-03-19,971.380005,1063.670044,967.309998,1022.599976,1022.599976,108128237
2017-03-20,1022.599976,1057.500000,1005.049988,1047.510010,1047.510010,63833143
2017-03-21,1047.510010,1125.530029,1043.869995,1121.290039,1121.290039,101051998
2017-03-22,1121.290039,1121.880005,997.780029,1044.719971,1044.719971,120730492
2017-03-23,1044.719971,1062.790039,1022.020020,1035.030029,1035.030029,58898141
2017-03-24,1035.030029,1038.380005,927.349976,939.700012,939.700012,130042865
2017-03-25,939.700012,995.960022,890.429993,966.299988,966.299988,118395054
2017-03-26,966.299988,1004.320007,946.650024,969.440002,969.440002,83255983
2017-03-26,969.440002,1048.849976,961.799988,1045.140015,1045.140015,92332221
2017-03-27,1045.140015,1068.410034,1015.450012,1044.420044,1044.420044,83567551
2017-03-28,1044.420044,1058.660034,1008.340027,1041.900024,1041.900024,71261535
2017-03-29,1041.900024,1052.660034,1020.929993,1037.910034,1037.910034,77633883
2017-03-30,1037.910034,1088.199951,1035.180054,1079.109985,1079.109985,96543920
2017-03-31,1079.109985,1103.739990,1067.469971,1086.119995,1086.119995,55020078
2017-04-01,1086.119995,1109.479980,1074.209961,1097.400024,1097.400024,77853933
2017-04-02,1097.400024,1157.869995,1095.550049,1147.560059,1147.560059,111870807
2017-04-03,1147.560059,1161.189941,1122.150024,1141.770020,1141.770020,81164094
2017-04-04,1141.770020,1143.839966,1110.060059,1129.869995,1129.869995,78335573
2017-04-05,1129.869995,1201.550049,1130.510010,1188.699951,1188.699951,108182158
2017-04-06,1188.699951,1201.229980,1173.180054,1190.489990,1190.489990,71184485
2017-04-07,1190.489990,1198.219971,1166.650024,1180.780029,1180.780029,39393003
2017-04-08,1180.780029,1215.099976,1173.989990,1204.339966,1204.339966,54498333
2017-04-09,1204.339966,1214.869995,1194.810059,1206.709961,1206.709961,48473680
2017-04-10,1206.709961,1229.569946,1195.760010,1220.739990,1220.739990,45563707
2017-04-11,1220.739990,1225.459961,1207.359985,1212.530029,1212.530029,54699396
2017-04-12,1212.530029,1218.660034,1150.290039,1176.199951,1176.199951,78456422
2017-04-13,1176.199951,1195.400024,1162.160034,1177.329956,1177.329956,56129576
2017-04-14,1177.329956,1194.849976,841.530029,1176.989990,1176.989990,33877537
2017-04-15,1176.989990,1187.969971,1166.739990,1176.800049,1176.800049,22538918
2017-04-16,1176.800049,1202.969971,1172.810059,1194.010010,1194.010010,56095607
2017-04-17,1194.010010,1213.880005,1191.140015,1206.089966,1206.089966,64900219
2017-04-18,1206.089966,1218.209961,1194.079956,1215.199951,1215.199951,53034357
2017-04-19,1215.199951,1246.640015,1210.670044,1238.089966,1238.089966,69223360
2017-04-20,1238.089966,1256.969971,1235.560059,1249.640015,1249.640015,52498296
2017-04-21,1249.640015,1256.969971,1215.780029,1240.890015,1240.890015,55776932
2017-04-22,1240.890015,1256.229980,1223.060059,1249.140015,1249.140015,54224355
2017-04-23,1249.140015,1256.359985,1234.859985,1248.180054,1248.180054,49281629
2017-04-24,1248.180054,1272.619995,1244.209961,1264.310059,1264.310059,56659016
2017-04-25,1264.310059,1309.199951,1263.000000,1286.630005,1286.630005,77649710
2017-04-26,1286.630005,1346.790039,1285.300049,1332.910034,1332.910034,83319636
2017-04-27,1332.910034,1356.150024,1287.619995,1329.619995,1329.619995,104536476
2017-04-28,1329.619995,1343.689941,1314.150024,1336.280029,1336.280029,55982468
2017-04-29,1336.280029,1358.939941,1309.660034,1351.910034,1351.910034,55470285
2017-04-30,1351.910034,1448.680054,1342.780029,1415.810059,1415.810059,144414038
2017-05-01,1415.810059,1471.140015,1394.829956,1445.930054,1445.930054,103342244
2017-05-02,1445.930054,1496.390015,1424.050049,1485.550049,1485.550049,122551707
2017-05-03,1485.550049,1609.839966,1437.109985,1516.760010,1516.760010,213084949
2017-05-04,1516.760010,1588.109985,1485.010010,1507.770020,1507.770020,188015771
2017-05-05,1507.770020,1560.420044,1503.930054,1545.290039,1545.290039,92747185
2017-05-06,1545.290039,1572.890015,1495.180054,1554.449951,1554.449951,111708072
2017-05-07,1554.449951,1667.670044,1552.859985,1664.469971,1664.469971,174687869
2017-05-08,1664.469971,1757.390015,1619.969971,1697.500000,1697.500000,219169486
2017-05-09,1697.500000,1766.180054,1664.989990,1752.310059,1752.310059,156203600
2017-05-10,1752.310059,1864.760010,1741.540039,1819.290039,1819.290039,198829123
2017-05-11,1819.290039,1822.510010,1641.180054,1686.390015,1686.390015,192159873
2017-05-12,1686.390015,1770.500000,1594.589966,1763.739990,1763.739990,128390095
2017-05-13,1763.739990,1802.750000,1736.130005,1772.550049,1772.550049,72874378
2017-05-14,1772.550049,1776.650024,1656.810059,1708.920044,1708.920044,138499150
2017-05-15,1708.920044,1752.550049,1653.719971,1729.339966,1729.339966,130379207
2017-05-16,1729.339966,1842.829956,1703.969971,1801.300049,1801.300049,170954154
2017-05-17,1801.300049,1980.489990,1791.119995,1880.989990,1880.989990,135901905
2017-05-18,1880.989990,1969.699951,1875.280029,1962.000000,1962.000000,191523926
2017-05-19,1962.000000,2048.449951,1944.400024,2040.180054,2040.180054,179346919
2017-05-20,2040.180054,2094.939941,1980.069946,2044.189941,2044.189941,161036810
2017-05-21,2044.189941,2264.760010,1998.609985,2124.409912,2124.409912,373482496
2017-05-22,2124.409912,2286.300049,2110.780029,2272.580078,2272.580078,251969081
2017-05-23,2272.580078,2496.979980,2263.290039,2445.280029,2445.280029,353734030
2017-05-24,2445.280029,2781.760010,2210.479980,2307.219971,2307.219971,622139030
2017-05-25,2306.959961,2616.520020,2051.449951,2244.889893,2244.889893,441342711
2017-05-26,2244.889893,2322.370117,1868.560059,2052.429932,2052.429932,446034004
2017-05-27,2052.429932,2300.520020,2051.070068,2189.020020,2189.020020,266766116
2017-05-28,2189.020020,2337.350098,2117.340088,2278.209961,2278.209961,204101576
2017-05-29,2278.209961,2329.260010,2147.100098,2192.550049,2192.550049,270069146
2017-05-30,2192.550049,2330.620117,2168.370117,2303.340088,2303.340088,261223035
2017-05-31,2303.340088,2460.840088,2303.340088,2412.649902,2412.649902,290070431
2017-06-01,2412.649902,2493.969971,2385.590088,2492.600098,2492.600098,199765372
2017-06-02,2492.600098,2582.770020,2449.949951,2545.429932,2545.429932,177168595
2017-06-03,2545.429932,2559.790039,2478.179932,2524.060059,2524.060059,149060810
2017-06-04,2524.060059,2705.379883,2523.919922,2704.959961,2704.959961,225611887
2017-06-05,2704.959961,2931.239990,2699.679932,2870.500000,2870.500000,538772473
2017-06-06,2870.500000,2880.949951,2626.560059,2691.510010,2691.510010,340329903
2017-06-07,2691.510010,2808.409912,2623.610107,2798.780029,2798.780029,260898606
2017-06-08,2798.780029,2852.070068,2786.070068,2811.429932,2811.429932,189237110
2017-06-09,2811.429932,2914.189941,2807.360107,2900.250000,2900.250000,246869682
2017-06-10,2900.250000,2977.860107,2867.250000,2973.449951,2973.449951,241516660
2017-06-11,2973.449951,2985.060059,2483.629883,2656.770020,2656.770020,585158909
2017-06-12,2656.770020,2784.770020,2647.439941,2712.989990,2712.989990,314476276
2017-06-13,2712.989990,2803.719971,2348.989990,2467.270020,2467.270020,448294279
2017-06-14,2467.270020,2521.600098,2125.560059,2442.459961,2442.459961,606264366
2017-06-15,2442.459961,2536.419922,2335.280029,2508.580078,2508.580078,286630757
2017-06-16,2508.580078,2690.709961,2454.810059,2655.100098,2655.100098,246698591
2017-06-17,2655.100098,2676.040039,2488.590088,2539.560059,2539.560059,235239296
2017-06-18,2539.560059,2617.750000,2518.780029,2616.820068,2616.820068,210372750
2017-06-19,2616.820068,2800.479980,2613.979980,2754.379883,2754.379883,300034010
2017-06-20,2754.379883,2804.409912,2624.350098,2677.620117,2677.620117,313234721
2017-06-21,2677.620117,2757.320068,2623.169922,2722.840088,2722.840088,210318780
2017-06-22,2722.840088,2759.659912,2699.479980,2710.370117,2710.370117,155303414
2017-06-23,2710.370117,2741.560059,2540.350098,2590.050049,2590.050049,228007287
2017-06-24,2590.050049,2660.659912,2472.370117,2541.620117,2541.620117,220679135
2017-06-25,2541.620117,2584.750000,2327.260010,2446.050049,2446.050049,401912134
2017-06-26,2446.050049,2585.060059,2309.629883,2583.750000,2583.750000,381517099
2017-06-27,2583.750000,2616.949951,2490.110107,2577.739990,2577.739990,279792448
2017-06-28,2577.739990,2605.860107,2526.510010,2558.370117,2558.370117,191733499
2017-06-29,2558.370117,2576.280029,2469.540039,2480.610107,2480.610107,183878856
2017-06-30,2480.610107,2529.620117,2387.469971,2424.610107,2424.610107,160661673
2017-07-01,2424.610107,2555.340088,2375.860107,2536.459961,2536.459961,165839565
2017-07-02,2536.459961,2617.479980,2506.300049,2572.469971,2572.469971,212244951
2017-07-03,2572.469971,2658.729980,2569.989990,2617.320068,2617.320068,210433639
2017-07-04,2617.320068,2642.739990,2562.040039,2627.860107,2627.860107,232257106
2017-07-05,2627.860107,2634.840088,2581.800049,2614.239990,2614.239990,156558009
2017-07-06,2614.239990,2617.479980,2484.729980,2513.879883,2513.879883,229168229
2017-07-07,2513.879883,2568.729980,2480.620117,2564.860107,2564.860107,136973389
2017-07-08,2564.860107,2576.729980,2509.649902,2511.429932,2511.429932,99506518
2017-07-09,2511.429932,2530.340088,2271.790039,2344.020020,2344.020020,297270301
2017-07-10,2344.020020,2412.750000,2265.479980,2324.290039,2324.290039,341998621
2017-07-11,2324.290039,2424.820068,2262.080078,2403.090088,2403.090088,257095280
2017-07-12,2403.090088,2436.659912,2334.959961,2362.439941,2362.439941,208630220
2017-07-13,2362.439941,2370.530029,2165.360107,2234.169922,2234.169922,257704533
2017-07-14,2234.169922,2237.129883,1974.030029,1975.079956,1975.079956,320719096
2017-07-15,1975.079956,2044.410034,1808.989990,1914.089966,1914.089966,364287861
2017-07-16,1914.089966,2233.830078,1913.790039,2233.389893,2233.389893,368366495
2017-07-17,2233.389893,2400.739990,2164.590088,2320.229980,2320.229980,465220151
2017-07-18,2320.229980,2412.379883,2243.129883,2282.580078,2282.580078,357639189
2017-07-19,2282.580078,2932.810059,2282.110107,2866.020020,2866.020020,807416890
2017-07-20,2866.020020,2873.959961,2622.540039,2675.080078,2675.080078,529154789
2017-07-21,2675.080078,2876.709961,2658.590088,2836.530029,2836.530029,341992860
2017-07-22,2836.530029,2856.669922,2675.649902,2756.610107,2756.610107,299869260
2017-07-23,2756.610107,2798.889893,2715.689941,2763.419922,2763.419922,229047365
2017-07-24,2763.419922,2779.080078,2472.620117,2582.580078,2582.580078,534765380
2017-07-25,2582.580078,2631.729980,2441.540039,2559.209961,2559.209961,340465234
2017-07-26,2559.209961,2712.919922,2547.739990,2691.879883,2691.879883,269880857
2017-07-27,2691.879883,2843.780029,2683.590088,2806.750000,2806.750000,383479795
2017-07-28,2806.750000,2812.129883,2699.419922,2733.500000,2733.500000,230818894
2017-07-29,2733.500000,2773.060059,2621.679932,2766.489990,2766.489990,222933516
2017-07-30,2766.489990,2916.300049,2723.050049,2883.270020,2883.270020,254836601
2017-07-31,2883.270020,2946.020020,2659.620117,2746.989990,2746.989990,341216428
2017-08-01,2746.989990,2773.800049,2668.870117,2720.530029,2720.530029,222534344
2017-08-02,2720.530029,2822.879883,2717.620117,2809.989990,2809.989990,188517085
2017-08-03,2809.989990,2892.669922,2779.510010,2878.489990,2878.489990,195800289
2017-08-04,2878.489990,3344.010010,2875.909912,3262.800049,3262.800049,503737620
2017-08-05,3262.800049,3295.070068,3166.520020,3232.030029,3232.030029,196484496
2017-08-06,3232.030029,3425.129883,3198.510010,3401.909912,3401.909912,294021645
2017-08-07,3401.909912,3494.870117,3357.149902,3429.379883,3429.379883,366169429
2017-08-08,3429.379883,3437.149902,3251.030029,3348.790039,3348.790039,324058681
2017-08-09,3348.790039,3453.840088,3322.919922,3425.669922,3425.669922,242024460
2017-08-10,3425.669922,3706.479980,3409.790039,3654.370117,3654.370117,345135492
2017-08-11,3654.370117,3967.260010,3611.360107,3871.620117,3871.620117,469532325
2017-08-12,3871.620117,4189.419922,3847.310059,4062.600098,4062.600098,638917500
2017-08-13,4062.600098,4336.709961,3978.949951,4327.939941,4327.939941,540927757
2017-08-14,4327.939941,4436.479980,3837.129883,4161.660156,4161.660156,872840682
2017-08-15,4161.660156,4398.060059,3938.620117,4387.399902,4387.399902,472960334
2017-08-16,4387.399902,4487.500000,4194.100098,4278.919922,4278.919922,554232802
2017-08-17,4278.919922,4362.729980,3978.280029,4105.370117,4105.370117,603898315
2017-08-18,4105.370117,4189.680176,3957.459961,4150.450195,4150.450195,462723151
2017-08-19,4150.450195,4182.290039,4034.399902,4066.600098,4066.600098,288193446
2017-08-20,4066.600098,4097.250000,3966.929932,4005.100098,4005.100098,365174045
2017-08-21,4005.100098,4142.680176,3612.209961,4089.699951,4089.699951,659657838
2017-08-22,4089.699951,4255.620117,4070.489990,4141.089844,4141.089844,402340258
2017-08-23,4141.089844,4364.109863,4111.709961,4318.350098,4318.350098,305373477
2017-08-24,4318.350098,4461.709961,4292.629883,4364.410156,4364.410156,362283252
2017-08-25,4364.410156,4379.279785,4263.279785,4352.299805,4352.299805,199403922
2017-08-26,4352.299805,4408.180176,4321.120117,4345.750000,4345.750000,185180843
2017-08-27,4345.750000,4403.129883,4195.229980,4390.310059,4390.310059,325285703
2017-08-28,4390.310059,4647.830078,4350.220215,4597.310059,4597.310059,455467850
2017-08-29,4597.310059,4644.060059,4491.790039,4583.020020,4583.020020,313466398
2017-08-30,4583.020020,4765.069824,4580.129883,4735.109863,4735.109863,338981145
2017-08-31,4735.109863,4925.229980,4690.169922,4921.850098,4921.850098,491140364
2017-09-01,4921.850098,4976.520020,4448.640137,4573.799805,4573.799805,747713818
2017-09-02,4573.799805,4719.779785,4397.740234,4612.919922,4612.919922,470135795
2017-09-03,4612.919922,4621.009766,4098.580078,4267.450195,4267.450195,737216060
2017-09-04,4267.450195,4496.669922,4004.620117,4409.080078,4409.080078,673846827
2017-09-05,4409.080078,4660.040039,4401.529785,4618.709961,4618.709961,504717245
2017-09-06,4618.709961,4690.549805,4493.200195,4635.600098,4635.600098,324939872
2017-09-07,4635.600098,4699.589844,4130.879883,4326.450195,4326.450195,786819863
2017-09-08,4326.450195,4402.149902,4185.330078,4335.129883,4335.129883,332195251
2017-09-09,4335.129883,4338.080078,4032.149902,4245.890137,4245.890137,451244396
2017-09-10,4245.890137,4364.419922,4134.620117,4217.899902,4217.899902,375254125
2017-09-11,4217.899902,4387.759766,4074.969971,4158.919922,4158.919922,453402207
2017-09-12,4158.919922,4174.580078,3752.010010,3870.290039,3870.290039,728385231
2017-09-13,3870.290039,3930.689941,3218.979980,3243.080078,3243.080078,1118258889
2017-09-14,3243.080078,3824.429932,2979.879883,3713.760010,3713.760010,1519153953
2017-09-15,3713.760010,3893.669922,3551.830078,3698.919922,3698.919922,627559216
2017-09-16,3698.919922,3796.560059,3485.830078,3689.610107,3689.610107,351250484
2017-09-17,3689.610107,4122.750000,3689.000000,4100.279785,4100.279785,586938661
2017-09-18,4100.279785,4120.709961,3852.219971,3907.959961,3907.959961,488897829
2017-09-19,3907.959961,4053.040039,3846.760010,3882.159912,3882.159912,342438072
2017-09-20,3882.159912,3912.790039,3576.540039,3617.270020,3617.270020,543570164
2017-09-21,3617.270020,3753.510010,3505.810059,3600.830078,3600.830078,414612501
2017-09-22,3600.830078,3813.389893,3563.179932,3788.020020,3788.020020,253370774
2017-09-23,3788.020020,3790.889893,3633.879883,3667.520020,3667.520020,183852135
2017-09-24,3667.520020,3971.500000,3665.669922,3932.830078,3932.830078,386674961
2017-09-25,3932.830078,3982.310059,3858.750000,3892.699951,3892.699951,248481868
2017-09-26,3892.699951,4232.350098,3882.080078,4212.200195,4212.200195,480358673
2017-09-27,4212.200195,4274.640137,4112.879883,4195.649902,4195.649902,386909537
2017-09-28,4195.649902,4237.509766,4030.370117,4172.790039,4172.790039,404599756
2017-09-29,4172.790039,4383.270020,4164.250000,4360.620117,4360.620117,290796939
2017-09-30,4360.620117,4412.620117,4258.319824,4403.089844,4403.089844,262485153
2017-10-01,4403.089844,4477.379883,4364.669922,4401.319824,4401.319824,314621927
2017-10-02,4401.319824,4435.990234,4230.729980,4314.180176,4314.180176,353046057
2017-10-03,4314.180176,4355.290039,4183.569824,4218.660156,4218.660156,272424730
2017-10-04,4218.660156,4365.759766,4143.350098,4321.439941,4321.439941,271914958
2017-10-05,4321.439941,4422.149902,4296.930176,4371.939941,4371.939941,269878225
2017-10-06,4371.939941,4472.919922,4319.479980,4435.810059,4435.810059,176332039
2017-10-07,4435.810059,4622.870117,4419.359863,4611.700195,4611.700195,323063950
2017-10-08,4611.700195,4875.379883,4556.149902,4777.490234,4777.490234,518586828
2017-10-09,4777.490234,4930.000000,4722.810059,4763.359863,4763.359863,475717720
2017-10-10,4763.359863,4874.890137,4718.600098,4824.200195,4824.200195,338533507
2017-10-11,4824.200195,5432.629883,4814.979980,5432.620117,5432.620117,848641969
2017-10-12,5432.620117,5852.779785,5391.970215,5637.259766,5637.259766,1211469140
2017-10-13,5637.259766,5839.620117,5568.859863,5824.709961,5824.709961,434406119
2017-10-14,5824.709961,5862.689941,5448.220215,5688.140137,5688.140137,571166215
2017-10-15,5677.350098,5795.330078,5576.100098,5759.330078,5759.330078,349154669
2017-10-16,5759.250000,5773.319824,5521.089844,5598.580078,5598.580078,368658284
2017-10-17,5598.580078,5601.299805,5114.870117,5575.830078,5575.830078,654722509
2017-10-18,5576.709961,5737.410156,5517.620117,5698.649902,5698.649902,469774559
2017-10-19,5698.620117,6075.319824,5611.390137,5993.109863,5993.109863,729487923
2017-10-20,5993.109863,6187.200195,5874.540039,6006.649902,6006.649902,684989667
2017-10-21,6006.649902,6070.560059,5722.979980,5982.859863,5982.859863,618893096
2017-10-22,5982.859863,6048.979980,5644.220215,5903.609863,5903.609863,801148315
2017-10-23,5903.609863,5904.629883,5463.410156,5513.080078,5513.080078,811951129
2017-10-24,5513.080078,5747.959961,5375.640137,5734.000000,5734.000000,585738379
2017-10-25,5734.000000,5970.399902,5689.919922,5887.609863,5887.609863,547664553
2017-10-26,5887.620117,5997.830078,5692.319824,5764.560059,5764.560059,488283724
2017-10-27,5764.560059,5871.040039,5654.799805,5726.609863,5726.609863,305611140
2017-10-28,5726.609863,6295.430176,5679.370117,6147.520020,6147.520020,966990808
2017-10-30,6147.700195,6226.180176,6018.970215,6124.279785,6124.279785,481600502
2017-10-31,6124.279785,6467.200195,6090.830078,6451.240234,6451.240234,637838767
2017-11-01,6449.100098,6738.740234,6355.000000,6737.779785,6737.779785,869798619
2017-11-02,6737.779785,7339.910156,6737.770020,7024.810059,7024.810059,1663170039
2017-11-03,7024.810059,7445.620117,6938.930176,7152.120117,7152.120117,1120978013
2017-11-04,7146.979980,7492.240234,6957.839844,7363.799805,7363.799805,773371754
2017-11-05,7363.799805,7599.439941,7284.330078,7389.549805,7389.549805,789287755
2017-11-06,7389.549805,7429.700195,6934.729980,6959.229980,6959.229980,1148125488
2017-11-07,6959.270020,7222.370117,6957.799805,7102.750000,7102.750000,716798409
2017-11-08,7102.229980,7869.100098,7026.970215,7444.359863,7444.359863,1632547465
2017-11-09,7444.359863,7457.120117,7040.830078,7129.589844,7129.589844,915963933
2017-11-10,7129.589844,7318.970215,6406.049805,6565.799805,6565.799805,1513421266
2017-11-11,6565.799805,6821.500000,6197.870117,6339.859863,6339.859863,878096915
2017-11-12,6339.870117,6490.529785,5493.640137,5878.129883,5878.129883,1629165385
2017-11-13,5878.089844,6760.149902,5828.339844,6522.450195,6522.450195,1135256036
2017-11-14,6522.450195,6728.589844,6419.180176,6597.060059,6597.060059,634604991
2017-11-15,6597.060059,7330.060059,6596.939941,7283.220215,7283.220215,922959468
2017-11-16,7283.020020,7964.640137,7119.169922,7853.680176,7853.680176,1010130763
2017-11-17,7853.680176,8000.189941,7534.700195,7699.950195,7699.950195,917599923
2017-11-18,7699.950195,7857.520020,7458.899902,7780.910156,7780.910156,571121111
2017-11-19,7781.020020,8100.870117,7675.410156,8042.640137,8042.640137,541391321
2017-11-20,8042.640137,8294.120117,7947.279785,8244.690430,8244.690430,617354329
2017-11-21,8245.870117,8368.360352,7819.060059,8099.970215,8099.970215,938345413
2017-11-22,8099.919922,8304.370117,8091.629883,8234.549805,8234.549805,539697375
2017-11-23,8234.500000,8266.549805,8012.350098,8013.410156,8013.410156,555465146
2017-11-24,8013.379883,8332.940430,7900.169922,8200.799805,8200.799805,595710405
2017-11-25,8203.450195,8761.980469,8153.700195,8754.690430,8754.690430,718483679
2017-11-26,8754.620117,9474.620117,8746.559570,9318.419922,9318.419922,782499976
2017-11-27,9318.419922,9733.610352,9316.839844,9733.200195,9733.200195,1025175619
2017-11-28,9732.629883,9969.580078,9638.200195,9906.040039,9906.040039,865328615
2017-11-29,9906.040039,11417.839844,8938.700195,9837.860352,9837.860352,2418792360
2017-11-30,9848.049805,10689.059570,9023.769531,9946.759766,9946.759766,1836210107
2017-12-01,9947.080078,10942.799805,9420.929688,10861.469727,10861.469727,1353669597
2017-12-02,10861.469727,11175.230469,10715.549805,10912.730469,10912.730469,950474241
2017-12-03,10912.719727,11851.089844,10578.429688,11246.209961,11246.209961,1380012064
2017-12-04,11244.200195,11624.629883,10917.809570,11623.910156,11623.910156,1057859226
2017-12-05,11624.370117,11901.870117,11486.129883,11667.129883,11667.129883,1048839303
2017-12-06,11667.129883,13843.200195,11661.759766,13749.570313,13749.570313,2437037791
2017-12-07,13750.089844,16879.259766,13401.610352,16850.310547,16850.310547,4510225316
2017-12-08,16867.980469,17294.849609,13906.099609,16047.610352,16047.610352,4546014731
2017-12-09,16048.179688,16313.179688,13151.469727,14843.419922,14843.419922,2699876215
2017-12-10,14839.980469,15783.200195,13031.000000,15059.599609,15059.599609,2904037859
2017-12-11,15060.450195,17399.179688,15024.559570,16732.470703,16732.470703,2634267594
2017-12-12,16733.289063,17560.650391,16254.530273,17083.900391,17083.900391,2246138895
2017-12-13,17083.900391,17267.960938,15669.860352,16286.820313,16286.820313,2576055941
2017-12-14,16286.820313,16941.080078,16023.639648,16467.910156,16467.910156,1773813863
2017-12-15,16467.910156,17987.029297,16442.199219,17604.849609,17604.849609,2682351213
2017-12-16,17594.080078,19587.699219,17318.539063,19345.490234,19345.490234,2078806368
2017-12-17,19346.599609,19870.619141,18750.910156,19065.710938,19065.710938,2264650369
2017-12-18,19065.710938,19221.099609,18114.419922,18972.320313,18972.320313,2597510049
2017-12-19,18971.189453,19021.970703,16812.800781,17523.699219,17523.699219,3136709262
2017-12-20,17521.730469,17813.599609,15642.690430,16461.970703,16461.970703,3791752510
2017-12-21,16461.089844,17301.830078,14952.980469,15632.120117,15632.120117,2619295475
2017-12-22,15632.120117,15823.719727,10875.709961,13664.969727,13664.969727,6245731508
2017-12-23,13664.969727,15493.230469,13356.070313,14396.459961,14396.459961,2491903154
2017-12-24,14396.629883,14413.719727,12166.450195,13789.950195,13789.950195,2428437693
2017-12-25,13789.950195,14467.429688,13010.709961,13833.490234,13833.490234,1487888106
2017-12-26,13830.190430,16094.669922,13748.490234,15756.559570,15756.559570,2198577125
2017-12-27,15757.019531,16514.589844,14534.660156,15416.639648,15416.639648,2162831128
2017-12-28,15416.339844,15505.509766,13466.070313,14398.700195,14398.700195,2425912717
2017-12-29,14398.450195,15109.809570,13951.080078,14392.570313,14392.570313,1733583750
2017-12-30,14392.139648,14461.459961,11962.089844,12531.519531,12531.519531,2387311023
2017-12-31,12532.379883,14241.820313,12359.429688,13850.400391,13850.400391,1492142483
2018-01-01,13850.490234,13921.530273,12877.669922,13444.879883,13444.879883,1057521524
2018-01-02,13444.879883,15306.129883,12934.160156,14754.129883,14754.129883,1956783037
2018-01-03,14754.089844,15435.009766,14579.709961,15156.620117,15156.620117,1604206990
2018-01-04,15156.490234,15408.660156,14244.669922,15180.080078,15180.080078,1656714736
2018-01-05,15180.080078,17126.949219,14832.360352,16954.779297,16954.779297,2283988962
2018-01-06,16954.759766,17252.849609,16286.570313,17172.300781,17172.300781,1412703790
2018-01-07,17174.500000,17184.810547,15791.129883,16228.160156,16228.160156,1309532650
2018-01-08,16228.259766,16302.919922,13902.309570,14976.169922,14976.169922,2166366561
2018-01-09,14976.169922,15390.280273,14221.549805,14468.500000,14468.500000,1486802326
2018-01-10,14468.089844,14919.490234,13450.540039,14919.490234,14919.490234,2025083791
2018-01-11,14920.360352,14979.959961,12825.950195,13308.059570,13308.059570,2373494121
2018-01-12,13308.059570,14129.080078,12851.910156,13841.190430,13841.190430,1402292716
2018-01-13,13841.190430,14595.040039,13830.280273,14243.120117,14243.120117,1021352776
2018-01-14,14244.120117,14415.669922,13031.910156,13638.629883,13638.629883,1112590573
2018-01-15,13638.629883,14355.820313,13416.709961,13631.980469,13631.980469,1170462750
2018-01-16,13634.599609,13648.839844,10032.690430,11282.490234,11282.490234,3842651741
2018-01-17,11282.490234,11736.299805,9205.379883,11162.700195,11162.700195,3666978316
2018-01-18,11162.700195,12018.429688,10642.330078,11175.519531,11175.519531,2357251805
2018-01-19,11175.519531,11780.490234,10867.179688,11521.759766,11521.759766,1264875700
2018-01-20,11521.820313,13031.040039,11502.110352,12783.940430,12783.940430,1492721765
2018-01-21,12783.540039,12787.349609,11101.730469,11549.929688,11549.929688,1552755289
2018-01-22,11549.980469,11913.740234,10067.759766,10814.519531,10814.519531,1811992345
2018-01-23,10814.519531,11388.519531,9980.500000,10858.230469,10858.230469,1710180828
2018-01-24,10853.780273,11531.599609,10506.549805,11429.019531,11429.019531,1286435482
2018-01-25,11428.110352,11741.919922,10930.339844,11175.870117,11175.870117,1061064251
2018-01-26,11175.870117,11656.540039,10346.860352,11104.200195,11104.200195,1560135332
2018-01-27,11104.339844,11638.690430,10879.200195,11459.709961,11459.709961,1031091633
2018-01-28,11460.389648,12064.190430,11407.940430,11767.740234,11767.740234,1038153169
2018-01-29,11767.740234,11860.290039,11089.519531,11233.950195,11233.950195,920836244
2018-01-30,11234.320313,11263.700195,9871.209961,10107.259766,10107.259766,1720894077
2018-01-31,10107.400391,10377.959961,9698.129883,10226.860352,10226.860352,1230902973
2018-02-01,10226.860352,10280.839844,8726.950195,9114.719727,9114.719727,1964308989
2018-02-02,9114.730469,9147.929688,7786.200195,8870.820313,8870.820313,2768759876
2018-02-03,8872.870117,9504.370117,8194.679688,9251.269531,9251.269531,1253484523
2018-02-04,9251.269531,9400.990234,7889.830078,8218.049805,8218.049805,1413207410
2018-02-05,8218.049805,8391.290039,6627.310059,6937.080078,6937.080078,2534149181
2018-02-06,6936.430176,7932.379883,5968.359863,7701.250000,7701.250000,3397596513
2018-02-07,7701.250000,8572.679688,7208.859863,7592.720215,7592.720215,2159765331
2018-02-08,7593.779785,8643.940430,7590.479980,8260.690430,8260.690430,1594673973
2018-02-09,8259.259766,8743.200195,7775.359863,8696.830078,8696.830078,1348072086
2018-02-10,8696.830078,9081.490234,8176.250000,8569.290039,8569.290039,1348923336
2018-02-11,8569.320313,8573.349609,7862.310059,8084.609863,8084.609863,1013771945
2018-02-12,8084.609863,8997.339844,8084.410156,8911.269531,8911.269531,1085921871
2018-02-13,8911.169922,8955.150391,8379.349609,8544.690430,8544.690430,853320352
2018-02-14,8544.690430,9508.219727,8542.980469,9485.639648,9485.639648,1220863360
2018-02-15,9485.639648,10223.580078,9363.379883,10033.750000,10033.750000,1666668487
2018-02-16,10033.750000,10303.139648,9720.379883,10188.730469,10188.730469,1061827697
2018-02-17,10188.730469,11119.450195,10074.070313,11097.209961,11097.209961,1327921168
2018-02-18,11097.209961,11288.339844,10161.009766,10417.230469,10417.230469,1659704217
2018-02-19,10418.120117,11265.959961,10336.320313,11182.280273,11182.280273,1186535653
2018-02-20,11182.280273,11802.230469,11130.950195,11256.429688,11256.429688,1640343867
2018-02-21,11256.780273,11295.580078,10256.209961,10481.660156,10481.660156,1982721124
2018-02-22,10481.660156,10941.570313,9757.190430,9847.959961,9847.959961,1795951829
2018-02-23,9847.959961,10420.669922,9604.000000,10175.509766,10175.509766,1399448203
2018-02-24,10175.509766,10528.000000,9396.540039,9705.730469,9705.730469,1244484468
2018-02-25,9705.730469,9873.790039,9329.440430,9610.110352,9610.110352,793093192
2018-02-26,9610.110352,10457.509766,9411.820313,10326.500000,10326.500000,1181729273
2018-02-27,10326.500000,10879.379883,10154.240234,10594.759766,10594.759766,1060840699
2018-02-28,10594.759766,11067.759766,10303.139648,10334.440430,10334.440430,1126074675
2018-03-01,10334.440430,11090.299805,10247.559570,10929.370117,10929.370117,952472120
2018-03-02,10929.370117,11191.940430,10801.450195,11043.120117,11043.120117,852908489
2018-03-03,11043.120117,11530.660156,11043.120117,11465.360352,11465.360352,812200126
2018-03-04,11465.360352,11539.790039,11084.009766,11504.419922,11504.419922,690727335
2018-03-05,11503.940430,11694.150391,11431.549805,11440.730469,11440.730469,791471905
2018-03-06,11440.330078,11441.650391,10589.280273,10735.450195,10735.450195,1210081181
2018-03-07,10735.450195,10913.700195,9470.730469,9928.559570,9928.559570,1858869115
2018-03-08,9928.559570,10119.209961,9086.849609,9316.719727,9316.719727,1492236089
2018-03-09,9316.769531,9433.379883,8393.450195,9252.759766,9252.759766,2081621422
2018-03-10,9252.759766,9518.620117,8727.429688,8797.269531,8797.269531,1084925795
2018-03-11,8797.269531,9735.639648,8484.320313,9544.839844,9544.839844,1374814644
2018-03-12,9543.980469,9907.410156,8796.519531,9142.150391,9142.150391,1435404200
2018-03-13,9142.269531,9486.120117,8856.650391,9160.120117,9160.120117,1228556284
2018-03-14,9160.120117,9360.660156,7966.939941,8217.700195,8217.700195,1385572511
2018-03-15,8216.219727,8432.120117,7698.470215,8268.410156,8268.410156,1519850464
2018-03-16,8267.950195,8616.629883,7924.109863,8283.230469,8283.230469,1082790136
2018-03-17,8283.230469,8360.639648,7765.410156,7883.450195,7883.450195,901939422
2018-03-18,7882.669922,8299.860352,7318.459961,8215.400391,8215.400391,1535519444
2018-03-19,8215.500000,8725.599609,8129.660156,8623.139648,8623.139648,1447812723
2018-03-20,8623.139648,9056.230469,8339.799805,8920.709961,8920.709961,1150462439
2018-03-21,8920.530273,9184.509766,8778.690430,8911.349609,8911.349609,991376396
2018-03-22,8911.370117,9107.000000,8500.879883,8724.980469,8724.980469,1023286566
2018-03-23,8724.980469,8935.879883,8307.580078,8934.799805,8934.799805,939997284
2018-03-24,8935.509766,9036.230469,8515.530273,8548.059570,8548.059570,827663165
2018-03-25,8548.389648,8690.360352,8395.849609,8472.839844,8472.839844,657643520
2018-03-25,8472.559570,8521.040039,7869.270020,8152.200195,8152.200195,1079038734
2018-03-26,8152.180176,8226.240234,7752.299805,7808.479980,7808.479980,930754990
2018-03-27,7808.419922,8117.790039,7752.600098,7959.779785,7959.779785,657712114
2018-03-28,7959.779785,7983.770020,6927.109863,7106.620117,7106.620117,1379180030
2018-03-29,7106.620117,7280.270020,6595.259766,6853.759766,6853.759766,1584675343
2018-03-30,6853.750000,7228.399902,6806.339844,6943.770020,6943.770020,915400590
2018-03-31,6943.770020,7056.220215,6463.540039,6835.839844,6835.839844,889887684
2018-04-01,6835.580078,8218.660156,6792.299805,7074.600098,7074.600098,748861435
2018-04-02,7074.649902,7528.970215,7039.879883,7434.299805,7434.299805,905326798
2018-04-03,7434.299805,7442.419922,6727.089844,6815.500000,6815.500000,877199782
2018-04-04,6815.500000,6933.660156,6602.379883,6790.450195,6790.450195,777145174
2018-04-05,6790.450195,6869.529785,6526.669922,6634.859863,6634.859863,605651287
2018-04-06,6634.859863,7083.850098,6624.470215,6917.200195,6917.200195,564883141
2018-04-07,6917.200195,7132.029785,6911.020020,7049.919922,7049.919922,425825572
2018-04-08,7049.919922,7204.279785,6633.689941,6789.529785,6789.529785,901883664
2018-04-09,6789.529785,6922.839844,6676.720215,6871.069824,6871.069824,424510977
2018-04-10,6871.069824,6999.370117,6839.160156,6977.129883,6977.129883,450141340
2018-04-11,6977.040039,8051.950195,6791.330078,7927.729980,7927.729980,1490759969
2018-04-12,7927.729980,8237.160156,7758.799805,7899.109863,7899.109863,1171435820
2018-04-13,7898.740234,8195.339844,7841.189941,8022.509766,8022.509766,537286381
2018-04-14,8022.509766,8437.030273,8021.040039,8376.730469,8376.730469,570527804
2018-04-15,8376.730469,8430.929688,7929.240234,8079.770020,8079.770020,713471956
2018-04-16,8079.770020,8187.600098,7858.120117,7921.629883,7921.629883,580880500
2018-04-17,7921.649902,8246.570313,7908.919922,8189.959961,8189.959961,593500791
2018-04-18,8189.919922,8321.009766,8136.419922,8301.820313,8301.820313,602099034
2018-04-19,8301.820313,8945.139648,8243.490234,8877.080078,8877.080078,979994921
2018-04-20,8877.150391,9047.820313,8631.179688,8935.719727,8935.719727,829073400
2018-04-21,8935.849609,9043.980469,8788.440430,8823.360352,8823.360352,610183093
2018-04-22,8823.459961,9025.730469,8804.200195,8968.250000,8968.250000,553892335
2018-04-23,8967.860352,9741.910156,8957.679688,9655.769531,9655.769531,1276464750
2018-04-24,9657.690430,9765.230469,8757.059570,8873.620117,8873.620117,1779806222
2018-04-25,8873.570313,9315.129883,8669.379883,9282.120117,9282.120117,997427934
2018-04-26,9289.009766,9385.870117,8923.480469,8938.469727,8938.469727,758182407
2018-04-27,8938.469727,9435.900391,8892.519531,9351.469727,9351.469727,774111704
2018-04-28,9349.940430,9552.669922,9189.070313,9407.040039,9407.040039,640931911
2018-04-29,9407.349609,9459.809570,9133.599609,9248.450195,9248.450195,574099218
2018-04-30,9248.250000,9251.660156,8851.099609,9077.280273,9077.280273,669555436
2018-05-01,9077.280273,9271.620117,8993.820313,9232.190430,9232.190430,527488395
2018-05-02,9232.190430,9817.190430,9172.280273,9745.040039,9745.040039,857646889
2018-05-03,9746.259766,9785.150391,9547.209961,9699.610352,9699.610352,663887678
2018-05-04,9700.370117,9968.849609,9687.089844,9845.900391,9845.900391,679872376
2018-05-05,9846.440430,9936.959961,9441.929688,9644.919922,9644.919922,608650204
2018-05-06,9643.990234,9662.230469,9202.129883,9377.809570,9377.809570,692580062
2018-05-07,9377.080078,9472.089844,9063.070313,9196.129883,9196.129883,673924125
2018-05-08,9196.129883,9373.459961,8987.269531,9321.160156,9321.160156,625495066
2018-05-09,9321.519531,9393.950195,9017.129883,9032.219727,9032.219727,629850604
2018-05-10,9032.219727,9032.269531,8363.500000,8421.000000,8421.000000,1176888629
2018-05-11,8420.820313,8653.799805,8225.969727,8486.669922,8486.669922,783972252
2018-05-12,8488.070313,8773.959961,8350.910156,8709.459961,8709.459961,525395861
2018-05-13,8709.459961,8883.000000,8312.719727,8672.900391,8672.900391,874543293
2018-05-14,8672.879883,8848.690430,8441.250000,8480.160156,8480.160156,730739738
2018-05-15,8480.160156,8501.650391,8119.169922,8344.780273,8344.780273,789660713
2018-05-16,8342.690430,8476.450195,8015.770020,8071.040039,8071.040039,615539512
2018-05-17,8071.040039,8280.450195,7940.350098,8247.910156,8247.910156,558167598
2018-05-18,8247.910156,8397.269531,8160.799805,8249.240234,8249.240234,381458405
2018-05-19,8249.240234,8591.450195,8181.459961,8533.000000,8533.000000,418898289
2018-05-20,8533.219727,8585.849609,8347.879883,8419.650391,8419.650391,463653636
2018-05-21,8419.669922,8428.599609,7962.430176,7992.750000,7992.750000,543342369
2018-05-22,7992.750000,8031.629883,7460.660156,7505.770020,7505.770020,934151146
2018-05-23,7505.770020,7729.479980,7283.770020,7584.740234,7584.740234,826278113
2018-05-24,7584.779785,7652.370117,7347.959961,7475.359863,7475.359863,634474356
2018-05-25,7475.359863,7626.689941,7314.709961,7355.060059,7355.060059,368322782
2018-05-26,7355.060059,7420.069824,7256.669922,7362.229980,7362.229980,341348321
2018-05-27,7362.229980,7455.549805,7092.910156,7118.879883,7118.879883,526854342
2018-05-28,7118.879883,7533.029785,7069.009766,7474.750000,7474.750000,634849312
2018-05-29,7474.750000,7571.080078,7295.779785,7393.020020,7393.020020,505870974
2018-05-30,7393.020020,7608.870117,7349.520020,7502.149902,7502.149902,458223966
2018-05-31,7501.740234,7614.660156,7370.270020,7530.549805,7530.549805,458687659
2018-06-01,7530.549805,7697.339844,7467.790039,7643.259766,7643.259766,362414878
2018-06-02,7643.259766,7774.959961,7606.759766,7719.750000,7719.750000,332313005
2018-06-03,7719.729980,7760.729980,7469.209961,7503.200195,7503.200195,427448262
2018-06-04,7503.319824,7672.700195,7394.970215,7629.399902,7629.399902,440337235
2018-06-05,7629.399902,7701.350098,7504.979980,7661.790039,7661.790039,396116252
2018-06-06,7661.790039,7755.919922,7651.129883,7700.109863,7700.109863,342475552
2018-06-07,7700.399902,7709.609863,7559.500000,7627.520020,7627.520020,310119047
2018-06-08,7627.560059,7691.740234,7495.720215,7513.689941,7513.689941,218013881
2018-06-09,7513.759766,7514.040039,6661.979980,6773.720215,6773.720215,895514425
2018-06-10,6773.720215,6913.850098,6652.890137,6887.370117,6887.370117,482788065
2018-06-11,6887.430176,6888.330078,6462.609863,6556.939941,6556.939941,509372466
2018-06-12,6556.939941,6623.000000,6140.629883,6310.430176,6310.430176,797087281
2018-06-13,6310.430176,6719.439941,6286.229980,6643.259766,6643.259766,620296377
2018-06-14,6643.629883,6667.229980,6380.689941,6396.709961,6396.709961,379228601
2018-06-15,6396.709961,6569.149902,6345.990234,6503.100098,6503.100098,232802782
2018-06-16,6503.100098,6585.770020,6446.379883,6457.779785,6457.779785,224575526
2018-06-17,6457.779785,6802.029785,6401.410156,6714.819824,6714.819824,430241689
2018-06-18,6714.560059,6839.600098,6672.200195,6741.279785,6741.279785,370797057
2018-06-19,6741.279785,6817.899902,6569.959961,6761.270020,6761.270020,400530201
2018-06-20,6761.270020,6790.080078,6687.660156,6720.640137,6720.640137,295690715
2018-06-21,6720.640137,6731.509766,5941.319824,6051.470215,6051.470215,862826624
2018-06-22,6051.470215,6257.879883,6033.200195,6166.540039,6166.540039,350697378
2018-06-23,6166.359863,6254.020020,5782.129883,6157.779785,6157.779785,667479078
2018-06-24,6157.779785,6344.450195,6095.250000,6260.350098,6260.350098,492834172
2018-06-25,6260.399902,6286.359863,6067.490234,6088.390137,6088.390137,391396653
2018-06-26,6092.259766,6192.109863,6021.689941,6141.569824,6141.569824,383457137
2018-06-27,6141.569824,6172.229980,5844.259766,5871.279785,5871.279785,385907044
2018-06-28,5870.810059,6286.669922,5813.020020,6203.799805,6203.799805,554799001
2018-06-29,6203.810059,6503.330078,6194.509766,6385.379883,6385.379883,419284677
2018-06-30,6385.430176,6429.500000,6262.720215,6339.040039,6339.040039,259708490
2018-07-01,6342.689941,6673.709961,5537.859863,6615.660156,6615.660156,465915661
2018-07-02,6616.600098,6670.299805,6473.479980,6509.580078,6509.580078,356390898
2018-07-03,6508.430176,6777.970215,6411.129883,6590.060059,6590.060059,412202352
2018-07-04,6589.770020,6691.319824,6448.229980,6534.810059,6534.810059,421189063
2018-07-05,6534.810059,6633.439941,6458.140137,6602.020020,6602.020020,310759733
2018-07-06,6602.029785,6814.419922,6518.229980,6758.080078,6758.080078,277167900
2018-07-07,6758.080078,6782.850098,6684.149902,6707.379883,6707.379883,268455446
2018-07-08,6707.459961,6803.100098,6625.580078,6668.839844,6668.839844,328316145
2018-07-09,6668.839844,6683.609863,6277.229980,6306.850098,6306.850098,470432142
2018-07-10,6306.870117,6405.589844,6293.680176,6394.359863,6394.359863,327667754
2018-07-11,6394.359863,6394.930176,6084.000000,6253.600098,6253.600098,409078182
2018-07-12,6253.660156,6349.209961,6131.540039,6229.830078,6229.830078,319802271
2018-07-13,6229.609863,6332.459961,6190.180176,6268.750000,6268.750000,174416786
2018-07-14,6268.319824,6401.500000,6245.750000,6364.259766,6364.259766,218543291
2018-07-15,6364.259766,6761.839844,6349.830078,6740.549805,6740.549805,494264915
2018-07-16,6740.540039,7476.240234,6677.560059,7326.700195,7326.700195,799401451
2018-07-17,7326.759766,7590.649902,7253.709961,7383.390137,7383.390137,788460811
2018-07-18,7383.390137,7563.700195,7289.899902,7477.500000,7477.500000,522544440
2018-07-19,7477.100098,7676.549805,7279.339844,7333.930176,7333.930176,603034414
2018-07-20,7333.930176,7453.069824,7220.370117,7405.399902,7405.399902,297440355
2018-07-21,7405.399902,7569.279785,7345.250000,7398.640137,7398.640137,355565264
2018-07-22,7398.640137,7798.589844,7376.660156,7718.000000,7718.000000,745533303
2018-07-23,7718.000000,8485.709961,7692.160156,8395.820313,8395.820313,1166560702
2018-07-24,8395.809570,8481.110352,8061.069824,8170.229980,8170.229980,736530740
2018-07-25,8170.370117,8302.240234,7862.669922,7937.250000,7937.250000,643953970
2018-07-26,7937.100098,8278.009766,7806.250000,8182.890137,8182.890137,646256012
2018-07-27,8182.879883,8238.040039,8070.040039,8230.870117,8230.870117,295872316
2018-07-28,8230.820313,8291.549805,8123.529785,8216.780273,8216.780273,280233415
2018-07-29,8216.700195,8273.610352,7867.439941,8176.060059,8176.060059,681120739
2018-07-30,8176.080078,8176.270020,7663.700195,7735.299805,7735.299805,765186307
2018-07-31,7736.250000,7760.740234,7449.310059,7610.899902,7610.899902,595404848
2018-08-01,7610.899902,7713.319824,7470.859863,7542.339844,7542.339844,424093581
2018-08-02,7542.339844,7542.490234,7296.759766,7417.600098,7417.600098,586982505
2018-08-03,7417.600098,7490.890137,6940.149902,7017.890137,7017.890137,534002935
2018-08-04,7017.890137,7092.529785,6898.310059,7042.390137,7042.390137,368914046
2018-08-05,7042.569824,7160.399902,6854.790039,6945.779785,6945.779785,410408444
2018-08-06,6945.770020,7150.859863,6685.020020,6723.209961,6723.209961,575690006
2018-08-07,6723.290039,6723.990234,6133.029785,6285.020020,6285.020020,838853615
2018-08-08,6285.060059,6631.229980,6195.020020,6543.240234,6543.240234,575748446
2018-08-09,6543.250000,6582.140137,6025.910156,6153.410156,6153.410156,639457019
2018-08-10,6152.950195,6488.549805,6014.259766,6242.540039,6242.540039,545722619
2018-08-11,6242.529785,6483.390137,6176.890137,6322.919922,6322.919922,366460108
2018-08-12,6322.410156,6545.020020,6157.029785,6263.200195,6263.200195,452431672
2018-08-13,6263.200195,6266.500000,5891.870117,6199.600098,6199.600098,759847789
2018-08-14,6199.629883,6620.069824,6193.629883,6274.220215,6274.220215,852103141
2018-08-15,6274.220215,6478.069824,6217.330078,6323.810059,6323.810059,454679037
2018-08-16,6323.810059,6594.720215,6300.450195,6591.160156,6591.160156,477089455
2018-08-17,6591.180176,6622.160156,6322.439941,6405.709961,6405.709961,336744293
2018-08-18,6405.740234,6560.879883,6330.560059,6502.180176,6502.180176,253984821
2018-08-19,6502.240234,6537.540039,6248.390137,6269.899902,6269.899902,397981291
2018-08-20,6270.089844,6506.689941,6259.810059,6491.109863,6491.109863,396746063
2018-08-21,6491.089844,6890.790039,6264.339844,6366.129883,6366.129883,764005011
2018-08-22,6366.140137,6575.279785,6356.959961,6538.950195,6538.950195,340811486
2018-08-23,6539.129883,6736.830078,6481.759766,6708.959961,6708.959961,382456858
2018-08-24,6708.939941,6808.890137,6684.189941,6749.560059,6749.560059,258296664
2018-08-25,6749.709961,6793.169922,6588.479980,6720.600098,6720.600098,265820591
2018-08-26,6720.600098,6944.209961,6674.839844,6915.729980,6915.729980,405769271
2018-08-27,6915.919922,7136.709961,6877.200195,7091.379883,7091.379883,487789642
2018-08-28,7091.379883,7137.470215,6944.759766,7052.000000,7052.000000,356139022
2018-08-29,7051.609863,7072.640137,6818.689941,6998.759766,6998.759766,425475685
2018-08-30,6998.759766,7096.729980,6903.080078,7026.959961,7026.959961,349131152
2018-08-31,7026.959961,7272.029785,7025.580078,7203.459961,7203.459961,300301833
2018-09-01,7203.459961,7384.379883,7144.709961,7301.259766,7301.259766,447453370
2018-09-02,7301.250000,7350.580078,7204.890137,7270.049805,7270.049805,309327793
2018-09-03,7270.049805,7417.649902,7246.759766,7369.859863,7369.859863,343762001
2018-09-04,7369.890137,7401.430176,6694.060059,6705.029785,6705.029785,797851163
2018-09-05,6705.060059,6727.189941,6295.109863,6515.419922,6515.419922,823309044
2018-09-06,6515.419922,6549.390137,6345.479980,6411.779785,6411.779785,344487244
2018-09-07,6413.120117,6480.569824,6134.759766,6200.160156,6200.160156,317380272
2018-09-08,6200.229980,6451.250000,6161.830078,6249.069824,6249.069824,244400344
2018-09-09,6249.069824,6371.419922,6247.640137,6324.430176,6324.430176,320435279
2018-09-10,6324.430176,6415.509766,6199.189941,6295.540039,6295.540039,324512939
2018-09-11,6295.540039,6357.890137,6208.279785,6337.109863,6337.109863,332537236
2018-09-12,6337.080078,6534.890137,6337.080078,6492.000000,6492.000000,425090869
2018-09-13,6492.169922,6591.589844,6393.839844,6486.009766,6486.009766,377989402
2018-09-14,6485.390137,6573.189941,6473.470215,6522.080078,6522.080078,208349557
2018-09-15,6522.680176,6525.049805,6404.310059,6502.439941,6502.439941,200545603
2018-09-16,6502.439941,6538.819824,6216.830078,6261.479980,6261.479980,399675966
2018-09-17,6261.330078,6393.390137,6238.250000,6346.439941,6346.439941,348485895
2018-09-18,6346.439941,6522.899902,6131.020020,6398.799805,6398.799805,452379323
2018-09-19,6398.830078,6551.930176,6361.330078,6505.899902,6505.899902,301619960
2018-09-20,6505.970215,6785.220215,6501.009766,6762.060059,6762.060059,569642976
2018-09-21,6762.069824,6834.490234,6633.009766,6716.600098,6716.600098,261159308
2018-09-22,6716.600098,6768.560059,6663.899902,6702.700195,6702.700195,169080003
2018-09-23,6702.729980,6717.600098,6557.819824,6583.529785,6583.529785,324660682
2018-09-24,6583.529785,6583.540039,6333.209961,6437.740234,6437.740234,420279170
2018-09-25,6437.740234,6543.919922,6383.160156,6462.600098,6462.600098,264402806
2018-09-26,6462.600098,6733.939941,6434.759766,6686.129883,6686.129883,345096700
2018-09-27,6686.129883,6806.100098,6545.410156,6635.379883,6635.379883,497340510
2018-09-28,6635.399902,6635.419922,6474.229980,6603.750000,6603.750000,245055396
2018-09-29,6603.750000,6741.959961,6543.680176,6623.709961,6623.709961,174302164
2018-09-30,6623.819824,6662.600098,6510.540039,6594.979980,6594.979980,256959931
2018-10-01,6594.979980,6618.950195,6478.040039,6525.470215,6525.470215,267166277
2018-10-02,6525.459961,6537.069824,6428.979980,6492.259766,6492.259766,306385346
2018-10-03,6492.609863,6622.319824,6486.859863,6579.790039,6579.790039,277614018
2018-10-04,6580.000000,6683.549805,6546.979980,6632.870117,6632.870117,262562344
2018-10-05,6632.879883,6637.080078,6563.250000,6589.939941,6589.939941,162722103
2018-10-06,6589.939941,6622.490234,6535.020020,6601.149902,6601.149902,179378859
2018-10-07,6601.459961,6698.310059,6565.009766,6650.069824,6650.069824,313507433
2018-10-08,6650.069824,6657.000000,6589.390137,6631.790039,6631.790039,213976678
2018-10-09,6631.790039,6633.220215,6487.859863,6581.069824,6581.069824,323664963
2018-10-10,6581.069824,6581.589844,6171.950195,6209.470215,6209.470215,654924117
2018-10-11,6209.470215,6296.560059,6173.859863,6250.850098,6250.850098,289840137
2018-10-12,6252.100098,6280.729980,6238.919922,6267.270020,6267.270020,137705035
2018-10-13,6267.270020,6346.560059,6247.169922,6277.729980,6277.729980,215422888
2018-10-14,6277.729980,7234.830078,6244.770020,6612.359863,6612.359863,1190524168
2018-10-15,6612.689941,6724.910156,6545.540039,6583.049805,6583.049805,324232509
2018-10-16,6583.049805,6589.200195,6511.600098,6574.520020,6574.520020,220418636
2018-10-17,6576.399902,6616.270020,6445.049805,6488.720215,6488.720215,331761115
2018-10-18,6489.370117,6503.089844,6449.359863,6469.279785,6469.279785,237855085
2018-10-19,6469.279785,6645.200195,6395.450195,6490.560059,6490.560059,127185847
2018-10-20,6490.600098,6557.390137,6474.470215,6509.870117,6509.870117,105283929
2018-10-21,6509.870117,6531.229980,6460.379883,6483.229980,6483.229980,202766914
2018-10-22,6484.319824,6496.200195,6438.990234,6470.220215,6470.220215,220913293
2018-10-23,6470.629883,6538.350098,6465.729980,6476.250000,6476.250000,222068131
2018-10-24,6476.520020,6497.899902,6432.299805,6462.770020,6462.770020,231214963
2018-10-25,6462.770020,6514.000000,6441.810059,6457.209961,6457.209961,215447656
2018-10-26,6457.209961,6479.000000,6445.950195,6470.169922,6470.169922,124066466
2018-10-27,6470.169922,6483.240234,6444.740234,6470.740234,6470.740234,109118160
2018-10-29,6470.740234,6483.390137,6282.580078,6313.910156,6313.910156,342463526
2018-10-30,6314.379883,6340.680176,6286.299805,6309.109863,6309.109863,269592154
2018-10-31,6309.109863,6391.250000,6241.490234,6342.609863,6342.609863,245357244
2018-11-01,6342.810059,6402.589844,6322.600098,6381.299805,6381.299805,199861220
2018-11-02,6381.299805,6420.930176,6371.569824,6394.660156,6394.660156,179385606
2018-11-03,6394.649902,6398.089844,6336.959961,6376.319824,6376.319824,183565304
2018-11-04,6376.549805,6498.160156,6351.919922,6467.049805,6467.049805,175805188
2018-11-05,6467.049805,6475.799805,6406.689941,6433.740234,6433.740234,155758902
2018-11-06,6433.529785,6482.810059,6412.560059,6479.720215,6479.720215,239808254
2018-11-07,6479.720215,6562.790039,6476.589844,6529.680176,6529.680176,360052788
2018-11-08,6530.939941,6542.419922,6438.270020,6446.060059,6446.060059,273205386
2018-11-09,6446.060059,6457.970215,6352.450195,6377.990234,6377.990234,237893036
2018-11-10,6377.990234,6419.919922,6376.169922,6396.370117,6396.370117,94313328
2018-11-11,6396.390137,6414.180176,6326.379883,6408.180176,6408.180176,130156001
2018-11-12,6408.180176,6435.410156,6350.870117,6375.080078,6375.080078,181575610
2018-11-13,6375.080078,6389.430176,6315.580078,6339.169922,6339.169922,227689745
2018-11-14,6339.169922,6375.700195,5469.930176,5741.470215,5741.470215,1045469380
2018-11-15,5740.509766,5767.060059,5300.750000,5647.500000,5647.500000,820864013
2018-11-16,5647.500000,5676.540039,5487.870117,5586.270020,5586.270020,397196182
2018-11-17,5586.970215,5602.009766,5524.700195,5568.939941,5568.939941,164182152
2018-11-18,5567.950195,5701.350098,5567.950195,5615.259766,5615.259766,233409182
2018-11-19,5615.259766,5615.979980,4757.009766,4809.620117,4809.620117,1072037780
2018-11-20,4809.620117,4953.560059,4168.250000,4441.810059,4441.810059,1433400842
2018-11-21,4441.810059,4689.549805,4315.580078,4593.040039,4593.040039,686284917
2018-11-22,4593.040039,4640.720215,4297.209961,4320.680176,4320.680176,376852837
2018-11-23,4320.680176,4419.479980,4157.189941,4343.419922,4343.419922,521825987
2018-11-24,4343.419922,4432.000000,3741.199951,3854.110107,3854.110107,503028289
2018-11-25,3854.110107,4165.930176,3550.040039,4004.149902,4004.149902,819869496
2018-11-26,4004.459961,4124.700195,3598.810059,3784.590088,3784.590088,715341714
2018-11-27,3784.770020,3878.899902,3613.110107,3822.989990,3822.989990,555212127
2018-11-28,3822.989990,4398.569824,3822.939941,4263.549805,4263.549805,726808596
2018-11-29,4263.520020,4444.390137,4130.680176,4286.689941,4286.689941,479575430
2018-11-30,4286.850098,4331.069824,3916.300049,4009.669922,4009.669922,497762735
2018-12-01,4009.669922,4309.649902,3942.620117,4197.459961,4197.459961,280927570
2018-12-02,4197.700195,4318.790039,4077.669922,4143.859863,4143.859863,262154694
2018-12-03,4143.859863,4159.009766,3795.179932,3871.409912,3871.409912,423985399
2018-12-04,3871.409912,4082.679932,3770.919922,3948.439941,3948.439941,373361232
2018-12-05,3948.439941,3961.800049,3719.189941,3737.530029,3737.530029,320944415
2018-12-06,3737.530029,3883.429932,3467.919922,3485.179932,3485.179932,590923562
2018-12-07,3485.179932,3576.110107,3248.000000,3420.570068,3420.570068,699930576
2018-12-08,3420.570068,3602.489990,3295.209961,3461.070068,3461.070068,357548590
2018-12-09,3461.070068,3718.580078,3436.500000,3592.840088,3592.840088,295321498
2018-12-10,3592.840088,3645.489990,3416.770020,3467.159912,3467.159912,287119758
2018-12-11,3467.159912,3483.580078,3348.979980,3401.020020,3401.020020,230671778
2018-12-12,3401.020020,3545.370117,3380.479980,3485.590088,3485.590088,257293632
2018-12-13,3485.590088,3493.760010,3272.810059,3305.110107,3305.110107,286236674
2018-12-14,3305.110107,3333.239990,3180.969971,3235.479980,3235.479980,290985461
2018-12-15,3235.479980,3271.760010,3169.530029,3232.510010,3232.510010,165378769
2018-12-16,3232.510010,3319.830078,3227.399902,3255.370117,3255.370117,148182655
2018-12-17,3255.370117,3639.649902,3239.060059,3548.189941,3548.189941,412454521
2018-12-18,3548.189941,3727.989990,3481.459961,3715.850098,3715.850098,327807644
2018-12-19,3715.850098,3969.699951,3693.570068,3736.540039,3736.540039,620695447
2018-12-20,3736.540039,4225.520020,3712.820068,4137.660156,4137.660156,724855205
2018-12-21,4137.660156,4247.709961,3831.199951,3898.810059,3898.810059,516656937
2018-12-22,3898.810059,4060.340088,3849.229980,4045.239990,4045.239990,250085915
2018-12-23,4045.239990,4117.649902,3972.389893,4007.629883,4007.629883,235997621
2018-12-24,4007.629883,4303.370117,4006.600098,4081.949951,4081.949951,459290147
2018-12-25,4081.949951,4094.610107,3734.850098,3834.729980,3834.729980,367200910
2018-12-26,3834.729980,3923.929932,3746.860107,3848.780029,3848.780029,263439573
2018-12-27,3848.780029,3888.919922,3622.389893,3646.090088,3646.090088,305729129
2018-12-28,3646.090088,4007.709961,3628.429932,3947.860107,3947.860107,353705007
2018-12-29,3947.860107,4004.139893,3774.379883,3797.060059,3797.060059,214891355
2018-12-30,3797.060059,3925.179932,3760.800049,3896.209961,3896.209961,191958416
2018-12-31,3896.209961,3904.280029,3701.479980,3747.389893,3747.389893,206190463
2019-01-01,3747.389893,3938.750000,3696.939941,3880.149902,3880.149902,170598307
2019-01-02,3880.149902,3989.590088,3826.290039,3961.010010,3961.010010,210854603
2019-01-03,3961.010010,3965.520020,3778.760010,3835.860107,3835.860107,176488072
2019-01-04,3835.860107,3901.649902,3783.879883,3874.060059,3874.060059,170507611
2019-01-05,3874.060059,3926.919922,3841.129883,3855.389893,3855.389893,139438510
2019-01-06,3855.389893,4145.160156,3829.090088,4102.850098,4102.850098,236298043
2019-01-07,4102.850098,4132.620117,4001.350098,4050.399902,4050.399902,209289368
2019-01-08,4050.399902,4156.160156,3990.340088,4040.750000,4040.750000,268091045
2019-01-09,4040.750000,4092.909912,4013.000000,4048.340088,4048.340088,223639028
2019-01-10,4048.340088,4085.090088,3631.070068,3668.149902,3668.149902,412522198
2019-01-11,3668.149902,3729.689941,3616.409912,3669.199951,3669.199951,231465488
2019-01-12,3669.199951,3692.120117,3611.199951,3664.379883,3664.379883,103912541
2019-01-13,3664.379883,3675.199951,3528.239990,3551.239990,3551.239990,164125048
2019-01-14,3551.239990,3748.879883,3544.530029,3703.899902,3703.899902,204793029
2019-01-15,3703.899902,3724.300049,3590.489990,3621.239990,3621.239990,198582447
2019-01-16,3621.239990,3704.370117,3611.379883,3643.989990,3643.989990,196211595
2019-01-17,3643.989990,3695.280029,3586.919922,3685.300049,3685.300049,168287506
2019-01-18,3685.300049,3685.389893,3620.439941,3648.050049,3648.050049,118317804
2019-01-19,3648.050049,3799.620117,3643.010010,3729.780029,3729.780029,143238228
2019-01-20,3729.780029,3754.649902,3529.250000,3567.729980,3567.729980,177628515
2019-01-21,3567.729980,3599.830078,3535.189941,3571.919922,3571.919922,129000924
2019-01-22,3571.919922,3635.689941,3473.770020,3602.040039,3602.040039,191355241
2019-01-23,3602.040039,3631.149902,3543.959961,3572.050049,3572.050049,135864247
2019-01-24,3572.050049,3616.330078,3546.500000,3598.520020,3598.520020,113155246
2019-01-25,3598.520020,3607.429932,3539.409912,3582.889893,3582.889893,116674680
2019-01-26,3582.889893,3676.399902,3578.620117,3596.500000,3596.500000,105927045
2019-01-27,3596.500000,3605.989990,3511.290039,3565.080078,3565.080078,93766117
2019-01-28,3565.080078,3567.560059,3402.560059,3453.419922,3453.419922,206309738
2019-01-29,3453.419922,3463.199951,3369.189941,3418.250000,3418.250000,158106687
2019-01-30,3418.250000,3488.909912,3395.939941,3467.209961,3467.209961,146422486
2019-01-31,3467.209961,3499.780029,3422.830078,3434.129883,3434.129883,128773893
2019-02-01,3434.129883,3478.550049,3398.959961,3461.629883,3461.629883,144476056
2019-02-02,3461.629883,3519.139893,3441.209961,3508.679932,3508.679932,94144187
2019-02-03,3508.679932,3514.429932,3424.419922,3449.620117,3449.620117,79591219
2019-02-04,3449.620117,3470.800049,3429.209961,3431.239990,3431.239990,82280894
2019-02-05,3431.239990,3447.879883,3415.669922,3447.659912,3447.659912,84042727
2019-02-06,3447.659912,3459.330078,3362.239990,3394.889893,3394.889893,150408587
2019-02-07,3394.889893,3406.540039,3369.100098,3375.330078,3375.330078,97390901
2019-02-08,3375.330078,3735.100098,3363.320068,3660.030029,3660.030029,317023029
2019-02-09,3660.030029,3673.709961,3616.110107,3652.260010,3652.260010,94200588
2019-02-10,3652.260010,3689.320068,3611.459961,3685.139893,3685.139893,109365095
2019-02-11,3685.139893,3688.590088,3608.179932,3611.340088,3611.340088,146354074
2019-02-12,3611.340088,3648.669922,3574.219971,3617.409912,3617.409912,164816438
2019-02-13,3617.409912,3655.889893,3590.010010,3605.870117,3605.870117,146822348
2019-02-14,3605.870117,3619.699951,3567.389893,3588.719971,3588.719971,117804856
2019-02-15,3588.719971,3640.649902,3575.949951,3593.489990,3593.489990,130398989
2019-02-16,3593.489990,3639.750000,3592.040039,3617.239990,3617.239990,86973822
2019-02-17,3617.239990,3706.169922,3608.179932,3670.919922,3670.919922,134218331
2019-02-18,3670.919922,3952.439941,3661.419922,3912.570068,3912.570068,376203280
2019-02-19,3912.570068,4010.909912,3882.520020,3924.239990,3924.239990,292137057
2019-02-20,3924.239990,3992.310059,3898.909912,3974.050049,3974.050049,209282292
2019-02-21,3974.050049,4026.540039,3900.280029,3937.040039,3937.040039,187314178
2019-02-22,3937.040039,3996.149902,3917.659912,3983.530029,3983.530029,170405341
2019-02-23,3983.530029,4192.390137,3948.479980,4149.089844,4149.089844,231174632
2019-02-24,4149.089844,4221.620117,3755.379883,3771.620117,3771.620117,319071544
2019-02-25,3771.620117,3885.060059,3771.530029,3845.510010,3845.510010,185036583
2019-02-26,3845.510010,3852.659912,3791.899902,3817.879883,3817.879883,126868886
2019-02-27,3817.879883,3851.840088,3699.530029,3830.719971,3830.719971,175069054
2019-02-28,3830.719971,3909.860107,3798.000000,3823.370117,3823.370117,170646670
2019-03-01,3823.370117,3866.120117,3822.669922,3831.479980,3831.479980,101774924
2019-03-02,3831.479980,3846.379883,3790.739990,3842.939941,3842.939941,73894412
2019-03-03,3842.939941,3853.280029,3788.040039,3812.310059,3812.310059,64065044
2019-03-04,3812.310059,3831.010010,3705.139893,3731.280029,3731.280029,147245676
2019-03-05,3731.280029,3893.520020,3720.489990,3874.179932,3874.179932,165062256
2019-03-06,3874.179932,3916.290039,3839.389893,3874.979980,3874.979980,129520549
2019-03-07,3874.979980,3911.760010,3853.199951,3882.610107,3882.610107,146201726
2019-03-08,3882.610107,3932.020020,3804.979980,3868.020020,3868.020020,153405087
2019-03-09,3868.020020,3975.250000,3860.659912,3947.739990,3947.739990,108370246
2019-03-10,3947.739990,3948.209961,3897.820068,3929.840088,3929.840088,68252920
2019-03-11,3929.840088,3941.989990,3849.449951,3874.889893,3874.889893,126998648
2019-03-12,3874.889893,3904.699951,3827.229980,3888.570068,3888.570068,130291591
2019-03-13,3888.570068,3898.250000,3853.060059,3878.439941,3878.439941,108286926
2019-03-14,3878.439941,3922.209961,3825.030029,3881.439941,3881.439941,133931876
2019-03-15,3881.439941,3935.100098,3876.169922,3927.080078,3927.080078,125588541
2019-03-16,3927.080078,4069.110107,3924.979980,4027.010010,4027.010010,166216280
2019-03-17,4027.010010,4030.379883,3970.969971,3998.000000,3998.000000,68146133
2019-03-18,3998.000000,4038.989990,3964.310059,3988.850098,3988.850098,109428478
2019-03-19,3988.850098,4032.040039,3972.469971,4024.139893,4024.139893,118919147
2019-03-20,4024.139893,4064.949951,3995.489990,4056.750000,4056.750000,148490744
2019-03-21,4056.750000,4082.290039,3953.530029,3996.929932,3996.929932,178077036
2019-03-22,3996.929932,4018.209961,3984.000000,4000.840088,4000.840088,90726555
2019-03-23,4000.840088,4019.360107,3982.469971,4007.209961,4007.209961,74094017
2019-03-24,4007.209961,4010.300049,3970.350098,3994.110107,3994.110107,64375076
2019-03-25,3994.110107,4005.290039,3887.679932,3924.550049,3924.550049,136398998
2019-03-26,3924.550049,3943.199951,3902.520020,3942.219971,3942.219971,93805733
2019-03-27,3942.219971,4054.320068,3932.790039,4045.979980,4045.979980,149005782
2019-03-28,4045.979980,4046.439941,4014.689941,4036.449951,4036.449951,102296341
2019-03-29,4036.449951,4122.890137,4031.219971,4111.379883,4111.379883,170915132
2019-03-30,4111.379883,4146.879883,4066.870117,4118.129883,4118.129883,102400533
2019-03-31,4118.129883,4129.430176,4098.790039,4112.689941,4112.689941,56727425
2019-03-31,4112.689941,4164.330078,4082.199951,4151.319824,4151.319824,152826759
2019-04-01,4151.319824,5104.419922,4147.700195,4906.930176,4906.930176,814748125
2019-04-02,4906.930176,5335.700195,4831.589844,4976.589844,4976.589844,809158339
2019-04-03,4976.589844,5071.979980,4799.770020,4913.359863,4913.359863,370109007
2019-04-04,4913.359863,5074.129883,4897.609863,5047.229980,5047.229980,280722247
2019-04-05,5047.229980,5240.189941,4938.000000,5057.250000,5057.250000,275839573
2019-04-06,5057.250000,5266.040039,5044.279785,5201.160156,5201.160156,243329883
2019-04-07,5201.160156,5347.879883,5141.229980,5294.089844,5294.089844,366577921
2019-04-08,5294.089844,5294.089844,5159.129883,5201.299805,5201.299805,253577595
2019-04-09,5201.299805,5460.939941,5178.609863,5318.600098,5318.600098,349643837
2019-04-10,5318.600098,5343.660156,4987.649902,5048.560059,5048.560059,356811374
2019-04-11,5048.560059,5118.609863,4927.620117,5081.500000,5081.500000,220667543
2019-04-12,5081.500000,5128.959961,5056.189941,5080.660156,5080.660156,118956124
2019-04-13,5080.660156,5186.819824,5031.200195,5165.589844,5165.589844,108148233
2019-04-14,5165.589844,5195.310059,4969.310059,5037.270020,5037.270020,205867031
2019-04-15,5037.270020,5232.029785,5029.160156,5212.810059,5212.810059,207311534
2019-04-16,5212.810059,5270.759766,5190.810059,5236.259766,5236.259766,194699629
2019-04-17,5236.259766,5317.779785,5232.990234,5289.750000,5289.750000,187312150
2019-04-18,5289.750000,5353.009766,5212.180176,5295.529785,5295.529785,158699049
2019-04-19,5295.529785,5366.600098,5274.450195,5326.180176,5326.180176,123577001
2019-04-20,5326.180176,5348.589844,5232.770020,5305.740234,5305.740234,134681237
2019-04-21,5305.740234,5444.759766,5265.729980,5394.669922,5394.669922,242498187
2019-04-22,5394.669922,5626.830078,5371.310059,5539.100098,5539.100098,368556751
2019-04-23,5539.100098,5633.000000,5390.979980,5454.580078,5454.580078,339093001
2019-04-24,5454.580078,5521.609863,5031.689941,5162.669922,5162.669922,374798664
2019-04-25,5162.669922,5361.939941,5104.180176,5234.089844,5234.089844,366773360
2019-04-26,5234.089844,5282.970215,5192.450195,5229.479980,5229.479980,113430273
2019-04-27,5233.470215,5313.700195,5218.419922,5272.450195,5272.450195,133564683
2019-04-28,5272.450195,5299.509766,5162.810059,5237.959961,5237.959961,167206787
2019-04-29,5237.959961,5372.229980,5224.640137,5350.640137,5350.640137,172540196
2019-04-30,5350.640137,5417.169922,5346.700195,5389.540039,5389.540039,147345369
2019-05-01,5389.540039,5531.149902,5387.290039,5500.720215,5500.720215,192256639
2019-05-02,5500.720215,5891.899902,5484.779785,5753.379883,5753.379883,432335283
2019-05-03,5753.379883,5901.359863,5596.149902,5840.080078,5840.080078,263390273
2019-05-04,5840.080078,5849.500000,5709.740234,5794.140137,5794.140137,147662500
2019-05-05,5794.140137,5823.669922,5644.149902,5748.169922,5748.169922,200316185
2019-05-06,5748.169922,6031.540039,5748.169922,5819.569824,5819.569824,353043890
2019-05-07,5819.569824,6032.250000,5753.080078,5998.709961,5998.709961,241917027
2019-05-08,5998.709961,6194.910156,5988.649902,6171.959961,6171.959961,310336580
2019-05-09,6171.959961,6444.569824,6133.209961,6358.290039,6358.290039,430403405
2019-05-10,6358.290039,7394.939941,6357.020020,7191.359863,7191.359863,933141315
2019-05-11,7191.359863,7541.609863,6793.209961,6977.629883,6977.629883,1023203366
2019-05-12,6977.629883,8127.750000,6873.419922,7806.359863,7806.359863,1140302646
2019-05-13,7806.359863,8297.019531,7631.339844,7980.129883,7980.129883,976094121
2019-05-14,7980.129883,8263.290039,7849.919922,8183.830078,8183.830078,694202804
2019-05-15,8183.830078,8352.250000,7679.049805,7874.109863,7874.109863,762104107
2019-05-16,7874.109863,7930.979980,6668.669922,7371.959961,7371.959961,1023961962
2019-05-17,7371.959961,7491.669922,7213.720215,7266.080078,7266.080078,303317486
2019-05-18,7266.080078,8281.660156,7257.259766,8193.139648,8193.139648,723011166
2019-05-19,8193.139648,8193.139648,7591.850098,7998.290039,7998.290039,637617163
2019-05-20,7998.290039,8102.319824,7807.770020,7947.930176,7947.930176,357803946
2019-05-21,7947.930176,8033.759766,7533.660156,7626.890137,7626.890137,424501866
2019-05-22,7626.890137,7971.259766,7478.740234,7876.500000,7876.500000,386766321
2019-05-23,7876.500000,8165.450195,7801.569824,7996.399902,7996.399902,413162746
2019-05-24,7996.399902,8140.819824,7948.680176,8059.129883,8059.129883,179206342
2019-05-25,8059.129883,8779.000000,7894.529785,8726.230469,8726.230469,483663699
2019-05-26,8726.230469,8931.530273,8668.459961,8785.169922,8785.169922,507164714
2019-05-27,8785.169922,8818.709961,8562.200195,8718.849609,8718.849609,360752199
2019-05-28,8718.849609,8760.480469,8444.099609,8664.559570,8664.559570,380343928
2019-05-29,8664.559570,9065.889648,8027.209961,8276.250000,8276.250000,815525590
2019-05-30,8276.250000,8570.780273,8116.000000,8550.669922,8550.669922,502056527
2019-05-31,8550.669922,8619.209961,8459.650391,8555.870117,8555.870117,229736992
2019-06-01,8555.870117,8819.900391,8547.480469,8737.910156,8737.910156,221708083
2019-06-02,8737.910156,8740.240234,8073.180176,8114.490234,8114.490234,534972187
2019-06-03,8114.490234,8114.490234,7463.939941,7677.470215,7677.470215,809220381
2019-06-04,7677.470215,7917.140137,7591.879883,7791.290039,7791.290039,387021977
2019-06-05,7791.290039,7872.100098,7467.520020,7807.359863,7807.359863,342084400
2019-06-06,7807.359863,8127.629883,7767.370117,8002.629883,8002.629883,407241297
2019-06-07,8002.629883,8058.910156,7796.459961,7933.779785,7933.779785,186055499
2019-06-08,7933.779785,7964.750000,7535.899902,7643.439941,7643.439941,234551796
2019-06-09,7643.439941,8061.500000,7533.529785,8021.000000,8021.000000,339520552
2019-06-10,8021.000000,8049.779785,7724.580078,7917.319824,7917.319824,282632009
2019-06-11,7917.319824,8250.000000,7834.569824,8174.140137,8174.140137,399065678
2019-06-12,8174.140137,8326.200195,8053.649902,8235.570313,8235.570313,315594036
2019-06-13,8235.570313,8724.419922,8180.390137,8693.959961,8693.959961,424131990
2019-06-14,8693.959961,8905.139648,8621.480469,8853.559570,8853.559570,333656492
2019-06-15,8853.559570,9372.889648,8800.959961,8979.179688,8979.179688,767025702
2019-06-16,8979.179688,9468.849609,8976.990234,9336.009766,9336.009766,606269265
2019-06-17,9336.009766,9357.219727,8941.830078,9081.709961,9081.709961,473016555
2019-06-18,9081.709961,9313.179688,9045.469727,9280.540039,9280.540039,293070485
2019-06-19,9280.540039,9600.280273,9219.809570,9536.849609,9536.849609,424436854
2019-06-20,9536.849609,10230.860352,9536.849609,10218.870117,10218.870117,765543626
2019-06-21,10218.870117,11207.969727,10086.320313,10689.540039,10689.540039,1240328392
2019-06-22,10689.540039,11285.509766,10513.809570,10855.990234,10855.990234,619160985
2019-06-23,10855.990234,11100.919922,10555.709961,11035.740234,11035.740234,565444720
2019-06-24,11035.740234,11778.219727,10992.370117,11740.339844,11740.339844,953962631
2019-06-25,11740.339844,13826.759766,11679.099609,12913.280273,12913.280273,2685872365
2019-06-26,12913.280273,13314.049805,10335.339844,11154.089844,11154.089844,2345027203
2019-06-27,11154.089844,12433.000000,10772.750000,12355.059570,12355.059570,1408438810
2019-06-28,12355.059570,12362.900391,11352.269531,11884.099609,11884.099609,968516834
2019-06-29,11884.099609,12200.019531,10677.830078,10769.049805,10769.049805,917158052
2019-06-30,10769.049805,11207.000000,10006.429688,10591.870117,10591.870117,1225129699
2019-07-01,10591.870117,10927.599609,9678.099609,10844.129883,10844.129883,1239524970
2019-07-02,10844.129883,12009.589844,10841.910156,11981.610352,11981.610352,1313585829
2019-07-03,11981.610352,12055.110352,11067.679688,11156.519531,11156.519531,831236841
2019-07-04,11156.519531,11435.379883,10787.940430,10993.250000,10993.250000,734424868
2019-07-05,10993.250000,11709.269531,10985.400391,11248.940430,11248.940430,549769169
2019-07-06,11248.940430,11605.429688,11109.419922,11474.280273,11474.280273,418161890
2019-07-07,11474.280273,12386.280273,11339.019531,12296.160156,12296.160156,762033323
2019-07-08,12296.160156,12808.059570,12117.309570,12567.019531,12567.019531,993891866
2019-07-09,12567.019531,13183.730469,11569.940430,12099.120117,12099.120117,1554955347
2019-07-10,12099.120117,12099.910156,11002.389648,11343.120117,11343.120117,1185222449
2019-07-11,11343.120117,11931.910156,11096.610352,11797.370117,11797.370117,647690095
2019-07-12,11797.370117,11835.870117,10827.530273,11363.969727,11363.969727,668325183
2019-07-13,11363.969727,11447.919922,10118.849609,10204.410156,10204.410156,814667763
2019-07-14,10204.410156,11070.179688,9877.019531,10850.259766,10850.259766,965178341
2019-07-15,10850.259766,11025.759766,9366.820313,9423.440430,9423.440430,1140137759
2019-07-17,9423.440430,9863.589844,9086.509766,9758.480469,9758.480469,694814720


==> code_v0.1_finance/Finance/data/COSCO.csv <==
Date, Year, Open, High, Low, Vol, Change
Jan 14 2013,11.88,11.88,11.92,11.78,3.63M,0.68%
Jan 11 2013,11.80,12.04,12.12,11.78,9.64M,-0.84%
Jan 10 2013,11.90,12.04,12.30,11.80,25.77M,0.68%
Jan 09 2013,11.82,11.96,11.98,11.78,9.99M,0.00%
Jan 08 2013,11.82,11.92,11.98,11.76,8.25M,-0.34%
Jan 07 2013,11.86,12.04,12.04,11.76,3.97M,-0.50%
Jan 04 2013,11.92,11.76,11.94,11.76,11.44M,1.36%
Jan 03 2013,11.76,11.58,11.80,11.48,17.54M,3.70%
Jan 02 2013,11.34,11.22,11.38,11.16,10.48M,2.72%
Dec 31 2012,11.04,11.20,11.20,11.00,6.59M,-2.13%
Dec 28 2012,11.28,11.42,11.42,11.26,4.88M,0.00%
Dec 27 2012,11.28,11.56,11.56,11.26,3.65M,-0.88%
Dec 24 2012,11.38,11.50,11.50,11.32,998.31K,-1.04%
Dec 21 2012,11.50,11.60,11.60,11.46,2.98M,-0.69%
Dec 20 2012,11.58,11.50,11.60,11.42,4.47M,0.52%
Dec 19 2012,11.52,11.48,11.56,10.90,5.07M,1.23%
Dec 18 2012,11.38,11.44,11.50,11.26,6.49M,-0.18%
Dec 17 2012,11.40,11.48,11.58,11.32,4.84M,-0.70%
Dec 14 2012,11.48,11.42,11.60,11.30,5.97M,0.00%
Dec 13 2012,11.48,11.52,11.56,11.30,5.54M,1.41%
Dec 12 2012,11.32,11.40,11.48,11.26,5.21M,0.18%
Dec 11 2012,11.30,11.50,11.56,11.24,5.48M,-2.59%
Dec 10 2012,11.60,11.44,11.60,11.40,7.96M,2.11%
Dec 07 2012,11.36,11.30,11.38,11.26,10.15M,1.43%
Dec 06 2012,11.20,11.34,11.38,11.04,4.71M,0.54%
Dec 05 2012,11.14,10.70,11.18,10.70,5.53M,2.96%
Dec 04 2012,10.82,10.70,10.96,10.70,2.63M,0.19%
Dec 03 2012,10.80,10.98,11.04,10.80,3.47M,-1.28%
Nov 30 2012,10.94,11.00,11.08,10.88,5.86M,-0.36%
Nov 29 2012,10.98,11.16,11.16,10.84,3.24M,-0.18%
Nov 28 2012,11.00,11.06,11.06,10.82,2.61M,-0.54%
Nov 27 2012,11.06,11.30,11.32,10.92,5.42M,-1.95%
Nov 26 2012,11.28,11.00,11.30,11.00,12.78M,2.92%
Nov 23 2012,10.96,10.70,11.00,10.62,5.75M,2.81%
Nov 22 2012,10.66,10.78,10.80,10.60,2.20M,0.00%
Nov 21 2012,10.66,10.68,10.70,10.40,7.83M,1.14%
Nov 20 2012,10.54,10.90,10.90,10.44,8.69M,-1.86%
Nov 19 2012,10.74,10.22,10.80,10.22,12.72M,5.92%
Nov 16 2012,10.14,10.06,10.26,9.97,13.40M,1.91%
Nov 15 2012,9.95,10.06,10.12,9.94,9.87M,-2.64%
Nov 14 2012,10.22,10.32,10.42,10.20,10.24M,-1.16%
Nov 13 2012,10.34,10.64,10.68,10.32,4.71M,-2.64%
Nov 12 2012,10.62,10.58,10.76,10.58,4.94M,0.57%
Nov 09 2012,10.56,10.76,10.76,10.54,7.14M,-2.22%
Nov 08 2012,10.80,10.84,10.92,10.74,4.31M,-2.53%
Nov 07 2012,11.08,11.10,11.18,10.84,9.68M,0.36%
Nov 06 2012,11.04,11.40,11.40,10.92,12.51M,-2.99%
Nov 05 2012,11.38,11.88,11.88,11.34,10.36M,-5.01%
Nov 02 2012,11.98,11.94,12.00,11.74,9.28M,2.74%
Nov 01 2012,11.66,11.46,11.72,11.32,6.18M,1.92%
Oct 31 2012,11.44,11.30,11.52,11.30,3.14M,1.24%
Oct 30 2012,11.30,11.36,11.44,11.20,2.72M,-0.53%
Oct 29 2012,11.36,11.26,11.46,11.10,3.59M,-0.53%
Oct 26 2012,11.42,11.52,11.52,11.30,4.52M,0.00%
Oct 25 2012,11.42,11.40,11.68,11.34,6.16M,-1.38%
Oct 24 2012,11.58,11.60,11.74,11.50,4.62M,-1.53%
Oct 22 2012,11.76,11.62,11.82,11.62,3.14M,0.00%
Oct 19 2012,11.76,11.68,11.82,11.58,4.87M,1.20%
Oct 18 2012,11.62,11.64,11.66,11.52,4.79M,-0.17%
Oct 17 2012,11.64,11.00,11.66,11.00,14.45M,5.82%
Oct 16 2012,11.00,11.00,11.06,10.88,3.75M,1.10%
Oct 15 2012,10.88,11.06,11.10,10.86,4.06M,-0.91%
Oct 12 2012,10.98,10.68,11.16,10.62,8.06M,2.81%
Oct 11 2012,10.68,10.60,10.80,10.60,2.84M,-0.93%
Oct 10 2012,10.78,10.72,10.88,10.70,3.93M,-0.37%
Oct 09 2012,10.82,10.78,10.98,10.78,2.34M,0.37%
Oct 08 2012,10.78,11.00,11.00,10.74,2.84M,-2.00%
Oct 05 2012,11.00,10.70,11.00,10.70,5.15M,2.80%
Oct 04 2012,10.70,10.78,10.88,10.68,4.81M,0.00%
Oct 03 2012,10.70,11.00,11.00,10.68,4.88M,-1.29%
Sep 28 2012,10.84,10.82,10.94,10.82,3.22M,0.18%
Sep 27 2012,10.82,10.62,10.86,10.60,5.06M,1.88%
Sep 26 2012,10.62,10.64,10.78,10.60,2.23M,-1.48%
Sep 25 2012,10.78,10.94,10.96,10.60,2.93M,-1.46%
Sep 24 2012,10.94,10.88,11.00,10.80,2.87M,0.55%
Sep 21 2012,10.88,11.00,11.00,10.80,6.42M,1.87%
Sep 20 2012,10.68,11.06,11.16,10.66,3.99M,-3.09%
Sep 19 2012,11.02,11.18,11.18,11.00,5.88M,0.55%
Sep 18 2012,10.96,11.10,11.18,10.92,3.11M,-0.72%
Sep 17 2012,11.04,11.02,11.10,10.76,7.80M,-0.36%
Sep 14 2012,11.08,10.40,11.10,10.30,16.64M,9.49%
Sep 13 2012,10.12,10.20,10.28,10.06,2.20M,-1.36%
Sep 12 2012,10.26,10.14,10.30,10.10,4.79M,2.60%
Sep 11 2012,10.00,9.97,10.06,9.76,6.01M,0.60%
Sep 10 2012,9.94,9.90,10.14,9.89,10.35M,-0.80%
Sep 07 2012,10.02,9.88,10.16,9.80,8.88M,2.14%
Sep 06 2012,9.81,9.52,9.88,9.52,3.52M,2.62%
Sep 05 2012,9.56,9.70,9.70,9.50,4.83M,-0.83%
Sep 04 2012,9.64,9.60,9.76,9.56,3.19M,0.42%
Sep 03 2012,9.60,9.53,9.74,9.53,8.77M,0.31%
Aug 31 2012,9.57,9.91,9.93,9.52,7.96M,-3.63%
Aug 30 2012,9.93,10.02,10.10,9.90,7.94M,-2.26%
Aug 29 2012,10.16,10.34,10.36,10.12,6.40M,-2.31%
Aug 28 2012,10.40,10.40,10.44,10.08,3.76M,-0.38%
Aug 27 2012,10.44,10.48,10.54,10.18,1.59M,0.38%
Aug 24 2012,10.40,10.50,10.50,10.30,2.03M,-0.95%
Aug 23 2012,10.50,10.42,10.54,10.38,3.90M,0.77%
Aug 22 2012,10.42,10.52,10.68,10.28,3.07M,-1.88%
Aug 21 2012,10.62,10.72,10.74,10.54,3.47M,-0.38%
Aug 20 2012,10.66,10.52,10.76,10.52,2.08M,0.38%
Aug 17 2012,10.62,10.60,10.70,10.46,3.64M,1.34%
Aug 16 2012,10.48,10.78,10.78,10.46,1.23M,-1.13%
Aug 15 2012,10.60,10.58,10.62,10.36,3.11M,0.19%
Aug 14 2012,10.58,10.78,10.84,10.48,4.90M,-0.94%
Aug 13 2012,10.68,10.92,10.92,10.58,1.63M,-0.19%
Aug 10 2012,10.70,10.68,10.80,10.56,2.50M,-0.93%
Aug 09 2012,10.80,10.68,10.88,10.68,2.38M,1.12%
Aug 08 2012,10.68,10.68,10.88,10.52,4.67M,-0.37%
Aug 07 2012,10.72,10.80,10.80,10.62,4.39M,-0.37%
Aug 06 2012,10.76,10.74,10.80,10.64,2.45M,2.28%
Aug 03 2012,10.52,10.62,10.62,10.34,2.78M,-2.77%
Aug 02 2012,10.82,10.96,10.96,10.70,3.80M,-0.18%
Aug 01 2012,10.84,10.72,10.90,10.66,5.00M,1.12%
Jul 31 2012,10.72,10.60,10.76,10.56,3.89M,0.37%
Jul 30 2012,10.68,10.42,10.70,10.42,6.22M,2.50%
Jul 27 2012,10.42,10.38,10.50,10.36,9.29M,2.56%
Jul 26 2012,10.16,9.95,10.36,9.95,3.43M,2.11%
Jul 25 2012,9.95,10.00,10.12,9.83,4.10M,-0.90%
Jul 24 2012,10.04,10.36,10.56,9.96,2.53M,-0.20%
Jul 23 2012,10.06,10.10,10.30,10.02,2.58M,-3.08%
Jul 20 2012,10.38,10.46,10.46,10.28,4.13M,-0.76%
Jul 19 2012,10.46,10.40,10.48,10.34,7.89M,1.75%
Jul 18 2012,10.28,10.10,10.32,10.06,6.22M,1.98%
Jul 17 2012,10.08,9.76,10.20,9.76,4.52M,3.17%
Jul 16 2012,9.77,9.83,9.97,9.64,1.95M,-0.51%
Jul 13 2012,9.82,9.70,9.89,9.69,4.16M,-1.11%
Jul 12 2012,9.93,10.26,10.26,9.86,5.35M,-3.03%
Jul 11 2012,10.24,10.04,10.30,9.94,4.35M,1.99%
Jul 10 2012,10.04,9.99,10.30,9.92,5.31M,0.90%
Jul 09 2012,9.95,10.38,10.38,9.92,3.65M,-4.33%
Jul 06 2012,10.40,10.28,10.44,10.08,3.93M,0.19%
Jul 05 2012,10.38,10.20,10.44,10.10,2.93M,1.76%
Jul 04 2012,10.20,10.30,10.52,10.16,9.61M,-3.95%
Jul 03 2012,10.62,10.70,10.72,10.54,10.06M,1.14%
Jun 29 2012,10.50,9.92,10.54,9.88,8.55M,5.32%
Jun 28 2012,9.97,9.90,10.16,9.90,7.02M,0.91%
Jun 27 2012,9.88,9.67,9.89,9.58,4.16M,2.07%
Jun 26 2012,9.68,9.40,9.74,9.39,6.93M,3.31%
Jun 25 2012,9.37,9.60,9.78,9.35,2.49M,-2.19%
Jun 22 2012,9.58,9.64,9.81,9.56,2.33M,-0.93%
Jun 21 2012,9.67,10.12,10.16,9.65,4.48M,-3.88%
Jun 20 2012,10.06,10.18,10.22,10.00,2.64M,-1.37%
Jun 19 2012,10.20,10.20,10.20,9.92,5.02M,0.59%
Jun 18 2012,10.14,10.22,10.26,9.94,3.69M,2.01%
Jun 15 2012,9.94,9.90,9.96,9.63,5.06M,2.26%
Jun 14 2012,9.72,9.87,10.04,9.61,6.16M,-1.82%
Jun 13 2012,9.90,9.88,9.98,9.75,5.84M,0.41%
Jun 12 2012,9.86,9.99,10.02,9.66,5.99M,-1.30%
Jun 11 2012,9.99,9.68,10.06,9.63,5.95M,6.50%
Jun 08 2012,9.38,9.34,9.45,9.29,4.56M,0.64%
Jun 07 2012,9.32,9.28,9.45,9.14,5.50M,3.56%
Jun 06 2012,9.00,9.00,9.20,8.89,6.17M,1.93%
Jun 05 2012,8.83,8.96,9.09,8.82,7.43M,-1.12%
Jun 04 2012,8.93,9.10,9.20,8.87,8.62M,-3.77%
Jun 01 2012,9.28,9.47,9.56,9.26,5.04M,-2.52%
May 31 2012,9.52,9.39,9.63,9.32,9.71M,0.74%
May 30 2012,9.45,9.38,9.51,9.15,6.75M,-0.11%
May 29 2012,9.46,9.14,9.60,9.12,9.22M,2.60%
May 28 2012,9.22,9.15,9.23,9.08,7.03M,1.10%
May 25 2012,9.12,9.18,9.18,9.00,4.10M,-0.22%
May 24 2012,9.14,9.11,9.25,9.02,5.00M,0.55%
May 23 2012,9.09,9.49,9.49,9.06,8.51M,-4.01%
May 22 2012,9.47,9.49,9.56,9.38,6.56M,0.21%
May 21 2012,9.45,9.38,9.64,9.38,10.82M,-0.21%
May 18 2012,9.47,9.56,9.60,9.38,8.35M,-2.27%
May 17 2012,9.69,9.66,10.06,9.64,8.62M,0.41%
May 16 2012,9.65,9.76,10.00,9.64,8.75M,-3.50%
May 15 2012,10.00,9.72,10.14,9.57,10.03M,1.73%
May 14 2012,9.83,10.34,10.60,9.80,9.28M,-5.48%
May 11 2012,10.40,10.08,10.60,10.02,13.32M,2.36%
May 10 2012,10.16,10.20,10.30,10.04,8.37M,-1.55%
May 09 2012,10.32,10.40,10.46,10.08,8.23M,-0.39%
May 08 2012,10.36,10.68,10.82,10.28,8.28M,-1.71%
May 07 2012,10.54,11.30,11.44,10.50,14.57M,-8.82%
May 04 2012,11.56,11.34,11.70,11.34,4.13M,-0.34%
May 03 2012,11.60,11.58,11.78,11.22,3.09M,0.00%
May 02 2012,11.60,11.34,11.62,11.34,4.97M,2.65%
Apr 30 2012,11.30,11.06,11.32,11.06,1.99M,2.54%
Apr 27 2012,11.02,11.38,11.38,10.86,3.46M,-1.61%
Apr 26 2012,11.20,11.02,11.22,10.94,3.16M,1.08%
Apr 25 2012,11.08,11.00,11.18,11.00,2.79M,0.91%
Apr 24 2012,10.98,11.08,11.16,10.80,7.19M,-0.90%
Apr 23 2012,11.08,11.18,11.40,11.06,2.69M,-1.60%
Apr 20 2012,11.26,11.10,11.28,10.94,3.01M,1.26%
Apr 19 2012,11.12,11.14,11.14,10.84,4.76M,-0.36%
Apr 18 2012,11.16,11.04,11.18,10.20,4.33M,1.82%
Apr 17 2012,10.96,11.00,11.06,10.84,6.13M,0.74%
Apr 16 2012,10.88,10.90,11.06,10.82,3.97M,-1.45%
Apr 13 2012,11.04,10.86,11.06,10.82,4.29M,2.99%
Apr 12 2012,10.72,10.52,10.80,10.50,7.22M,0.00%
Apr 11 2012,10.72,11.10,11.10,10.68,9.21M,-3.25%
Apr 10 2012,11.08,11.10,11.28,11.02,7.08M,-2.98%
Apr 05 2012,11.42,11.20,11.50,11.20,9.33M,-1.38%
Apr 03 2012,11.58,11.36,11.66,11.34,5.20M,1.22%
Apr 02 2012,11.44,12.04,12.04,11.36,5.88M,-2.39%
Mar 30 2012,11.72,11.34,11.84,11.34,9.67M,0.00%
Mar 29 2012,11.72,11.86,12.08,11.34,11.62M,-2.50%
Mar 28 2012,12.02,12.18,12.18,11.88,6.56M,-0.66%
Mar 27 2012,12.10,12.00,12.38,11.96,8.37M,2.89%
Mar 26 2012,11.76,11.60,11.88,11.42,6.04M,2.80%
Mar 23 2012,11.44,11.50,11.50,11.40,4.07M,-0.35%
Mar 22 2012,11.48,11.50,11.58,11.40,5.41M,0.53%
Mar 21 2012,11.42,11.60,11.62,11.42,8.39M,-0.52%
Mar 20 2012,11.48,11.74,11.80,11.42,6.82M,-2.88%
Mar 19 2012,11.82,12.44,12.44,11.76,8.32M,-3.43%
Mar 16 2012,12.24,11.80,12.42,11.80,18.41M,4.08%
Mar 15 2012,11.76,12.00,12.02,11.62,13.21M,-0.34%
Mar 14 2012,11.80,11.60,11.88,11.56,10.46M,2.79%
Mar 13 2012,11.48,11.60,11.80,11.34,9.69M,-0.17%
Mar 12 2012,11.50,11.52,11.80,11.34,3.57M,-1.54%
Mar 09 2012,11.68,11.24,11.80,11.14,6.86M,4.29%
Mar 08 2012,11.20,11.20,11.20,10.86,6.34M,0.90%
Mar 07 2012,11.10,11.16,11.16,10.82,7.65M,-1.25%
Mar 06 2012,11.24,11.82,11.82,11.16,9.27M,-5.07%
Mar 05 2012,11.84,11.80,12.16,11.70,5.78M,-0.17%
Mar 02 2012,11.86,11.58,11.88,11.58,5.94M,2.95%
Mar 01 2012,11.52,11.72,11.88,11.50,3.93M,-2.04%
Feb 29 2012,11.76,11.84,11.86,11.56,5.47M,-0.51%
Feb 28 2012,11.82,11.60,11.88,11.50,7.29M,3.14%
Feb 27 2012,11.46,11.44,11.64,11.40,5.47M,-1.04%
Feb 24 2012,11.58,11.36,11.64,11.36,10.42M,1.05%
Feb 23 2012,11.46,11.88,12.06,11.32,15.55M,-4.98%
Feb 22 2012,12.06,12.26,12.26,11.92,12.12M,-2.74%
Feb 21 2012,12.40,12.70,12.88,12.24,6.28M,-2.82%
Feb 20 2012,12.76,12.80,13.06,12.64,7.91M,1.27%
Feb 17 2012,12.60,12.80,12.80,12.46,7.97M,0.16%
Feb 16 2012,12.58,12.50,12.60,12.42,2.86M,-0.16%
Feb 15 2012,12.60,12.34,12.70,12.16,7.64M,4.13%
Feb 14 2012,12.10,12.22,12.34,12.00,3.28M,-1.94%
Feb 13 2012,12.34,12.10,12.36,12.02,3.68M,1.98%
Feb 10 2012,12.10,12.40,12.40,12.00,4.19M,-2.42%
Feb 09 2012,12.40,12.02,12.46,11.78,7.94M,3.33%
Feb 08 2012,12.00,11.90,12.04,11.66,7.76M,1.52%
Feb 07 2012,11.82,11.98,12.02,11.68,11.11M,-1.83%
Feb 06 2012,12.04,11.80,12.20,11.70,13.69M,4.70%
Feb 03 2012,11.50,11.42,11.58,11.32,4.89M,0.52%
Feb 02 2012,11.44,11.38,11.48,11.26,4.44M,1.60%
Feb 01 2012,11.26,10.80,11.28,10.80,6.05M,4.45%
Jan 31 2012,10.78,11.22,11.22,10.64,8.23M,-0.55%
Jan 30 2012,10.84,11.20,11.20,10.76,5.93M,-3.39%
Jan 27 2012,11.22,11.16,11.22,11.04,5.38M,0.54%
Jan 26 2012,11.16,11.00,11.28,11.00,14.80M,2.39%
Jan 20 2012,10.90,10.80,11.08,10.74,7.18M,1.30%
Jan 19 2012,10.76,10.66,10.76,10.58,4.92M,1.13%
Jan 18 2012,10.64,10.52,10.70,10.46,4.75M,0.00%
Jan 17 2012,10.64,10.64,10.66,10.42,6.97M,1.53%
Jan 16 2012,10.48,10.26,10.50,10.26,4.34M,0.00%
Jan 13 2012,10.48,10.42,10.54,10.40,4.11M,0.58%
Jan 12 2012,10.42,10.40,10.64,10.30,4.89M,0.19%
Jan 11 2012,10.40,10.24,10.42,10.10,3.96M,2.97%
Jan 10 2012,10.10,10.00,10.18,9.92,6.00M,1.71%
Jan 09 2012,9.93,9.80,9.96,9.73,8.51M,1.02%
Jan 06 2012,9.83,9.75,9.92,9.70,13.62M,-0.10%
Jan 05 2012,9.84,9.63,9.85,9.63,8.13M,0.31%
Jan 04 2012,9.81,9.78,9.83,9.57,9.90M,3.37%
Jan 03 2012,9.49,9.30,9.50,9.16,5.39M,4.63%
Dec 30 2011,9.07,8.93,9.11,8.88,3.24M,1.00%
Dec 29 2011,8.98,9.03,9.05,8.94,2.96M,-2.18%
Dec 28 2011,9.18,9.30,9.30,9.05,2.45M,0.44%
Dec 23 2011,9.14,9.10,9.16,9.06,2.57M,2.58%
Dec 22 2011,8.91,8.85,8.91,8.78,1.99M,-1.00%
Dec 21 2011,9.00,8.88,9.05,8.76,5.39M,4.77%
Dec 20 2011,8.59,8.68,8.70,8.50,7.27M,1.90%
Dec 19 2011,8.43,8.61,8.61,8.30,8.67M,-5.07%
Dec 16 2011,8.88,8.75,8.96,8.75,5.11M,-0.22%
Dec 15 2011,8.90,9.14,9.14,8.73,5.47M,-1.87%
Dec 14 2011,9.07,8.93,9.18,8.93,2.85M,1.34%
Dec 13 2011,8.95,9.01,9.02,8.87,2.06M,-1.32%
Dec 12 2011,9.07,9.38,9.40,9.04,3.93M,0.11%
Dec 09 2011,9.06,9.10,9.21,9.04,5.33M,-2.89%
Dec 08 2011,9.33,9.41,9.47,9.23,5.28M,-0.85%
Dec 07 2011,9.41,9.49,9.49,9.18,5.74M,3.52%
Dec 06 2011,9.09,9.25,9.34,9.03,3.76M,-2.88%
Dec 05 2011,9.36,9.30,9.37,9.10,2.91M,2.07%
Dec 02 2011,9.17,9.33,9.36,9.13,6.21M,-1.82%
Dec 01 2011,9.34,9.38,9.42,9.18,8.81M,6.74%
Nov 30 2011,8.75,9.03,9.19,8.66,15.25M,-4.68%
Nov 29 2011,9.18,8.65,9.28,8.60,10.59M,7.75%
Nov 28 2011,8.52,8.44,8.71,8.44,4.06M,0.59%
Nov 25 2011,8.47,8.57,8.59,8.40,4.86M,-2.87%
Nov 24 2011,8.72,8.52,8.86,8.52,2.51M,0.23%
Nov 23 2011,8.70,8.75,8.86,8.66,4.49M,-2.58%
Nov 22 2011,8.93,8.84,9.03,8.80,3.30M,1.82%
Nov 21 2011,8.77,9.02,9.02,8.71,4.79M,-2.88%
Nov 18 2011,9.03,9.00,9.14,9.00,5.75M,-0.33%
Nov 17 2011,9.06,9.02,9.16,9.00,5.50M,-1.63%
Nov 16 2011,9.21,9.70,9.70,9.16,3.33M,-2.85%
Nov 15 2011,9.48,9.32,9.50,9.32,3.04M,0.42%
Nov 14 2011,9.44,9.30,9.45,9.28,6.10M,3.74%
Nov 11 2011,9.10,9.31,9.31,9.03,5.76M,-0.33%
Nov 10 2011,9.13,9.41,9.47,9.05,11.24M,-7.31%
Nov 09 2011,9.85,9.88,9.98,9.81,6.07M,1.44%
Nov 08 2011,9.71,9.81,10.06,9.62,6.76M,-0.72%
Nov 07 2011,9.78,10.08,10.22,9.69,12.65M,-3.36%
Nov 04 2011,10.12,10.28,10.38,10.04,7.38M,1.30%
Nov 03 2011,9.99,10.40,10.46,9.90,8.56M,-5.04%
Nov 02 2011,10.52,10.22,10.52,9.86,6.38M,1.15%
Nov 01 2011,10.40,10.96,10.96,10.36,4.26M,-5.63%
Oct 31 2011,11.02,11.40,11.40,10.88,5.92M,-3.33%
Oct 28 2011,11.40,11.10,11.80,11.10,13.85M,5.75%
Oct 27 2011,10.78,9.84,10.80,9.72,11.79M,6.31%
Oct 26 2011,10.14,9.87,10.22,9.75,6.07M,0.20%
Oct 25 2011,10.12,10.38,10.42,9.85,4.41M,-1.56%
Oct 24 2011,10.28,9.80,10.30,9.75,4.93M,7.64%
Oct 21 2011,9.55,9.45,9.64,9.34,3.61M,2.91%
Oct 20 2011,9.28,9.69,9.69,9.16,2.56M,-2.62%
Oct 19 2011,9.53,9.94,9.98,9.40,2.76M,-0.42%
Oct 18 2011,9.57,9.76,9.94,9.38,5.74M,-5.62%
Oct 17 2011,10.14,10.04,10.30,10.00,4.30M,2.74%
Oct 14 2011,9.87,10.40,10.40,9.73,7.16M,-5.10%
Oct 13 2011,10.40,10.00,10.42,9.93,9.09M,4.94%
Oct 12 2011,9.91,9.65,10.08,9.62,5.58M,2.27%
Oct 11 2011,9.69,9.69,9.75,9.40,7.36M,4.64%
Oct 10 2011,9.26,9.29,9.30,8.96,5.31M,2.43%
Oct 07 2011,9.04,8.64,9.10,8.64,8.88M,4.99%
Oct 06 2011,8.61,8.15,8.92,8.15,10.26M,6.82%
Oct 04 2011,8.06,8.72,8.72,7.98,6.89M,-3.01%
Oct 03 2011,8.31,8.21,8.60,8.16,7.23M,-4.92%
Sep 30 2011,8.74,9.32,9.70,8.50,15.71M,-0.68%
Sep 28 2011,8.80,8.16,8.83,8.05,10.93M,6.54%
Sep 27 2011,8.26,8.05,8.34,8.04,11.62M,4.42%
Sep 26 2011,7.91,8.04,8.20,7.86,15.76M,-1.86%
Sep 23 2011,8.06,7.86,8.25,7.52,25.98M,-0.98%
Sep 22 2011,8.14,8.69,8.78,8.12,11.87M,-9.56%
Sep 21 2011,9.00,9.05,9.08,8.97,7.02M,-0.99%
Sep 20 2011,9.09,9.17,9.29,8.97,10.27M,-0.55%
Sep 19 2011,9.14,9.44,9.44,9.10,6.75M,-3.79%
Sep 16 2011,9.50,9.27,9.54,9.27,7.54M,4.63%
Sep 15 2011,9.08,9.10,9.13,9.00,8.43M,1.23%
Sep 14 2011,8.97,9.12,9.12,8.95,16.02M,0.56%
Sep 12 2011,8.92,9.12,9.19,8.86,9.57M,-5.21%
Sep 09 2011,9.41,9.47,9.50,9.38,5.82M,-0.53%
Sep 08 2011,9.46,9.82,9.82,9.40,7.18M,-2.07%
Sep 07 2011,9.66,9.75,9.78,9.43,8.00M,-1.93%
Sep 06 2011,9.85,9.65,10.02,9.60,11.78M,0.51%
Sep 05 2011,9.80,10.30,10.30,9.77,16.06M,-6.49%
Sep 02 2011,10.48,10.66,10.80,10.46,7.66M,-2.78%
Sep 01 2011,10.78,10.70,11.20,10.70,9.69M,1.13%
Aug 31 2011,10.66,10.90,10.90,10.38,10.31M,-0.56%
Aug 30 2011,10.72,10.60,11.00,10.60,10.16M,2.68%
Aug 29 2011,10.44,10.46,10.60,10.20,11.69M,2.35%
Aug 26 2011,10.20,10.16,10.34,10.06,12.20M,-2.30%
Aug 25 2011,10.44,10.50,10.60,10.32,14.42M,1.56%
Aug 24 2011,10.28,10.36,10.60,10.06,13.16M,-0.96%
Aug 23 2011,10.38,9.77,10.50,9.77,19.48M,6.57%
Aug 22 2011,9.74,9.81,9.83,9.40,22.79M,-1.62%
Aug 19 2011,9.90,10.10,10.16,9.80,21.24M,-5.53%
Aug 18 2011,10.48,10.42,10.58,10.28,21.17M,0.77%
Aug 17 2011,10.40,10.36,10.62,10.30,14.30M,0.78%
Aug 16 2011,10.32,10.16,10.42,9.84,17.66M,2.18%
Aug 15 2011,10.10,9.58,10.14,9.56,13.70M,6.54%
Aug 12 2011,9.48,9.64,9.68,9.42,14.93M,0.21%
Aug 11 2011,9.46,9.40,9.60,9.25,11.84M,-1.25%
Aug 10 2011,9.58,9.80,9.85,9.52,22.29M,1.27%
Aug 09 2011,9.46,9.50,9.87,9.20,24.33M,-6.52%
Aug 08 2011,10.12,9.80,10.34,9.70,18.54M,-0.98%
Aug 05 2011,10.22,10.30,10.30,9.70,38.11M,-8.09%
Aug 04 2011,11.12,11.18,11.50,10.96,25.19M,-0.18%
Aug 03 2011,11.14,11.60,11.72,11.00,34.67M,-7.63%
Aug 02 2011,12.06,12.56,12.56,11.98,15.33M,-4.13%
Aug 01 2011,12.58,12.80,12.92,12.48,6.98M,-0.63%
Jul 29 2011,12.66,12.76,12.80,12.52,3.88M,-1.09%
Jul 28 2011,12.80,12.74,12.80,12.42,13.64M,-1.08%
Jul 27 2011,12.94,13.04,13.24,12.92,12.51M,-2.56%
Jul 26 2011,13.28,12.98,13.30,12.92,5.18M,1.37%
Jul 25 2011,13.10,12.94,13.34,12.94,5.34M,-0.30%
Jul 22 2011,13.14,12.86,13.26,12.84,14.12M,3.30%
Jul 21 2011,12.72,13.00,13.04,12.38,13.25M,-1.55%
Jul 20 2011,12.92,12.90,13.18,12.86,6.41M,1.25%
Jul 19 2011,12.76,13.00,13.00,12.50,12.81M,-1.85%
Jul 18 2011,13.00,13.14,13.30,12.86,8.40M,-2.40%
Jul 15 2011,13.32,13.34,13.38,13.14,3.90M,-0.15%
Jul 14 2011,13.34,13.42,13.42,13.20,5.11M,-0.45%
Jul 13 2011,13.40,13.38,13.46,13.20,6.91M,1.52%
Jul 12 2011,13.20,13.80,13.80,13.12,19.89M,-5.44%
Jul 11 2011,13.96,14.10,14.26,13.90,6.10M,-2.10%
Jul 08 2011,14.26,14.36,14.58,14.18,9.77M,0.56%
Jul 07 2011,14.18,14.10,14.28,14.00,9.00M,1.58%
Jul 06 2011,13.96,14.20,14.38,13.90,4.82M,-1.69%
Jul 05 2011,14.20,14.08,14.48,14.08,6.71M,0.28%
Jul 04 2011,14.16,14.10,14.28,13.96,20.92M,3.51%
Jun 30 2011,13.68,13.50,13.74,13.34,14.93M,2.24%
Jun 29 2011,13.38,13.40,13.54,13.20,10.96M,1.52%
Jun 28 2011,13.18,13.44,13.52,12.90,13.58M,-1.79%
Jun 27 2011,13.42,13.52,13.78,13.16,14.70M,-3.31%
Jun 24 2011,13.88,13.54,14.14,13.54,12.77M,1.91%
Jun 23 2011,13.62,13.64,13.90,13.48,9.57M,-1.30%
Jun 22 2011,13.80,13.70,13.98,13.70,7.06M,1.47%
Jun 21 2011,13.60,13.38,13.62,13.30,5.31M,1.64%
Jun 20 2011,13.38,13.28,13.74,13.24,5.52M,1.06%
Jun 17 2011,13.24,13.38,13.56,13.12,8.68M,-1.78%
Jun 16 2011,13.48,13.58,13.70,13.28,11.03M,-1.17%
Jun 15 2011,13.64,14.06,14.18,13.48,10.75M,-2.29%
Jun 14 2011,13.96,13.74,14.20,13.74,4.63M,-0.29%
Jun 13 2011,14.00,13.68,14.06,13.46,8.40M,0.14%
Jun 10 2011,13.98,14.06,14.10,13.54,12.73M,0.00%
Jun 09 2011,13.98,14.40,14.40,13.86,14.25M,-3.32%
Jun 08 2011,14.46,14.52,14.62,14.40,7.66M,-0.69%
Jun 07 2011,14.56,14.70,14.76,14.32,10.88M,-2.02%
Jun 03 2011,14.86,15.00,15.16,14.80,6.37M,-0.40%
Jun 02 2011,14.92,15.10,15.10,14.82,5.18M,-2.23%
Jun 01 2011,15.26,15.50,15.54,15.16,8.80M,-1.04%
May 31 2011,15.42,15.00,15.48,15.00,10.91M,3.77%
May 30 2011,14.86,15.04,15.10,14.80,4.62M,-1.20%
May 27 2011,15.04,14.96,15.06,14.76,4.62M,0.67%
May 26 2011,14.94,14.70,15.00,14.70,5.53M,2.19%
May 25 2011,14.62,14.70,15.02,14.44,14.50M,-2.01%
May 24 2011,14.92,15.06,15.20,14.80,19.90M,-2.48%
May 23 2011,15.30,15.60,15.64,15.22,8.67M,-3.41%
May 20 2011,15.84,16.00,16.16,15.80,5.11M,-0.38%
May 19 2011,15.90,15.86,16.00,15.50,4.65M,0.25%
May 18 2011,15.86,15.76,15.96,15.62,7.95M,0.51%
May 17 2011,15.78,16.00,16.00,15.66,4.96M,-2.35%
May 16 2011,16.16,15.78,16.24,15.78,6.74M,0.00%
May 13 2011,16.16,15.84,16.22,15.40,7.13M,1.13%
May 12 2011,15.98,15.60,16.30,15.50,9.67M,0.50%
May 11 2011,15.90,15.58,15.90,15.52,14.03M,3.65%
May 09 2011,15.34,14.94,15.60,14.88,6.29M,2.68%
May 06 2011,14.94,15.04,15.20,14.82,12.44M,-3.24%
May 05 2011,15.44,15.64,15.64,15.30,7.71M,-0.77%
May 04 2011,15.56,15.82,15.86,15.38,9.28M,-1.52%
May 03 2011,15.80,16.12,16.50,15.72,10.54M,-1.74%
Apr 29 2011,16.08,16.38,16.42,16.02,6.92M,-1.95%
Apr 28 2011,16.40,16.50,16.78,16.32,4.59M,0.00%
Apr 27 2011,16.40,16.80,17.16,16.20,8.90M,-2.03%
Apr 26 2011,16.74,16.68,16.80,16.28,5.10M,0.12%
Apr 21 2011,16.72,16.46,16.98,16.40,11.08M,1.95%
Apr 20 2011,16.40,16.20,16.44,16.10,6.66M,3.27%
Apr 19 2011,15.88,16.10,16.30,15.78,12.99M,-3.29%
Apr 18 2011,16.42,16.04,16.50,16.04,10.33M,3.01%
Apr 15 2011,15.94,15.92,16.30,15.74,11.98M,-0.75%
Apr 14 2011,16.06,15.24,16.12,15.20,16.84M,4.69%
Apr 13 2011,15.34,15.30,15.60,15.12,7.99M,0.00%
Apr 12 2011,15.34,15.08,15.54,15.08,10.18M,0.92%
Apr 11 2011,15.20,15.50,15.60,15.10,11.98M,-1.94%
Apr 08 2011,15.50,15.50,15.86,15.44,13.56M,-0.51%
Apr 07 2011,15.58,15.10,15.58,15.10,15.03M,2.37%
Apr 06 2011,15.22,15.14,15.26,14.96,13.10M,0.79%
Apr 04 2011,15.10,15.30,15.66,15.00,18.37M,-0.26%
Apr 01 2011,15.14,14.78,15.20,14.64,18.18M,2.85%
Mar 31 2011,14.72,14.26,14.78,14.06,29.76M,3.23%
Mar 30 2011,14.26,14.14,14.36,14.14,7.99M,0.56%
Mar 29 2011,14.18,14.32,14.38,14.10,11.76M,-0.56%
Mar 28 2011,14.26,14.40,14.50,14.22,11.89M,-0.97%
Mar 25 2011,14.40,14.30,14.48,14.26,18.28M,1.55%
Mar 24 2011,14.18,14.56,14.70,14.10,26.96M,-2.48%
Mar 23 2011,14.54,14.80,14.80,14.00,23.89M,-2.15%
Mar 22 2011,14.86,14.40,14.94,14.24,15.66M,3.19%
Mar 21 2011,14.40,13.98,14.44,13.90,12.39M,3.45%
Mar 18 2011,13.92,14.10,14.16,13.86,11.59M,-0.57%
Mar 17 2011,14.00,14.01,14.23,13.85,-,-3.45%
Mar 16 2011,14.50,14.10,14.55,14.01,-,0.42%
Mar 15 2011,14.44,14.77,14.77,13.82,-,-5.12%
Mar 14 2011,15.22,15.29,15.57,15.03,-,-3.55%
Mar 11 2011,15.78,15.26,15.87,15.05,-,1.41%
Mar 10 2011,15.56,15.33,15.59,15.11,-,4.71%
Mar 09 2011,14.86,14.89,15.03,14.82,-,1.09%
Mar 08 2011,14.70,14.71,14.74,14.53,-,0.41%
Mar 07 2011,14.64,14.85,14.93,14.63,-,-0.54%
Mar 04 2011,14.72,14.86,14.95,14.71,-,0.82%
Mar 03 2011,14.60,14.54,14.75,14.54,-,0.41%
Mar 02 2011,14.54,14.76,14.81,14.37,-,-1.89%
Mar 01 2011,14.82,15.04,15.19,14.75,-,-1.20%
Feb 28 2011,15.00,14.76,15.00,14.51,-,2.18%
Feb 25 2011,14.68,14.20,14.73,14.19,-,3.09%
Feb 24 2011,14.24,14.76,14.85,14.17,-,-3.52%
Feb 23 2011,14.76,14.72,14.93,14.61,-,0.41%
Feb 22 2011,14.70,14.94,14.95,14.63,-,-4.30%
Feb 21 2011,15.36,15.17,15.41,15.01,-,0.79%
Feb 18 2011,15.24,14.94,15.26,14.94,-,2.56%
Feb 17 2011,14.86,14.83,14.99,14.59,-,-0.67%
Feb 16 2011,14.96,14.59,15.19,14.19,-,2.47%
Feb 15 2011,14.60,14.07,14.84,14.07,-,3.11%
Feb 14 2011,14.16,13.85,14.25,13.37,-,3.21%
Feb 11 2011,13.72,13.75,13.93,13.37,-,-1.29%
Feb 10 2011,13.90,14.41,14.44,13.73,-,-3.07%
Feb 09 2011,14.34,14.71,14.99,14.31,-,-2.05%
Feb 08 2011,14.64,14.75,14.75,14.54,-,-0.54%
Feb 07 2011,14.72,15.05,15.17,14.67,-,-0.94%
Feb 02 2011,14.86,14.48,15.27,14.33,-,4.35%
Feb 01 2011,14.24,14.47,14.47,14.17,-,-1.93%
Jan 31 2011,14.52,14.51,14.52,14.31,-,-1.63%
Jan 28 2011,14.76,15.06,15.13,14.72,-,-1.47%
Jan 27 2011,14.98,14.41,15.18,14.41,-,3.03%
Jan 26 2011,14.54,14.89,14.92,14.34,-,-2.15%
Jan 25 2011,14.86,14.78,14.97,14.78,-,1.64%
Jan 24 2011,14.62,15.06,15.06,14.62,-,-2.14%
Jan 21 2011,14.94,15.02,15.43,14.91,-,-1.84%
Jan 20 2011,15.22,15.47,15.53,15.06,-,-2.93%
Jan 19 2011,15.68,14.99,15.77,14.99,-,5.23%
Jan 18 2011,14.90,14.63,14.97,14.61,-,1.36%
Jan 17 2011,14.70,14.89,15.06,14.48,-,-0.68%
Jan 14 2011,14.80,14.77,15.07,14.66,-,0.27%
Jan 13 2011,14.76,15.21,15.33,14.71,-,-1.73%
Jan 12 2011,15.02,14.18,15.14,14.18,-,6.07%
Jan 11 2011,14.16,14.01,14.19,13.86,-,0.85%
Jan 10 2011,14.04,14.31,14.39,14.01,-,-2.23%
Jan 07 2011,14.36,13.89,14.38,13.85,-,3.01%
Jan 06 2011,13.94,13.97,14.06,13.83,-,-0.43%
Jan 05 2011,14.00,14.34,14.35,13.77,-,-3.45%
Jan 04 2011,14.50,14.03,14.71,13.84,-,4.47%
Jan 03 2011,13.88,13.42,13.88,13.42,-,2.51%
Dec 31 2010,13.54,13.57,13.62,13.47,-,0.15%
Dec 30 2010,13.52,13.35,13.59,13.35,-,1.96%
Dec 29 2010,13.26,13.14,13.31,13.09,-,1.38%
Dec 28 2010,13.08,13.09,13.18,12.97,-,-1.65%
Dec 24 2010,13.30,13.33,13.38,13.21,-,-1.04%
Dec 23 2010,13.44,13.33,13.48,13.29,-,1.05%
Dec 22 2010,13.30,12.97,13.35,12.91,-,1.68%
Dec 21 2010,13.08,12.88,13.09,12.74,-,2.51%
Dec 20 2010,12.76,12.68,12.94,12.63,-,0.00%
Dec 17 2010,12.76,13.07,13.08,12.73,-,-2.00%
Dec 16 2010,13.02,13.27,13.41,12.98,-,-2.11%
Dec 15 2010,13.30,13.31,13.47,13.09,-,0.30%
Dec 14 2010,13.26,13.47,13.47,13.21,-,-1.04%
Dec 13 2010,13.40,13.52,13.63,13.26,-,-0.45%
Dec 10 2010,13.46,13.01,13.59,13.01,-,1.82%
Dec 09 2010,13.22,13.00,13.22,12.95,-,1.69%
Dec 08 2010,13.00,13.37,13.37,12.91,-,-2.26%
Dec 07 2010,13.30,12.71,13.34,12.70,-,3.91%
Dec 06 2010,12.80,13.08,13.33,12.77,-,-1.69%
Dec 03 2010,13.02,12.95,13.07,12.95,-,0.62%
Dec 02 2010,12.94,12.74,13.14,12.66,-,4.86%
Dec 01 2010,12.34,12.35,12.45,12.17,-,0.33%
Nov 30 2010,12.30,12.41,12.43,12.21,-,-1.44%
Nov 29 2010,12.48,12.20,12.48,12.15,-,1.79%
Nov 26 2010,12.26,12.36,12.47,12.16,-,-1.13%
Nov 25 2010,12.40,12.34,12.42,12.33,-,0.81%
Nov 24 2010,12.30,12.45,12.46,12.30,-,0.00%
Nov 23 2010,12.30,12.56,12.58,12.30,-,-3.00%
Nov 22 2010,12.68,12.52,12.68,12.51,-,0.63%
Nov 19 2010,12.60,12.57,12.60,12.55,-,-0.79%
Nov 18 2010,12.70,12.45,12.70,12.43,-,3.42%
Nov 17 2010,12.28,12.59,12.60,12.28,-,-2.85%
Nov 16 2010,12.64,12.76,12.77,12.58,-,0.00%
Nov 15 2010,12.64,12.84,12.86,12.63,-,-0.32%
Nov 12 2010,12.68,13.22,13.23,12.65,-,-4.95%
Nov 11 2010,13.34,13.05,13.37,13.05,-,1.52%
Nov 10 2010,13.14,13.28,13.30,13.14,-,-1.65%
Nov 09 2010,13.36,13.65,13.69,13.35,-,-2.48%
Nov 08 2010,13.70,13.40,13.70,13.40,-,1.48%
Nov 05 2010,13.50,13.87,13.88,13.48,-,-1.46%
Nov 04 2010,13.70,13.55,13.75,13.53,-,3.32%
Nov 03 2010,13.26,12.67,13.29,12.67,-,5.57%
Nov 02 2010,12.56,12.45,12.56,12.43,-,1.13%
Nov 01 2010,12.42,12.36,12.42,12.35,-,2.64%
Oct 29 2010,12.10,12.06,12.10,12.05,-,1.51%
Oct 28 2010,11.92,12.46,12.46,11.92,-,-2.30%
Oct 27 2010,12.20,12.13,12.20,12.11,-,0.16%
Oct 26 2010,12.18,11.90,12.18,11.87,-,3.75%
Oct 25 2010,11.74,11.55,11.77,11.55,-,2.26%
Oct 22 2010,11.48,11.31,11.50,11.31,-,1.23%
Oct 21 2010,11.34,11.51,11.51,11.33,-,-0.53%
Oct 20 2010,11.40,11.53,11.54,11.37,-,-2.23%
Oct 19 2010,11.66,11.67,11.68,11.65,-,0.17%
Oct 18 2010,11.64,11.77,11.77,11.64,-,-0.17%
Oct 15 2010,11.66,11.64,11.66,11.61,-,-0.34%
Oct 14 2010,11.70,11.83,11.85,11.70,-,-0.51%
Oct 13 2010,11.76,12.07,12.09,11.75,-,-0.34%
Oct 12 2010,11.80,11.96,11.97,11.77,-,-1.83%
Oct 11 2010,12.02,12.16,12.17,12.02,-,-0.17%
Oct 08 2010,12.04,12.27,12.29,12.04,-,-2.11%
Oct 07 2010,12.30,12.28,12.30,12.27,-,0.82%
Oct 06 2010,12.20,11.99,12.20,11.98,-,2.69%
Oct 05 2010,11.88,11.91,11.92,11.87,-,-1.00%
Oct 04 2010,12.00,11.93,12.00,11.91,-,2.74%
Sep 30 2010,11.68,11.96,11.96,11.68,-,-1.68%
Sep 29 2010,11.88,11.93,11.94,11.83,-,1.02%
Sep 28 2010,11.76,12.02,12.03,11.75,-,-1.67%
Sep 27 2010,11.96,11.98,12.00,11.96,-,1.44%
Sep 24 2010,11.79,11.86,11.88,11.79,-,-0.42%
Sep 22 2010,11.84,11.87,11.88,11.84,-,-0.34%
Sep 21 2010,11.88,11.90,11.91,11.88,-,0.17%
Sep 20 2010,11.86,12.06,12.06,11.86,-,-1.98%
Sep 17 2010,12.10,11.64,12.10,11.63,-,4.31%
Sep 16 2010,11.60,10.91,11.60,10.91,-,8.61%
Sep 15 2010,10.68,10.62,10.69,10.62,-,0.38%
Sep 14 2010,10.64,10.75,10.77,10.64,-,-1.12%
Sep 13 2010,10.76,10.65,10.76,10.64,-,1.70%
Sep 10 2010,10.58,10.53,10.58,10.51,-,1.34%
Sep 09 2010,10.44,10.42,10.44,10.39,-,0.58%
Sep 08 2010,10.38,10.45,10.45,10.35,-,-1.33%
Sep 07 2010,10.52,10.50,10.52,10.47,-,-1.87%
Sep 06 2010,10.72,10.68,10.79,10.67,-,1.52%
Sep 03 2010,10.56,10.63,10.66,10.56,-,-0.38%
Sep 02 2010,10.60,10.53,10.60,10.52,-,1.73%
Sep 01 2010,10.42,10.23,10.42,10.21,-,1.76%
Aug 31 2010,10.24,9.99,10.25,9.97,-,1.39%
Aug 30 2010,10.10,10.21,10.23,10.09,-,0.40%
Aug 27 2010,10.06,10.07,10.08,10.05,-,0.00%
Aug 26 2010,10.06,10.03,10.06,10.02,-,-0.59%
Aug 25 2010,10.12,10.35,10.37,10.11,-,-1.94%
Aug 24 2010,10.32,10.17,10.35,10.15,-,0.39%
Aug 23 2010,10.28,10.35,10.37,10.27,-,-0.39%
Aug 20 2010,10.32,10.30,10.32,10.29,-,-0.58%
Aug 19 2010,10.38,10.20,10.38,10.19,-,2.57%
Aug 18 2010,10.12,10.28,10.29,10.12,-,-1.36%
Aug 17 2010,10.26,10.27,10.30,10.25,-,-0.39%
Aug 16 2010,10.30,9.97,10.31,9.97,-,1.78%
Aug 13 2010,10.12,9.99,10.12,9.98,-,2.12%
Aug 12 2010,9.91,9.98,9.99,9.91,-,-1.88%
Aug 11 2010,10.10,10.43,10.44,10.09,-,-2.88%
Aug 10 2010,10.40,10.58,10.60,10.38,-,-2.07%
Aug 09 2010,10.62,10.56,10.62,10.55,-,0.19%
Aug 06 2010,10.60,10.64,10.65,10.60,-,0.00%
Aug 05 2010,10.60,10.54,10.60,10.53,-,0.76%
Aug 04 2010,10.52,10.53,10.54,10.52,-,-0.94%
Aug 03 2010,10.62,10.87,10.89,10.62,-,-1.48%
Aug 02 2010,10.78,10.59,10.79,10.58,-,1.70%
Jul 30 2010,10.60,10.26,10.60,10.25,-,3.11%
Jul 27 2010,10.28,10.28,10.29,10.27,-,0.19%
Jul 26 2010,10.26,10.39,10.39,10.26,-,-1.54%
Jul 23 2010,10.42,10.26,10.42,10.25,-,4.30%
Jul 22 2010,9.99,9.73,9.99,9.73,-,1.22%
Jul 21 2010,9.87,9.65,9.89,9.64,-,2.60%
Jul 20 2010,9.62,9.38,9.62,9.38,-,2.78%
Jul 19 2010,9.36,9.53,9.55,9.36,-,-2.80%
Jul 16 2010,9.63,9.74,9.74,9.63,-,-1.13%
Jul 15 2010,9.74,9.74,9.75,9.72,-,0.00%
Jul 14 2010,9.74,9.61,9.74,9.61,-,2.53%
Jul 13 2010,9.50,9.44,9.50,9.44,-,0.64%
Jul 12 2010,9.44,9.52,9.54,9.44,-,-0.84%
Jul 09 2010,9.52,9.46,9.52,9.45,-,1.60%
Jul 08 2010,9.37,9.34,9.37,9.32,-,0.32%
Jul 07 2010,9.34,9.09,9.34,9.07,-,2.30%
Jul 06 2010,9.13,8.98,9.13,8.97,-,2.35%
Jul 05 2010,8.92,9.09,9.09,8.92,-,-0.67%
Jul 02 2010,8.98,9.25,9.26,8.98,-,-3.85%
Jun 30 2010,9.34,9.13,9.34,9.12,-,2.30%
Jun 29 2010,9.13,9.56,9.57,9.13,-,-4.50%
Jun 28 2010,9.56,9.53,9.56,9.52,-,0.42%
Jun 25 2010,9.52,9.78,9.78,9.52,-,-2.66%
Jun 24 2010,9.78,9.97,9.98,9.78,-,-1.91%
Jun 23 2010,9.97,9.90,9.97,9.88,-,1.32%
Jun 21 2010,9.84,9.82,9.84,9.81,-,3.04%
Jun 18 2010,9.55,9.53,9.55,9.52,-,0.21%
Jun 17 2010,9.53,9.34,9.53,9.33,-,3.03%
Jun 15 2010,9.25,9.22,9.25,9.21,-,0.33%
Jun 14 2010,9.22,9.24,9.25,9.22,-,0.88%
Jun 11 2010,9.14,9.12,9.14,9.11,-,0.22%
Jun 10 2010,9.12,8.84,9.12,8.82,-,3.17%
Jun 09 2010,8.84,8.91,8.92,8.84,-,-0.79%
Jun 08 2010,8.91,9.00,9.01,8.91,-,-1.00%
Jun 07 2010,9.00,8.96,9.00,8.93,-,-4.56%
Jun 04 2010,9.43,9.25,9.43,9.25,-,1.95%
Jun 03 2010,9.25,9.23,9.29,9.23,-,0.22%
Jun 02 2010,9.23,9.24,9.24,9.23,-,-0.11%
Jun 01 2010,9.24,9.50,9.28,9.24,-,-2.74%
May 31 2010,9.50,9.50,9.52,9.50,-,-0.42%
May 28 2010,9.54,9.73,9.54,9.54,-,-1.95%
May 27 2010,9.73,9.05,9.73,9.05,-,7.51%
May 26 2010,9.05,8.82,9.05,8.81,-,2.61%
May 25 2010,8.82,9.00,8.82,8.82,-,-2.00%
May 24 2010,9.00,9.21,9.25,9.00,-,-2.49%
May 19 2010,9.23,9.41,9.23,9.23,-,-3.35%
May 17 2010,9.55,9.81,9.55,9.55,-,-4.21%
May 14 2010,9.97,10.01,9.97,9.97,-,-0.40%
May 13 2010,10.01,9.93,10.17,9.93,-,0.81%
May 12 2010,9.93,9.74,9.93,9.74,-,1.95%
May 11 2010,9.74,9.97,9.74,9.74,-,-2.31%
May 10 2010,9.97,9.64,9.97,9.64,-,5.95%
May 07 2010,9.41,9.29,9.41,9.29,-,1.29%
May 06 2010,9.29,9.81,9.57,9.29,-,-5.30%
May 05 2010,9.81,9.97,9.81,9.81,-,-1.60%
May 04 2010,9.97,10.53,10.26,9.97,-,-5.32%
May 03 2010,10.53,10.55,10.53,10.53,-,-1.13%
Apr 30 2010,10.65,10.67,10.65,10.65,-,-0.19%
Apr 29 2010,10.67,11.65,11.55,10.67,-,-8.41%
Apr 28 2010,11.65,11.64,11.65,11.64,-,0.09%
Apr 27 2010,11.64,11.85,11.75,11.64,-,-1.77%
Apr 26 2010,11.85,12.03,11.99,11.85,-,-0.67%
Apr 23 2010,11.93,12.05,11.93,11.93,-,-1.00%
Apr 22 2010,12.05,11.97,12.05,11.97,-,0.67%
Apr 21 2010,11.97,12.22,12.15,11.97,-,-2.05%
Apr 20 2010,12.22,12.29,12.22,12.22,-,-0.57%
Apr 19 2010,12.29,12.35,12.29,12.29,-,-1.44%
Apr 15 2010,12.47,12.54,12.47,12.47,-,-0.56%
Apr 14 2010,12.54,12.57,12.54,12.54,-,-0.24%
Apr 13 2010,12.57,12.67,12.57,12.57,-,-0.79%
Apr 12 2010,12.67,12.56,12.67,12.56,-,1.44%
Apr 09 2010,12.49,12.55,12.49,12.49,-,-0.48%
Apr 08 2010,12.55,12.60,12.55,12.55,-,-0.40%
Apr 07 2010,12.60,12.30,12.63,12.30,-,7.05%
Mar 31 2010,11.77,11.71,11.77,11.71,-,0.51%
Mar 30 2010,11.71,11.96,11.71,11.71,-,-2.09%
Mar 29 2010,11.96,12.23,12.01,11.96,-,-1.56%
Mar 26 2010,12.15,12.09,12.15,12.09,-,0.50%
Mar 25 2010,12.09,12.21,12.20,12.09,-,-0.98%
Mar 24 2010,12.21,12.37,12.35,12.21,-,-1.29%
Mar 23 2010,12.37,12.36,12.37,12.36,-,0.08%
Mar 22 2010,12.36,12.25,12.36,12.25,-,-1.20%
Mar 19 2010,12.51,12.87,12.51,12.51,-,-2.80%
Mar 18 2010,12.87,12.93,12.87,12.87,-,-0.46%
Mar 17 2010,12.93,12.64,12.93,12.64,-,3.94%
Mar 16 2010,12.44,12.69,12.44,12.44,-,-1.58%
Mar 15 2010,12.64,12.71,12.64,12.64,-,-1.25%
Mar 12 2010,12.80,12.88,12.80,12.80,-,-0.31%
Mar 11 2010,12.84,13.09,12.84,12.84,-,-1.76%
Mar 10 2010,13.07,13.05,13.07,13.05,-,0.15%
Mar 09 2010,13.05,13.16,13.16,12.91,-,-0.99%
Mar 08 2010,13.18,12.89,13.27,12.85,-,4.85%
Mar 05 2010,12.57,12.35,12.57,12.27,-,4.06%
Mar 04 2010,12.08,12.51,12.57,11.93,-,-1.71%
Mar 03 2010,12.29,12.46,12.47,12.21,-,-0.65%
Mar 02 2010,12.37,12.42,12.53,12.17,-,-1.59%
Mar 01 2010,12.57,12.19,12.62,12.19,-,4.32%
Feb 26 2010,12.05,11.99,12.19,11.92,-,1.09%
Feb 25 2010,11.92,11.99,12.19,11.81,-,-0.33%
Feb 24 2010,11.96,11.77,11.99,11.72,-,0.59%
Feb 23 2010,11.89,11.51,11.97,11.51,-,1.54%
Feb 22 2010,11.71,11.92,11.99,11.69,-,2.45%
Feb 19 2010,11.43,11.83,11.83,11.41,-,-2.64%
Feb 18 2010,11.74,11.70,11.95,11.70,-,1.03%
Feb 17 2010,11.62,11.83,11.95,11.56,-,-0.17%
Feb 12 2010,11.64,11.45,11.67,11.41,-,1.57%
Feb 11 2010,11.46,11.29,11.71,11.28,-,2.60%
Feb 10 2010,11.17,10.83,11.35,10.75,-,5.48%
Feb 09 2010,10.59,10.57,10.67,10.47,-,-0.66%
Feb 08 2010,10.66,10.97,11.17,10.53,-,-2.65%
Feb 05 2010,10.95,11.05,11.22,10.91,-,-4.53%
Feb 04 2010,11.47,11.71,11.73,11.47,-,-4.02%
Feb 03 2010,11.95,11.60,11.98,11.57,-,3.82%
Feb 02 2010,11.51,11.68,11.87,11.42,-,-0.26%
Feb 01 2010,11.54,11.21,11.64,11.11,-,1.32%
Jan 29 2010,11.39,11.41,11.65,11.31,-,-3.88%
Jan 28 2010,11.85,11.63,12.05,11.44,-,1.63%
Jan 27 2010,11.66,12.15,12.17,11.43,-,-3.87%
Jan 26 2010,12.13,12.46,12.46,11.97,-,-3.81%
Jan 25 2010,12.61,12.13,12.71,12.05,-,1.12%
Jan 22 2010,12.47,12.34,12.65,11.85,-,-2.04%
Jan 21 2010,12.73,12.99,13.17,12.62,-,-3.49%
Jan 20 2010,13.19,13.42,13.49,13.09,-,1.70%
Jan 19 2010,12.97,12.95,13.03,12.55,-,0.31%
Jan 18 2010,12.93,13.03,13.03,12.83,-,-1.15%
Jan 15 2010,13.08,13.03,13.17,12.74,-,1.32%
Jan 14 2010,12.91,12.59,13.17,12.58,-,3.69%
Jan 13 2010,12.45,12.53,12.64,12.29,-,-3.56%
Jan 12 2010,12.91,12.54,13.16,12.19,-,3.53%
Jan 11 2010,12.47,12.09,12.77,11.95,-,6.95%
Jan 08 2010,11.66,11.33,11.76,11.21,-,4.39%
Jan 07 2010,11.17,11.44,11.44,11.11,-,-0.89%
Jan 06 2010,11.27,10.86,11.35,10.86,-,4.64%
Jan 05 2010,10.77,10.41,10.81,10.33,-,5.69%
Jan 04 2010,10.19,9.95,10.22,9.93,-,2.62%
Dec 31 2009,9.93,9.79,9.94,9.75,-,1.85%
Dec 30 2009,9.75,9.76,9.82,9.70,-,-0.10%
Dec 29 2009,9.76,9.84,9.90,9.74,-,0.21%
Dec 28 2009,9.74,9.73,9.95,9.67,-,1.14%
Dec 24 2009,9.63,9.49,9.68,9.49,-,1.69%
Dec 23 2009,9.47,9.46,9.52,9.43,-,0.64%
Dec 22 2009,9.41,9.57,9.57,9.31,-,-0.95%
Dec 21 2009,9.50,9.55,9.70,9.41,-,-0.42%
Dec 18 2009,9.54,9.80,9.81,9.36,-,-3.34%
Dec 17 2009,9.87,9.93,10.03,9.81,-,-0.90%
Dec 16 2009,9.96,10.17,10.20,9.96,-,-1.68%
Dec 15 2009,10.13,10.35,10.37,10.07,-,-1.36%
Dec 14 2009,10.27,10.41,10.43,10.17,-,-1.53%
Dec 11 2009,10.43,10.30,10.55,10.26,-,1.96%
Dec 10 2009,10.23,10.42,10.55,10.23,-,-0.58%
Dec 09 2009,10.29,10.51,10.55,10.23,-,-2.46%
Dec 08 2009,10.55,10.85,10.88,10.50,-,-2.22%
Dec 07 2009,10.79,10.94,10.97,10.69,-,-0.92%
Dec 04 2009,10.89,11.14,11.15,10.83,-,-0.91%
Dec 03 2009,10.99,10.88,11.09,10.88,-,0.73%
Dec 02 2009,10.91,11.08,11.08,10.75,-,-0.27%
Dec 01 2009,10.94,10.79,11.12,10.70,-,1.67%
Nov 30 2009,10.76,10.48,10.83,10.48,-,5.18%
Nov 27 2009,10.23,10.69,10.69,10.16,-,-5.89%
Nov 26 2009,10.87,10.97,11.01,10.81,-,-0.46%
Nov 25 2009,10.92,11.00,11.19,10.84,-,-0.09%
Nov 24 2009,10.93,11.03,11.13,10.91,-,-1.35%
Nov 23 2009,11.08,11.06,11.17,10.94,-,0.45%
Nov 20 2009,11.03,11.17,11.27,10.93,-,-1.78%
Nov 19 2009,11.23,11.50,11.55,11.23,-,-1.58%
Nov 18 2009,11.41,11.63,11.85,11.37,-,-1.30%
Nov 17 2009,11.56,11.45,11.73,11.35,-,3.49%
Nov 13 2009,11.17,11.24,11.25,11.05,-,-0.89%
Nov 12 2009,11.27,11.30,11.37,11.19,-,0.90%
Nov 11 2009,11.17,11.08,11.19,11.02,-,1.36%
Nov 10 2009,11.02,11.26,11.35,10.84,-,0.73%
Nov 06 2009,10.94,10.97,11.07,10.77,-,3.50%
Nov 05 2009,10.57,10.75,10.84,10.57,-,-2.04%
Nov 04 2009,10.79,10.85,10.87,10.73,-,0.56%
Nov 03 2009,10.73,10.93,10.94,10.73,-,-2.90%
Nov 02 2009,11.05,10.79,11.07,10.59,-,1.19%
Oct 30 2009,10.92,11.17,11.21,10.91,-,0.28%
Oct 29 2009,10.89,10.97,11.13,10.87,-,-3.20%
Oct 28 2009,11.25,11.69,11.75,11.21,-,-2.60%
Oct 27 2009,11.55,11.25,11.60,11.25,-,-2.61%
Oct 26 2009,11.86,11.86,11.86,11.86,-,1.11%
Oct 23 2009,11.73,11.73,11.73,11.73,-,0.00%
Oct 22 2009,11.73,11.73,11.73,11.73,-,0.00%
Oct 21 2009,11.73,11.73,11.73,11.73,-,0.00%
Oct 20 2009,11.73,11.73,11.73,11.73,-,0.00%
Oct 19 2009,11.73,11.73,11.73,11.73,-,0.00%
Oct 15 2009,11.73,11.73,11.73,11.73,-,0.00%
Oct 08 2009,11.73,11.73,11.73,11.73,-,0.00%
Oct 07 2009,11.73,11.73,11.73,11.73,-,0.00%
Sep 24 2009,11.73,11.73,11.73,11.73,-,0.00%
Sep 18 2009,11.73,11.73,11.73,11.73,-,0.00%
Sep 11 2009,11.73,11.73,11.73,11.73,-,0.00%
Sep 02 2009,11.73,12.25,12.25,11.61,-,-2.01%
Sep 01 2009,11.97,11.72,11.99,11.72,-,3.10%
Aug 31 2009,11.61,11.59,11.79,11.51,-,-3.81%
Aug 28 2009,12.07,12.25,12.35,12.03,-,0.84%
Aug 27 2009,11.97,11.97,12.11,11.92,-,-8.06%
Aug 26 2009,13.02,12.97,13.17,12.82,-,0.70%
Aug 25 2009,12.93,12.59,13.08,12.58,-,-1.82%
Aug 24 2009,13.17,13.15,13.19,13.02,-,2.97%
Aug 21 2009,12.79,12.51,12.79,12.21,-,3.56%
Aug 20 2009,12.35,12.35,12.52,11.89,-,3.69%
Aug 19 2009,11.91,12.35,12.39,11.73,-,-4.34%
Aug 18 2009,12.45,12.94,13.17,12.41,-,-3.56%
Aug 17 2009,12.91,12.54,12.91,12.43,-,-3.44%
Aug 14 2009,13.37,13.74,13.77,13.25,-,0.00%
Aug 13 2009,13.37,13.35,13.47,13.21,-,1.44%
Aug 12 2009,13.18,13.26,13.26,13.01,-,1.31%
Aug 11 2009,13.01,12.78,13.01,12.55,-,1.09%
Aug 10 2009,12.87,12.75,12.87,12.70,-,5.06%
Aug 07 2009,12.25,12.55,12.86,12.15,-,-5.55%
Aug 06 2009,12.97,12.76,12.99,12.53,-,3.10%
Aug 05 2009,12.58,12.64,13.19,12.29,-,-1.18%
Aug 04 2009,12.73,12.57,13.17,12.09,-,1.35%
Aug 03 2009,12.56,10.86,12.95,10.71,-,15.97%
Jul 31 2009,10.83,10.65,11.11,10.65,-,2.07%
Jul 30 2009,10.61,10.75,10.89,10.31,-,-1.21%
Jul 29 2009,10.74,10.96,11.01,9.73,-,9.26%


==> code_v0.1_finance/Finance/data/ETH-USD.csv <==
Date,Open,High,Low,Close,Adj Close,Volume
2017-07-16,155.419998,190.259995,154.250000,189.970001,189.970001,352420261
2017-07-17,189.970001,256.890015,177.419998,227.089996,227.089996,642203465
2017-07-18,227.089996,244.020004,187.210007,194.410004,194.410004,576048989
2017-07-19,194.410004,235.860001,194.410004,226.330002,226.330002,504434488
2017-07-20,226.330002,236.619995,209.460007,216.330002,216.330002,233383296
2017-07-21,216.330002,236.550003,215.300003,230.470001,230.470001,151128752
2017-07-22,230.470001,234.169998,220.300003,228.320007,228.320007,128301932
2017-07-23,228.320007,229.559998,224.039993,225.479996,225.479996,90165893
2017-07-24,225.479996,225.979996,192.639999,203.589996,203.589996,285374761
2017-07-25,203.589996,209.289993,193.100006,202.880005,202.880005,161659275
2017-07-26,202.880005,205.679993,198.929993,202.929993,202.929993,102009361
2017-07-27,202.929993,203.929993,189.770004,191.210007,191.210007,123425467
2017-07-28,191.210007,209.570007,177.690002,206.139999,206.139999,192325102
2017-07-29,206.139999,209.880005,194.119995,196.779999,196.779999,110586575
2017-07-30,196.779999,201.779999,190.529999,201.330002,201.330002,103641349
2017-07-31,201.330002,232.550003,201.270004,225.899994,225.899994,314260050
2017-08-01,225.899994,228.979996,215.710007,218.119995,218.119995,122967812
2017-08-02,218.119995,228.080002,217.839996,224.389999,224.389999,93201219
2017-08-03,224.389999,227.449997,219.729996,220.600006,220.600006,87804496
2017-08-04,220.600006,258.470001,219.720001,253.089996,253.089996,251531536
2017-08-05,253.089996,272.220001,251.789993,264.559998,264.559998,219315844
2017-08-06,264.559998,274.390015,257.410004,269.940002,269.940002,158590573
2017-08-07,269.940002,299.549988,266.940002,296.510010,296.510010,229459233
2017-08-08,296.510010,314.750000,279.100006,295.279999,295.279999,439031586
2017-08-09,295.239990,310.179993,289.220001,298.279999,298.279999,173781086
2017-08-10,298.279999,310.359985,295.940002,309.320007,309.320007,146799311
2017-08-11,309.320007,319.140015,303.709991,308.019989,308.019989,198463746
2017-08-12,308.019989,308.869995,288.040009,296.619995,296.619995,209757139
2017-08-13,296.619995,306.299988,294.739990,299.160004,299.160004,138516552
2017-08-14,299.160004,299.709991,271.380005,286.519989,286.519989,209502360
2017-08-15,286.519989,303.290009,280.660004,301.380005,301.380005,143590085
2017-08-16,301.380005,310.429993,298.190002,300.299988,300.299988,141776697
2017-08-17,300.299988,306.519989,287.170013,292.619995,292.619995,155333057
2017-08-18,292.619995,298.790009,283.649994,293.019989,293.019989,133331931
2017-08-19,293.019989,298.779999,288.480011,298.200012,298.200012,86214711
2017-08-20,298.200012,345.440002,294.929993,321.850006,321.850006,371320147
2017-08-21,321.850006,329.390015,293.089996,313.369995,313.369995,255666010
2017-08-22,313.369995,325.100006,313.160004,317.399994,317.399994,136793702
2017-08-23,317.399994,328.649994,315.940002,325.279999,325.279999,113467892
2017-08-24,325.279999,337.239990,324.690002,330.059998,330.059998,142040413
2017-08-25,330.059998,334.700012,325.899994,332.859985,332.859985,70828266
2017-08-26,332.859985,347.920013,332.799988,347.880005,347.880005,113661914
2017-08-27,347.880005,350.500000,335.410004,347.660004,347.660004,155518324
2017-08-28,347.660004,375.179993,347.239990,372.350006,372.350006,245077133
2017-08-29,372.350006,390.640015,367.410004,383.859985,383.859985,247280361
2017-08-30,383.859985,389.640015,380.890015,388.329987,388.329987,129260777
2017-08-31,388.329987,395.299988,386.709991,391.420013,391.420013,192664622
2017-09-01,391.420013,392.040009,328.869995,351.029999,351.029999,392672123
2017-09-02,351.029999,370.500000,336.369995,352.450012,352.450012,220213614
2017-09-03,352.450012,352.450012,279.950012,303.700012,303.700012,518097340
2017-09-04,303.700012,324.369995,275.970001,317.940002,317.940002,285969365
2017-09-05,317.940002,341.769989,317.820007,338.920013,338.920013,207751167
2017-09-06,338.920013,338.920013,323.359985,335.369995,335.369995,145609934
2017-09-07,335.369995,335.390015,293.119995,306.720001,306.720001,307973324
2017-09-08,306.720001,309.070007,293.709991,303.790009,303.790009,127930167
2017-09-09,303.790009,305.760010,280.700012,299.209991,299.209991,179819553
2017-09-10,299.209991,308.299988,288.600006,297.950012,297.950012,149130023
2017-09-11,297.950012,316.380005,285.750000,294.100006,294.100006,212949898
2017-09-12,294.100006,294.390015,257.160004,275.839996,275.839996,328829086
2017-09-13,275.839996,280.649994,222.059998,223.139999,223.139999,448360655
2017-09-14,223.139999,267.700012,200.750000,259.570007,259.570007,601118554
2017-09-15,259.570007,272.429993,245.740005,254.490005,254.490005,213735353
2017-09-16,254.490005,265.779999,239.979996,258.399994,258.399994,129073620
2017-09-17,258.399994,300.690002,258.359985,297.529999,297.529999,316944028
2017-09-18,297.529999,299.910004,275.940002,283.000000,283.000000,211173075
2017-09-19,283.000000,293.739990,277.720001,283.559998,283.559998,119360306
2017-09-20,283.559998,287.130005,252.220001,257.769989,257.769989,213821119
2017-09-21,257.769989,270.739990,254.279999,262.940002,262.940002,128332019
2017-09-22,262.940002,286.720001,259.579987,286.140015,286.140015,111790766
2017-09-23,286.140015,294.540009,276.250000,282.600006,282.600006,129812958
2017-09-24,282.600006,297.010010,282.480011,294.890015,294.890015,125825077
2017-09-25,294.890015,295.890015,287.010010,288.640015,288.640015,77729398
2017-09-26,288.640015,312.640015,287.829987,309.970001,309.970001,155862803
2017-09-27,309.970001,310.239990,298.179993,302.769989,302.769989,116142194
2017-09-28,302.769989,303.540009,279.790009,292.579987,292.579987,189289895
2017-09-29,292.579987,305.910004,292.320007,302.769989,302.769989,82819424
2017-09-30,302.769989,304.790009,295.440002,303.950012,303.950012,66161942
2017-10-01,303.950012,304.130005,293.339996,296.809998,296.809998,87144370
2017-10-02,296.809998,299.920013,286.859985,291.809998,291.809998,88276884
2017-10-03,291.809998,295.570007,288.559998,291.679993,291.679993,67580849
2017-10-04,291.679993,297.470001,286.730011,294.989990,294.989990,59328523
2017-10-05,294.989990,309.000000,293.750000,308.329987,308.329987,80140194
2017-10-06,308.329987,314.119995,304.630005,311.260010,311.260010,83321062
2017-10-07,311.260010,313.519989,308.130005,309.489990,309.489990,67801593
2017-10-08,309.489990,310.140015,286.519989,296.950012,296.950012,140753204
2017-10-09,296.950012,305.950012,292.279999,298.459991,298.459991,80475858
2017-10-10,298.459991,305.119995,297.179993,302.859985,302.859985,67246675
2017-10-11,302.859985,308.769989,301.649994,302.890015,302.890015,130357482
2017-10-12,302.890015,347.700012,298.290009,336.829987,336.829987,325130767
2017-10-13,336.829987,347.140015,333.829987,338.809998,338.809998,118217861
2017-10-14,338.809998,341.929993,318.350006,336.579987,336.579987,154046243
2017-10-15,336.579987,352.390015,332.899994,334.230011,334.230011,170532984
2017-10-16,334.230011,334.420013,310.570007,316.140015,316.140015,133468389
2017-10-17,316.140015,316.339996,287.950012,313.540009,313.540009,164595270
2017-10-18,313.540009,316.380005,304.630005,307.410004,307.410004,92233614
2017-10-19,307.410004,312.109985,301.859985,303.079987,303.079987,91295399
2017-10-20,303.079987,303.089996,290.920013,299.549988,299.549988,91321527
2017-10-21,299.549988,305.890015,290.690002,294.029999,294.029999,67955886
2017-10-22,294.029999,294.250000,274.959991,285.269989,285.269989,121924456
2017-10-23,285.269989,311.230011,280.010010,296.500000,296.500000,165128705
2017-10-24,296.500000,300.359985,289.459991,296.350006,296.350006,72454123
2017-10-25,296.350006,299.369995,292.700012,295.540009,295.540009,47625722
2017-10-26,295.540009,298.899994,292.239990,296.359985,296.359985,45180916
2017-10-27,296.369995,297.049988,291.109985,293.350006,293.350006,41932396
2017-10-28,293.329987,311.299988,292.059998,304.040009,304.040009,107293933
2017-10-30,304.040009,311.940002,303.579987,306.799988,306.799988,57189166
2017-10-31,306.799988,310.859985,303.399994,303.640015,303.640015,65784953
2017-11-01,303.630005,304.769989,288.500000,289.420013,289.420013,121046164
2017-11-02,289.420013,293.029999,276.890015,284.920013,284.920013,200255173
2017-11-03,284.920013,307.140015,284.850006,304.510010,304.510010,144510264
2017-11-04,304.510010,304.649994,294.049988,300.040009,300.040009,82749431
2017-11-05,300.000000,300.649994,294.059998,296.230011,296.230011,63667315
2017-11-06,296.220001,306.799988,292.260010,296.820007,296.820007,112601694
2017-11-07,296.820007,303.760010,287.450012,291.839996,291.839996,155572238
2017-11-08,291.839996,319.200012,290.549988,307.350006,307.350006,245218193
2017-11-09,307.350006,329.209991,305.839996,319.660004,319.660004,207473774
2017-11-10,319.670013,324.220001,288.959991,296.859985,296.859985,242321395
2017-11-11,296.859985,320.049988,296.260010,314.230011,314.230011,163117794
2017-11-12,314.230011,317.220001,297.480011,306.019989,306.019989,269198764
2017-11-13,306.019989,318.579987,305.350006,314.600006,314.600006,174789178
2017-11-14,314.600006,337.149994,314.450012,334.720001,334.720001,256426287
2017-11-15,334.720001,345.179993,324.880005,331.200012,331.200012,171713343
2017-11-16,331.200012,334.850006,321.899994,330.320007,330.320007,157426941
2017-11-17,330.320007,334.549988,325.829987,331.720001,331.720001,124992568
2017-11-18,331.720001,349.459991,326.829987,346.649994,346.649994,141724984
2017-11-19,346.649994,371.320007,343.890015,354.600006,354.600006,225946121
2017-11-20,354.670013,372.820007,354.279999,367.709991,367.709991,167626773
2017-11-21,367.709991,372.869995,351.410004,360.519989,360.519989,251898109
2017-11-22,360.519989,381.609985,359.970001,380.839996,380.839996,164317320
2017-11-23,380.829987,424.920013,375.440002,406.570007,406.570007,414164352
2017-11-24,406.510010,478.380005,400.179993,470.429993,470.429993,394452948
2017-11-25,470.399994,483.380005,457.410004,464.609985,464.609985,301212841
2017-11-26,464.549988,471.500000,451.119995,470.540009,470.540009,172973289
2017-11-27,470.450012,489.429993,462.470001,475.239990,475.239990,319587125
2017-11-28,475.200012,478.459991,459.910004,466.269989,466.269989,258005286
2017-11-29,466.239990,515.440002,409.350006,427.420013,427.420013,619578824
2017-11-30,427.299988,460.809998,396.140015,434.850006,434.850006,438013592
2017-12-01,435.309998,467.220001,416.769989,461.579987,461.579987,259931075
2017-12-02,461.579987,471.390015,449.690002,457.959991,457.959991,214732551
2017-12-03,457.959991,481.559998,445.570007,462.809998,462.809998,237918665
2017-12-04,462.920013,472.160004,446.640015,466.929993,466.929993,189877684
2017-12-05,466.929993,467.839996,451.470001,453.959991,453.959991,227246572
2017-12-06,453.959991,456.869995,413.130005,422.480011,422.480011,470223347
2017-12-07,422.390015,434.850006,404.160004,421.149994,421.149994,416652301
2017-12-08,420.760010,461.100006,410.329987,451.739990,451.739990,479837604
2017-12-09,451.779999,507.359985,448.089996,472.859985,472.859985,522718280
2017-12-10,472.309998,472.779999,428.299988,436.489990,436.489990,307733091
2017-12-11,436.540009,519.349976,436.010010,513.289978,513.289978,359245523
2017-12-12,513.359985,678.250000,499.570007,656.520020,656.520020,997267993
2017-12-13,656.520020,755.070007,593.890015,699.090027,699.090027,1324617349
2017-12-14,699.090027,751.679993,662.289978,693.580017,693.580017,806129945
2017-12-15,693.580017,696.890015,614.330017,684.270020,684.270020,633348317
2017-12-16,684.090027,718.369995,678.520020,692.830017,692.830017,378863163
2017-12-17,692.320007,732.450012,691.950012,717.710022,717.710022,381124251
2017-12-18,717.729980,799.369995,679.799988,785.989990,785.989990,752383737
2017-12-19,786.169983,868.890015,767.590027,812.500000,812.500000,1094688835
2017-12-20,812.500000,830.200012,713.750000,799.169983,799.169983,889990388
2017-12-21,799.169983,840.549988,759.650024,789.390015,789.390015,725479885
2017-12-22,789.390015,794.159973,490.279999,657.830017,657.830017,1535685091
2017-12-23,657.809998,747.530029,651.099976,700.440002,700.440002,468771914
2017-12-24,700.440002,701.070007,597.119995,675.909973,675.909973,477777689
2017-12-25,676.080017,747.359985,671.710022,723.140015,723.140015,382873119
2017-12-26,723.140015,756.030029,722.229980,753.400024,753.400024,293691001
2017-12-27,753.440002,766.530029,706.669983,739.940002,739.940002,352542483
2017-12-28,739.929993,741.460022,671.229980,716.690002,716.690002,437323299
2017-12-29,716.690002,755.200012,710.200012,739.599976,739.599976,392497843
2017-12-30,739.599976,741.669983,663.880005,692.989990,692.989990,455555629
2017-12-31,692.989990,746.619995,686.440002,741.130005,741.130005,259822610
2018-01-01,741.090027,765.299988,724.330017,756.200012,756.200012,256171569
2018-01-02,756.169983,882.609985,756.169983,861.969971,861.969971,949013949
2018-01-03,861.969971,951.700012,847.900024,941.099976,941.099976,778108786
2018-01-04,941.000000,997.440002,901.030029,944.830017,944.830017,780050914
2018-01-05,944.830017,1018.369995,933.979980,967.130005,967.130005,808280779
2018-01-06,967.130005,1010.169983,958.289978,1006.409973,1006.409973,381555969
2018-01-07,1006.409973,1117.839966,1003.210022,1117.750000,1117.750000,602250144
2018-01-08,1117.750000,1228.250000,967.840027,1136.109985,1136.109985,1292737991
2018-01-09,1136.109985,1300.300049,1133.699951,1289.239990,1289.239990,986697724
2018-01-10,1289.239990,1385.219971,1210.849976,1248.989990,1248.989990,1445484601
2018-01-11,1248.959961,1333.920044,1100.849976,1139.319946,1139.319946,1270849838
2018-01-12,1139.319946,1287.060059,1087.609985,1261.030029,1261.030029,704750432
2018-01-13,1261.060059,1422.859985,1261.010010,1385.020020,1385.020020,744906594
2018-01-14,1385.020020,1389.319946,1267.479980,1359.479980,1359.479980,610496132
2018-01-15,1359.380005,1381.349976,1271.069946,1278.689941,1278.689941,537797572
2018-01-16,1278.699951,1282.270020,864.229980,1050.260010,1050.260010,1931700742
2018-01-17,1050.260010,1115.660034,764.750000,1024.689941,1024.689941,2034010888
2018-01-18,1024.900024,1093.900024,949.559998,1012.969971,1012.969971,1117430433
2018-01-19,1012.969971,1083.619995,982.619995,1037.359985,1037.359985,517599347
2018-01-20,1037.359985,1164.619995,1036.819946,1150.500000,1150.500000,545646401
2018-01-21,1150.500000,1150.569946,1008.059998,1049.089966,1049.089966,543760385
2018-01-22,1049.089966,1084.280029,917.000000,999.640015,999.640015,676845706
2018-01-23,999.750000,1020.659973,908.309998,984.469971,984.469971,660805261
2018-01-24,984.479980,1062.599976,956.969971,1061.780029,1061.780029,521553676
2018-01-25,1061.609985,1102.420044,1022.200012,1046.369995,1046.369995,568607934
2018-01-26,1046.369995,1075.589966,987.130005,1048.579956,1048.579956,509049582
2018-01-27,1048.579956,1121.900024,1033.859985,1109.079956,1109.079956,395059716
2018-01-28,1109.079956,1240.469971,1101.619995,1231.579956,1231.579956,662174309
2018-01-29,1231.569946,1240.319946,1151.530029,1169.959961,1169.959961,515965244
2018-01-30,1169.939941,1173.180054,1034.719971,1063.750000,1063.750000,835962532
2018-01-31,1063.770020,1122.979980,1020.770020,1111.310059,1111.310059,550605628
2018-02-01,1111.290039,1155.579956,954.750000,1026.189941,1026.189941,1033001644
2018-02-02,1026.189941,1027.660034,746.669983,917.469971,917.469971,1606436956
2018-02-03,917.469971,997.599976,845.179993,970.869995,970.869995,552868551
2018-02-04,970.869995,971.049988,781.359985,827.590027,827.590027,666593264
2018-02-05,826.340027,857.820007,629.080017,695.080017,695.080017,1272929187
2018-02-06,695.049988,801.729980,564.190002,785.010010,785.010010,1556542861
2018-02-07,785.159973,858.280029,718.280029,751.809998,751.809998,895500139
2018-02-08,751.859985,844.859985,750.020020,813.549988,813.549988,510550202
2018-02-09,813.549988,880.219971,781.500000,877.880005,877.880005,469210004
2018-02-10,877.659973,909.320007,816.090027,850.750000,850.750000,451412405
2018-02-11,850.989990,853.739990,780.130005,811.239990,811.239990,308313754
2018-02-12,811.169983,874.849976,811.090027,865.270020,865.270020,300521830
2018-02-13,865.280029,867.599976,823.770020,840.979980,840.979980,256092877
2018-02-14,840.989990,922.369995,840.869995,920.109985,920.109985,470132510
2018-02-15,920.109985,947.530029,905.650024,927.950012,927.950012,454133646
2018-02-16,927.950012,945.359985,909.409973,938.020020,938.020020,282763877
2018-02-17,937.919983,974.830017,934.950012,974.770020,974.770020,276682460
2018-02-18,974.780029,981.479980,905.960022,913.900024,913.900024,375068724
2018-02-19,913.900024,955.619995,911.599976,939.789978,939.789978,218921662
2018-02-20,939.789978,958.859985,877.280029,885.520020,885.520020,344672330
2018-02-21,885.520020,906.559998,818.119995,840.099976,840.099976,445950029
2018-02-22,840.190002,871.320007,788.919983,804.630005,804.630005,362800754
2018-02-23,804.609985,882.419983,787.969971,854.700012,854.700012,340134173
2018-02-24,854.700012,874.719971,810.640015,833.489990,833.489990,255866976
2018-02-25,833.489990,849.520020,818.549988,840.280029,840.280029,171228507
2018-02-26,840.280029,880.119995,834.059998,867.619995,867.619995,247282448
2018-02-27,867.619995,894.919983,861.719971,871.580017,871.580017,201082786
2018-02-28,871.590027,887.510010,850.580017,851.500000,851.500000,195669597
2018-03-01,851.500000,880.210022,846.719971,869.869995,869.869995,182033011
2018-03-02,869.840027,876.559998,849.989990,855.599976,855.599976,135957233
2018-03-03,855.599976,867.440002,852.859985,855.650024,855.650024,94471138
2018-03-04,855.650024,867.340027,838.359985,864.830017,864.830017,99578403
2018-03-05,864.919983,868.799988,849.280029,849.419983,849.419983,127303467
2018-03-06,849.570007,851.039978,803.650024,815.690002,815.690002,195875620
2018-03-07,815.650024,825.320007,726.380005,751.130005,751.130005,354361800
2018-03-08,751.130005,772.510010,688.840027,698.830017,698.830017,289838564
2018-03-09,698.830017,730.460022,642.059998,726.919983,726.919983,409323870
2018-03-10,726.760010,747.820007,678.650024,682.299988,682.299988,203802606
2018-03-11,682.299988,735.010010,663.580017,720.359985,720.359985,206098889
2018-03-12,720.369995,739.869995,678.130005,697.020020,697.020020,208107856
2018-03-13,697.000000,714.190002,679.190002,689.960022,689.960022,194913670
2018-03-14,689.960022,703.380005,586.700012,613.150024,613.150024,325415119
2018-03-15,613.150024,620.429993,572.109985,610.559998,610.559998,342311699
2018-03-16,610.659973,626.130005,585.159973,600.530029,600.530029,221082941
2018-03-17,600.530029,609.940002,543.280029,549.789978,549.789978,208843294
2018-03-18,549.789978,559.929993,454.179993,537.380005,537.380005,719812876
2018-03-19,537.380005,559.070007,515.840027,555.549988,555.549988,418500605
2018-03-20,555.549988,567.000000,516.780029,557.570007,557.570007,331343470
2018-03-21,557.570007,590.200012,545.479980,559.909973,559.909973,277714049
2018-03-22,559.909973,578.010010,516.219971,539.890015,539.890015,233985932
2018-03-23,539.890015,543.840027,506.790009,543.830017,543.830017,225200086
2018-03-24,543.840027,546.010010,519.510010,520.159973,520.159973,129350391
2018-03-25,520.169983,535.770020,513.630005,523.010010,523.010010,111462284
2018-03-25,522.969971,526.200012,467.480011,486.250000,486.250000,278656813
2018-03-26,486.140015,491.920013,446.420013,448.779999,448.779999,328179170
2018-03-27,448.779999,465.200012,440.350006,445.929993,445.929993,187271233
2018-03-28,445.929993,448.500000,380.350006,383.899994,383.899994,472575968
2018-03-29,383.959991,411.170013,364.989990,393.820007,393.820007,450253373
2018-03-30,393.829987,421.049988,389.989990,394.070007,394.070007,243062846
2018-03-31,394.070007,399.589996,359.220001,378.850006,378.850006,236013242
2018-04-01,378.850006,394.119995,375.799988,384.679993,384.679993,156793473
2018-04-02,384.679993,426.839996,380.709991,415.929993,415.929993,223508235
2018-04-03,415.929993,417.109985,370.660004,378.649994,378.649994,223170178
2018-04-04,378.649994,387.559998,367.149994,381.359985,381.359985,160332018
2018-04-05,381.429993,385.779999,363.510010,370.350006,370.350006,133748822
2018-04-06,370.350006,397.100006,369.660004,384.980011,384.980011,108165642
2018-04-07,384.980011,404.220001,384.980011,400.720001,400.720001,107956653
2018-04-08,400.720001,431.230011,387.980011,399.019989,399.019989,271803047
2018-04-09,399.019989,418.269989,391.839996,415.649994,415.649994,129335600
2018-04-10,415.649994,433.440002,410.970001,430.420013,430.420013,167561896
2018-04-11,430.390015,498.079987,414.029999,493.950012,493.950012,450834363
2018-04-12,493.950012,528.950012,482.100006,494.959991,494.959991,470945268
2018-04-13,494.959991,514.659973,487.720001,502.790009,502.790009,191073028
2018-04-14,502.790009,534.309998,502.790009,534.150024,534.150024,243926045
2018-04-15,534.159973,537.479980,499.170013,511.670013,511.670013,249996040
2018-04-16,511.670013,522.070007,500.480011,503.029999,503.029999,195195626
2018-04-17,503.029999,526.609985,501.700012,525.780029,525.780029,178681435
2018-04-18,525.780029,570.179993,521.830017,567.250000,567.250000,267530654
2018-04-19,567.250000,622.140015,557.979980,617.159973,617.159973,410498449
2018-04-20,617.169983,625.150024,576.090027,605.169983,605.169983,294264369
2018-04-21,605.169983,644.289978,591.809998,621.330017,621.330017,270504773
2018-04-22,621.330017,648.409973,619.570007,644.130005,644.130005,238556831
2018-04-23,644.130005,711.640015,644.059998,703.349976,703.349976,538337384
2018-04-24,703.400024,703.900024,592.590027,617.729980,617.729980,903686072
2018-04-25,617.619995,665.969971,600.349976,661.450012,661.450012,387845424
2018-04-26,661.409973,686.049988,640.739990,643.330017,643.330017,323944620
2018-04-27,643.119995,693.469971,640.090027,683.020020,683.020020,238423753
2018-04-28,683.020020,698.950012,665.280029,689.309998,689.309998,216606354
2018-04-29,689.309998,693.630005,663.280029,670.039978,670.039978,248315675
2018-04-30,670.039978,674.619995,628.289978,670.809998,670.809998,355270695
2018-05-01,670.809998,690.859985,662.130005,686.739990,686.739990,255558720
2018-05-02,686.739990,787.570007,685.919983,777.619995,777.619995,588164727
2018-05-03,777.780029,804.630005,759.669983,784.210022,784.210022,427563922
2018-05-04,784.190002,827.440002,780.080017,816.580017,816.580017,315600160
2018-05-05,816.590027,834.299988,753.510010,790.390015,790.390015,374541870
2018-05-06,790.390015,794.859985,690.909973,752.400024,752.400024,828032480
2018-05-07,752.390015,775.380005,720.359985,747.789978,747.789978,380893335
2018-05-08,747.789978,759.909973,709.780029,751.270020,751.270020,341691727
2018-05-09,751.270020,767.219971,722.650024,723.609985,723.609985,287536989
2018-05-10,723.630005,735.969971,665.489990,677.799988,677.799988,518848404
2018-05-11,677.799988,690.880005,638.469971,683.640015,683.640015,324590855
2018-05-12,683.640015,740.020020,669.960022,729.340027,729.340027,274037817
2018-05-13,729.340027,741.820007,685.750000,727.409973,727.409973,453297981
2018-05-14,727.409973,738.530029,695.299988,705.640015,705.640015,287313625
2018-05-15,705.640015,710.260010,676.599976,706.719971,706.719971,251185347
2018-05-16,706.710022,718.309998,661.809998,668.380005,668.380005,244822300
2018-05-17,668.409973,694.349976,657.700012,693.570007,693.570007,238310952
2018-05-18,693.570007,716.859985,683.000000,696.049988,696.049988,161222563
2018-05-19,696.049988,722.710022,687.859985,715.150024,715.150024,165135550
2018-05-20,715.150024,718.700012,687.059998,696.729980,696.729980,144560339
2018-05-21,696.729980,698.460022,638.349976,640.840027,640.840027,287275714
2018-05-22,641.119995,649.590027,564.320007,577.010010,577.010010,549177930
2018-05-23,577.010010,609.000000,544.190002,602.590027,602.590027,426679791
2018-05-24,602.659973,615.919983,568.650024,584.770020,584.770020,281427114
2018-05-25,584.770020,607.809998,578.429993,585.760010,585.760010,146794781
2018-05-26,585.760010,590.880005,555.200012,569.640015,569.640015,223422108
2018-05-27,569.640015,574.520020,500.809998,512.030029,512.030029,387811928
2018-05-28,512.030029,572.469971,510.910004,566.590027,566.590027,348565933
2018-05-29,566.700012,585.229980,542.080017,557.119995,557.119995,254739325
2018-05-30,557.119995,585.919983,553.419983,577.229980,577.229980,236501539
2018-05-31,577.229980,589.260010,564.460022,579.010010,579.010010,202265552
2018-06-01,579.010010,599.530029,574.359985,590.530029,590.530029,171480785
2018-06-02,590.530029,628.059998,590.299988,619.039978,619.039978,157840093
2018-06-03,619.030029,625.950012,580.070007,591.309998,591.309998,201486274
2018-06-04,591.309998,612.989990,576.469971,608.229980,608.229980,193989055
2018-06-05,608.200012,611.669983,593.099976,606.299988,606.299988,158835369
2018-06-06,606.299988,616.000000,598.599976,604.440002,604.440002,170556871
2018-06-07,604.440002,607.770020,592.840027,599.549988,599.549988,118164433
2018-06-08,599.549988,609.109985,591.719971,593.380005,593.380005,85198699
2018-06-09,593.349976,593.349976,501.679993,524.739990,524.739990,345313063
2018-06-10,524.729980,535.789978,509.820007,531.150024,531.150024,264673809
2018-06-11,531.150024,539.340027,484.700012,494.529999,494.529999,279956302
2018-06-12,494.529999,501.670013,450.049988,476.299988,476.299988,357167683
2018-06-13,476.299988,526.640015,460.010010,519.830017,519.830017,440112742
2018-06-14,519.830017,521.179993,483.019989,487.510010,487.510010,255304825
2018-06-15,487.510010,503.279999,483.989990,497.220001,497.220001,119611543
2018-06-16,497.220001,507.489990,494.010010,496.739990,496.739990,105737440
2018-06-17,496.839996,524.650024,487.720001,517.630005,517.630005,172442291
2018-06-18,517.630005,547.940002,515.020020,538.450012,538.450012,197307560
2018-06-19,538.450012,541.799988,517.150024,536.159973,536.159973,176897556
2018-06-20,536.159973,544.679993,521.919983,525.770020,525.770020,135522218
2018-06-21,525.739990,525.840027,450.040009,462.160004,462.160004,364779786
2018-06-22,462.160004,481.059998,456.239990,474.179993,474.179993,139553623
2018-06-23,474.179993,476.190002,421.010010,455.250000,455.250000,315576348
2018-06-24,455.250000,473.269989,445.529999,458.820007,458.820007,212246797
2018-06-25,458.809998,461.179993,429.380005,429.579987,429.579987,204035202
2018-06-26,429.890015,446.119995,419.839996,441.750000,441.750000,182343321
2018-06-27,441.750000,443.510010,417.619995,420.720001,420.720001,149788331
2018-06-28,420.700012,441.869995,405.010010,435.250000,435.250000,227564744
2018-06-29,435.260010,462.559998,435.160004,453.420013,453.420013,168467579
2018-06-30,453.410004,456.470001,444.779999,451.950012,451.950012,100452349
2018-07-01,451.959991,481.829987,444.309998,476.579987,476.579987,195332556
2018-07-02,476.579987,486.760010,459.779999,461.950012,461.950012,182372293
2018-07-03,461.790009,481.790009,451.459991,467.190002,467.190002,163295006
2018-07-04,467.190002,478.440002,458.369995,467.549988,467.549988,182403445
2018-07-05,467.549988,475.670013,451.950012,469.929993,469.929993,139284675
2018-07-06,469.929993,489.329987,461.850006,485.809998,485.809998,119595512
2018-07-07,485.820007,495.230011,482.230011,486.190002,486.190002,133102164
2018-07-08,486.190002,487.910004,469.000000,471.480011,471.480011,137591337
2018-07-09,471.480011,473.059998,427.820007,432.690002,432.690002,250532493
2018-07-10,432.690002,447.089996,425.130005,445.589996,445.589996,141230265
2018-07-11,445.589996,446.130005,418.019989,430.910004,430.910004,146794442
2018-07-12,430.910004,442.029999,424.970001,432.459991,432.459991,124229013
2018-07-13,432.459991,439.630005,428.309998,433.739990,433.739990,84564526
2018-07-14,433.739990,454.679993,431.450012,449.619995,449.619995,104635389
2018-07-15,449.619995,480.209991,444.799988,478.750000,478.750000,203769275
2018-07-16,478.809998,511.339996,465.570007,499.059998,499.059998,249043123
2018-07-17,499.059998,515.140015,469.450012,479.019989,479.019989,246100286
2018-07-18,479.029999,483.790009,462.869995,468.649994,468.649994,171685266
2018-07-19,468.649994,469.019989,440.429993,448.839996,448.839996,198020417
2018-07-20,448.839996,468.250000,441.859985,461.040009,461.040009,125556641
2018-07-21,461.040009,471.989990,455.010010,457.649994,457.649994,102716195
2018-07-22,457.649994,469.700012,446.609985,449.630005,449.630005,175179390
2018-07-23,449.630005,484.179993,448.320007,479.470001,479.470001,201066485
2018-07-24,479.339996,484.440002,463.890015,471.279999,471.279999,141169236
2018-07-25,471.329987,483.859985,459.959991,462.029999,462.029999,129546000
2018-07-26,462.029999,473.690002,456.100006,469.690002,469.690002,135907462
2018-07-27,469.690002,471.239990,461.239990,468.549988,468.549988,75735805
2018-07-28,468.549988,471.559998,461.540009,466.200012,466.200012,77201406
2018-07-29,466.200012,468.929993,446.470001,456.559998,456.559998,146124509
2018-07-30,456.559998,457.459991,427.450012,431.989990,431.989990,162795413
2018-07-31,431.970001,435.630005,407.920013,419.869995,419.869995,180870688
2018-08-01,419.869995,424.480011,407.799988,410.829987,410.829987,117623000
2018-08-02,410.829987,419.660004,397.769989,417.619995,417.619995,158721612
2018-08-03,417.619995,418.989990,401.529999,406.910004,406.910004,109713090
2018-08-04,406.910004,413.250000,400.140015,408.809998,408.809998,98136831
2018-08-05,408.779999,413.029999,401.260010,404.950012,404.950012,86611122
2018-08-06,404.950012,410.290009,368.690002,377.940002,377.940002,175081047
2018-08-07,377.940002,380.359985,347.700012,355.570007,355.570007,268260157
2018-08-08,355.570007,370.329987,350.970001,363.510010,363.510010,145534008
2018-08-09,363.510010,365.880005,326.480011,331.570007,331.570007,162997012
2018-08-10,331.559998,332.410004,305.339996,318.010010,318.010010,200910473
2018-08-11,317.989990,327.329987,314.309998,318.200012,318.200012,92445532
2018-08-12,318.209991,322.299988,281.059998,284.029999,284.029999,221289324
2018-08-13,284.029999,284.029999,250.449997,278.309998,278.309998,331398930
2018-08-14,278.309998,304.720001,276.859985,281.239990,281.239990,278662361
2018-08-15,281.239990,298.839996,278.019989,286.799988,286.799988,153825432
2018-08-16,286.799988,318.309998,285.339996,317.570007,317.570007,221725330
2018-08-17,317.570007,321.170013,283.019989,294.850006,294.850006,161954925
2018-08-18,294.850006,306.709991,289.089996,299.619995,299.619995,119973440
2018-08-19,299.619995,303.940002,269.160004,270.809998,270.809998,139388297
2018-08-20,270.760010,285.779999,269.760010,281.130005,281.130005,110215424
2018-08-21,281.130005,299.000000,259.609985,270.369995,270.369995,212669541
2018-08-22,270.359985,280.459991,268.399994,275.829987,275.829987,112349301
2018-08-23,275.829987,283.200012,270.109985,281.369995,281.369995,89910398
2018-08-24,281.369995,282.920013,276.750000,277.559998,277.559998,47248367
2018-08-25,277.559998,277.559998,269.570007,274.299988,274.299988,76389344
2018-08-26,274.299988,288.160004,271.880005,288.019989,288.019989,110434070
2018-08-27,288.019989,297.820007,282.809998,295.549988,295.549988,112083492
2018-08-28,295.549988,296.980011,284.369995,288.670013,288.670013,96897746
2018-08-29,288.670013,290.880005,272.399994,284.149994,284.149994,128910859
2018-08-30,284.149994,284.720001,276.579987,281.660004,281.660004,82108307
2018-08-31,281.649994,302.329987,281.440002,295.359985,295.359985,106537076
2018-09-01,295.359985,299.450012,289.260010,295.019989,295.019989,78277637
2018-09-02,295.019989,296.179993,285.859985,288.970001,288.970001,77409387
2018-09-03,288.970001,292.350006,277.839996,285.230011,285.230011,108226527
2018-09-04,285.230011,287.540009,226.119995,228.270004,228.270004,279599544
2018-09-05,228.270004,232.779999,211.179993,229.520004,229.520004,273642406
2018-09-06,229.559998,234.149994,213.830002,215.139999,215.139999,157745814
2018-09-07,215.139999,220.020004,190.080002,196.770004,196.770004,177137749
2018-09-08,196.770004,208.380005,185.009995,195.990005,195.990005,158079940
2018-09-09,195.990005,202.589996,186.919998,197.139999,197.139999,142204330
2018-09-10,197.130005,199.119995,175.960007,185.149994,185.149994,175106713
2018-09-11,185.149994,185.149994,167.600006,183.029999,183.029999,245547248
2018-09-12,183.029999,214.919998,183.029999,211.270004,211.270004,329648784
2018-09-13,211.270004,223.979996,202.800003,208.869995,208.869995,312268002
2018-09-14,208.869995,227.669998,208.380005,221.630005,221.630005,168167381
2018-09-15,221.619995,223.419998,207.899994,220.119995,220.119995,129504097
2018-09-16,220.119995,225.580002,192.509995,196.039993,196.039993,334881838
2018-09-17,196.039993,214.679993,194.000000,208.389999,208.389999,208223203
2018-09-18,208.389999,215.339996,197.429993,209.779999,209.779999,209614073
2018-09-19,209.779999,228.889999,206.970001,224.759995,224.759995,179337694
2018-09-20,224.759995,252.210007,221.250000,247.690002,247.690002,324152515
2018-09-21,247.690002,254.750000,233.009995,240.779999,240.779999,153989817
2018-09-22,240.779999,249.410004,237.240005,244.550003,244.550003,109358338
2018-09-23,244.550003,245.789993,225.100006,227.919998,227.919998,176162388
2018-09-24,227.919998,227.919998,202.899994,219.199997,219.199997,274370639
2018-09-25,219.199997,222.619995,207.309998,214.210007,214.210007,167260754
2018-09-26,214.210007,234.199997,210.050003,229.089996,229.089996,175768934
2018-09-27,229.089996,234.059998,214.970001,221.559998,221.559998,196588546
2018-09-28,221.559998,237.160004,213.330002,231.320007,231.320007,169490766
2018-09-29,231.320007,238.899994,226.139999,232.600006,232.600006,120465654
2018-09-30,232.600006,235.419998,224.539993,230.889999,230.889999,89553376
2018-10-01,230.899994,231.649994,222.429993,225.410004,225.410004,69760408
2018-10-02,225.419998,225.679993,214.979996,219.970001,219.970001,115425803
2018-10-03,219.970001,226.300003,219.009995,221.759995,221.759995,94094782
2018-10-04,221.759995,231.910004,219.059998,227.899994,227.899994,90777990
2018-10-05,227.899994,228.419998,222.820007,224.619995,224.619995,58388239
2018-10-06,224.619995,226.869995,220.750000,225.649994,225.649994,58001835
2018-10-07,225.649994,232.309998,223.649994,229.330002,229.330002,119060366
2018-10-08,229.330002,230.169998,226.080002,227.490005,227.490005,57089428
2018-10-09,227.490005,227.529999,222.630005,225.259995,225.259995,79427315
2018-10-10,225.259995,225.259995,186.880005,189.830002,189.830002,280686354
2018-10-11,189.830002,200.039993,188.429993,195.970001,195.970001,122749873
2018-10-12,195.970001,201.039993,195.410004,199.449997,199.449997,50575220
2018-10-13,199.449997,201.690002,192.669998,194.990005,194.990005,68812436
2018-10-14,194.990005,232.029999,192.880005,210.800003,210.800003,352120919
2018-10-15,210.800003,215.000000,207.779999,210.220001,210.220001,81883310
2018-10-16,210.220001,211.289993,205.490005,207.600006,207.600006,59192189
2018-10-17,207.600006,209.460007,200.389999,202.490005,202.490005,96947739
2018-10-18,202.490005,204.789993,200.979996,202.860001,202.860001,65604453
2018-10-19,202.860001,207.029999,201.759995,205.080002,205.080002,49096326
2018-10-20,205.080002,208.389999,203.809998,204.770004,204.770004,39862698
2018-10-21,204.770004,205.869995,202.449997,203.600006,203.600006,50598661
2018-10-22,203.600006,204.820007,200.509995,203.699997,203.699997,53645925
2018-10-23,203.699997,205.309998,202.440002,202.919998,202.919998,41210649
2018-10-24,202.929993,203.919998,199.789993,201.229996,201.229996,53009578
2018-10-25,201.229996,206.660004,200.460007,203.369995,203.369995,63803981
2018-10-26,203.369995,203.910004,201.649994,202.789993,202.789993,19658355
2018-10-27,202.789993,204.360001,202.500000,203.720001,203.720001,21150899
2018-10-29,203.729996,204.029999,193.940002,195.669998,195.669998,74963306
2018-10-30,195.669998,197.169998,194.199997,196.190002,196.190002,54237687
2018-10-31,196.220001,200.059998,192.449997,197.850006,197.850006,59872776
2018-11-01,197.850006,199.600006,197.169998,198.729996,198.729996,31093612
2018-11-02,198.729996,202.770004,198.729996,201.020004,201.020004,49194567
2018-11-03,201.020004,201.330002,197.520004,199.470001,199.470001,34164177
2018-11-04,199.470001,218.160004,198.610001,211.300003,211.300003,101844171
2018-11-05,211.309998,212.289993,206.779999,209.699997,209.699997,52562411
2018-11-06,209.699997,220.020004,208.160004,219.559998,219.559998,106555197
2018-11-07,219.550003,223.710007,216.479996,217.990005,217.990005,127473032
2018-11-08,218.039993,219.649994,211.070007,211.289993,211.289993,64346780
2018-11-09,211.289993,213.539993,207.539993,209.389999,209.389999,47121564
2018-11-10,209.389999,214.610001,209.039993,211.899994,211.899994,29624413
2018-11-11,211.899994,212.559998,206.610001,211.699997,211.699997,35300337
2018-11-12,211.699997,213.210007,208.970001,210.809998,210.809998,41671998
2018-11-13,210.809998,210.929993,205.660004,206.419998,206.419998,58600617
2018-11-14,206.429993,208.149994,171.509995,182.720001,182.720001,318920969
2018-11-15,182.720001,185.669998,168.570007,181.529999,181.529999,206578170
2018-11-16,181.550003,182.479996,170.759995,174.839996,174.839996,126875658
2018-11-17,174.839996,175.800003,172.570007,174.220001,174.220001,42708847
2018-11-18,174.220001,181.270004,174.050003,177.529999,177.529999,67927574
2018-11-19,177.550003,177.580002,144.850006,148.220001,148.220001,300853051
2018-11-20,148.220001,152.220001,124.360001,130.740005,130.740005,427274827
2018-11-21,130.740005,139.419998,124.500000,136.500000,136.500000,228871551
2018-11-22,136.500000,138.520004,123.889999,124.830002,124.830002,107326677
2018-11-23,124.830002,127.139999,118.180000,123.370003,123.370003,174492308
2018-11-24,123.370003,128.350006,109.620003,112.750000,112.750000,135633645
2018-11-25,112.739998,120.550003,100.959999,116.750000,116.750000,253590457
2018-11-26,116.680000,119.220001,104.870003,108.870003,108.870003,181319493
2018-11-27,108.889999,113.239998,100.769997,110.190002,110.190002,142069855
2018-11-28,110.209999,126.709999,110.199997,122.879997,122.879997,181557557
2018-11-29,122.879997,123.970001,114.139999,117.480003,117.480003,118262111
2018-11-30,117.480003,120.029999,110.669998,112.870003,112.870003,112490314
2018-12-01,112.870003,121.330002,110.870003,118.500000,118.500000,76467768
2018-12-02,118.500000,121.080002,115.360001,115.959999,115.959999,44666977
2018-12-03,115.970001,116.269997,105.930000,108.230003,108.230003,86515164
2018-12-04,108.230003,113.599998,105.550003,109.820000,109.820000,68352727
2018-12-05,109.820000,110.349998,101.199997,101.570000,101.570000,87444053
2018-12-06,101.570000,104.059998,90.050003,90.430000,90.430000,175524704
2018-12-07,90.430000,97.750000,82.080002,93.610001,93.610001,235077885
2018-12-08,93.610001,98.550003,84.809998,91.440002,91.440002,120835615
2018-12-09,91.440002,100.379997,89.349998,94.419998,94.419998,96107550
2018-12-10,94.419998,96.160004,88.860001,90.699997,90.699997,66803355
2018-12-11,90.699997,92.489998,86.190002,88.050003,88.050003,59264256
2018-12-12,88.050003,92.669998,87.139999,90.519997,90.519997,64405925
2018-12-13,90.519997,91.349998,84.669998,86.389999,86.389999,69525175
2018-12-14,86.389999,87.010002,82.160004,83.900002,83.900002,63953996
2018-12-15,83.900002,85.269997,82.050003,84.269997,84.269997,40494783
2018-12-16,84.269997,88.639999,84.190002,85.389999,85.389999,47206607
2018-12-17,85.389999,98.430000,84.900002,95.440002,95.440002,110836810
2018-12-18,95.440002,103.349998,92.930000,102.440002,102.440002,90768069
2018-12-19,102.440002,109.230003,99.849998,100.629997,100.629997,172185010
2018-12-20,100.629997,118.889999,99.750000,116.430000,116.430000,197572100
2018-12-21,116.430000,120.739998,106.879997,109.440002,109.440002,154860116
2018-12-22,109.440002,118.550003,107.239998,118.360001,118.360001,82462315
2018-12-23,118.360001,135.880005,118.320000,131.559998,131.559998,180742349
2018-12-24,131.559998,161.250000,131.529999,140.869995,140.869995,385949928
2018-12-25,140.869995,141.839996,124.029999,130.990005,130.990005,225626016
2018-12-26,130.990005,139.179993,125.680000,132.610001,132.610001,150956263
2018-12-27,132.610001,133.940002,114.669998,116.720001,116.720001,162270992
2018-12-28,116.720001,141.130005,115.349998,139.729996,139.729996,198667294
2018-12-29,139.729996,150.199997,134.380005,137.300003,137.300003,182863669
2018-12-30,137.300003,142.690002,131.979996,141.330002,141.330002,120392187
2018-12-31,141.330002,141.839996,130.820007,133.490005,133.490005,99751118
2019-01-01,133.490005,144.250000,132.309998,142.660004,142.660004,99694138
2019-01-02,142.660004,160.039993,141.600006,156.570007,156.570007,165620342
2019-01-03,156.570007,157.660004,144.580002,149.440002,149.440002,121609753
2019-01-04,149.440002,158.800003,147.320007,156.039993,156.039993,161910054
2019-01-05,156.039993,163.630005,154.699997,156.229996,156.229996,152585957
2019-01-06,156.229996,163.110001,150.490005,158.610001,158.610001,146912818
2019-01-07,158.610001,160.190002,150.179993,152.089996,152.089996,94643450
2019-01-08,152.089996,155.130005,147.759995,151.100006,151.100006,109964654
2019-01-09,151.100006,157.820007,150.050003,151.169998,151.169998,86228877
2019-01-10,151.169998,152.750000,124.070000,127.959999,127.959999,197435643
2019-01-11,127.959999,130.070007,123.099998,127.160004,127.160004,85532867
2019-01-12,127.160004,128.520004,124.660004,125.830002,125.830002,42944230
2019-01-13,125.830002,126.449997,114.750000,116.559998,116.559998,77318828
2019-01-14,116.559998,132.779999,116.489998,129.740005,129.740005,110822478
2019-01-15,129.740005,131.759995,118.190002,121.220001,121.220001,109930872
2019-01-16,121.220001,128.970001,120.419998,123.120003,123.120003,89667659
2019-01-17,123.120003,124.970001,118.330002,123.720001,123.720001,77554773
2019-01-18,123.720001,124.040001,119.389999,120.570000,120.570000,47693982
2019-01-19,120.570000,128.660004,120.570000,124.849998,124.849998,70412517
2019-01-20,124.849998,125.459999,112.959999,118.410004,118.410004,76407912
2019-01-21,118.410004,119.290001,114.480003,116.720001,116.720001,49298484
2019-01-22,116.720001,120.660004,112.040001,119.120003,119.120003,78267602
2019-01-23,119.120003,120.040001,115.989998,117.570000,117.570000,47347740
2019-01-24,117.570000,118.580002,114.629997,117.699997,117.699997,51912659
2019-01-25,117.699997,118.379997,115.129997,115.919998,115.919998,50438139
2019-01-26,115.919998,119.300003,115.690002,116.330002,116.330002,28475056
2019-01-27,116.330002,117.019997,111.580002,112.269997,112.269997,53136225
2019-01-28,112.269997,113.190002,101.940002,106.360001,106.360001,98142843
2019-01-29,106.360001,106.779999,102.949997,104.750000,104.750000,58780992
2019-01-30,104.750000,110.459999,103.680000,109.040001,109.040001,76425828
2019-01-31,109.040001,111.730003,105.750000,106.889999,106.889999,50405787
2019-02-01,106.889999,108.709999,104.139999,107.029999,107.029999,55930619
2019-02-02,107.029999,111.980003,106.250000,111.000000,111.000000,38110112
2019-02-03,111.000000,111.970001,105.820000,107.209999,107.209999,44473549
2019-02-04,107.209999,109.059998,106.440002,106.900002,106.900002,33113542
2019-02-05,106.900002,107.339996,105.879997,106.930000,106.930000,24525280
2019-02-06,106.930000,107.300003,101.250000,104.500000,104.500000,69541037
2019-02-07,104.500000,106.019997,103.690002,104.300003,104.300003,31783120
2019-02-08,104.300003,123.260002,103.510002,119.489998,119.489998,132561283
2019-02-09,119.489998,121.580002,117.489998,119.459999,119.459999,39089760
2019-02-10,119.459999,126.389999,116.330002,125.580002,125.580002,68515466
2019-02-11,125.580002,125.580002,119.730003,120.760002,120.760002,68979406
2019-02-12,120.760002,124.309998,118.250000,122.629997,122.629997,65949880
2019-02-13,122.629997,126.809998,121.110001,122.309998,122.309998,65675655
2019-02-14,122.309998,124.750000,120.070000,120.849998,120.849998,58046997
2019-02-15,120.849998,124.750000,120.620003,122.019997,122.019997,49509064
2019-02-16,122.019997,125.309998,122.019997,123.260002,123.260002,29940250
2019-02-17,123.260002,136.270004,123.070000,134.279999,134.279999,135450665
2019-02-18,134.279999,149.770004,133.110001,146.529999,146.529999,221696151
2019-02-19,146.529999,151.250000,143.979996,144.399994,144.399994,123011057
2019-02-20,144.399994,150.350006,141.389999,149.229996,149.229996,109146484
2019-02-21,149.229996,151.860001,143.639999,146.360001,146.360001,95560599
2019-02-22,146.360001,150.029999,144.309998,149.039993,149.039993,103047931
2019-02-23,149.039993,161.509995,147.169998,159.479996,159.479996,141170976
2019-02-24,159.479996,167.669998,133.149994,133.419998,133.419998,241116547
2019-02-25,133.419998,142.539993,133.210007,139.020004,139.020004,121457228
2019-02-26,139.020004,139.470001,134.460007,137.119995,137.119995,61461262
2019-02-27,137.119995,141.639999,127.720001,135.940002,135.940002,112907848
2019-02-28,135.940002,140.699997,134.009995,136.289993,136.289993,97737312
2019-03-01,136.289993,139.059998,135.690002,136.149994,136.149994,45791967
2019-03-02,136.149994,136.809998,131.130005,133.809998,133.809998,52821793
2019-03-03,133.809998,135.979996,128.880005,131.210007,131.210007,36361053
2019-03-04,131.210007,131.729996,123.959999,126.430000,126.430000,77542631
2019-03-05,126.430000,139.000000,126.050003,137.929993,137.929993,97489028
2019-03-06,137.929993,141.710007,134.699997,138.490005,138.490005,84214712
2019-03-07,138.490005,141.119995,135.979996,137.649994,137.649994,58635308
2019-03-08,137.649994,140.529999,131.610001,134.419998,134.419998,73110484
2019-03-09,134.419998,139.839996,133.740005,138.240005,138.240005,48811186
2019-03-10,138.240005,138.529999,135.070007,136.360001,136.360001,29367443
2019-03-11,136.360001,137.110001,131.960007,133.539993,133.539993,53827993
2019-03-12,133.539993,136.210007,129.139999,134.369995,134.369995,63258337
2019-03-13,134.369995,134.419998,131.610001,132.929993,132.929993,31732444
2019-03-14,132.929993,136.479996,130.300003,132.889999,132.889999,44781103
2019-03-15,132.889999,138.910004,132.860001,137.630005,137.630005,72468725
2019-03-16,137.630005,145.910004,137.570007,141.679993,141.679993,78670145
2019-03-17,141.679993,141.690002,138.100006,139.740005,139.740005,37641607
2019-03-18,139.740005,142.850006,137.190002,138.500000,138.500000,54258503
2019-03-19,138.500000,140.190002,137.729996,139.460007,139.460007,34618229
2019-03-20,139.460007,140.789993,136.720001,140.220001,140.220001,43575339
2019-03-21,140.220001,140.649994,133.529999,135.610001,135.610001,57758749
2019-03-22,135.610001,137.990005,135.089996,136.759995,136.759995,32302482
2019-03-23,136.759995,138.649994,136.429993,137.740005,137.740005,27909491
2019-03-24,137.740005,137.759995,135.020004,136.210007,136.210007,24934808
2019-03-25,136.210007,136.899994,131.770004,133.960007,133.960007,43666884
2019-03-26,133.960007,134.940002,132.800003,134.289993,134.289993,34634601
2019-03-27,134.289993,140.600006,134.210007,140.229996,140.229996,59960569
2019-03-28,140.229996,140.229996,137.630005,138.389999,138.389999,28808077
2019-03-29,138.389999,144.619995,138.020004,144.410004,144.410004,52211663
2019-03-30,144.410004,147.070007,141.179993,143.289993,143.289993,44333469
2019-03-31,143.289993,143.339996,141.389999,142.399994,142.399994,18780247
2019-03-31,142.399994,143.940002,140.080002,141.850006,141.850006,47175484
2019-04-01,141.850006,167.750000,141.600006,164.929993,164.929993,199789038
2019-04-02,164.929993,179.869995,153.029999,161.179993,161.179993,351520471
2019-04-03,161.179993,164.860001,154.289993,158.070007,158.070007,135093346
2019-04-04,158.070007,168.899994,156.779999,166.389999,166.389999,93729139
2019-04-05,166.389999,173.699997,160.960007,166.279999,166.279999,93440063
2019-04-06,166.279999,177.529999,164.940002,175.570007,175.570007,95898759
2019-04-07,175.570007,187.360001,174.619995,181.059998,181.059998,209288702
2019-04-08,181.059998,181.130005,174.960007,176.300003,176.300003,101513775
2019-04-09,176.300003,185.570007,170.270004,177.389999,177.389999,170848830
2019-04-10,177.389999,177.630005,160.759995,165.240005,165.240005,124587430
2019-04-11,165.240005,167.610001,159.970001,164.559998,164.559998,75328846
2019-04-12,164.559998,166.529999,162.539993,164.529999,164.529999,38360717
2019-04-13,164.529999,169.789993,162.410004,168.679993,168.679993,48567123
2019-04-14,168.679993,170.059998,156.330002,160.300003,160.300003,91325069
2019-04-15,160.300003,168.210007,159.520004,166.899994,166.899994,70932570
2019-04-16,166.899994,168.850006,165.039993,167.020004,167.020004,54188457
2019-04-17,167.020004,176.619995,166.639999,174.600006,174.600006,108117562
2019-04-18,174.600006,174.789993,169.820007,174.130005,174.130005,64497766
2019-04-19,174.130005,178.300003,171.169998,173.960007,173.960007,44763261
2019-04-20,173.960007,174.669998,166.690002,170.300003,170.300003,64705903
2019-04-21,170.300003,174.020004,168.630005,171.899994,171.899994,66451729
2019-04-22,171.899994,177.550003,169.210007,170.660004,170.660004,91652098
2019-04-23,170.660004,171.229996,160.820007,166.050003,166.050003,96610106
2019-04-24,166.050003,166.660004,148.720001,152.990005,152.990005,109013577
2019-04-25,152.990005,158.410004,149.600006,156.449997,156.449997,90745549
2019-04-26,156.449997,161.350006,155.139999,158.360001,158.360001,40750421
2019-04-27,158.720001,160.850006,156.990005,158.050003,158.050003,40637073
2019-04-28,158.050003,159.029999,152.360001,156.690002,156.690002,59257093
2019-04-29,156.690002,165.320007,156.690002,164.389999,164.389999,69939060
2019-04-30,164.389999,166.789993,159.990005,161.419998,161.419998,43276053
2019-05-01,161.419998,162.899994,158.419998,161.289993,161.289993,31903176
2019-05-02,161.289993,173.320007,160.270004,168.240005,168.240005,84230176
2019-05-03,168.240005,171.679993,159.929993,163.610001,163.610001,59532209
2019-05-04,163.610001,165.380005,159.190002,163.940002,163.940002,35290275
2019-05-05,163.940002,178.860001,160.660004,173.699997,173.699997,101692000
2019-05-06,173.699997,183.380005,168.009995,168.589996,168.589996,127619495
2019-05-07,168.589996,173.770004,164.699997,171.419998,171.419998,79549805
2019-05-08,171.419998,174.419998,166.539993,170.860001,170.860001,61635698
2019-05-09,170.860001,176.440002,168.410004,172.500000,172.500000,99171682
2019-05-10,172.500000,205.880005,172.470001,192.440002,192.440002,281574838
2019-05-11,192.440002,203.139999,183.070007,188.139999,188.139999,213018304
2019-05-12,188.139999,207.889999,185.789993,195.830002,195.830002,218034544
2019-05-13,195.830002,220.419998,194.970001,217.160004,217.160004,289869112
2019-05-14,217.160004,250.100006,217.000000,248.639999,248.639999,355724872
2019-05-15,248.639999,279.799988,242.460007,264.470001,264.470001,634263776
2019-05-16,264.470001,268.890015,224.699997,244.839996,244.839996,410267280
2019-05-17,244.839996,248.710007,231.300003,233.960007,233.960007,117017034
2019-05-18,233.960007,264.489990,232.449997,260.899994,260.899994,207318106
2019-05-19,260.899994,260.910004,239.270004,252.100006,252.100006,195772403
2019-05-20,252.100006,263.959991,247.779999,254.940002,254.940002,162940479
2019-05-21,254.940002,261.190002,240.479996,243.460007,243.460007,170156807
2019-05-22,243.460007,248.320007,231.149994,245.600006,245.600006,131011466
2019-05-23,245.600006,255.800003,242.580002,249.610001,249.610001,112150086
2019-05-24,249.610001,258.440002,248.339996,251.490005,251.490005,71773413
2019-05-25,251.490005,271.760010,245.970001,268.260010,268.260010,132735299
2019-05-26,268.260010,279.679993,264.230011,271.829987,271.829987,166060230
2019-05-27,271.829987,276.450012,265.299988,271.450012,271.450012,106686177
2019-05-28,271.450012,274.279999,260.730011,269.600006,269.600006,115671371
2019-05-29,269.600006,288.779999,239.639999,254.449997,254.449997,345611935
2019-05-30,254.449997,268.410004,245.259995,267.420013,267.420013,166925470
2019-05-31,267.420013,275.100006,261.010010,264.709991,264.709991,96150090
2019-06-01,264.709991,273.910004,263.880005,269.309998,269.309998,60735168
2019-06-02,269.309998,270.019989,246.940002,249.610001,249.610001,133402509
2019-06-03,249.610001,251.119995,233.869995,241.100006,241.100006,187422191
2019-06-04,241.100006,249.119995,237.770004,246.160004,246.160004,95758702
2019-06-05,246.160004,251.220001,235.800003,249.429993,249.429993,83309679
2019-06-06,249.429993,254.149994,245.050003,249.539993,249.539993,100849718
2019-06-07,249.539993,250.949997,241.839996,244.399994,244.399994,42936623
2019-06-08,244.399994,245.020004,226.619995,231.429993,231.429993,92186381
2019-06-09,231.429993,248.119995,227.660004,247.960007,247.960007,99263687
2019-06-10,247.960007,248.899994,237.630005,245.160004,245.160004,86117977
2019-06-11,245.160004,263.450012,243.130005,263.049988,263.049988,138979721
2019-06-12,263.049988,264.529999,254.110001,255.089996,255.089996,101025129
2019-06-13,255.089996,265.869995,251.729996,263.760010,263.760010,130872372
2019-06-14,263.760010,273.380005,261.809998,269.220001,269.220001,87626432
2019-06-15,269.220001,278.950012,263.709991,268.529999,268.529999,128975724
2019-06-16,268.529999,275.649994,267.690002,273.920013,273.920013,88041706
2019-06-17,273.920013,274.209991,261.190002,264.510010,264.510010,105393246
2019-06-18,264.510010,270.209991,263.660004,269.010010,269.010010,66155758
2019-06-19,269.010010,274.630005,266.670013,272.209991,272.209991,67597297
2019-06-20,272.209991,297.140015,272.209991,296.029999,296.029999,217255509
2019-06-21,296.029999,315.269989,293.630005,309.410004,309.410004,259002380
2019-06-22,309.410004,319.329987,305.230011,307.369995,307.369995,161524339
2019-06-23,307.369995,313.679993,294.209991,311.220001,311.220001,182088474
2019-06-24,311.220001,317.089996,306.130005,316.529999,316.529999,132653803
2019-06-25,316.529999,363.410004,314.130005,333.760010,333.760010,535053301
2019-06-26,333.760010,342.410004,275.010010,294.070007,294.070007,442978514
2019-06-27,294.070007,312.399994,290.450012,309.369995,309.369995,190174118
2019-06-28,309.369995,324.029999,291.720001,317.320007,317.320007,154657148
2019-06-29,317.320007,323.540009,287.019989,290.149994,290.149994,153703715
2019-06-30,290.149994,301.700012,278.070007,294.170013,294.170013,157687256
2019-07-01,294.170013,296.640015,271.799988,291.609985,291.609985,170557510
2019-07-02,291.609985,303.200012,289.829987,302.170013,302.170013,116829498
2019-07-03,302.170013,303.730011,280.380005,283.100006,283.100006,88210847
2019-07-04,283.100006,294.989990,280.579987,287.899994,287.899994,86503240
2019-07-05,287.899994,298.010010,285.559998,287.980011,287.980011,57932347
2019-07-06,287.980011,310.720001,284.459991,306.429993,306.429993,99666457
2019-07-07,306.429993,314.940002,302.559998,313.339996,313.339996,115496166
2019-07-08,313.339996,318.320007,303.089996,307.890015,307.890015,125850428
2019-07-09,307.890015,314.739990,281.619995,288.640015,288.640015,180940011
2019-07-10,288.640015,288.660004,263.000000,268.559998,268.559998,171079615
2019-07-11,268.559998,279.059998,266.459991,275.410004,275.410004,76685542
2019-07-12,275.410004,275.720001,261.809998,268.940002,268.940002,66861426
2019-07-13,268.940002,269.589996,223.070007,226.160004,226.160004,175331440
2019-07-14,226.160004,235.479996,203.630005,228.139999,228.139999,226218116
2019-07-15,228.139999,234.279999,191.029999,198.710007,198.710007,232180403
2019-07-17,198.710007,219.300003,192.479996,216.539993,216.539993,120253048


==> code_v0.1_finance/Finance/data/ETH-USD_weekly.csv <==
Date,Open,High,Low,Close,Adj Close,Volume
2017-07-16,155.419998,256.890015,154.250000,228.320007,228.320007,2587921183
2017-07-23,228.320007,229.559998,177.690002,196.779999,196.779999,1065546434
2017-07-30,196.779999,272.220001,190.529999,264.559998,264.559998,1192722306
2017-08-06,264.559998,319.140015,257.410004,296.619995,296.619995,1555882674
2017-08-13,296.619995,310.429993,271.380005,298.200012,298.200012,1008265393
2017-08-20,298.200012,347.920013,293.089996,347.880005,347.880005,1203778344
2017-08-27,347.880005,395.299988,328.869995,352.450012,352.450012,1582686954
2017-09-03,352.450012,352.450012,275.970001,299.209991,299.209991,1773150850
2017-09-10,299.209991,316.380005,200.750000,258.399994,258.399994,2083197189
2017-09-17,258.399994,300.690002,252.220001,282.600006,282.600006,1231234271
2017-09-24,282.600006,312.640015,279.790009,303.950012,303.950012,813830733
2017-10-01,303.950012,314.119995,286.730011,309.489990,309.489990,533593475
2017-10-08,309.489990,347.700012,286.519989,336.579987,336.579987,1016228090
2017-10-15,336.579987,352.390015,287.950012,294.029999,294.029999,811403069
2017-10-22,294.029999,311.299988,274.959991,304.040009,304.040009,601540251
2017-10-30,304.040009,311.940002,276.890015,296.230011,296.230011,735202466
2017-11-06,296.220001,329.209991,287.450012,306.019989,306.019989,1395503852
2017-11-13,306.019989,371.320007,305.350006,354.600006,354.600006,1253019422
2017-11-20,354.670013,483.380005,351.410004,470.540009,470.540009,1866645632
2017-11-27,470.450012,515.440002,396.140015,462.809998,462.809998,2347767118
2017-12-04,462.920013,507.359985,404.160004,436.489990,436.489990,2614288879
2017-12-11,436.540009,755.070007,436.010010,717.710022,717.710022,4880596541
2017-12-18,717.729980,868.890015,490.279999,675.909973,675.909973,5944777539
2017-12-25,676.080017,766.530029,663.880005,741.130005,741.130005,2574305984
2018-01-01,741.090027,1117.839966,724.330017,1117.750000,1117.750000,4555432110
2018-01-08,1117.750000,1422.859985,967.840027,1359.479980,1359.479980,7055923312
2018-01-15,1359.380005,1381.349976,764.750000,1049.089966,1049.089966,7227945768
2018-01-22,1049.089966,1240.469971,908.309998,1231.579956,1231.579956,3994096184
2018-01-29,1231.569946,1240.319946,746.669983,827.590027,827.590027,5761433819
2018-02-05,826.340027,909.320007,564.190002,811.239990,811.239990,5464458552
2018-02-12,811.169983,981.479980,811.090027,913.900024,913.900024,2415395924
2018-02-19,913.900024,958.859985,787.969971,840.280029,840.280029,2139574431
2018-02-26,840.280029,894.919983,834.059998,864.830017,864.830017,1156074616
2018-03-05,864.919983,868.799988,642.059998,720.359985,720.359985,1786604816
2018-03-12,720.369995,739.869995,454.179993,537.380005,537.380005,2220487455
2018-03-19,537.380005,590.200012,506.790009,523.010010,523.010010,1727556817
2018-03-25,522.969971,526.200012,359.220001,378.850006,378.850006,2196012645
2018-04-01,378.850006,426.839996,363.510010,400.720001,400.720001,1113675021
2018-04-08,400.720001,534.309998,387.980011,534.150024,534.150024,1925479247
2018-04-15,534.159973,644.289978,499.170013,621.330017,621.330017,1866671346
2018-04-22,621.330017,711.640015,592.590027,689.309998,689.309998,2847400438
2018-04-29,689.309998,834.299988,628.289978,790.390015,790.390015,2565015769
2018-05-06,790.390015,794.859985,638.469971,729.340027,729.340027,2955631607
2018-05-13,729.340027,741.820007,657.700012,715.150024,715.150024,1801288318
2018-05-20,715.150024,718.700012,544.190002,569.640015,569.640015,2059337777
2018-05-27,569.640015,628.059998,500.809998,619.039978,619.039978,1759205155
2018-06-03,619.030029,625.950012,501.679993,524.739990,524.739990,1273543764
2018-06-10,524.729980,539.340027,450.049988,496.739990,496.739990,1822564344
2018-06-17,496.839996,547.940002,421.010010,455.250000,455.250000,1502079382
2018-06-24,455.250000,473.269989,405.010010,451.950012,451.950012,1244898323
2018-07-01,451.959991,495.230011,444.309998,486.190002,486.190002,1115385651
2018-07-08,486.190002,487.910004,418.019989,449.619995,449.619995,989577465
2018-07-15,449.619995,515.140015,440.429993,457.649994,457.649994,1296891203
2018-07-22,457.649994,484.440002,446.609985,466.200012,466.200012,935805784
2018-07-29,466.200012,468.929993,397.769989,408.809998,408.809998,973985143
2018-08-05,408.779999,413.029999,305.339996,318.200012,318.200012,1131839351
2018-08-12,318.209991,322.299988,250.449997,299.619995,299.619995,1488829742
2018-08-19,299.619995,303.940002,259.609985,274.299988,274.299988,788170672
2018-08-26,274.299988,302.329987,271.880005,295.019989,295.019989,715249187
2018-09-02,295.019989,296.179993,185.009995,195.990005,195.990005,1231841367
2018-09-09,195.990005,227.669998,167.600006,220.119995,220.119995,1502446555
2018-09-16,220.119995,254.750000,192.509995,244.550003,244.550003,1519557478
2018-09-23,244.550003,245.789993,202.899994,232.600006,232.600006,1280107681
2018-09-30,232.600006,235.419998,214.979996,225.649994,225.649994,576002433
2018-10-07,225.649994,232.309998,186.880005,194.990005,194.990005,778400992
2018-10-14,194.990005,232.029999,192.880005,204.770004,204.770004,744707634
2018-10-21,204.770004,206.660004,199.789993,203.720001,203.720001,303078048
2018-10-29,203.729996,218.160004,192.449997,211.300003,211.300003,405370296
2018-11-05,211.309998,223.710007,206.610001,211.699997,211.699997,462983734
2018-11-12,211.699997,213.210007,168.570007,177.529999,177.529999,863283833
2018-11-19,177.550003,177.580002,100.959999,116.750000,116.750000,1628042516
2018-11-26,116.680000,126.709999,100.769997,115.959999,115.959999,856834075
2018-12-03,115.970001,116.269997,82.080002,94.419998,94.419998,869857698
2018-12-10,94.419998,96.160004,82.050003,85.389999,85.389999,411654097
2018-12-17,85.389999,135.880005,84.900002,131.559998,131.559998,989426769
2018-12-24,131.559998,161.250000,114.669998,141.330002,141.330002,1426726349
2018-12-31,141.330002,163.630005,130.820007,158.610001,158.610001,948084180
2019-01-07,158.610001,160.190002,114.750000,116.559998,116.559998,694068549
2019-01-14,116.559998,132.779999,112.959999,118.410004,118.410004,582490193
2019-01-21,118.410004,120.660004,111.580002,112.269997,112.269997,358875905
2019-01-28,112.269997,113.190002,101.940002,107.209999,107.209999,422269730
2019-02-04,107.209999,126.389999,101.250000,125.580002,125.580002,399129488
2019-02-11,125.580002,136.270004,118.250000,134.279999,134.279999,473551917
2019-02-18,134.279999,167.669998,133.110001,133.419998,133.419998,1034749745
2019-02-25,133.419998,142.539993,127.720001,131.210007,131.210007,528538463
2019-03-04,131.210007,141.710007,123.959999,136.360001,136.360001,469170792
2019-03-11,136.360001,145.910004,129.139999,139.740005,139.740005,382380354
2019-03-18,139.740005,142.850006,133.529999,136.210007,136.210007,275357601
2019-03-25,136.210007,147.070007,131.770004,142.399994,142.399994,282395510
2019-03-31,142.399994,179.869995,140.080002,175.570007,175.570007,1016646300
2019-04-07,175.570007,187.360001,159.970001,168.679993,168.679993,768495423
2019-04-14,168.679993,178.300003,156.330002,170.300003,170.300003,498530588
2019-04-21,170.300003,177.550003,148.720001,158.050003,158.050003,535860553
2019-04-28,158.050003,173.320007,152.360001,163.940002,163.940002,383428042
2019-05-05,163.940002,205.880005,160.660004,188.139999,188.139999,964261822
2019-05-12,188.139999,279.799988,185.789993,260.899994,260.899994,2232494724
2019-05-19,260.899994,271.760010,231.149994,268.260010,268.260010,976539953
2019-05-26,268.260010,288.779999,239.639999,269.309998,269.309998,1057840441
2019-06-02,269.309998,270.019989,226.619995,231.429993,231.429993,735865803
2019-06-09,231.429993,278.950012,227.660004,268.529999,268.529999,772861042
2019-06-16,268.529999,319.329987,261.190002,307.369995,307.369995,964970235
2019-06-23,307.369995,363.410004,275.010010,290.149994,290.149994,1791309073
2019-06-30,290.149994,310.720001,271.799988,306.429993,306.429993,777387155
2019-07-07,306.429993,318.320007,223.070007,226.160004,226.160004,912244628
2019-07-14,226.160004,235.479996,191.029999,198.710007,198.710007,458398519
2019-07-17,198.710007,219.300003,192.479996,216.690002,216.690002,120441176


==> code_v0.1_finance/Finance/data/GE.csv <==
Date,Open,High,Low,Close,Adj Close,Volume
7/3/2000,50.48077,50.48077,49.39904,50,27.511934,6868700
7/5/2000,50.240383,50.240383,47.596153,48.016827,26.490499,14100300
7/6/2000,48.13702,49.03846,47.896633,48.25721,26.623119,10001100
7/7/2000,48.798077,49.51923,48.377403,49.338943,27.219908,10335300
7/10/2000,49.338943,50.60096,49.158653,50.420673,27.816683,12736500
7/11/2000,50.30048,51.322117,50.060097,50.240383,27.717207,13429100
7/12/2000,51.802883,51.802883,50.240383,51.682693,28.512917,11214400
7/13/2000,51.201923,51.923077,49.939903,50.48077,27.84984,16744500
7/14/2000,50.30048,50.48077,49.51923,49.51923,27.319368,11568800
7/17/2000,49.579327,52.34375,49.579327,51.622597,28.479763,19104300
7/18/2000,51.5625,51.682693,50.240383,50.240383,27.717207,12467000
7/19/2000,50.901443,51.26202,50.540867,50.721153,27.982447,9912500
7/20/2000,51.141827,52.64423,50.78125,52.223557,28.811316,11669300
7/21/2000,52.52404,52.64423,51.5625,52.04327,28.711861,13540400
7/24/2000,52.103367,52.52404,51.5625,51.923077,28.645542,9817600
7/25/2000,51.923077,52.103367,51.442307,51.502403,28.413475,8806500
7/26/2000,51.86298,51.86298,50.120193,50.120193,27.650915,17435900
7/27/2000,50.60096,51.021633,50.240383,50.48077,27.84984,14338000
7/28/2000,50.48077,50.60096,48.4375,48.978367,27.020971,13942900
7/31/2000,49.639423,50.841347,49.459133,49.69952,27.418827,17881900
8/1/2000,49.939903,50.841347,49.81971,50.721153,27.982447,13523000
8/2/2000,50.420673,50.78125,49.51923,50,27.58461,16063500
8/3/2000,51.802883,51.802883,49.879807,50.841347,28.048761,13452800
8/4/2000,49.879807,51.442307,49.21875,51.322117,28.314009,9452000
8/7/2000,50.120193,51.5625,50.120193,50.60096,27.916147,8038800
8/8/2000,51.021633,51.74279,50,51.682693,28.512917,9160500
8/9/2000,51.802883,54.026443,51.5625,53.786057,29.673346,22295200
8/10/2000,53.72596,54.98798,53.365383,54.807693,30.236965,18971300
8/11/2000,53.966347,55.16827,53.60577,54.38702,30.004887,12595500
8/14/2000,54.20673,54.98798,53.665867,54.807693,30.236965,8106800
8/15/2000,54.567307,55.16827,54.026443,55.048077,30.369576,11223800
8/16/2000,55.048077,55.048077,54.026443,54.627403,30.137493,7749700
8/17/2000,54.146633,55.048077,53.846153,54.50721,30.071192,10743200
8/18/2000,54.026443,54.326923,53.60577,54.026443,29.805956,8652500
8/21/2000,54.50721,54.86779,53.966347,54.38702,30.004887,8126700
8/22/2000,54.447117,54.747597,53.90625,54.08654,29.839111,8411000
8/23/2000,54.08654,55.829327,53.966347,55.709133,30.734282,11765300
8/24/2000,55.829327,57.271633,55.528847,56.670673,31.264751,12460500
8/25/2000,56.790867,57.271633,56.610577,56.971153,31.430531,8422300
8/28/2000,57.21154,58.173077,57.151443,57.692307,31.828371,13058200
8/29/2000,57.271633,57.63221,56.911057,57.572117,31.762056,8559900
8/30/2000,56.85096,57.03125,54.927883,55.28846,30.502203,10901600
8/31/2000,55.048077,57.03125,54.98798,56.370193,31.098986,12376600
9/1/2000,56.971153,57.391827,55.588943,56.25,31.032665,8050600
9/5/2000,56.189903,56.670673,55.588943,55.588943,30.667982,9680500
9/6/2000,56.670673,56.971153,56.25,56.73077,31.297911,15193800
9/7/2000,56.610577,56.911057,55.94952,56.73077,31.297911,8352700
9/8/2000,56.55048,57.692307,56.009617,57.572117,31.762056,11314500
9/11/2000,57.21154,57.752403,56.43029,57.391827,31.662609,12248600
9/12/2000,57.21154,57.451923,56.670673,56.790867,31.331062,10587200
9/13/2000,56.55048,57.33173,56.310097,56.790867,31.331062,7908900
9/14/2000,56.911057,57.091347,56.06971,56.73077,31.297911,8241700
9/15/2000,56.25,56.370193,54.20673,54.567307,30.104347,21053900
9/18/2000,54.50721,56.129807,54.447117,55.28846,30.502203,13334100
9/19/2000,55.348557,55.709133,54.447117,54.807693,30.236965,12363900
9/20/2000,54.447117,54.86779,52.884617,54.447117,30.038025,14780300
9/21/2000,53.485577,55.64904,53.42548,54.08654,29.839111,11150500
9/22/2000,55.64904,55.76923,53.004807,55.108173,30.402723,14819800
9/25/2000,54.807693,56.06971,54.6875,55.829327,30.800592,11443300
9/26/2000,54.86779,56.55048,54.86779,55.76923,30.767429,14606500
9/27/2000,55.94952,57.21154,55.588943,57.151443,31.529984,15269400
9/28/2000,56.911057,57.451923,56.370193,56.73077,31.297911,11611200
9/29/2000,56.129807,56.610577,55.46875,55.588943,30.739338,11137800
10/2/2000,55.76923,56.610577,55.528847,56.25,31.104883,12370900
10/3/2000,56.370193,57.572117,56.25,56.790867,31.403992,12718600
10/4/2000,56.610577,57.451923,56.370193,56.610577,31.304285,11875900
10/5/2000,56.85096,57.63221,56.490383,57.451923,31.769533,12249700
10/6/2000,57.21154,57.63221,55.588943,57.151443,31.603374,14565700
10/9/2000,56.85096,57.51202,56.189903,56.25,31.104883,10075100
10/10/2000,56.490383,56.911057,55.348557,55.829327,30.872284,11448100
10/11/2000,54.567307,55.46875,53.185097,54.447117,30.107935,19251600
10/12/2000,54.38702,54.927883,51.923077,52.403847,28.978071,18105300
10/13/2000,52.52404,55.408653,52.403847,54.807693,30.307333,16175000
10/16/2000,54.807693,55.64904,54.447117,55.528847,30.706127,13513900
10/17/2000,55.46875,55.46875,52.82452,53.485577,29.576248,17530200
10/18/2000,51.682693,53.665867,50.841347,53.365383,29.509771,19151700
10/19/2000,53.365383,53.786057,52.64423,53.485577,29.576248,13716500
10/20/2000,52.64423,53.125,49.639423,50.120193,27.715267,18720100
10/23/2000,49.639423,50,47.115383,47.83654,26.45245,74151200
10/24/2000,48.557693,51.322117,48.13702,51.322117,28.379908,47835100
10/25/2000,51.322117,51.802883,50.120193,50.901443,28.147285,30422400
10/26/2000,50.96154,51.322117,49.39904,50.120193,27.715267,19417200
10/27/2000,50.661057,51.141827,49.81971,50.240383,27.781727,16082500
10/30/2000,50.420673,51.923077,50.240383,51.923077,28.712214,18964100
10/31/2000,52.04327,52.82452,51.74279,52.704327,29.144232,17858900
11/1/2000,52.64423,52.82452,51.802883,52.34375,28.944834,16536200
11/2/2000,52.16346,52.884617,51.442307,51.622597,28.546055,14911700
11/3/2000,51.74279,51.802883,50.901443,51.26202,28.346663,12545000
11/6/2000,51.502403,52.463943,51.26202,52.403847,28.978071,12422400
11/7/2000,52.403847,52.94471,52.16346,52.82452,29.21069,10067400
11/8/2000,52.764423,53.125,52.04327,52.463943,29.011303,9861900
11/9/2000,51.983173,52.764423,51.08173,52.463943,29.011303,12786900
11/10/2000,51.682693,52.82452,51.201923,51.802883,28.645748,12742800
11/13/2000,50,51.201923,48.557693,49.459133,27.349701,19196800
11/14/2000,49.459133,51.08173,49.278847,50.721153,28.047581,15295800
11/15/2000,50.360577,51.021633,49.579327,50.48077,27.914661,12621700
11/16/2000,50.240383,51.502403,50.060097,50.60096,27.981108,10725700
11/17/2000,50.661057,51.38221,49.21875,49.879807,27.582338,12467200
11/20/2000,49.278847,49.939903,47.95673,48.13702,26.618629,15386600
11/21/2000,48.13702,49.579327,48.13702,48.798077,26.984161,12681700
11/22/2000,48.076923,48.13702,46.514423,46.69471,25.821053,23112400
11/24/2000,47.596153,47.896633,47.17548,47.47596,26.253078,6555100
11/27/2000,48.197117,48.858173,47.235577,47.235577,26.120132,16729400
11/28/2000,47.235577,48.527645,46.875,47.896633,26.485708,15404700
11/29/2000,47.35577,48.978367,47.115383,47.776443,26.419218,13249600
11/30/2000,47.35577,48.13702,46.09375,47.65625,26.352766,20955000
12/1/2000,48.91827,49.459133,48.377403,49.03846,27.117088,18931000
12/4/2000,49.03846,49.879807,48.858173,49.639423,27.449404,12473200
12/5/2000,49.759617,52.403847,49.639423,52.04327,28.778673,20790600
12/6/2000,51.502403,52.04327,50.841347,51.86298,28.678982,16513800
12/7/2000,51.08173,52.04327,51.08173,51.442307,28.446369,10773500
12/8/2000,52.403847,53.42548,52.223557,53.064903,29.343613,17532800
12/11/2000,53.064903,54.026443,52.283653,53.185097,29.410089,17102800
12/12/2000,51.802883,52.94471,50.30048,50.78125,28.080824,26332600
12/13/2000,50.78125,51.5625,50.721153,50.96154,28.180502,18265900
12/14/2000,50.721153,50.78125,49.459133,49.459133,27.349701,16380200
12/15/2000,48.4375,49.278847,47.35577,47.896633,26.485708,37335500
12/18/2000,48.61779,49.459133,48.557693,49.03846,27.117088,14498900
12/19/2000,49.03846,49.459133,48.197117,48.197117,26.651842,15992900
12/20/2000,46.69471,47.536057,45.61298,45.61298,25.222885,21074900
12/21/2000,45.733173,46.634617,45.372597,46.033653,25.455505,20462700
12/22/2000,46.27404,47.47596,46.033653,46.995193,25.987213,12167800
12/26/2000,46.754807,47.536057,46.213943,47.415867,26.219833,9478300
12/27/2000,47.295673,47.83654,46.334133,46.334133,25.705059,12720900
12/28/2000,47.05529,47.295673,45.79327,46.57452,25.838423,13064400
12/29/2000,46.634617,46.935097,45.79327,46.09375,25.571714,11422600
1/2/2001,44.951923,45.072117,40.985577,42.067307,23.337929,38311200
1/3/2001,42.548077,46.09375,42.127403,45.973557,25.50503,40774000
1/4/2001,45.49279,46.875,45.3125,46.213943,25.638386,28003400
1/5/2001,45.91346,45.973557,44.35096,45.49279,25.238306,23702000
1/8/2001,45.432693,45.432693,42.908653,43.810097,24.304789,24139300
1/9/2001,44.170673,44.471153,42.067307,42.908653,23.804703,20868600
1/10/2001,42.427883,43.389423,41.526443,42.96875,23.838028,25797500
1/11/2001,43.870193,45.192307,43.509617,44.771633,24.838232,24543000
1/12/2001,45.01202,45.13221,43.26923,43.93029,24.371471,17475000
1/16/2001,43.93029,45.733173,43.870193,45.552883,25.271648,20548800
1/17/2001,46.153847,46.634617,44.651443,44.891827,24.904913,25388400
1/18/2001,45.552883,46.213943,44.83173,45.79327,25.405014,20061900
1/19/2001,45.973557,46.27404,44.83173,45.192307,25.071615,20134500
1/22/2001,45.072117,45.552883,43.689903,43.990383,24.404808,21519500
1/23/2001,44.71154,45.3125,44.35096,44.891827,24.904913,21966400
1/24/2001,44.71154,45.372597,44.05048,44.53125,24.704868,19910900
1/25/2001,44.591347,45.372597,44.05048,44.170673,24.504841,21644500
1/26/2001,44.651443,45.01202,42.848557,42.908653,23.804703,27932800
1/29/2001,43.14423,44.471153,42.307693,42.673077,23.674004,23948200
1/30/2001,43.03846,44.490383,42.71154,44.471153,24.671528,20636800
1/31/2001,44.951923,45.14423,43.807693,44.21154,24.527504,22199900
2/1/2001,44.71154,44.932693,44.134617,44.451923,24.660852,18290300
2/2/2001,44.471153,45.096153,44.08654,44.5,24.687538,16682100
2/5/2001,44.596153,46.25,44.278847,46.009617,25.525024,22720800
2/6/2001,46.009617,46.240383,45.384617,45.76923,25.391676,16601100
2/7/2001,45.83654,45.96154,44.826923,45.14423,25.044933,13552300
2/8/2001,45.91346,46.298077,45.221153,45.326923,25.146296,18416800
2/9/2001,45.326923,45.33654,43.64423,43.903847,24.356798,19217800
2/12/2001,43.903847,45.98077,43.903847,45.682693,25.343655,18671300
2/13/2001,45.826923,46.14423,45.317307,45.346153,25.15696,14894900
2/14/2001,45.346153,45.375,44.346153,44.48077,24.67687,13769200
2/15/2001,44.51923,46.25,44.375,46.134617,25.594387,24972000
2/16/2001,44.71154,45.509617,44.48077,45.192307,25.071615,17593600
2/20/2001,45.384617,46.451923,45.35577,45.85577,25.439684,20833500
2/21/2001,45.865383,46.58654,45.403847,45.48077,25.231636,19237400
2/22/2001,45.528847,45.673077,44.28846,45.28846,25.124969,23817300
2/23/2001,44.759617,45.192307,43.28846,44.403847,24.634188,24303200
2/26/2001,45.192307,46.16346,44.423077,46.134617,25.594387,21916500
2/27/2001,45.653847,46.153847,45.192307,46.153847,25.605043,23482000
2/28/2001,46.153847,46.384617,43.846153,44.71154,24.804888,27615500
3/1/2001,43.75,44.298077,43.182693,44.14423,24.490156,24916100
3/2/2001,43.60577,43.903847,42.807693,42.85577,23.775352,22860300
3/5/2001,43.028847,43.615383,42.884617,43.346153,24.134045,17338700
3/6/2001,44.471153,44.807693,43.576923,43.673077,24.316074,16319200
3/7/2001,43.721153,44.48077,43.721153,44.21154,24.615879,14445000
3/8/2001,44.375,44.576923,43.26923,44.10577,24.556984,17234900
3/9/2001,43.509617,43.625,41.778847,42.125,23.45413,20686900
3/12/2001,41.346153,41.634617,37.115383,38.076923,21.200279,47536600
3/13/2001,39.903847,40.865383,39.182693,40.701923,22.661808,44657200
3/14/2001,39.182693,40.625,38.557693,39.451923,21.965836,36854500
3/15/2001,39.903847,40.240383,39.134617,39.5,21.992613,25841600
3/16/2001,38.846153,40.14423,38.557693,39.03846,21.735632,46645000
3/19/2001,39.134617,40.01923,38.60577,39.51923,22.003319,21665000
3/20/2001,39.903847,40.48077,38.46154,38.509617,21.441187,23217300
3/21/2001,38.509617,39.03846,37.375,37.5,20.879063,27914400
3/22/2001,37.259617,37.317307,35.01923,36.25,20.183077,58179000
3/23/2001,37.259617,38.451923,36.682693,38.451923,21.409067,47566000
3/26/2001,38.942307,39.423077,38.509617,38.682693,21.537548,32389600
3/27/2001,39.182693,40.615383,38.990383,40.298077,22.436958,38014300
3/28/2001,39.66346,40,39.23077,39.951923,22.244228,27938400
3/29/2001,39.71154,39.884617,39.134617,39.807693,22.163925,28043200
3/30/2001,40.14423,40.307693,39.634617,40.25,22.410187,30605200
4/2/2001,39.923077,41.009617,39.307693,40.192307,22.378057,25218300
4/3/2001,39.951923,39.990383,37.75,38.153847,21.243099,24543200
4/4/2001,38.028847,39.326923,37.53846,38.076923,21.200279,27904500
4/5/2001,39.423077,40.625,39.03846,40.48077,22.538671,24746400
4/6/2001,39.951923,40.096153,38.798077,39.58654,22.040787,25639300
4/9/2001,39.846153,40.76923,39.634617,40.384617,22.485149,18492500
4/10/2001,41.10577,43.778847,40.96154,42.14423,23.464849,27155500
4/11/2001,42.692307,42.78846,41.10577,41.60577,23.165045,20953800
4/12/2001,41.875,42.98077,41.557693,42.98077,23.930607,17955900
4/16/2001,42.817307,43.028847,42.221153,42.932693,23.903845,14695400
4/17/2001,42.403847,43.740383,42.298077,43.71154,24.337492,21327600
4/18/2001,44.115383,46.115383,43.76923,46.048077,25.638414,37897000
4/19/2001,45.673077,46.682693,45.509617,46.64423,25.970333,22944400
4/20/2001,46.64423,46.64423,45.673077,46.25,25.750835,24201800
4/23/2001,45.91346,45.923077,45.076923,45.384617,25.269016,16860300
4/24/2001,45.192307,45.96154,44.125,44.221153,24.621229,19359000
4/25/2001,44.903847,46.615383,44.615383,45.971153,25.595573,18572100
4/26/2001,47.067307,47.490383,46.625,47.403847,26.393263,21886000
4/27/2001,47.403847,48.028847,46.432693,48.028847,26.741245,16308500
4/30/2001,48.067307,48.08654,46.16346,46.66346,25.981047,18978900
5/1/2001,46.201923,47.067307,45.96154,47.028847,26.184483,13590000
5/2/2001,47.14423,47.53846,46.26923,47.21154,26.286211,18844300
5/3/2001,47.21154,47.221153,46.16346,46.634617,25.964973,19206200
5/4/2001,45.76923,48.057693,45.682693,48.009617,26.730558,19045200
5/7/2001,48.009617,48.076923,47.576923,48.03846,26.746607,15319000
5/8/2001,48.03846,48.076923,46.83654,47.576923,26.489637,15741100
5/9/2001,47.115383,48.46154,46.884617,47.528847,26.462881,24023100
5/10/2001,48.221153,48.26923,47.509617,47.91346,26.677015,14110600
5/11/2001,47.923077,48.076923,46.64423,47.125,26.238014,12348300
5/14/2001,47.125,48.067307,46.91346,47.817307,26.623486,11411000
5/15/2001,47.817307,48.423077,47.403847,48.221153,26.848324,18547700
5/16/2001,48.067307,50.240383,47.740383,50.201923,27.951166,25459800
5/17/2001,50,50.60577,49.71154,50.10577,27.897635,20232500
5/18/2001,50.10577,50.951923,49.942307,50.951923,28.368742,17994000
5/21/2001,50.951923,51.490383,50.673077,51.346153,28.588243,18974300
5/22/2001,51.10577,51.240383,49.71154,50.653847,28.202795,18074000
5/23/2001,50.432693,50.798077,49.221153,49.375,27.490765,16638900
5/24/2001,49.278847,49.932693,48.798077,49.423077,27.517529,13597500
5/25/2001,49.23077,49.23077,47.64423,48.028847,26.741245,16262000
5/29/2001,48.451923,48.60577,47.740383,47.759617,26.591362,13538300
5/30/2001,47.759617,48.125,47.115383,47.134617,26.243364,16223300
5/31/2001,47.259617,47.740383,46.875,47.115383,26.232655,13923100
6/1/2001,47.10577,47.509617,46.153847,47.115383,26.232655,13997700
6/4/2001,47.21154,47.71154,47.028847,47.548077,26.473574,14352700
6/5/2001,47.307693,47.451923,46.75,47.28846,26.329029,15842100
6/6/2001,47.115383,47.39423,46.548077,46.875,26.098812,14578400
6/7/2001,46.875,47.096153,46.317307,47.028847,26.184483,11594500
6/8/2001,46.96154,46.96154,45.951923,46.28846,25.772249,17478000
6/11/2001,46.009617,47.067307,45.403847,45.576923,25.376091,18594600
6/12/2001,45.576923,47.375,44.48077,46.89423,26.109524,39075700
6/13/2001,46.25,47.39423,45.865383,46.009617,25.616987,34429400
6/14/2001,46.89423,48.278847,46.009617,46.98077,26.157717,62533200
6/15/2001,46.442307,47.451923,46.153847,46.932693,26.130943,45507100
6/18/2001,47.115383,47.807693,46.673077,47.115383,26.232655,20907100
6/19/2001,47.884617,48.057693,46.875,46.990383,26.163071,23491700
6/20/2001,46.826923,48.89423,46.701923,48.817307,27.180243,31202700
6/21/2001,48.46154,50.403847,48.442307,49.278847,27.437235,33248000
6/22/2001,49.134617,50.41346,49.125,49.865383,27.763794,25598900
6/25/2001,49.71154,50.58654,48.221153,48.317307,26.901861,28177400
6/26/2001,47.115383,48.048077,46.903847,46.91346,26.120239,32036500
6/27/2001,46.826923,47.21154,45.903847,46.403847,25.836498,28091400
6/28/2001,45.91346,47.548077,45.567307,46.990383,26.163071,24518000
6/29/2001,47.115383,49.125,46.615383,47.115383,26.232655,54797900
7/2/2001,47.03846,48.26923,47,48.26923,26.875095,24110200
7/3/2001,47.596153,47.98077,47.365383,47.60577,26.505697,18273000
7/5/2001,46.923077,47.5,46.53846,46.60577,26.033051,20241200
7/6/2001,46.346153,46.375,44.807693,45.08654,25.184444,24379100
7/9/2001,45.096153,45.317307,44.51923,45.048077,25.162966,16799900
7/10/2001,44.951923,45.423077,43.932693,44,24.577524,19783900
7/11/2001,44.03846,44.173077,42.596153,42.89423,23.959867,28223100
7/12/2001,44.134617,45.384617,43.173077,45.192307,25.243519,22284600
7/13/2001,44.807693,45.91346,44.365383,45.625,25.485212,18324500
7/16/2001,45.33654,45.673077,44.01923,44.442307,24.824579,14301800
7/17/2001,43.990383,44.73077,43.653847,44.33654,24.765511,18986300
7/18/2001,43.846153,44.471153,43.653847,44.375,24.786995,17630700
7/19/2001,44.51923,45.625,44.259617,44.692307,24.964231,13396200
7/20/2001,44.903847,45.14423,44.403847,44.83654,25.0448,12478900
7/23/2001,44.71154,44.826923,43.46154,43.557693,24.33046,15811300
7/24/2001,43.653847,43.798077,41.58654,42.307693,23.632223,27363700
7/25/2001,42.692307,43.182693,41.490383,42.115383,23.524809,26078500
7/26/2001,42.259617,42.403847,41.58654,42.067307,23.497953,24558100
7/27/2001,42.451923,43.125,42.16346,42.932693,23.981354,17125800
7/30/2001,42.83654,43.173077,41.73077,41.923077,23.417385,17360000
7/31/2001,41.682693,42.548077,41.33654,41.826923,23.363678,25751500
8/1/2001,41.346153,41.85577,40.76923,41.153847,22.987709,24257600
8/2/2001,41.442307,41.51923,40.48077,40.576923,22.665462,25453800
8/3/2001,40.673077,41.153847,40.28846,41.10577,22.960863,15885700
8/6/2001,40.76923,40.875,39.692307,39.798077,22.230412,22137700
8/7/2001,39.85577,41.201923,39.673077,41.125,22.9716,24262200
8/8/2001,40.721153,40.865383,39.903847,40.048077,22.370052,15176300
8/9/2001,40.048077,40.625,39.71154,40.28846,22.50433,15449200
8/10/2001,40.384617,41.16346,39.798077,40.932693,22.864185,13887700
8/13/2001,40.865383,41.451923,40.403847,40.60577,22.681574,14763500
8/14/2001,40.96154,41.10577,40.096153,40.240383,22.477476,13062100
8/15/2001,40.384617,40.682693,40.10577,40.173077,22.439875,15543800
8/16/2001,39.932693,40.28846,39.423077,40,22.343197,17765800
8/17/2001,39.71154,39.807693,38.798077,39.23077,21.913532,16302600
8/20/2001,39.423077,40.28846,38.85577,39.932693,22.305599,13289000
8/21/2001,39.923077,40.221153,38.846153,38.91346,21.736273,14475400
8/22/2001,38.990383,39.71154,38.740383,39.278847,21.94039,16469500
8/23/2001,39.326923,39.721153,39.048077,39.46154,22.042431,10927400
8/24/2001,39.51923,40.634617,39.432693,40.375,22.552673,14140400
8/27/2001,40.384617,40.923077,40.048077,40.548077,22.649336,14893100
8/28/2001,40.625,40.673077,39.567307,39.64423,22.144478,13243200
8/29/2001,40.048077,40.048077,39.048077,39.048077,21.811476,12375500
8/30/2001,39.134617,39.903847,38.307693,38.653847,21.59127,22944100
8/31/2001,38.60577,39.615383,38.528847,39.326923,21.967228,17950000
9/4/2001,39.326923,40.548077,38.798077,39.259617,21.929642,19225600
9/5/2001,39.403847,40.375,38.942307,40.096153,22.396914,20971000
9/6/2001,39.71154,39.923077,38.85577,38.942307,21.752403,19156900
9/7/2001,38.46154,38.75,37.826923,38.134617,21.301235,25150300
9/10/2001,37.509617,38.615383,37.451923,37.83654,21.134739,25058800
9/17/2001,34.134617,35.76923,33.173077,33.798077,18.878933,74302100
9/18/2001,33.846153,34.807693,32.26923,32.548077,18.180702,47955100
9/19/2001,33.076923,33.317307,29.807692,31.25,17.455627,58927200
9/20/2001,30.096153,30.317308,29.201923,29.201923,16.311613,48543400
9/21/2001,27.884615,31.259615,27.403847,30.096153,16.811102,89324400
9/24/2001,32.451923,34.10577,31.490385,33.846153,18.905781,73813300
9/25/2001,33.85577,34.740383,33.33654,34.134617,19.066917,45809400
9/26/2001,34.615383,34.615383,33.653847,34.115383,19.142452,27547900
9/27/2001,34.23077,34.615383,33.673077,34.567307,19.39603,21839800
9/28/2001,34.903847,35.865383,34.634617,35.76923,20.070444,33769800
10/1/2001,35.865383,36.307693,35.625,36.192307,20.307827,25713300
10/2/2001,36.10577,36.64423,35.278847,36.58654,20.529037,23258800
10/3/2001,36.201923,36.990383,35.96154,36.682693,20.582993,26674100
10/4/2001,36.971153,37.21154,35.673077,35.951923,20.172949,27695500
10/5/2001,35.951923,36.240383,34.817307,36.009617,20.205317,23766300
10/8/2001,35.33654,35.817307,34.85577,35.384617,19.854631,16369200
10/9/2001,35.384617,35.740383,35.009617,35.403847,19.865423,14741200
10/10/2001,35.39423,36.673077,35.10577,36.451923,20.453497,18713800
10/11/2001,36.923077,37.971153,36.826923,37.451923,21.014622,25689900
10/12/2001,37.442307,37.634617,36.067307,37.5,21.041594,23001000
10/15/2001,37.067307,37.576923,36.596153,37.365383,20.966059,13388400
10/16/2001,37.365383,37.740383,36.634617,36.990383,20.755638,17261000
10/17/2001,37.259617,37.26923,35.596153,35.721153,20.043467,22557000
10/18/2001,35.673077,36.057693,35.432693,35.817307,20.097422,15757800
10/19/2001,35.576923,35.96154,35.134617,35.817307,20.097422,17027600
10/22/2001,35.721153,36.346153,35.58654,36.16346,20.291647,16922800
10/23/2001,36.53846,36.58654,35.5,35.83654,20.108213,15818100
10/24/2001,35.846153,36.442307,35.48077,35.653847,20.005699,16649500
10/25/2001,35.432693,36.5,34.653847,36.41346,20.431929,23410500
10/26/2001,36.76923,37.48077,36.153847,37.384617,20.976847,19363800
10/29/2001,37.16346,37.259617,35.91346,35.990383,20.194532,14708900
10/30/2001,35.33654,35.557693,34.923077,34.942307,19.60644,15887200
10/31/2001,35.192307,35.721153,34.85577,35.009617,19.644217,16567600
11/1/2001,34.85577,36.759617,34.66346,36.451923,20.453497,19336900
11/2/2001,36.153847,36.923077,35.653847,36.5,20.480474,14528100
11/5/2001,37.115383,37.596153,36.96154,37.278847,20.917498,15767200
11/6/2001,37.278847,38.442307,36.971153,38.26923,21.473207,17472400
11/7/2001,38.125,38.423077,37.58654,37.83654,21.230429,15895100
11/8/2001,38.028847,38.91346,37.932693,38.798077,21.769951,20849400
11/9/2001,38.740383,38.923077,38.307693,38.85577,21.80232,12271400
11/12/2001,38.365383,38.60577,37.125,37.91346,21.27359,20686800
11/13/2001,38.46154,39.028847,38.26923,39,21.883257,18347700
11/14/2001,39.375,39.807693,38.951923,39.307693,22.05591,14813100
11/15/2001,39.307693,40,39.23077,39.951923,22.417383,17620800
11/16/2001,39.951923,39.951923,38.71154,39.278847,22.039724,17986000
11/19/2001,39.567307,39.98077,39.134617,39.66346,22.255526,14757300
11/20/2001,39.615383,40.16346,39.23077,39.51923,22.174597,14912400
11/21/2001,39.423077,39.615383,38.615383,38.89423,21.823902,12502700
11/23/2001,39.08654,39.567307,38.990383,39.442307,22.131439,5455800
11/26/2001,39.85577,40.115383,39.423077,39.73077,22.293289,13111500
11/27/2001,39.615383,40.173077,39.067307,39.490383,22.158415,14596000
11/28/2001,38.701923,39.423077,37.634617,37.83654,21.230429,24725500
11/29/2001,37.83654,38.259617,37.634617,38.201923,21.43544,16006200
11/30/2001,38.201923,38.346153,36.971153,37.01923,20.771826,24538800
12/3/2001,36.923077,36.923077,35.201923,35.5,19.919374,35062200
12/4/2001,36.298077,36.740383,35.576923,35.91346,20.151371,30343900
12/5/2001,36.153847,36.78846,35.682693,36.10577,20.259275,36601200
12/6/2001,36.442307,36.91346,36.10577,36.298077,20.367182,20142300
12/7/2001,36.307693,36.307693,35.625,35.721153,20.043467,17028900
12/10/2001,35.76923,36.682693,35.240383,35.384617,19.854631,21576800
12/11/2001,35.91346,36.057693,35.03846,35.375,19.849239,21547400
12/12/2001,36.009617,36.01923,34.817307,35.625,19.989515,23534400
12/13/2001,35.432693,36.442307,35.14423,35.625,19.989515,27147200
12/14/2001,35.625,36.528847,35.048077,36.201923,20.313232,27163900
12/17/2001,36.346153,37.35577,36.25,36.826923,20.663921,27784500
12/18/2001,38.221153,38.557693,37.83654,38.192307,21.430052,34336900
12/19/2001,38.173077,39.403847,37.98077,39.21154,22.001949,28397600
12/20/2001,39.23077,39.576923,39.067307,39.26923,22.034325,19402500
12/21/2001,39.51923,39.798077,39.375,39.759617,22.309479,31902500
12/24/2001,39.759617,39.798077,39.423077,39.60577,22.223154,5792500
12/26/2001,39.326923,39.692307,38.990383,38.990383,21.877865,15553400
12/27/2001,38.942307,39.375,38.76923,39.375,22.192177,13396900
12/28/2001,39.201923,39.53846,38.865383,39.16346,22.07296,14166600
12/31/2001,38.990383,39.23077,38.490383,38.53846,21.720697,14592000
1/2/2002,38.75,39.375,38.509617,39.375,22.192177,18401000
1/3/2002,38.89423,39.346153,38.60577,39.048077,22.007915,18197400
1/4/2002,39.23077,39.75,38.73077,39.375,22.192177,20647200
1/7/2002,39.08654,39.278847,37.596153,37.846153,21.330503,28627900
1/8/2002,38.125,38.471153,37.115383,37.451923,21.108322,25093200
1/9/2002,37.21154,38.076923,36.721153,37.067307,20.891539,20999900
1/10/2002,37.067307,37.403847,36.923077,37.125,20.924063,15327500
1/11/2002,37.596153,37.64423,36.692307,36.759617,20.718119,17474200
1/14/2002,36.73077,36.971153,36.326923,36.442307,20.539286,21665800
1/15/2002,36.346153,37.490383,36.125,37.221153,20.97826,27089100
1/16/2002,36.923077,37.009617,36.259617,36.26923,20.44173,23810600
1/17/2002,37.403847,37.41346,36.826923,37.259617,20.999926,23462800
1/18/2002,36.96154,37.403847,36.778847,37.192307,20.961998,18758600
1/22/2002,37.932693,37.932693,36.759617,36.826923,20.756054,17858400
1/23/2002,36.826923,36.83654,36.048077,36.201923,20.403801,23401800
1/24/2002,36.634617,37.10577,35.903847,36.10577,20.349609,20160000
1/25/2002,36.53846,36.903847,36.16346,36.78846,20.734381,16386800
1/28/2002,37.115383,37.134617,36.307693,36.682693,20.674763,14521200
1/29/2002,36.53846,36.75,34.826923,35.057693,19.758894,37782400
1/30/2002,35,35.865383,33.16346,35.46154,19.986513,64839500
1/31/2002,35.576923,35.798077,34.134617,35.721153,20.132845,32253500
2/1/2002,35.48077,35.576923,34.990383,35.432693,19.970259,21366500
2/4/2002,34.51923,34.51923,33.384617,33.653847,18.967682,41330400
2/5/2002,33.75,35.16346,33.740383,34.817307,19.623421,46151000
2/6/2002,34.951923,35.66346,34.557693,35.53846,20.029858,34537400
2/7/2002,35.58654,36.384617,35.14423,35.76923,20.159929,24912200
2/8/2002,35.96154,36.298077,34.83654,35.817307,20.187037,23622400
2/11/2002,35.817307,36.442307,35.625,36.346153,20.485094,16399400
2/12/2002,36.057693,36.153847,35.528847,36.057693,20.322506,16982600
2/13/2002,36.25,36.89423,36.057693,36.634617,20.647673,19509600
2/14/2002,36.634617,37.35577,36.096153,36.53846,20.593481,21190100
2/15/2002,36.53846,36.53846,35.596153,35.682693,20.111156,22993700
2/19/2002,35.48077,35.576923,34.923077,35,19.726383,17626200
2/20/2002,35.125,36.298077,34.759617,36.125,20.360435,22888400
2/21/2002,36.51923,36.98077,35.942307,36.076923,20.333347,28742400
2/22/2002,36.076923,36.903847,35.653847,36.625,20.642256,20341300
2/25/2002,36.58654,37.76923,36.53846,37.692307,21.243795,25407900
2/26/2002,37.692307,37.740383,37.01923,37.259617,20.999926,19535300
2/27/2002,37.740383,37.96154,37.01923,37.259617,21.097933,24016800
2/28/2002,37.740383,38.125,36.98077,37.01923,20.961813,24333400
3/1/2002,37.596153,37.932693,37.21154,37.932693,21.479055,20922600
3/4/2002,38.26923,38.701923,37.951923,38.653847,21.887403,33572800
3/5/2002,38.41346,39.23077,38.26923,38.942307,22.050749,24745200
3/6/2002,38.942307,40.067307,38.846153,39.951923,22.622429,25621700
3/7/2002,40.14423,40.192307,38.846153,39.375,22.295746,25411500
3/8/2002,39.903847,40.23077,38.692307,39.03846,22.105188,29225500
3/11/2002,39.423077,39.778847,39.28846,39.567307,22.404646,24379500
3/12/2002,38.942307,39.932693,38.778847,39.51923,22.377422,20558300
3/13/2002,39.182693,39.192307,38.384617,38.46154,21.778513,24517700
3/14/2002,38.701923,38.990383,38.46154,38.85577,22.001736,15354200
3/15/2002,38.990383,39.326923,38.375,38.64423,21.88196,34422100
3/18/2002,38.701923,38.990383,38.201923,38.365383,21.724056,20798300
3/19/2002,38.46154,38.557693,38.067307,38.365383,21.724056,18585200
3/20/2002,38.21154,38.596153,37.01923,37.307693,21.125158,28596300
3/21/2002,36.826923,37.115383,35.41346,36.009617,20.390125,52315400
3/22/2002,36.076923,36.528847,35.60577,36.41346,20.618811,31825700
3/25/2002,36.653847,36.759617,35.576923,35.615383,20.166901,25583200
3/26/2002,35.673077,36.365383,35.576923,35.875,20.313898,20810900
3/27/2002,35.83654,36.60577,35.625,36.009617,20.390125,20411800
3/28/2002,36.25,36.48077,35.807693,35.96154,20.362906,19457700
4/1/2002,35.625,36.009617,35.192307,35.865383,20.308462,22397100
4/2/2002,35.76923,35.76923,35.28846,35.673077,20.199572,18107100
4/3/2002,35.673077,35.78846,34.615383,35.33654,20.00901,19882200
4/4/2002,35.33654,35.91346,35.23077,35.865383,20.308462,21350700
4/5/2002,36.153847,36.346153,35.35577,35.673077,20.199572,15417100
4/8/2002,35.096153,35.471153,34.98077,35.442307,20.068895,17849900
4/9/2002,35.384617,35.528847,34.865383,35.048077,19.845663,17847500
4/10/2002,35.125,35.923077,35,35.76923,20.254013,23587000
4/11/2002,35.28846,35.35577,32.21154,32.451923,18.375622,83068800
4/12/2002,33.125,33.125,31.73077,32.259617,18.266731,51713100
4/15/2002,31.826923,31.971153,30.423077,30.625,17.341143,71293500
4/16/2002,31.25,32.076923,30.951923,31.826923,18.021717,46420000
4/17/2002,32.21154,32.673077,31.932692,32.35577,18.321169,30834800
4/18/2002,32.365383,32.71154,31.73077,32.5,18.40284,28330300
4/19/2002,32.83654,32.83654,32.23077,32.403847,18.348392,20468400
4/22/2002,32.259617,32.259617,31.538462,31.596153,17.891047,20598300
4/23/2002,32.21154,32.673077,31.39423,31.538462,17.858376,20264600
4/24/2002,31.586538,31.884615,31.134615,31.25,17.69504,22613400
4/25/2002,31.009615,31.913462,30.596153,30.817308,17.450037,28779000
4/26/2002,31.538462,31.538462,30.26923,30.288462,17.150581,24110700
4/29/2002,30.528847,30.653847,29.5,29.663462,16.796673,23528600
4/30/2002,29.615385,30.673077,28.990385,30.336538,17.177795,41911700
5/1/2002,30.528847,30.634615,29.567308,30.48077,17.25947,26827300
5/2/2002,30.432692,30.625,29.865385,30.384615,17.205023,20370300
5/3/2002,30.096153,30.48077,29.557692,30.48077,17.25947,20599500
5/6/2002,30.336538,30.817308,29.701923,29.778847,16.862015,24252300
5/7/2002,29.807692,30.153847,29.336538,29.471153,16.687775,21452000
5/8/2002,30.14423,31.75,30.096153,31.586538,17.885597,35231300
5/9/2002,31.25,31.26923,30.134615,30.278847,17.145128,34235800
5/10/2002,30.528847,30.528847,29.432692,29.471153,16.687775,27307500
5/13/2002,29.375,29.85577,29.23077,29.663462,16.796673,23434800
5/14/2002,30.336538,30.442308,29.711538,30.365385,17.194128,30858900
5/15/2002,30.240385,30.48077,29.721153,29.740385,16.840229,30815900
5/16/2002,30.14423,30.76923,29.942308,30.76923,17.42281,24436800
5/17/2002,31.153847,32.16346,31.009615,32.16346,18.212276,33981000
5/20/2002,31.73077,31.740385,31.23077,31.346153,17.749481,21120700
5/21/2002,31.634615,31.923077,30.76923,30.913462,17.504478,20658700
5/22/2002,30.76923,30.951923,30.288462,30.692308,17.379257,19670600
5/23/2002,30.865385,31.682692,30.596153,31.682692,17.940048,18780800
5/24/2002,31.682692,31.73077,31.23077,31.346153,17.749481,14750900
5/28/2002,31.490385,31.576923,30.634615,30.817308,17.450037,14847200
5/29/2002,30.625,31.048077,30.10577,30.192308,17.096136,17427500
5/30/2002,29.711538,30.192308,29.567308,30,16.987236,21661400
5/31/2002,30,30.461538,29.807692,29.942308,16.954576,20718200
6/3/2002,29.942308,29.951923,28.798077,28.951923,16.393772,30077200
6/4/2002,28.846153,29.240385,28.64423,28.89423,16.361107,34647800
6/5/2002,29.086538,29.288462,28.663462,28.990385,16.41556,24827900
6/6/2002,29.134615,29.134615,27.990385,28.173077,15.952755,22234300
6/7/2002,27.307692,29.086538,27.307692,29.038462,16.442772,32842100
6/10/2002,28.990385,29.23077,28.60577,28.798077,16.306658,21675100
6/11/2002,28.942308,29.278847,28.221153,28.26923,16.0072,23196100
6/12/2002,28.26923,29.240385,28.221153,29.182692,16.524446,29257800
6/13/2002,28.846153,29.278847,28.596153,28.701923,16.252211,21664700
6/14/2002,28.365385,28.653847,27.76923,28.557692,16.170546,35514200
6/17/2002,28.846153,29.471153,28.73077,29.336538,16.611565,22143400
6/18/2002,29.23077,30.192308,29.076923,29.951923,16.960016,22669900
6/19/2002,29.51923,30.153847,29.134615,29.182692,16.524446,21757900
6/20/2002,29.086538,29.365385,28.461538,28.557692,16.170546,21592300
6/21/2002,28.028847,28.557692,27.64423,27.836538,15.762192,40780200
6/24/2002,27.451923,28.846153,27.01923,28.461538,16.116098,38672900
6/25/2002,28.798077,29.028847,27.596153,27.788462,15.734976,30960100
6/26/2002,26.442308,28.759615,26.365385,28.365385,16.162315,46800400
6/27/2002,28.557692,28.846153,27.634615,28.75,16.381464,34568000
6/28/2002,28.75,29.086538,27.903847,27.932692,15.915777,33764000
7/1/2002,27.942308,28.403847,27.163462,27.35577,15.587049,28045000
7/2/2002,27.067308,27.413462,26.35577,27.01923,15.395288,32809800
7/3/2002,26.201923,26.875,25.865385,26.826923,15.285719,31693600
7/5/2002,27.64423,28.60577,27.403847,28.548077,16.266411,20028300
7/8/2002,28.557692,28.76923,27.961538,28.298077,16.123968,21191200
7/9/2002,28.26923,28.586538,27.153847,27.211538,15.504865,25671100
7/10/2002,27.307692,27.64423,26.009615,26.009615,14.820026,34833700
7/11/2002,25.76923,26.778847,25.384615,26.298077,14.984387,53559100
7/12/2002,27.01923,28.778847,26.10577,27.5,15.669231,50045200
7/15/2002,27.384615,27.423077,24.278847,27.163462,15.477472,39007100
7/16/2002,26.26923,27.067308,26.26923,26.490385,15.093962,37268200
7/17/2002,27.307692,27.39423,26.39423,27.163462,15.477472,39818100
7/18/2002,26.971153,27.538462,26.451923,26.634615,15.176139,29091100
7/19/2002,26.057692,26.634615,25.240385,25.5,14.529653,37553500
7/22/2002,25.48077,25.85577,24.365385,24.673077,14.058482,46239700
7/23/2002,24.98077,25.14423,23.528847,23.846153,13.587307,50544100
7/24/2002,23.259615,25.721153,22.134615,25.509615,14.535131,64890200
7/25/2002,25.576923,26.153847,24.85577,25.625,14.600876,41453900
7/26/2002,26.009615,26.807692,25.471153,26.73077,15.230932,37220500
7/29/2002,27.778847,29.278847,27.73077,29.278847,16.682802,46978600
7/30/2002,28.846153,30.538462,28.5,30.384615,17.312853,45242200
7/31/2002,30.384615,30.961538,29.076923,30.961538,17.641586,46991200
8/1/2002,30.865385,31.048077,30.048077,30.192308,17.203283,34276200
8/2/2002,29.663462,30.038462,27.971153,28.365385,16.162315,40019900
8/5/2002,28.221153,28.548077,27.182692,27.211538,15.504865,28517200
8/6/2002,28.125,29.423077,28.076923,28.509615,16.244497,37618000
8/7/2002,29.298077,29.673077,28.413462,29.567308,16.847166,29607300
8/8/2002,29.615385,30.961538,29.432692,30.721153,17.504612,34509500
8/9/2002,30.288462,31.298077,30.038462,31.153847,17.751154,28233400
8/12/2002,30.538462,31.153847,30.240385,31.009615,17.668978,21647100
8/13/2002,30.576923,30.990385,29.615385,29.759615,16.956738,27327700
8/14/2002,29.567308,30.913462,28.653847,30.673077,17.477213,38795200
8/15/2002,30.673077,31.163462,29.98077,31.048077,17.690887,30044500
8/16/2002,30.76923,31.057692,30,30.336538,17.285461,22712300
8/19/2002,30.336538,31.625,30.288462,31.625,18.019617,25029900
8/20/2002,31.39423,31.48077,30.673077,31.009615,17.668978,21180300
8/21/2002,31.39423,31.625,30.634615,31.057692,17.696377,22243400
8/22/2002,31.153847,31.711538,30.89423,31.442308,17.91552,21398300
8/23/2002,31.009615,31.163462,30.759615,31.009615,17.668978,17208900
8/26/2002,31.10577,31.153847,30.086538,30.836538,17.570364,19141000
8/27/2002,31.25,31.490385,30.461538,30.721153,17.504612,21099700
8/28/2002,30.384615,30.576923,29.817308,30.096153,17.148495,18096600
8/29/2002,29.326923,29.490385,28.89423,29.182692,16.628012,26605500
8/30/2002,29.038462,29.5,28.826923,28.990385,16.51844,20950300
9/3/2002,28.365385,28.384615,27.346153,27.365385,15.592528,31365900
9/4/2002,27.5,27.875,27.192308,27.596153,15.724013,27637000
9/5/2002,27.211538,27.73077,26.865385,26.923077,15.340504,26023600
9/6/2002,27.740385,27.788462,27.163462,27.211538,15.504865,18826200
9/9/2002,27.067308,28.009615,26.865385,27.673077,15.767851,18059100
9/10/2002,28.076923,28.461538,27.528847,27.961538,15.932217,21175400
9/11/2002,28.23077,28.557692,27.788462,27.884615,15.888382,15518400
9/12/2002,27.64423,27.711538,26.778847,26.923077,15.340504,21060800
9/13/2002,26.586538,26.682692,25.913462,26.009615,14.820026,37745400
9/16/2002,26.057692,26.903847,26.009615,26.826923,15.285719,19511600
9/17/2002,27.826923,27.826923,26.451923,26.634615,15.176139,26052400
9/18/2002,26.153847,26.826923,25.865385,26.298077,14.984387,26949000
9/19/2002,25.721153,26.201923,25.528847,25.528847,14.546088,23282700
9/20/2002,25.538462,25.865385,25.01923,25.721153,14.655658,42579500
9/23/2002,25.336538,25.692308,24.932692,25.384615,14.463904,22269800
9/24/2002,24.663462,25.384615,24.567308,24.903847,14.189971,30469700
9/25/2002,25.961538,26.134615,25.125,25.961538,14.896154,33902100
9/26/2002,26.442308,26.932692,24.798077,25.375,14.559613,58851700
9/27/2002,24.278847,24.326923,23.403847,23.528847,13.500329,57237800
9/30/2002,23.076923,23.89423,22.60577,23.701923,13.599642,51829800
10/1/2002,23.798077,25.192308,23.653847,25.192308,14.454796,41723400
10/2/2002,24.759615,24.971153,23.259615,23.846153,13.6824,31237500
10/3/2002,23.89423,24.884615,23.615385,23.673077,13.583086,30904700
10/4/2002,24.278847,24.326923,23.076923,23.086538,13.246554,32033800
10/7/2002,23.096153,23.51923,21.961538,22.067308,12.661733,40116000
10/8/2002,22.35577,22.98077,21.625,22.451923,12.882421,43976900
10/9/2002,21.682692,21.692308,21.057692,21.153847,12.137607,50177900
10/10/2002,20.817308,21.73077,20.576923,21.73077,12.468637,63008000
10/11/2002,23.057692,23.951923,22.538462,23.278847,13.35689,62368500
10/14/2002,23.26923,23.798077,22.971153,23.413462,13.434126,25919000
10/15/2002,24.51923,25.259615,24.326923,25.192308,14.454796,45814300
10/16/2002,24.85577,25.057692,24.221153,24.615385,14.123762,28616300
10/17/2002,25.865385,25.913462,25.384615,25.85577,14.835472,26862900
10/18/2002,25.576923,25.85577,25.086538,25.625,14.703058,22314000
10/21/2002,25.192308,26.163462,25.192308,26.10577,14.978916,23947000
10/22/2002,25.971153,26.028847,25.48077,26.028847,14.934774,22268100
10/23/2002,25.913462,25.961538,25.096153,25.865385,14.840992,27695500
10/24/2002,26.057692,26.153847,24.663462,25,14.344448,33792900
10/25/2002,24.807692,25.432692,24.778847,25.23077,14.476862,24623200
10/28/2002,25.817308,25.865385,25.038462,25.240385,14.482382,23930100
10/29/2002,25.192308,25.25,24.23077,24.85577,14.261692,23536300
10/30/2002,24.663462,24.807692,23.942308,24.182692,13.875496,34831800
10/31/2002,24.23077,24.663462,24.076923,24.278847,13.930668,27886700
11/1/2002,24.307692,25,24,25,14.344448,23648700
11/4/2002,25.48077,25.951923,25.201923,25.48077,14.6203,26122800
11/5/2002,25.384615,25.576923,25.048077,25.48077,14.6203,19251100
11/6/2002,25.865385,25.942308,24.951923,25.576923,14.675475,28187200
11/7/2002,25.586538,25.586538,24.759615,25.10577,14.405135,23846200
11/8/2002,24.85577,25,23.682692,24.134615,13.847909,32041400
11/11/2002,23.798077,23.990385,23.115385,23.278847,13.35689,26260200
11/12/2002,23.365385,23.60577,22.836538,22.932692,13.158271,33598700
11/13/2002,22.98077,23.365385,22.557692,23.163462,13.290682,28954100
11/14/2002,23.653847,23.932692,23.423077,23.557692,13.516884,27406100
11/15/2002,22.596153,23.096153,22.586538,22.942308,13.16379,37325300
11/18/2002,23.096153,23.673077,22.692308,22.692308,13.020346,29232000
11/19/2002,22.403847,23.076923,22.307692,22.98077,13.185863,31827500
11/20/2002,22.884615,23.846153,22.846153,23.846153,13.6824,34630200
11/21/2002,23.846153,25.85577,23.846153,25.817308,14.813404,66773700
11/22/2002,25.576923,25.721153,25.326923,25.432692,14.59272,28571400
11/25/2002,25.192308,25.903847,25.153847,25.76923,14.785818,26481100
11/26/2002,25.48077,25.759615,25.259615,25.336538,14.537541,26035900
11/27/2002,25.625,26.346153,25.576923,26.10577,14.978916,24165000
11/29/2002,26.25,26.336538,25.971153,26.076923,14.96237,12764300
12/2/2002,26.903847,26.903847,25.884615,26.153847,15.0065,23000500
12/3/2002,26.14423,26.14423,25.51923,25.721153,14.758226,20416100
12/4/2002,25.48077,26.153847,25.413462,25.5,14.631335,25647500
12/5/2002,25.721153,25.875,24.759615,24.807692,14.234103,18941200
12/6/2002,24.278847,25.096153,24.240385,25.048077,14.37203,18320400
12/9/2002,24.663462,25.173077,24.48077,24.51923,14.068588,18518700
12/10/2002,24.73077,25,24.528847,24.932692,14.305828,17788000
12/11/2002,24.759615,25.692308,24.567308,25.134615,14.421688,21026500
12/12/2002,25.096153,25.26923,24.692308,24.903847,14.289277,16109900
12/13/2002,24.913462,24.913462,24.278847,24.51923,14.068588,21172500
12/16/2002,24.663462,25.413462,24.64423,25.413462,14.58168,21910900
12/17/2002,25.413462,25.413462,24.807692,25,14.344448,19979400
12/18/2002,24.903847,25.615385,24.490385,24.673077,14.15687,19326000
12/19/2002,24.471153,24.85577,24.134615,24.423077,14.013422,21798200
12/20/2002,24.85577,25,24.567308,24.951923,14.316863,33203100
12/23/2002,24.663462,25,24.490385,24.740385,14.195481,21197000
12/24/2002,24.423077,24.64423,24.326923,24.35577,13.974803,7803300
12/26/2002,24.586538,24.98077,24.23077,24.326923,13.958251,15681100
12/27/2002,24.23077,24.326923,23.596153,23.75,13.730337,19344200
12/30/2002,23.586538,23.798077,23.26923,23.557692,13.619165,22936700
12/31/2002,23.413462,23.64423,23.173077,23.413462,13.535777,22030200
1/2/2003,23.701923,24.615385,23.60577,24.5,14.163925,22686100
1/3/2003,24.375,24.5,24.048077,24.423077,14.119456,15626700
1/6/2003,24.423077,25.192308,24.375,25.048077,14.480781,19598800
1/7/2003,24.990385,25.25,24.759615,24.903847,14.397397,22677900
1/8/2003,24.85577,24.951923,24.384615,24.51923,14.175045,22447100
1/9/2003,24.759615,24.951923,24.64423,24.903847,14.397397,20146200
1/10/2003,24.567308,24.98077,24.51923,24.663462,14.258426,19334200
1/13/2003,24.759615,24.98077,24.528847,24.653847,14.252871,20333600
1/14/2003,24.711538,24.846153,24.442308,24.721153,14.291783,19087300
1/15/2003,24.932692,24.942308,24.211538,24.221153,14.002722,21386500
1/16/2003,24.51923,24.903847,23.798077,24.067308,13.91378,25451800
1/17/2003,23.846153,24.576923,23.365385,23.923077,13.830399,26304600
1/21/2003,23.932692,24.067308,23.067308,23.134615,13.374569,22360100
1/22/2003,23.125,23.14423,22.60577,22.64423,13.09107,25843100
1/23/2003,22.740385,23.298077,22.711538,23.028847,13.313421,22858800
1/24/2003,22.884615,23.028847,22.125,22.173077,12.818695,24768800
1/27/2003,22.163462,22.846153,21.85577,22.163462,12.813125,29598200
1/28/2003,22.692308,22.692308,22.14423,22.259615,12.868719,23473800
1/29/2003,21.923077,22.336538,21.64423,22.14423,12.802014,26492200
1/30/2003,22.153847,22.259615,21.653847,21.682692,12.535181,22515300
1/31/2003,21.634615,22.35577,21.586538,22.25,12.863162,27288700
2/3/2003,22.451923,22.836538,22.35577,22.740385,13.146657,22180700
2/4/2003,22.259615,22.336538,21.990385,22.163462,12.813125,25452200
2/5/2003,22.307692,22.711538,21.971153,22.115385,12.785336,20798800
2/6/2003,22.01923,22.182692,21.73077,22.009615,12.724191,20377700
2/7/2003,22.115385,22.211538,21.596153,21.826923,12.618568,23734900
2/10/2003,21.740385,21.826923,21.375,21.759615,12.579658,24502900
2/11/2003,21.778847,21.942308,21.538462,21.634615,12.507389,22774200
2/12/2003,21.634615,21.807692,21.384615,21.39423,12.368424,18947800
2/13/2003,21.423077,21.442308,20.48077,21.317308,12.323955,23566700
2/14/2003,21.23077,21.615385,20.98077,21.615385,12.496276,27426300
2/18/2003,21.673077,22.173077,21.673077,22.028847,12.735301,21884000
2/19/2003,22.038462,22.451923,21.836538,22.451923,12.979897,19799500
2/20/2003,22.403847,22.586538,22.25,22.451923,12.979897,24702600
2/21/2003,22.548077,23.086538,22.240385,22.884615,13.230043,26030100
2/24/2003,23.028847,23.26923,22.51923,22.51923,13.01881,24528700
2/25/2003,22.259615,23.125,22.01923,23.057692,13.330101,25851500
2/26/2003,22.932692,23.048077,22.442308,22.471153,13.094766,19607300
2/27/2003,22.567308,23.125,22.432692,22.98077,13.391739,25803500
2/28/2003,22.98077,23.259615,22.826923,23.125,13.475784,23252300
3/3/2003,23.26923,23.557692,22.884615,22.98077,13.391739,21864200
3/4/2003,22.817308,22.884615,22.384615,22.5,13.111571,17347300
3/5/2003,22.35577,22.98077,22.346153,22.884615,13.3357,22015000
3/6/2003,22.692308,23.134615,22.596153,23.028847,13.419748,21438200
3/7/2003,22.596153,23.461538,22.5,23.365385,13.615867,29765900
3/10/2003,22.98077,23.153847,22.692308,22.692308,13.223639,20947700
3/11/2003,22.759615,23.048077,22.442308,22.451923,13.083559,22366200
3/12/2003,22.326923,22.884615,22.26923,22.884615,13.3357,23857700
3/13/2003,23.26923,24.259615,23.26923,24.240385,14.125755,40082100
3/14/2003,24.278847,24.682692,23.990385,24.663462,14.372301,31121800
3/17/2003,24.038462,25.384615,23.798077,25.259615,14.71971,35939800
3/18/2003,25.288462,25.432692,24.951923,25.384615,14.792542,26141400
3/19/2003,25.375,25.98077,25.115385,25.942308,15.117535,25909400
3/20/2003,25.826923,25.913462,25.413462,25.817308,15.044692,25885800
3/21/2003,26.192308,26.923077,26.057692,26.923077,15.689061,41501700
3/24/2003,25.817308,26.875,25.490385,25.701923,14.977461,28935000
3/25/2003,25.701923,26.134615,25.384615,25.942308,15.117535,23011100
3/26/2003,25.942308,26.038462,25.5,25.576923,14.904609,22466900
3/27/2003,25.048077,25.509615,24.942308,25.423077,14.81496,21775200
3/28/2003,25.240385,25.413462,25.01923,25.028847,14.585229,16906800
3/31/2003,24.471153,25.48077,24.346153,24.51923,14.288252,25450200
4/1/2003,24.567308,25.307692,24.51923,25.125,14.641259,22247200
4/2/2003,25.913462,26.221153,25.692308,26.009615,15.156754,28574800
4/3/2003,26.23077,26.826923,25.576923,26.490385,15.436921,29409000
4/4/2003,26.509615,26.721153,26.278847,26.567308,15.481735,17980300
4/7/2003,27.25,27.586538,26.663462,26.692308,15.554585,28477600
4/8/2003,26.875,27.163462,26.73077,26.98077,15.722685,18673700
4/9/2003,26.807692,26.971153,26.10577,26.25,15.296834,26555200
4/10/2003,26.240385,26.336538,25.865385,26.326923,15.341657,17345900
4/11/2003,26.615385,26.85577,26.298077,26.586538,15.492951,18677900
4/14/2003,26.336538,26.721153,26.221153,26.692308,15.554585,16714700
4/15/2003,26.826923,27.23077,26.673077,27.211538,15.857163,21213400
4/16/2003,27.211538,27.432692,26.721153,26.759615,15.593806,17218900
4/17/2003,26.76923,27.403847,26.711538,27.39423,15.963616,16743200
4/21/2003,27.375,27.432692,26.413462,27.076923,15.778718,13313100
4/22/2003,27.01923,27.875,26.971153,27.875,16.243782,21484500
4/23/2003,27.875,28.365385,27.721153,28.259615,16.467909,21395900
4/24/2003,27.884615,28.163462,27.653847,27.98077,16.30542,18499100
4/25/2003,27.951923,28.076923,27.682692,27.990385,16.31102,20032500
4/28/2003,27.64423,28.634615,27.64423,28.384615,16.540752,20864800
4/29/2003,28.538462,28.576923,28.028847,28.26923,16.473516,21692100
4/30/2003,28.153847,28.461538,28.028847,28.317308,16.501535,23031800
5/1/2003,28.317308,28.317308,27.278847,27.98077,16.30542,21195800
5/2/2003,27.692308,28.134615,27.663462,27.961538,16.294205,21220500
5/5/2003,27.923077,28.076923,27.615385,27.721153,16.154133,17992300
5/6/2003,27.682692,28.211538,27.682692,28,16.316629,19185900
5/7/2003,28.096153,28.096153,27.625,27.740385,16.165339,19482900
5/8/2003,27.596153,27.846153,27.288462,27.375,15.952414,15713700
5/9/2003,27.5,27.971153,27,27.884615,16.249386,15570600
5/12/2003,27.76923,27.951923,27.64423,27.85577,16.232576,16678800
5/13/2003,27.64423,27.903847,27.23077,27.451923,15.997244,19747400
5/14/2003,27.76923,27.76923,27.307692,27.509615,16.030861,16575300
5/15/2003,27.596153,27.817308,27.259615,27.384615,15.958013,16718100
5/16/2003,27.307692,27.423077,26.778847,26.778847,15.605013,27388700
5/19/2003,26.586538,26.701923,26.403847,26.490385,15.436921,19538700
5/20/2003,26.673077,26.913462,26.298077,26.663462,15.537771,17738400
5/21/2003,26.375,26.682692,26.346153,26.538462,15.464931,17247200
5/22/2003,26.634615,26.817308,26.528847,26.663462,15.537771,18256600
5/23/2003,26.663462,26.836538,26.538462,26.576923,15.48735,12969300
5/27/2003,26.442308,27.423077,26.365385,27.221153,15.862758,23396300
5/28/2003,27.451923,27.471153,27.048077,27.182692,15.840348,19170400
5/29/2003,27.182692,27.836538,26.759615,27.163462,15.829142,20083800
5/30/2003,27.307692,27.673077,27.173077,27.596153,16.08128,24574300
6/2/2003,28.288462,28.288462,27.711538,27.884615,16.249386,21837500
6/3/2003,27.884615,28.009615,27.64423,27.932692,16.277409,15387700
6/4/2003,27.961538,28.336538,27.85577,28.23077,16.451103,17965400
6/5/2003,28.201923,28.701923,27.884615,28.634615,16.686436,20423000
6/6/2003,29.048077,29.346153,28.711538,29.134615,16.9778,29700700
6/9/2003,28.89423,29.173077,28.884615,28.98077,16.888159,17113900
6/10/2003,29.134615,29.413462,29.028847,29.413462,17.140308,16076200
6/11/2003,29.413462,29.923077,29.278847,29.788462,17.358833,17584800
6/12/2003,29.89423,30,29.48077,29.875,17.40925,17621100
6/13/2003,29.807692,29.884615,29.009615,29.471153,17.17392,17285000
6/16/2003,29.663462,30.14423,29.576923,30.134615,17.560545,19493000
6/17/2003,30.211538,30.442308,29.971153,30,17.482098,20020700
6/18/2003,29.913462,30.115385,29.51923,29.548077,17.218746,20038300
6/19/2003,29.096153,29.201923,28.471153,28.711538,16.731272,36305000
6/20/2003,29.038462,29.14423,28.663462,28.85577,16.81531,39286200
6/23/2003,28.807692,29.096153,28.60577,28.721153,16.736866,17588200
6/24/2003,28.721153,28.923077,28.673077,28.778847,16.770491,16575400
6/25/2003,28.692308,28.913462,28.115385,28.134615,16.395067,20019100
6/26/2003,27.932692,28.39423,27.846153,28.028847,16.440191,17643100
6/27/2003,28.076923,28.807692,27.432692,27.51923,16.141275,18505800
6/30/2003,27.615385,27.875,27.451923,27.576923,16.175112,16180400
7/1/2003,27.384615,27.692308,27,27.528847,16.146919,21668600
7/2/2003,27.711538,27.76923,27.326923,27.509615,16.135639,22692200
7/3/2003,27.51923,27.692308,27.317308,27.451923,16.101797,12786400
7/7/2003,27.817308,28.365385,27.759615,28.14423,16.507866,20389900
7/8/2003,28.14423,28.14423,27.548077,27.701923,16.248432,23774500
7/9/2003,27.740385,27.826923,27.221153,27.288462,16.005913,29323200
7/10/2003,27.288462,27.548077,26.923077,27.10577,15.898764,22001900
7/11/2003,27.259615,27.740385,26.913462,27.038462,15.859282,29931500
7/14/2003,27.403847,27.634615,26.932692,26.961538,15.814165,23682700
7/15/2003,27.153847,27.240385,26.461538,26.60577,15.605489,25719400
7/16/2003,26.653847,26.721153,26.086538,26.326923,15.441935,22924500
7/17/2003,26.10577,26.509615,25.865385,26.057692,15.284018,24416900
7/18/2003,26.51923,26.788462,26.153847,26.711538,15.667528,20959000
7/21/2003,26.701923,26.778847,25.98077,26.115385,15.317854,17690500
7/22/2003,26.153847,26.403847,25.961538,26.35577,15.458851,18095400
7/23/2003,26.346153,26.384615,25.961538,26.365385,15.464498,19664800
7/24/2003,26.586538,26.903847,26.317308,26.384615,15.475774,20020800
7/25/2003,26.615385,27.39423,26.51923,27.336538,16.034115,24517500
7/28/2003,27.451923,27.692308,27.125,27.278847,16.000278,19309300
7/29/2003,27.288462,27.307692,26.73077,26.826923,15.735207,19110600
7/30/2003,27.067308,27.10577,26.634615,26.89423,15.774682,14225600
7/31/2003,27.259615,27.865385,26.961538,27.346153,16.039753,28532500
8/1/2003,27.115385,27.576923,27.115385,27.365385,16.051041,17514400
8/4/2003,27.365385,27.5,26.73077,27.384615,16.062313,15648500
8/5/2003,27.173077,27.384615,26.692308,26.73077,15.678815,16889000
8/6/2003,26.73077,27.01923,26.471153,26.615385,15.611129,17895800
8/7/2003,26.615385,27.038462,26.134615,27,15.836728,13667600
8/8/2003,26.865385,27.153847,26.865385,27,15.836728,11017000
8/11/2003,26.971153,27.365385,26.923077,27.192308,15.94952,12124100
8/12/2003,27.23077,27.307692,26.903847,27.240385,15.977723,14650700
8/13/2003,27.346153,27.384615,26.778847,26.942308,15.802882,15951200
8/14/2003,27.115385,27.634615,26.951923,27.451923,16.101797,20313100
8/15/2003,27.596153,27.865385,27.509615,27.673077,16.231512,14827800
8/18/2003,27.884615,28.701923,27.85577,28.653847,16.806782,26991300
8/19/2003,28.75,28.846153,28.201923,28.701923,16.834982,22026700
8/20/2003,28.692308,28.692308,28.125,28.317308,16.609386,17057800
8/21/2003,28.557692,29.115385,28.48077,29,17.009817,25476400
8/22/2003,29.134615,29.221153,28.60577,28.73077,16.851898,20720100
8/25/2003,28.634615,28.701923,28.413462,28.701923,16.834982,11969200
8/26/2003,28.509615,28.798077,28.26923,28.73077,16.851898,14622700
8/27/2003,28.490385,28.663462,28.461538,28.60577,16.778576,12672700
8/28/2003,28.653847,28.75,28.26923,28.538462,16.739103,14255500
8/29/2003,28.442308,28.557692,28.173077,28.432692,16.677059,13654700
9/2/2003,28.60577,29.317308,28.442308,29.26923,17.167727,25448400
9/3/2003,29.375,30.057692,29.336538,29.923077,17.551241,35575300
9/4/2003,29.913462,30.14423,29.817308,30.115385,17.664043,19647700
9/5/2003,29.75,30.009615,29.634615,29.846153,17.506123,19285600
9/8/2003,29.836538,30.307692,29.423077,30.173077,17.697884,15820600
9/9/2003,29.865385,30.067308,29.711538,29.961538,17.573809,16815400
9/10/2003,29.85577,30.038462,29.711538,29.836538,17.500475,18872800
9/11/2003,29.85577,30.432692,29.85577,30.26923,17.754274,20863200
9/12/2003,30.221153,30.384615,29.932692,30.317308,17.782475,17299400
9/15/2003,30.288462,30.528847,30.048077,30.192308,17.709158,14850700
9/16/2003,30.028847,30.798077,30.028847,30.701923,18.008068,20869200
9/17/2003,30.557692,30.711538,30.26923,30.5,17.889627,19952900
9/18/2003,30.548077,30.942308,30.490385,30.875,18.109583,23156000
9/19/2003,31.173077,31.173077,30.307692,30.701923,18.008068,24148400
9/22/2003,30.384615,30.673077,30,30.192308,17.709158,19308900
9/23/2003,30.096153,30.384615,29.98077,30.346153,17.799393,13633300
9/24/2003,30.384615,30.471153,29.625,29.625,17.376406,19894700
9/25/2003,29.64423,30.384615,29.173077,29.211538,17.240204,19768400
9/26/2003,28.961538,29.14423,28.182692,28.721153,16.950794,23328200
9/29/2003,28.846153,29.48077,28.826923,29.201923,17.234537,21776200
9/30/2003,29.086538,29.125,28.48077,28.663462,16.916737,29991100
10/1/2003,28.663462,29.490385,28.653847,29.451923,17.382078,24796200
10/2/2003,29.365385,29.711538,29.259615,29.567308,17.450176,18374600
10/3/2003,29.951923,30.096153,29.567308,29.634615,17.489899,21747500
10/6/2003,29.807692,29.85577,29.548077,29.60577,17.472876,14010600
10/7/2003,29.403847,29.625,29.336538,29.471153,17.393429,19803200
10/8/2003,29.375,29.471153,28.990385,29.038462,17.138058,22537000
10/9/2003,29.35577,29.375,28.846153,28.971153,17.098335,27822800
10/10/2003,28.509615,28.509615,28.076923,28.192308,16.638674,40718700
10/13/2003,28.384615,28.413462,27.548077,27.817308,16.417349,30719100
10/14/2003,27.788462,28.163462,27.557692,28.163462,16.621643,22263000
10/15/2003,28.278847,28.317308,27.634615,27.740385,16.371956,24374200
10/16/2003,27.721153,28.01923,27.673077,27.903847,16.468433,17310600
10/17/2003,27.903847,27.942308,27.326923,27.451923,16.201712,22138200
10/20/2003,27.64423,27.673077,27.413462,27.673077,16.332232,16713400
10/21/2003,27.884615,27.884615,27.673077,27.76923,16.388973,16833900
10/22/2003,27.673077,27.673077,27.211538,27.259615,16.088209,20866500
10/23/2003,27.259615,27.625,27.153847,27.298077,16.110918,19021600
10/24/2003,27.298077,27.307692,26.923077,27.211538,16.059837,18482500
10/27/2003,27.403847,27.451923,27.048077,27.134615,16.014435,17273300
10/28/2003,27.384615,27.442308,27.14423,27.423077,16.184683,20054500
10/29/2003,27.423077,28.028847,27.326923,27.721153,16.360601,21400400
10/30/2003,28.028847,28.125,27.682692,27.76923,16.388973,21778300
10/31/2003,27.836538,28.125,27.836538,27.89423,16.462755,17538200
11/3/2003,27.932692,28.134615,27.692308,27.692308,16.343573,18851300
11/4/2003,27.701923,27.701923,27.307692,27.557692,16.26413,19768000
11/5/2003,27.317308,27.48077,27.163462,27.336538,16.133606,17826200
11/6/2003,27.211538,27.346153,26.971153,27.346153,16.139286,16393100
11/7/2003,27.442308,27.5,26.98077,27.038462,15.957691,18718200
11/10/2003,27.14423,27.153847,27.009615,27.086538,15.986066,14599400
11/11/2003,27.067308,27.10577,26.89423,27.028847,15.95201,16401400
11/12/2003,27.038462,27.692308,27.01923,27.596153,16.286821,24586000
11/13/2003,27.5,27.625,27.067308,27.25,16.082535,25934800
11/14/2003,27.163462,27.192308,26.778847,26.807692,15.821494,28634500
11/17/2003,26.60577,27.740385,26.317308,26.740385,15.781774,24440900
11/18/2003,27.326923,27.807692,27.307692,27.346153,16.139286,42737400
11/19/2003,27.884615,28.39423,27.836538,28.336538,16.723795,46696400
11/20/2003,28,28.326923,27.682692,27.836538,16.428698,25383800
11/21/2003,27.961538,28.798077,27.432692,27.461538,16.20738,25950100
11/24/2003,27.701923,27.826923,27.51923,27.64423,16.315203,19003800
11/25/2003,27.663462,27.98077,27.51923,27.798077,16.406004,16969600
11/26/2003,27.990385,28.009615,27.432692,27.663462,16.326557,15743000
11/28/2003,27.740385,27.788462,27.548077,27.567308,16.269808,8707000
12/1/2003,28.076923,28.086538,27.673077,27.913462,16.474096,20622800
12/2/2003,27.913462,28.346153,27.836538,28.346153,16.729469,25173600
12/3/2003,28.451923,28.557692,28.192308,28.384615,16.752161,26069200
12/4/2003,28.26923,28.413462,27.98077,28.028847,16.542204,20406000
12/5/2003,28.038462,28.26923,27.89423,27.98077,16.513832,14264600
12/8/2003,28.028847,28.278847,28.028847,28.240385,16.667046,15680000
12/9/2003,28.365385,28.663462,28.307692,28.423077,16.774868,25669800
12/10/2003,28.509615,28.576923,28.403847,28.576923,16.865667,23814700
12/11/2003,28.596153,29.298077,28.596153,29.23077,17.25156,29816300
12/12/2003,29.115385,29.278847,28.798077,28.951923,17.086981,21422900
12/15/2003,29.413462,29.423077,28.951923,29.163462,17.211834,28068900
12/16/2003,29.25,29.615385,29.048077,29.471153,17.393429,26737800
12/17/2003,29.471153,29.548077,29.26923,29.548077,17.438831,22529900
12/18/2003,29.682692,29.721153,29.548077,29.663462,17.506927,25358600
12/19/2003,29.701923,29.807692,29.336538,29.701923,17.529621,26307600
12/22/2003,29.615385,29.807692,29.548077,29.807692,17.592045,16922300
12/23/2003,29.759615,30.086538,29.721153,29.903847,17.6488,16067000
12/24/2003,29.85577,29.865385,29.60577,29.711538,17.535299,6037700
12/26/2003,29.701923,29.778847,29.51923,29.538462,17.433153,5292500
12/29/2003,29.51923,29.64423,29.346153,29.64423,17.610229,17299800
12/30/2003,29.64423,29.673077,29.403847,29.538462,17.54739,14608100
12/31/2003,29.451923,29.788462,29.403847,29.788462,17.695911,17505100
1/2/2004,29.807692,30.365385,29.73077,29.923077,17.775873,19072000
1/5/2004,30.038462,30.365385,29.913462,30.365385,18.038628,20382800
1/6/2004,30.211538,30.317308,30,30.163462,17.918674,17122500
1/7/2004,30.14423,30.461538,29.961538,30.461538,18.095753,19316500
1/8/2004,30.634615,31.009615,30.451923,31.009615,18.421335,28091200
1/9/2004,30.432692,30.951923,30.432692,30.576923,18.164301,24960200
1/12/2004,30.721153,30.865385,30.692308,30.85577,18.329948,19371300
1/13/2004,30.778847,30.89423,30.153847,30.39423,18.055769,27795300
1/14/2004,30.567308,30.807692,30.317308,30.76923,18.27853,17106200
1/15/2004,30.836538,30.913462,30.432692,30.76923,18.27853,20612800
1/16/2004,31.153847,32.182693,30.990385,32.067307,19.049662,52371100
1/20/2004,32.451923,32.451923,31.89423,32.076923,19.05537,27483900
1/21/2004,32.182693,32.73077,31.759615,32.548077,19.335262,22242200
1/22/2004,32.673077,32.740383,32.134617,32.23077,19.146772,18606900
1/23/2004,32.35577,32.58654,31.807692,31.932692,18.969694,16972800
1/26/2004,32.192307,32.884617,32.134617,32.826923,19.50091,22185300
1/27/2004,32.932693,33.134617,32.721153,32.875,19.529469,21091900
1/28/2004,32.98077,33.240383,32.221153,32.46154,19.283859,28199000
1/29/2004,32.692307,32.83654,32.365383,32.721153,19.43808,21617700
1/30/2004,32.557693,32.66346,32.192307,32.33654,19.209597,17874300
2/2/2004,32.39423,32.653847,32.03846,32.33654,19.209597,19418800
2/3/2004,32.365383,32.365383,31.85577,31.932692,18.969694,17102500
2/4/2004,31.788462,32.682693,31.634615,31.903847,18.95256,20910300
2/5/2004,32.028847,32.403847,31.778847,32.23077,19.146772,14001300
2/6/2004,31.990385,32.16346,31.711538,31.903847,18.95256,19059700
2/9/2004,32.067307,32.067307,31.538462,31.625,18.786911,16047200
2/10/2004,31.89423,31.89423,31.153847,31.25,18.564135,23071900
2/11/2004,31.25,32.048077,31.10577,31.807692,18.895437,24760500
2/12/2004,31.875,31.971153,31.39423,31.596153,18.769768,16102800
2/13/2004,31.73077,31.89423,31.461538,31.461538,18.689804,16809900
2/17/2004,31.807692,31.913462,31.663462,31.778847,18.878298,15569500
2/18/2004,31.778847,31.961538,31.490385,31.490385,18.706945,15887100
2/19/2004,31.73077,31.826923,31.326923,31.346153,18.621256,19108900
2/20/2004,31.528847,31.625,31.25,31.442308,18.678377,18232300
2/23/2004,31.490385,32.192307,31.451923,32.134617,19.089645,21663900
2/24/2004,32.125,32.365383,31.778847,32,19.009678,22009800
2/25/2004,32.01923,32.028847,31.653847,31.701923,18.832609,17488200
2/26/2004,31.461538,31.625,31.35577,31.413462,18.775137,17385800
2/27/2004,31.490385,31.682692,31.26923,31.26923,18.688927,17692400
3/1/2004,31.432692,31.663462,31.259615,31.528847,18.844093,16318400
3/2/2004,31.663462,31.682692,31.173077,31.240385,18.671692,19695900
3/3/2004,31.211538,31.60577,31.163462,31.586538,18.878572,15389600
3/4/2004,31.442308,31.682692,31.442308,31.634615,18.907316,15899000
3/5/2004,31.39423,32.192307,31.346153,31.509615,18.832605,19315900
3/8/2004,31.25,31.25,30.538462,30.60577,18.2924,28541000
3/9/2004,30.375,30.48077,30.10577,30.346153,18.137228,60468000
3/10/2004,30.423077,30.442308,29.711538,29.903847,17.872877,42117400
3/11/2004,29.73077,29.951923,29.096153,29.25,17.482082,43982800
3/12/2004,29.451923,29.586538,29.288462,29.423077,17.585526,29230800
3/15/2004,29.663462,29.75,28.971153,29.134615,17.413115,35974100
3/16/2004,29.471153,29.509615,28.942308,29.326923,17.528059,26278200
3/17/2004,29.423077,29.663462,29.336538,29.576923,17.677475,25261000
3/18/2004,29.451923,29.596153,29.134615,29.538462,17.65449,27763000
3/19/2004,29.442308,29.528847,28.951923,28.98077,17.321171,41984500
3/22/2004,28.788462,28.846153,27.903847,28.278847,16.901638,47381500
3/23/2004,28.64423,28.711538,28.067308,28.076923,16.780958,61415900
3/24/2004,27.932692,28.076923,27.76923,28.057692,16.76947,61013400
3/25/2004,28.086538,28.60577,27.98077,28.557692,17.068304,57739500
3/26/2004,28.865385,29.711538,28.865385,28.942308,17.29818,71908300
3/29/2004,29.403847,29.653847,29.278847,29.307692,17.51656,61494500
3/30/2004,29.278847,29.51923,29.14423,29.509615,17.637249,50149600
3/31/2004,29.5,29.5,29.240385,29.346153,17.539551,51862900
4/1/2004,29.25,29.778847,29.163462,29.442308,17.597021,49473400
4/2/2004,29.721153,29.951923,29.663462,29.865385,17.849886,56385900
4/5/2004,29.788462,30.365385,29.778847,30.365385,18.148726,56442200
4/6/2004,30.26923,30.60577,30.163462,30.307692,18.114239,49354200
4/7/2004,30.442308,30.48077,30.086538,30.192308,18.045277,32003600
4/8/2004,30.557692,30.625,29.951923,30.201923,18.051025,40447300
4/12/2004,30.336538,30.51923,30.240385,30.403847,18.171711,17861200
4/13/2004,30.471153,30.51923,29.673077,29.807692,17.815403,33792500
4/14/2004,29.471153,29.51923,28.990385,29.307692,17.51656,37443600
4/15/2004,29.51923,29.596153,29.134615,29.576923,17.677475,25921500
4/16/2004,29.692308,30.134615,29.596153,30.028847,17.947578,26833000
4/19/2004,29.98077,29.990385,29.23077,29.903847,17.872877,18720200
4/20/2004,29.951923,30,29.221153,29.298077,17.51082,21373200
4/21/2004,29.375,29.567308,28.884615,29.51923,17.642998,31262100
4/22/2004,29.326923,29.75,29.048077,29.663462,17.729197,36662900
4/23/2004,29.807692,29.807692,29.375,29.509615,17.637249,20029600
4/26/2004,29.663462,29.73077,29.471153,29.567308,17.671732,17294600
4/27/2004,29.73077,29.846153,29.326923,29.375,17.556782,27911700
4/28/2004,29.182692,29.23077,28.846153,28.865385,17.252213,28460600
4/29/2004,28.990385,29.192308,28.826923,28.89423,17.269442,24497400
4/30/2004,28.961538,29.115385,28.653847,28.798077,17.211975,24099700
5/3/2004,28.961538,29.201923,28.865385,29.134615,17.413115,17682200
5/4/2004,29.25,29.528847,29.096153,29.26923,17.493572,18122600
5/5/2004,28.48077,29.375,28.48077,29.317308,17.522308,18702400
5/6/2004,29.182692,29.375,28.942308,29.298077,17.51082,16871800
5/7/2004,29.153847,29.471153,28.826923,28.846153,17.240707,20774100
5/10/2004,28.60577,29.567308,28.413462,28.875,17.257954,29501900
5/11/2004,28.961538,29.14423,28.807692,29.086538,17.384384,20479300
5/12/2004,28.846153,29.23077,28.557692,29.23077,17.470591,26711900
5/13/2004,28.990385,29.307692,28.961538,29.182692,17.441853,18784600
5/14/2004,29.134615,29.278847,28.807692,29,17.332668,19226700
5/17/2004,28.557692,28.903847,28.538462,28.817308,17.223476,20704200
5/18/2004,28.89423,29.298077,28.836538,29.259615,17.487833,22730600
5/19/2004,29.596153,29.711538,29,29.086538,17.384384,25588900
5/20/2004,29.096153,29.278847,29.009615,29.067308,17.372892,14902500
5/21/2004,29.14423,29.509615,29.14423,29.471153,17.614254,22793900
5/24/2004,29.75,29.759615,29.384615,29.596153,17.688971,20291200
5/25/2004,29.51923,30.057692,29.490385,30.009615,17.93609,24064800
5/26/2004,29.98077,30.23077,29.951923,30.086538,17.982061,19334600
5/27/2004,30.096153,30.259615,29.85577,30.057692,17.964815,16890100
5/28/2004,30.067308,30.067308,29.778847,29.923077,17.884363,18228900
6/1/2004,29.807692,29.98077,29.634615,29.846153,17.838387,20086400
6/2/2004,29.98077,30.01923,29.76923,29.903847,17.872877,18487200
6/3/2004,29.903847,30.115385,29.75,29.807692,17.815403,16174700
6/4/2004,30,30.153847,29.865385,30.028847,17.947578,18458900
6/7/2004,30.26923,30.471153,30.201923,30.461538,18.206194,21878400
6/8/2004,30.336538,30.48077,30.057692,30.259615,18.085506,20447400
6/9/2004,30.192308,30.365385,29.951923,29.98077,17.918846,19236700
6/10/2004,29.951923,30.288462,29.951923,30.278847,18.097002,16633400
6/14/2004,30.14423,30.365385,30.096153,30.35577,18.142975,16489600
6/15/2004,30.471153,30.711538,30.35577,30.586538,18.280909,24311400
6/16/2004,30.557692,30.884615,30.509615,30.875,18.45331,23329100
6/17/2004,30.807692,31.192308,30.759615,31.115385,18.596983,32245900
6/18/2004,31.096153,31.432692,30.990385,31.326923,18.723412,62723700
6/21/2004,31.326923,31.528847,31.221153,31.346153,18.734905,23375000
6/22/2004,31.25,31.701923,31.25,31.586538,18.878572,25215100
6/23/2004,31.596153,32.201923,31.471153,32.134617,19.206152,35707100
6/24/2004,31.942308,32,31.76923,31.990385,19.235073,35609300
6/25/2004,31.923077,32,30.942308,30.942308,18.604883,83488000
6/28/2004,31.538462,31.567308,30.875,31.067308,18.680042,37499500
6/29/2004,31.096153,31.221153,31.076923,31.086538,18.691608,21119400
6/30/2004,31.153847,31.240385,30.846153,31.153847,18.732073,28295200
7/1/2004,31.153847,31.201923,30.64423,30.778847,18.506596,32679400
7/2/2004,30.721153,30.73077,30.423077,30.451923,18.310024,21025700
7/6/2004,30.384615,30.663462,30.288462,30.60577,18.402527,18123200
7/7/2004,30.509615,30.961538,30.509615,30.788462,18.512379,22955400
7/8/2004,30.64423,30.76923,30.461538,30.48077,18.327362,22328800
7/9/2004,30.817308,31.009615,30.692308,30.932692,18.599098,26233200
7/12/2004,30.98077,31.39423,30.778847,31.346153,18.847696,19950900
7/13/2004,31.471153,31.625,31.39423,31.576923,18.986458,23865400
7/14/2004,31.538462,31.961538,31.471153,31.85577,19.154118,34314600
7/15/2004,31.836538,32.240383,31.73077,32.08654,19.292883,32635300
7/16/2004,32.326923,32.326923,31.778847,31.817308,19.131001,26305400
7/19/2004,32.01923,32.076923,31.653847,31.951923,19.211933,21093000
7/20/2004,31.85577,31.971153,31.701923,31.932692,19.200373,18851200
7/21/2004,32.048077,32.16346,31.346153,31.346153,18.847696,22079400
7/22/2004,31.298077,31.778847,31.153847,31.615385,19.009583,19151700
7/23/2004,31.567308,31.567308,30.884615,31.26923,18.801453,15177000
7/26/2004,31.413462,31.490385,30.788462,31.067308,18.680042,20972500
7/27/2004,31.25,31.634615,31.201923,31.538462,18.963335,17998700
7/28/2004,32.01923,32.173077,31.10577,32.009617,19.246626,23305600
7/29/2004,32.067307,32.16346,31.701923,31.932692,19.200373,17161300
7/30/2004,31.798077,31.971153,31.615385,31.971153,19.223503,14650500
8/2/2004,31.39423,32.067307,31.39423,31.98077,19.229279,13824000
8/3/2004,31.923077,31.923077,31.538462,31.60577,19.003803,16422100
8/4/2004,31.39423,31.682692,31.365385,31.615385,19.009583,13852900
8/5/2004,31.586538,31.673077,30.951923,30.98077,18.628008,20739800
8/6/2004,30.576923,30.73077,30.211538,30.307692,18.223291,25633200
8/9/2004,30.317308,30.817308,30.278847,30.625,18.414093,16651600
8/10/2004,30.673077,30.865385,30.528847,30.85577,18.552851,14282100
8/11/2004,30.673077,31,30.528847,30.961538,18.616449,14254600
8/12/2004,30.75,30.798077,30.384615,30.39423,18.275331,15296200
8/13/2004,30.48077,30.711538,30.288462,30.663462,18.437216,16932900
8/16/2004,30.64423,31.057692,30.596153,31.057692,18.674261,14712400
8/17/2004,31.067308,31.201923,30.817308,30.903847,18.581751,14603400
8/18/2004,30.865385,31.51923,30.778847,31.51923,18.951769,18512500
8/19/2004,31.375,31.48077,31.086538,31.451923,18.911303,14558400
8/20/2004,31.403847,31.538462,31.240385,31.39423,18.87661,16919900
8/23/2004,31.423077,31.48077,31.211538,31.259615,18.795671,13938200
8/24/2004,31.442308,31.490385,31.163462,31.375,18.865046,16496700
8/25/2004,31.26923,31.721153,31.173077,31.528847,18.957548,16369900
8/26/2004,31.490385,31.634615,31.384615,31.528847,18.957548,9485800
8/27/2004,31.490385,31.596153,31.39423,31.509615,18.945993,8191200
8/30/2004,31.375,31.490385,31.298077,31.317308,18.830359,9751100
8/31/2004,31.240385,31.548077,31.067308,31.528847,18.957548,17283100
9/1/2004,31.528847,31.701923,31.365385,31.615385,19.009583,11962600
9/2/2004,31.634615,31.884615,31.51923,31.85577,19.154118,14387300
9/3/2004,31.73077,31.846153,31.51923,31.576923,18.986458,12131400
9/7/2004,31.778847,32.201923,31.759615,32.057693,19.275537,19750400
9/8/2004,32.057693,32.423077,32.048077,32.365383,19.460539,28072000
9/9/2004,32.307693,32.721153,32.298077,32.557693,19.57617,27217400
9/10/2004,32.5,32.701923,32.23077,32.576923,19.587736,16891000
9/13/2004,32.576923,32.740383,32.41346,32.451923,19.512575,17807900
9/14/2004,32.307693,32.51923,32.23077,32.51923,19.553047,14382400
9/15/2004,32.51923,32.51923,32.201923,32.240383,19.385378,13063700
9/16/2004,32.28846,32.46154,32.21154,32.240383,19.385378,9843300
9/17/2004,32.403847,32.923077,32.403847,32.903847,19.784304,30561900
9/20/2004,32.740383,33.14423,32.71154,32.89423,19.778517,20569900
9/21/2004,32.903847,33.201923,32.721153,33.134617,19.923058,15862600
9/22/2004,32.884617,32.932693,32.41346,32.625,19.616638,21194900
9/23/2004,32.471153,32.471153,32.115383,32.134617,19.436348,15845900
9/24/2004,32.21154,32.23077,31.932692,32.125,19.430536,13856900
9/27/2004,31.846153,32.028847,31.740385,31.846153,19.261877,17581900
9/28/2004,31.923077,32.182693,31.76923,32.028847,19.372379,16036500
9/29/2004,32.16346,32.28846,32,32.16346,19.4538,15034700
9/30/2004,32.115383,32.317307,32.01923,32.28846,19.529409,21870800
10/1/2004,32.403847,32.682693,32.35577,32.66346,19.756218,16320500
10/4/2004,32.692307,32.942307,32.58654,32.807693,19.843458,16154500
10/5/2004,32.778847,32.807693,32.51923,32.740383,19.802752,12993800
10/6/2004,32.778847,33.076923,32.625,33.057693,19.994673,14912900
10/7/2004,32.826923,33.057693,32.64423,32.64423,19.744583,14507000
10/8/2004,32.673077,32.98077,32.21154,32.442307,19.622459,19081700
10/11/2004,32.5,32.78846,32.48077,32.692307,19.773678,9128300
10/12/2004,32.5,32.884617,32.403847,32.71154,19.785307,12585400
10/13/2004,32.932693,32.96154,32.259617,32.41346,19.605017,15940300
10/14/2004,32.403847,32.5,32.115383,32.173077,19.45962,13166800
10/15/2004,32.23077,32.48077,32.115383,32.259617,19.511955,15729400
10/18/2004,32.115383,32.721153,31.942308,32.58654,19.709696,15744100
10/19/2004,32.576923,32.78846,32.134617,32.14423,19.442167,17033900
10/20/2004,32.192307,32.25,31.788462,31.942308,19.32004,17073900
10/21/2004,31.875,32.21154,31.73077,32.08654,19.407274,17330200
10/22/2004,32.08654,32.16346,31.48077,31.682692,19.163013,17153800
10/25/2004,31.826923,31.826923,31.39423,31.634615,19.133938,15249400
10/26/2004,31.826923,32.35577,31.634615,32.33654,19.558487,20869300
10/27/2004,32.278847,32.64423,32.067307,32.64423,19.744583,17356400
10/28/2004,32.5,32.83654,32.41346,32.721153,19.791119,14955000
10/29/2004,32.596153,32.83654,32.5,32.807693,19.843458,19064200
11/1/2004,32.78846,32.826923,32.509617,32.740383,19.802752,13435900
11/2/2004,32.64423,33.057693,32.596153,32.740383,19.802752,17599900
11/3/2004,33.076923,33.125,32.721153,33.009617,19.96559,19662800
11/4/2004,33.03846,33.740383,33.009617,33.740383,20.407587,26243300
11/5/2004,33.846153,34.03846,33.442307,33.83654,20.465752,21721900
11/8/2004,33.740383,33.865383,33.576923,33.76923,20.425035,13956000
11/9/2004,33.673077,34.076923,33.673077,34.057693,20.599508,16447200
11/10/2004,34.115383,34.23077,33.942307,33.96154,20.541363,17727800
11/11/2004,34.057693,34.5,34.03846,34.423077,20.820509,14950300
11/12/2004,34.58654,34.85577,34.451923,34.85577,21.082212,19585600
11/15/2004,34.85577,34.875,34.567307,34.71154,20.994993,14907700
11/16/2004,34.66346,34.846153,34.471153,34.71154,20.994993,13667600
11/17/2004,34.884617,35.384617,34.71154,34.951923,21.140383,19394100
11/18/2004,35,35.442307,34.98077,35.41346,21.419544,16331200
11/19/2004,35.41346,35.41346,34.557693,34.875,21.093853,22682900
11/22/2004,34.85577,34.875,34.557693,34.701923,20.989166,15973000
11/23/2004,34.58654,34.653847,34.125,34.432693,20.826324,21861900
11/24/2004,34.471153,34.615383,34.192307,34.26923,20.727461,17477900
11/26/2004,34.23077,34.259617,34.076923,34.076923,20.611143,8205400
11/29/2004,34.201923,34.35577,33.76923,33.942307,20.52972,22495700
11/30/2004,33.942307,34.240383,33.942307,34,20.564611,23990000
12/1/2004,34,34.634617,34,34.634617,20.948456,22578100
12/2/2004,34.471153,34.701923,34.375,34.557693,20.901936,16617400
12/3/2004,34.46154,34.64423,34.278847,34.451923,20.837965,15771400
12/6/2004,34.278847,34.39423,34.221153,34.298077,20.744898,12172600
12/7/2004,34.23077,34.278847,33.91346,33.951923,20.535538,19514500
12/8/2004,34.278847,34.51923,34.173077,34.33654,20.768167,17044100
12/9/2004,34.21154,34.701923,34.134617,34.634617,20.948456,16517100
12/10/2004,34.759617,35.39423,34.615383,35.278847,21.33812,33320500
12/13/2004,35.432693,36.076923,35.403847,36.03846,21.797558,29323300
12/14/2004,35.951923,36.298077,35.75,35.942307,21.739407,27425200
12/15/2004,35.951923,36.067307,35.58654,35.951923,21.745222,21206700
12/16/2004,35.865383,36.048077,35.576923,35.682693,21.582371,24778700
12/17/2004,35,35.66346,34.865383,35.33654,21.373009,36396200
12/20/2004,35.5,35.76923,35.5,35.682693,21.582371,17808700
12/21/2004,35.682693,35.807693,35.548077,35.740383,21.617268,17043500
12/22/2004,35.35577,35.71154,35.25,35.423077,21.552912,18089300
12/23/2004,35.33654,35.528847,35.298077,35.35577,21.511971,11022100
12/27/2004,35.432693,35.51923,35.16346,35.16346,21.394957,10294600
12/28/2004,35.134617,35.432693,35.125,35.278847,21.465168,13330400
12/29/2004,35.16346,35.192307,35.01923,35.153847,21.389111,11642900
12/30/2004,35.221153,35.41346,35.153847,35.192307,21.412508,10880200
12/31/2004,35.240383,35.346153,35,35.096153,21.354012,13688100
1/3/2005,35.298077,35.471153,35.03846,35.182693,21.406662,23118200
1/4/2005,35.192307,35.432693,34.73077,34.759617,21.149248,19601500
1/5/2005,34.759617,34.942307,34.548077,34.548077,21.020527,19715300
1/6/2005,34.64423,35.01923,34.557693,34.826923,21.190197,19899800
1/7/2005,34.96154,34.971153,34.471153,34.615383,21.061481,15604100
1/10/2005,34.5,34.75,34.35577,34.528847,21.008833,17110600
1/11/2005,34.23077,34.35577,33.96154,34.03846,20.710461,19665800
1/12/2005,34.067307,34.326923,33.75,34.307693,20.874273,23898600
1/13/2005,34.23077,34.26923,33.75,33.875,20.611,15010100
1/14/2005,34,34.25,33.91346,34.153847,20.780668,15159900
1/18/2005,33.923077,34.596153,33.721153,34.576923,21.03809,21047300
1/19/2005,34.442307,34.51923,34.048077,34.076923,20.733858,13237000
1/20/2005,34.08654,34.326923,33.923077,34.009617,20.692917,18619000
1/21/2005,34.423077,34.451923,33.759617,33.778847,20.5525,29225200
1/24/2005,33.865383,34.326923,33.60577,33.903847,20.628551,23593800
1/25/2005,34.278847,34.5,34.201923,34.326923,20.885981,22717300
1/26/2005,34.557693,34.71154,34.08654,34.125,20.763111,22919500
1/27/2005,34.23077,34.326923,34.009617,34.240383,20.833323,19166500
1/28/2005,34.182693,34.39423,34.057693,34.375,20.91522,18460700
1/31/2005,34.567307,34.78846,34.51923,34.740383,21.137545,17897900
2/1/2005,34.615383,34.98077,34.509617,34.884617,21.225292,19356600
2/2/2005,34.78846,34.884617,34.615383,34.85577,21.207741,14499100
2/3/2005,34.759617,34.759617,34.548077,34.682693,21.102432,13708100
2/4/2005,34.634617,34.932693,34.634617,34.85577,21.207741,18367900
2/7/2005,34.66346,34.96154,34.66346,34.83654,21.196043,14401700
2/8/2005,34.884617,35.125,34.807693,35.028847,21.313061,18276100
2/9/2005,34.923077,34.96154,34.490383,34.701923,21.114134,19967500
2/10/2005,34.778847,34.846153,34.625,34.66346,21.090738,13466200
2/11/2005,34.615383,35.067307,34.567307,34.83654,21.196043,16725300
2/14/2005,34.83654,35,34.807693,34.923077,21.248695,10904700
2/15/2005,34.875,35.201923,34.85577,34.990383,21.289646,16224300
2/16/2005,34.865383,34.942307,34.673077,34.826923,21.190197,14044600
2/17/2005,34.740383,35,34.634617,34.64423,21.079041,16858600
2/18/2005,34.673077,34.673077,34.317307,34.5,20.991285,23040600
2/22/2005,34.221153,34.528847,33.98077,33.990383,20.681213,22442400
2/23/2005,33.798077,34.009617,33.76923,33.91346,20.634409,20266100
2/24/2005,33.75,34.240383,33.701923,34.182693,20.928757,16677400
2/25/2005,34.182693,34.326923,34.048077,34.25,20.969965,14815100
2/28/2005,34.057693,34.115383,33.78846,33.846153,20.722702,19377300
3/1/2005,33.91346,34.028847,33.798077,33.865383,20.73448,16853700
3/2/2005,33.73077,34.317307,33.71154,34.23077,20.9582,18451700
3/3/2005,34.365383,34.451923,34.08654,34.182693,20.928757,18681300
3/4/2005,34.442307,34.83654,34.346153,34.73077,21.264338,21141500
3/7/2005,34.778847,34.884617,34.66346,34.740383,21.270222,12778500
3/8/2005,34.64423,34.817307,34.625,34.673077,21.22901,12504000
3/9/2005,34.5,34.721153,34.326923,34.365383,21.040623,16174300
3/10/2005,34.471153,34.83654,34.423077,34.740383,21.270222,16236400
3/11/2005,34.64423,34.75,34.375,34.442307,21.087711,13702700
3/14/2005,34.423077,34.826923,34.403847,34.826923,21.323204,18011800
3/15/2005,34.884617,35.076923,34.615383,34.615383,21.193682,18079100
3/16/2005,34.432693,34.73077,34.115383,34.240383,20.964087,18398900
3/17/2005,34.278847,34.33654,33.91346,34.009617,20.822802,15319600
3/18/2005,34.048077,34.5,33.923077,34.5,21.123041,44479100
3/21/2005,34.35577,34.73077,34.115383,34.625,21.199564,17748800
3/22/2005,34.615383,34.798077,34.057693,34.134617,20.899328,18899800
3/23/2005,34.134617,34.442307,34.01923,34.134617,20.899328,23352600
3/24/2005,34.451923,34.71154,34.33654,34.35577,21.034733,18704100
3/28/2005,34.51923,34.798077,34.490383,34.58654,21.176033,14731900
3/29/2005,34.442307,34.58654,34.067307,34.16346,20.91699,18879700
3/30/2005,34.23077,34.826923,34.221153,34.807693,21.311428,19903400
3/31/2005,34.71154,34.759617,34.576923,34.673077,21.22901,17835100
4/1/2005,34.78846,34.826923,34.08654,34.10577,20.88166,21547500
4/4/2005,34.153847,34.16346,33.673077,33.884617,20.746262,21407800
4/5/2005,33.865383,34.134617,33.817307,34.134617,20.899328,16563500
4/6/2005,34.21154,34.35577,34.076923,34.134617,20.899328,14491500
4/7/2005,34.21154,34.471153,34.14423,34.403847,21.064163,14956300
4/8/2005,34.326923,34.576923,34.298077,34.365383,21.040623,17867500
4/11/2005,34.384617,34.557693,34.346153,34.442307,21.087711,12020300
4/12/2005,34.298077,34.903847,34.096153,34.701923,21.246664,20242200
4/13/2005,34.66346,34.826923,34.173077,34.26923,20.981749,21116500
4/14/2005,34.35577,34.78846,34.03846,34.134617,20.899328,26115800
4/15/2005,34.442307,35.08654,34.375,34.375,21.046503,43507900
4/18/2005,34.375,34.98077,34.375,34.615383,21.193682,28539200
4/19/2005,34.85577,34.923077,34.51923,34.615383,21.193682,21043500
4/20/2005,34.471153,34.625,33.990383,34.153847,20.911104,24605400
4/21/2005,34.423077,34.740383,34.25,34.73077,21.264338,19958200
4/22/2005,34.615383,34.91346,34.307693,34.71154,21.252563,20619000
4/25/2005,34.951923,35.067307,34.759617,34.98077,21.417404,17332500
4/26/2005,35,35.192307,34.76923,34.78846,21.299656,18663500
4/27/2005,34.66346,35.08654,34.557693,35,21.429169,18380300
4/28/2005,34.692307,35.03846,34.25,34.298077,20.999401,22781900
4/29/2005,34.442307,34.826923,34.240383,34.807693,21.311428,24344200
5/2/2005,34.692307,34.942307,34.66346,34.85577,21.340857,14310700
5/3/2005,34.71154,34.759617,34.39423,34.71154,21.252563,27416600
5/4/2005,34.721153,34.875,34.5,34.807693,21.311428,18795800
5/5/2005,34.759617,34.83654,34.35577,34.471153,21.105375,15521400
5/6/2005,34.442307,34.66346,34.423077,34.471153,21.105375,18572000
5/9/2005,34.46154,34.83654,34.451923,34.83654,21.329082,15169700
5/10/2005,34.673077,34.798077,34.346153,34.451923,21.093609,18762500
5/11/2005,34.51923,34.817307,34.298077,34.798077,21.305536,15798300
5/12/2005,34.778847,34.91346,34.432693,34.490383,21.117153,16669000
5/13/2005,34.490383,34.682693,34.192307,34.326923,21.017078,18970600
5/16/2005,34.471153,34.85577,34.423077,34.846153,21.334978,16130700
5/17/2005,34.71154,35.067307,34.64423,35.057693,21.464485,15414000
5/18/2005,35.096153,35.576923,35.076923,35.48077,21.723524,24263800
5/19/2005,35.48077,35.548077,35.278847,35.5,21.735302,14427700
5/20/2005,35.528847,35.64423,35.432693,35.576923,21.782402,17598300
5/23/2005,35.41346,35.903847,35.41346,35.75,21.888365,15777100
5/24/2005,35.596153,35.817307,35.576923,35.64423,21.823606,13932100
5/25/2005,35.576923,35.66346,35.346153,35.442307,21.699972,12684800
5/26/2005,35.596153,35.673077,35.41346,35.51923,21.747076,11381100
5/27/2005,35.5,35.557693,35.442307,35.46154,21.711752,8853900
5/31/2005,35.46154,35.490383,35.057693,35.076923,21.476265,21012300
6/1/2005,35.076923,35.58654,35.076923,35.509617,21.74119,15494100
6/2/2005,35.423077,35.548077,35.39423,35.48077,21.723524,20515200
6/3/2005,35.384617,35.53846,35.240383,35.28846,21.605776,12468200
6/6/2005,35.240383,35.41346,35.16346,35.201923,21.552792,12477900
6/7/2005,35.35577,35.701923,35.326923,35.423077,21.688192,17774500
6/8/2005,35.557693,35.625,35.384617,35.384617,21.664661,13296800
6/9/2005,35.33654,35.423077,35.115383,35.375,21.65877,12252500
6/10/2005,35.365383,35.528847,34.96154,35.221153,21.564581,14191500
6/13/2005,35.21154,35.442307,35.115383,35.14423,21.517475,14595800
6/14/2005,35.096153,35.278847,34.96154,35.009617,21.435061,15386100
6/15/2005,35.048077,35.182693,34.778847,34.923077,21.382069,18715000
6/16/2005,34.875,35.03846,34.673077,34.721153,21.258442,16701100
6/17/2005,35.028847,35.240383,34.701923,35.096153,21.488045,36667900
6/20/2005,34.923077,35.009617,34.817307,34.884617,21.358519,16738100
6/21/2005,34.932693,35,34.759617,34.759617,21.281996,22876200
6/22/2005,34.807693,34.942307,34.307693,34.346153,21.028847,30368400
6/23/2005,34.134617,34.259617,33.192307,33.326923,20.531258,50883900
6/24/2005,33.41346,33.721153,32.83654,33.442307,20.602341,70242100
6/27/2005,33.384617,33.51923,33.259617,33.278847,20.501644,24339000
6/28/2005,33.5,33.846153,33.384617,33.798077,20.82152,29252300
6/29/2005,33.826923,34.01923,33.64423,33.653847,20.732662,21922700
6/30/2005,33.653847,33.951923,33.221153,33.317307,20.525335,34554600
7/1/2005,33.509617,33.596153,33.326923,33.403847,20.578653,21083900
7/5/2005,33.298077,33.557693,33.173077,33.384617,20.566797,27499200
7/6/2005,33.221153,33.35577,32.96154,33,20.329859,21888800
7/7/2005,32.865383,33.076923,32.625,32.865383,20.246927,31409400
7/8/2005,33.057693,33.76923,33.028847,33.64423,20.72674,31490600
7/11/2005,33.83654,34.067307,33.71154,33.759617,20.797825,20381700
7/12/2005,33.701923,33.884617,33.60577,33.75,20.791895,18295500
7/13/2005,33.75,33.942307,33.71154,33.826923,20.839287,18863100
7/14/2005,34.028847,34.403847,33.89423,34.259617,21.10585,29795500
7/15/2005,33.98077,34.35577,33.60577,34.16346,21.046621,47144600
7/18/2005,34.01923,34.125,33.798077,33.846153,20.851131,18109700
7/19/2005,34,34.08654,33.759617,33.971153,20.928141,23053600
7/20/2005,33.971153,34.009617,33.692307,33.942307,20.91037,19210500
7/21/2005,33.826923,34,33.653847,33.653847,20.732662,16942500
7/22/2005,33.884617,33.884617,33.528847,33.721153,20.774128,15620100
7/25/2005,33.846153,33.846153,33.365383,33.432693,20.596422,18857400
7/26/2005,33.490383,33.759617,33.35577,33.365383,20.554953,17047700
7/27/2005,33.375,33.48077,33.317307,33.46154,20.614189,17357000
7/28/2005,33.53846,33.701923,33.46154,33.53846,20.661577,16906700
7/29/2005,33.46154,33.576923,33.16346,33.173077,20.436485,20524700
8/1/2005,33.240383,33.28846,32.89423,32.932693,20.288395,20056800
8/2/2005,32.932693,33.23077,32.884617,32.932693,20.288395,19977700
8/3/2005,32.942307,33.067307,32.778847,32.89423,20.264698,18630700
8/4/2005,32.83654,32.903847,32.682693,32.701923,20.146227,19568800
8/5/2005,32.548077,32.701923,32.451923,32.509617,20.027754,19407200
8/8/2005,32.548077,32.66346,32.403847,32.46154,19.99814,14747900
8/9/2005,32.66346,32.96154,32.596153,32.826923,20.223232,18214000
8/10/2005,32.98077,33.153847,32.567307,32.576923,20.069221,21641400
8/11/2005,32.71154,33.182693,32.64423,33.182693,20.442408,22092700
8/12/2005,33,33.23077,32.903847,32.932693,20.288395,17877000
8/15/2005,32.807693,32.951923,32.71154,32.89423,20.264698,14224400
8/16/2005,32.798077,32.884617,32.567307,32.576923,20.069221,17252300
8/17/2005,32.576923,33.057693,32.557693,32.78846,20.199539,16760500
8/18/2005,32.73077,32.96154,32.634617,32.682693,20.134386,14187000
8/19/2005,32.778847,32.942307,32.557693,32.64423,20.110689,14116200
8/22/2005,32.759617,32.923077,32.51923,32.66346,20.12253,14135100
8/23/2005,32.692307,32.76923,32.48077,32.66346,20.12253,15966900
8/24/2005,32.615383,32.78846,32.25,32.25,19.867809,20167900
8/25/2005,32.21154,32.326923,32.125,32.21154,19.844124,17043200
8/26/2005,32.21154,32.259617,32.028847,32.096153,19.773031,18302800
8/29/2005,31.89423,32.326923,31.826923,32.307693,19.903355,19321700
8/30/2005,32.21154,32.26923,31.586538,31.961538,19.690105,27865600
8/31/2005,31.923077,32.384617,31.692308,32.317307,19.909279,28337100
9/1/2005,32.14423,32.240383,31.73077,31.865385,19.630873,27993700
9/2/2005,32.115383,32.173077,31.932692,32.048077,19.743422,20952500
9/6/2005,32.16346,32.673077,32.16346,32.634617,20.104755,28586100
9/7/2005,32.58654,32.740383,32.384617,32.701923,20.146227,22790100
9/8/2005,32.701923,32.701923,32.432693,32.548077,20.051445,18593800
9/9/2005,32.634617,32.91346,32.596153,32.673077,20.128456,20225900
9/12/2005,32.692307,33.201923,32.682693,33.10577,20.395023,24984200
9/13/2005,33.028847,33.115383,32.75,32.96154,20.30616,22085800
9/14/2005,32.951923,33.096153,32.692307,32.740383,20.169918,17508900
9/15/2005,32.759617,33.076923,32.759617,33.057693,20.365398,19605100
9/16/2005,33.192307,33.25,32.903847,33.14423,20.418715,41723200
9/19/2005,32.98077,33.009617,32.58654,32.740383,20.169918,24619400
9/20/2005,32.826923,32.903847,32.451923,32.53846,20.045525,19849100
9/21/2005,32.23077,32.442307,32.21154,32.259617,19.873737,22890900
9/22/2005,32.048077,32.25,31.884615,32.01923,19.855854,22603500
9/23/2005,32.01923,32.28846,31.98077,32.115383,19.915476,16255200
9/26/2005,32.28846,32.326923,31.85577,31.990385,19.837969,20267800
9/27/2005,32.182693,32.53846,31.942308,32.346153,20.058584,22694200
9/28/2005,32.384617,32.403847,31.98077,32.201923,19.969145,17455600
9/29/2005,32.01923,32.451923,31.807692,32.35577,20.064547,22964500
9/30/2005,32.35577,32.471153,32.057693,32.375,20.076469,22125400
10/3/2005,32.307693,32.33654,31.923077,31.951923,19.814106,25230200
10/4/2005,32.048077,32.16346,31.586538,31.586538,19.587523,28189000
10/5/2005,31.634615,31.826923,31.413462,31.423077,19.48616,23955300
10/6/2005,31.903847,32.442307,31.903847,32.298077,20.028767,34785900
10/7/2005,32.596153,32.98077,32.384617,32.903847,20.404421,29875600
10/10/2005,32.91346,32.971153,32.653847,32.682693,20.267286,18284300
10/11/2005,32.682693,32.76923,32.39423,32.5,20.153986,19012300
10/12/2005,32.28846,32.740383,32.28846,32.5,20.153986,19244000
10/13/2005,32.451923,32.89423,32.451923,32.71154,20.285173,20835300
10/14/2005,33.076923,33.153847,32.78846,33.01923,20.475975,28887200
10/17/2005,32.89423,33.173077,32.634617,32.701923,20.279205,24918500
10/18/2005,32.692307,33.096153,32.64423,32.692307,20.273241,20642500
10/19/2005,32.625,33.08654,32.596153,33.08654,20.517712,23989700
10/20/2005,33.134617,33.134617,32.442307,32.576923,20.201693,21248300
10/21/2005,32.64423,32.759617,32.35577,32.432693,20.112251,23403700
10/24/2005,32.46154,32.826923,32.46154,32.817307,20.350761,17179700
10/25/2005,32.701923,32.817307,32.33654,32.60577,20.219578,19477100
10/26/2005,32.673077,32.884617,32.39423,32.403847,20.094357,22425900
10/27/2005,32.33654,32.39423,32.125,32.28846,20.022806,17895400
10/28/2005,32.384617,32.778847,32.23077,32.740383,20.303053,22479000
10/31/2005,32.692307,32.826923,32.53846,32.60577,20.219578,27132000
11/1/2005,32.66346,32.673077,32.259617,32.307693,20.034731,21444900
11/2/2005,32.307693,32.66346,32.221153,32.509617,20.15995,23827100
11/3/2005,32.596153,32.83654,32.5,32.673077,20.261318,18712900
11/4/2005,32.673077,32.78846,32.451923,32.71154,20.285173,17324100
11/7/2005,32.78846,32.817307,32.64423,32.71154,20.285173,15488300
11/8/2005,32.576923,32.64423,32.432693,32.46154,20.130142,15413100
11/9/2005,32.548077,32.83654,32.41346,32.615383,20.225533,18559300
11/10/2005,32.66346,33.403847,32.615383,33.173077,20.571381,30239500
11/11/2005,33.221153,33.442307,33.076923,33.317307,20.660816,14359500
11/14/2005,33.326923,33.326923,32.98077,33.076923,20.511751,14791100
11/15/2005,33.08654,33.28846,32.971153,33.076923,20.511751,15570000
11/16/2005,33.067307,33.375,33.028847,33.21154,20.595236,17137800
11/17/2005,33.25,33.432693,33.076923,33.326923,20.666779,16765200
11/18/2005,34.096153,34.423077,33.89423,34.375,21.316713,61531100
11/21/2005,34.384617,34.942307,34.278847,34.807693,21.585045,35247200
11/22/2005,34.66346,34.83654,34.509617,34.673077,21.501558,26761000
11/23/2005,34.66346,34.75,34.528847,34.557693,21.430012,18229600
11/25/2005,34.615383,34.826923,34.53846,34.807693,21.585045,9703900
11/28/2005,34.807693,34.807693,34.557693,34.596153,21.453861,19456400
11/29/2005,34.740383,34.83654,34.48077,34.548077,21.424042,24279300
11/30/2005,34.567307,34.76923,34.346153,34.346153,21.298826,25284800
12/1/2005,34.471153,34.51923,34.26923,34.375,21.316713,22181500
12/2/2005,34.375,34.375,33.903847,34.134617,21.167656,26460300
12/5/2005,34.057693,34.48077,34.03846,34.39423,21.328632,25128800
12/6/2005,34.51923,34.71154,34.346153,34.423077,21.346527,27578500
12/7/2005,34.423077,34.471153,34.048077,34.201923,21.209385,29370500
12/8/2005,34.201923,34.28846,33.91346,33.990383,21.078217,22634900
12/9/2005,34.067307,34.423077,33.98077,34.16346,21.185543,18146000
12/12/2005,34.28846,34.35577,34.08654,34.182693,21.197464,14311300
12/13/2005,34.134617,34.307693,33.990383,34.10577,21.149757,26404800
12/14/2005,34.298077,34.509617,34.182693,34.39423,21.328632,22778700
12/15/2005,34.557693,34.76923,34.39423,34.615383,21.465784,35391500
12/16/2005,34.64423,34.865383,34.634617,34.673077,21.501558,36091400
12/19/2005,34.615383,34.721153,34.278847,34.442307,21.358452,21915900
12/20/2005,34.298077,34.365383,34.01923,34.173077,21.191502,21849200
12/21/2005,34.28846,34.28846,33.89423,33.96154,21.060329,23762100
12/22/2005,33.817307,34.096153,33.817307,34.057693,21.270502,18177800
12/23/2005,34.192307,34.201923,34.028847,34.057693,21.270502,11137700
12/27/2005,34.201923,34.23077,33.682693,33.71154,21.054316,17750800
12/28/2005,33.71154,33.807693,33.60577,33.759617,21.084341,17467300
12/29/2005,33.759617,34.08654,33.75,33.83654,21.132385,16787100
12/30/2005,33.76923,33.865383,33.634617,33.701923,21.048313,18785200
1/3/2006,33.75,34.03846,33.46154,34.009617,21.24048,34550000
1/4/2006,33.990383,34.03846,33.75,33.96154,21.210451,24977700
1/5/2006,33.91346,33.990383,33.75,33.875,21.156401,19612000
1/6/2006,34.01923,34.16346,33.83654,34.10577,21.300526,22967300
1/9/2006,34.03846,34.067307,33.884617,34.01923,21.246483,21544600
1/10/2006,33.91346,33.951923,33.701923,33.83654,21.132385,21883200
1/11/2006,33.78846,34.182693,33.75,34.067307,21.276506,23290100
1/12/2006,34.08654,34.096153,33.596153,33.653847,21.018284,23045300
1/13/2006,33.557693,33.89423,33.46154,33.75,21.078335,17905200
1/17/2006,34.259617,34.259617,33.48077,33.596153,20.982244,16711500
1/18/2006,33.557693,33.567307,33.278847,33.48077,20.910187,20960400
1/19/2006,33.557693,33.557693,33.173077,33.346153,20.826113,30484600
1/20/2006,32.98077,33.173077,31.942308,32.08654,20.039433,91600400
1/23/2006,32.240383,32.375,31.98077,32.009617,19.991388,40365500
1/24/2006,32.259617,32.259617,31.64423,31.692308,19.793215,48338300
1/25/2006,31.875,31.923077,31.39423,31.5,19.673117,53441100
1/26/2006,31.663462,31.798077,31.48077,31.75,19.829247,50806100
1/27/2006,31.682692,31.75,31.490385,31.682692,19.787209,45050800
1/30/2006,31.634615,31.817308,31.48077,31.663462,19.7752,36799700
1/31/2006,31.634615,31.711538,31.375,31.490385,19.667109,41282000
2/1/2006,31.403847,31.913462,31.384615,31.865385,19.901304,39586800
2/2/2006,31.798077,32.009617,31.615385,31.634615,19.757177,31685900
2/3/2006,31.538462,31.865385,31.509615,31.586538,19.72716,26860700
2/6/2006,31.586538,31.625,31.39423,31.490385,19.667109,24088300
2/7/2006,31.403847,31.471153,30.971153,31.067308,19.40287,38262300
2/8/2006,31.067308,31.528847,30.990385,31.48077,19.661104,27826200
2/9/2006,31.51923,31.76923,31.5,31.653847,19.769194,27376200
2/10/2006,31.653847,32.08654,31.60577,32,19.985376,27622100
2/13/2006,31.923077,32.173077,31.807692,31.971153,19.967369,20808200
2/14/2006,31.903847,32.25,31.76923,32.173077,20.093473,30435400
2/15/2006,32.25,32.25,31.98077,32.173077,20.093473,19584900
2/16/2006,32.153847,32.21154,31.788462,32.067307,20.027411,24847000
2/17/2006,32.067307,32.317307,32.009617,32.317307,20.183548,26362900
2/21/2006,32.317307,32.451923,31.942308,32.076923,20.033426,20700900
2/22/2006,32.259617,32.451923,32.21154,32.346153,20.201567,26750700
2/23/2006,31.971153,32.173077,31.932692,31.98077,20.122917,23034200
2/24/2006,31.971153,32.028847,31.75,31.865385,20.050312,19005100
2/27/2006,31.942308,32.067307,31.836538,32.03846,20.159216,20100900
2/28/2006,31.923077,32.01923,31.586538,31.60577,19.886957,28807800
3/1/2006,31.701923,31.759615,31.442308,31.5,19.820412,25472600
3/2/2006,31.442308,31.64423,31.326923,31.586538,19.874859,26143100
3/3/2006,31.490385,32.057693,31.471153,31.788462,20.001911,26585000
3/6/2006,31.788462,31.971153,31.682692,31.826923,20.026114,22267000
3/7/2006,31.76923,31.961538,31.740385,31.875,20.05637,22618700
3/8/2006,31.788462,32.240383,31.740385,32.14423,20.225767,26084300
3/9/2006,32.096153,32.25,31.884615,31.923077,20.086611,25179900
3/10/2006,32,32.384617,31.98077,32.35577,20.358875,26800000
3/13/2006,32.365383,32.432693,32.14423,32.375,20.370975,20299900
3/14/2006,32.21154,32.548077,32.192307,32.48077,20.437531,20424500
3/15/2006,32.48077,33.192307,32.48077,33.096153,20.824736,38040000
3/16/2006,33.317307,33.365383,33.01923,33.057693,20.800537,32610200
3/17/2006,33.14423,33.423077,33.076923,33.182693,20.879185,42219600
3/20/2006,33.21154,33.365383,33.076923,33.173077,20.873137,16770800
3/21/2006,33.182693,33.35577,32.96154,33.01923,20.77634,20840200
3/22/2006,33.057693,33.240383,33.01923,33.201923,20.891285,16799100
3/23/2006,33.125,33.14423,32.701923,32.807693,20.643229,21405800
3/24/2006,32.721153,32.817307,32.58654,32.64423,20.54038,15027000
3/27/2006,32.567307,32.634617,32.39423,32.490383,20.443569,15721400
3/28/2006,32.41346,32.548077,32.201923,32.307693,20.328619,23824000
3/29/2006,32.259617,32.73077,32.259617,32.625,20.528276,26038400
3/30/2006,32.759617,33.41346,32.740383,33.317307,20.963888,45405500
3/31/2006,33.403847,33.653847,33.384617,33.442307,21.042543,38882000
4/3/2006,33.451923,33.64423,33.259617,33.35577,20.9881,23238900
4/4/2006,33.528847,33.528847,33,33.365383,20.994144,22428600
4/5/2006,33.317307,33.403847,33.067307,33.096153,20.824736,20324700
4/6/2006,32.98077,33.221153,32.807693,33.182693,20.879185,21028800
4/7/2006,33.221153,33.41346,32.701923,32.721153,20.588779,24637400
4/10/2006,32.75,32.76923,32.5,32.615383,20.522228,23872600
4/11/2006,32.615383,32.759617,32.33654,32.740383,20.600882,23884300
4/12/2006,32.98077,33.201923,32.85577,33.134617,20.848936,27197400
4/13/2006,32.875,33.03846,32.317307,32.58654,20.504078,39174400
4/17/2006,32.46154,32.46154,31.798077,32.009617,20.141073,36806200
4/18/2006,32.23077,32.66346,31.932692,32.567307,20.491974,34677400
4/19/2006,32.64423,32.66346,32.21154,32.58654,20.504078,25606300
4/20/2006,32.5,32.865383,32.33654,32.807693,20.643229,26404800
4/21/2006,32.932693,33,32.384617,32.66346,20.552473,30412800
4/24/2006,32.509617,32.692307,32.5,32.625,20.528276,17060700
4/25/2006,32.692307,32.75,32.5,32.66346,20.552473,23622900
4/26/2006,32.759617,33.115383,32.576923,32.817307,20.649282,23978000
4/27/2006,32.596153,33.346153,32.58654,33.10577,20.830788,26284500
4/28/2006,33.16346,33.442307,33.028847,33.259617,20.927595,25795600
5/1/2006,33.307693,33.384617,33,33.067307,20.806587,18518300
5/2/2006,33.067307,33.259617,32.78846,33.153847,20.861038,17106400
5/3/2006,32.903847,33.33654,32.875,33.076923,20.812637,23072600
5/4/2006,33.173077,33.596153,33.153847,33.46154,21.054651,22724000
5/5/2006,33.596153,33.865383,33.528847,33.807693,21.272453,27104400
5/8/2006,33.75,33.884617,33.625,33.653847,21.175644,17032200
5/9/2006,33.60577,33.76923,33.557693,33.653847,21.175644,17420200
5/10/2006,33.596153,33.64423,33.173077,33.365383,20.994144,22136400
5/11/2006,33.173077,33.33654,32.817307,33.182693,20.879185,23699200
5/12/2006,33.057693,33.21154,32.865383,32.96154,20.740032,23668400
5/15/2006,32.78846,33.259617,32.76923,33.23077,20.909445,23953200
5/16/2006,33.403847,33.576923,33.375,33.451923,21.048599,24320700
5/17/2006,33.28846,33.509617,33.076923,33.096153,20.824736,26545200
5/18/2006,33.16346,33.221153,32.826923,32.83654,20.661386,25124700
5/19/2006,32.91346,33.173077,32.64423,32.846153,20.667425,31212600
5/22/2006,32.740383,33.03846,32.71154,32.759617,20.61298,27777800
5/23/2006,32.78846,32.903847,32.60577,32.701923,20.576683,23190300
5/24/2006,32.46154,33.057693,32.403847,32.942307,20.72793,30309800
5/25/2006,33.028847,33.10577,32.71154,33.096153,20.824736,20944500
5/26/2006,33.14423,33.201923,32.78846,33.009617,20.770281,22037200
5/30/2006,33.01923,33.048077,32.701923,32.740383,20.600882,23042600
5/31/2006,32.83654,32.942307,32.66346,32.942307,20.72793,31487600
6/1/2006,32.98077,33.28846,32.903847,33.221153,20.903387,20410200
6/2/2006,33.307693,33.471153,33.153847,33.326923,20.96994,22013200
6/5/2006,33.221153,33.28846,32.865383,32.903847,20.703726,19015900
6/6/2006,33.076923,33.25,32.89423,33.221153,20.903387,30025900
6/7/2006,33.221153,33.576923,33.076923,33.076923,20.812637,29044000
6/8/2006,33.009617,33.26923,32.634617,33.240383,20.915491,38805500
6/9/2006,33.192307,33.26923,32.615383,32.759617,20.61298,26720500
6/12/2006,32.85577,32.951923,32.557693,32.567307,20.491974,18980000
6/13/2006,32.432693,32.89423,32.41346,32.432693,20.407272,33009700
6/14/2006,32.403847,32.682693,32.365383,32.596153,20.510124,25043600
6/15/2006,32.673077,32.923077,32.307693,32.798077,20.637177,32897300
6/16/2006,32.557693,32.701923,32.35577,32.625,20.528276,35206300
6/19/2006,32.64423,32.64423,32.346153,32.423077,20.401224,21263400
6/20/2006,32.423077,32.51923,32.25,32.403847,20.389118,28696700
6/21/2006,32.528847,32.58654,32.153847,32.375,20.370975,32207200
6/22/2006,31.990385,32.173077,31.865385,31.961538,20.261248,26357600
6/23/2006,31.903847,32.08654,31.836538,31.884615,20.212494,21323100
6/26/2006,31.903847,31.990385,31.653847,31.932692,20.242973,20178800
6/27/2006,31.778847,31.990385,31.615385,31.615385,20.041811,24502000
6/28/2006,31.663462,31.76923,31.51923,31.663462,20.072294,21136700
6/29/2006,31.711538,32,31.615385,31.990385,20.279541,29496800
6/30/2006,32.048077,32.08654,31.673077,31.692308,20.090578,40432600
7/3/2006,31.826923,32.08654,31.817308,32.048077,20.316105,12445600
7/5/2006,31.951923,32.14423,31.875,32.028847,20.303919,26669000
7/6/2006,32.028847,32.326923,32.01923,32.21154,20.419741,20828700
7/7/2006,32.067307,32.221153,31.932692,32.01923,20.297825,21133500
7/10/2006,32.01923,32.173077,31.826923,32.16346,20.389259,16468500
7/11/2006,32.08654,32.096153,31.721153,31.98077,20.273445,23280400
7/12/2006,31.932692,31.942308,31.73077,31.788462,20.151531,22394800
7/13/2006,31.740385,31.788462,31.307692,31.413462,19.913809,32698000
7/14/2006,31.048077,31.125,30.826923,30.875,19.572466,51203500
7/17/2006,30.846153,31.182692,30.846153,31.115385,19.724863,24508200
7/18/2006,31.115385,31.240385,31.009615,31.211538,19.785809,27308100
7/19/2006,31.326923,31.76923,31.240385,31.615385,20.041811,26513200
7/20/2006,31.586538,31.673077,31.23077,31.23077,19.797995,21395400
7/21/2006,31.35577,31.35577,30.961538,31.009615,19.657799,30569900
7/24/2006,31.23077,31.5,31.048077,31.365385,19.883337,23777700
7/25/2006,31.538462,31.548077,31.201923,31.442308,19.932098,23001700
7/26/2006,31.48077,31.509615,31.23077,31.423077,19.919905,22150700
7/27/2006,31.490385,31.615385,31.288462,31.39423,19.901621,22495500
7/28/2006,31.538462,31.951923,31.48077,31.75,20.12715,21940700
7/31/2006,31.538462,31.64423,31.423077,31.432692,19.926006,23678200
8/1/2006,31.39423,31.538462,31.23077,31.307692,19.846762,17358000
8/2/2006,31.298077,31.548077,31.173077,31.346153,19.871145,17308000
8/3/2006,31.298077,31.615385,31.182692,31.471153,19.950382,20145300
8/4/2006,31.64423,31.721153,31.346153,31.538462,19.993052,16646300
8/7/2006,31.423077,31.567308,31.259615,31.432692,19.926006,16320400
8/8/2006,31.538462,31.538462,30.961538,31.096153,19.71266,24696100
8/9/2006,31.23077,31.461538,31,31.038462,19.676083,18945100
8/10/2006,31.10577,31.51923,31,31.413462,19.913809,24848200
8/11/2006,31.365385,31.51923,31.173077,31.25,19.810188,15960900
8/14/2006,31.451923,32.14423,31.375,31.557692,20.005245,25947700
8/15/2006,31.913462,32,31.76923,31.923077,20.23687,21101900
8/16/2006,32.08654,32.53846,32.03846,32.41346,20.547733,24836200
8/17/2006,32.403847,32.692307,32.35577,32.615383,20.675741,18219100
8/18/2006,32.41346,32.692307,32.41346,32.692307,20.724504,17792600
8/21/2006,32.692307,32.78846,32.471153,32.653847,20.700127,13303800
8/22/2006,32.596153,32.875,32.384617,32.653847,20.700127,16500700
8/23/2006,32.451923,32.567307,32.307693,32.490383,20.596498,18876500
8/24/2006,32.634617,32.701923,32.451923,32.548077,20.633072,15134100
8/25/2006,32.423077,32.615383,32.41346,32.53846,20.626976,12107800
8/28/2006,32.403847,32.692307,32.403847,32.625,20.681839,13850200
8/29/2006,32.596153,32.923077,32.596153,32.875,20.840321,19136500
8/30/2006,32.884617,33.115383,32.875,32.951923,20.889082,14960100
8/31/2006,32.971153,33,32.701923,32.75,20.761082,19194700
9/1/2006,32.865383,32.951923,32.71154,32.826923,20.809839,20477700
9/5/2006,32.76923,32.817307,32.615383,32.66346,20.706213,18834700
9/6/2006,32.567307,32.740383,32.548077,32.64423,20.694027,19399800
9/7/2006,32.548077,32.83654,32.528847,32.73077,20.748894,30941500
9/8/2006,32.596153,32.740383,32.576923,32.701923,20.730598,14908700
9/11/2006,32.548077,33.10577,32.46154,33.10577,20.986609,22369900
9/12/2006,33.10577,33.39423,33.057693,33.33654,21.1329,23389300
9/13/2006,33.365383,33.5,33.16346,33.5,21.236521,27905400
9/14/2006,33.221153,33.51923,33.173077,33.442307,21.199947,21308900
9/15/2006,33.557693,33.653847,33.384617,33.509617,21.24262,34718700
9/18/2006,33.317307,33.615383,33.278847,33.528847,21.25481,23822800
9/19/2006,33.509617,33.51923,33.26923,33.509617,21.24262,19438600
9/20/2006,33.528847,33.721153,33.317307,33.673077,21.346239,25653100
9/21/2006,33.557693,33.557693,32.932693,33.115383,21.143642,27483400
9/22/2006,33.03846,33.173077,32.951923,33.076923,21.119091,18236900
9/25/2006,33.009617,33.596153,33.009617,33.548077,21.419905,23360600
9/26/2006,33.557693,34.25,33.548077,34.076923,21.757568,37311800
9/27/2006,33.971153,34.278847,33.817307,33.98077,21.696178,27561700
9/28/2006,34.03846,34.240383,33.865383,34.115383,21.782131,20261400
9/29/2006,34.057693,34.14423,33.846153,33.942307,21.671616,21262600
10/2/2006,34.03846,34.33654,33.923077,34.134617,21.794409,21642600
10/3/2006,34.14423,34.5,34.096153,34.33654,21.923326,34427100
10/4/2006,34.298077,34.73077,34.192307,34.71154,22.162764,32112900
10/5/2006,34.625,35.076923,34.557693,34.89423,22.279411,26012600
10/6/2006,34.692307,34.903847,34.64423,34.75,22.187317,19577100
10/9/2006,34.75,34.846153,34.48077,34.76923,22.1996,19100900
10/10/2006,34.71154,34.96154,34.673077,34.903847,22.285542,24390200
10/11/2006,34.807693,35,34.64423,34.778847,22.205736,20249700
10/12/2006,34.85577,34.923077,34.71154,34.826923,22.236433,24301100
10/13/2006,34.548077,34.721153,34.10577,34.596153,22.089092,44281200
10/16/2006,34.35577,34.35577,33.98077,34.192307,21.831242,33050100
10/17/2006,33.990383,34.23077,33.884617,34.192307,21.831242,25923100
10/18/2006,34.442307,34.46154,34.096153,34.192307,21.831242,28630400
10/19/2006,34.03846,34.125,33.78846,33.923077,21.659338,27248600
10/20/2006,34.03846,34.21154,33.903847,34.10577,21.775988,28398500
10/23/2006,33.923077,34.317307,33.91346,34.16346,21.812819,27131100
10/24/2006,34.08654,34.21154,33.98077,34.057693,21.745291,22709600
10/25/2006,34.182693,34.278847,33.990383,34.240383,21.861929,22985800
10/26/2006,34.375,34.41346,34.057693,34.221153,21.849655,20785600
10/27/2006,34.096153,34.134617,33.817307,33.85577,21.616365,30847800
10/30/2006,33.865383,34.048077,33.759617,33.846153,21.610226,17136100
10/31/2006,33.923077,33.990383,33.576923,33.759617,21.554977,27693100
11/1/2006,33.846153,33.846153,33.509617,33.557693,21.42605,25221600
11/2/2006,33.53846,33.567307,33.28846,33.375,21.30941,24347600
11/3/2006,33.442307,33.653847,33.35577,33.432693,21.346239,19831100
11/6/2006,33.673077,34.048077,33.557693,33.91346,21.653206,27894000
11/7/2006,33.990383,34.278847,33.91346,34.173077,21.81896,25386900
11/8/2006,34.08654,34.375,34.03846,34.21154,21.843523,18607200
11/9/2006,34.14423,34.28846,33.89423,33.932693,21.665482,19470200
11/10/2006,33.942307,33.951923,33.76923,33.817307,21.59181,18707700
11/13/2006,33.923077,34.28846,33.923077,34,21.70846,21662100
11/14/2006,34.096153,34.375,33.826923,34.221153,21.849655,29657500
11/15/2006,34.14423,34.53846,34.125,34.41346,21.972435,24723000
11/16/2006,34.490383,34.740383,34.490383,34.576923,22.076818,23815600
11/17/2006,34.471153,34.875,34.403847,34.85577,22.254856,31781100
11/20/2006,34.778847,34.884617,34.548077,34.596153,22.089092,20855700
11/21/2006,34.596153,34.615383,34.346153,34.423077,21.978582,26111400
11/22/2006,34.423077,34.701923,34.346153,34.60577,22.095234,19536400
11/24/2006,34.471153,34.5,34.317307,34.317307,21.911051,7551000
11/27/2006,34.201923,34.375,33.923077,34.08654,21.76371,25595700
11/28/2006,33.942307,34,33.701923,33.846153,21.610226,25974900
11/29/2006,33.89423,34.076923,33.83654,33.990383,21.702318,18881900
11/30/2006,34.048077,34.134617,33.807693,33.923077,21.659338,24599900
12/1/2006,34.01923,34.03846,33.615383,33.923077,21.659338,24953300
12/4/2006,34.067307,34.134617,33.91346,34.028847,21.726873,19574200
12/5/2006,34.048077,34.134617,33.778847,33.91346,21.653206,31452600
12/6/2006,33.990383,34.08654,33.721153,33.759617,21.554977,41921800
12/7/2006,33.807693,34.028847,33.740383,33.807693,21.585672,26615000
12/8/2006,33.798077,34,33.653847,33.91346,21.653206,23256200
12/11/2006,33.884617,34.153847,33.701923,33.865383,21.622507,31274600
12/12/2006,33.85577,34.53846,33.721153,34.26923,21.880356,51741600
12/13/2006,34.471153,34.53846,34.03846,34.134617,21.794409,46985400
12/14/2006,34.125,34.932693,34,34.817307,22.230288,44960400
12/15/2006,34.884617,36.067307,34.817307,35.923077,22.936317,91918700
12/18/2006,36.009617,36.66346,35.971153,36.53846,23.329224,52059100
12/19/2006,36.298077,36.60577,36.298077,36.548077,23.335367,32626500
12/20/2006,36.66346,37.009617,36.548077,36.682693,23.421309,38359900
12/21/2006,36.58654,36.596153,36.182693,36.317307,23.359467,25840800
12/22/2006,36.432693,36.442307,36.067307,36.125,23.235773,16202000
12/26/2006,36.153847,36.28846,35.990383,36.259617,23.322361,12476900
12/27/2006,36.33654,36.567307,36.125,36.33654,23.371834,16656800
12/28/2006,36.307693,36.307693,36.009617,36.03846,23.180103,17537000
12/29/2006,36.03846,36.076923,35.73077,35.778847,23.013124,26281900
1/3/2007,35.971153,36.682693,35.942307,36.509617,23.483156,44951700
1/4/2007,36.509617,36.53846,36.009617,36.298077,23.34709,32540300
1/5/2007,36.125,36.307693,35.875,36.115383,23.229588,28108200
1/8/2007,36.009617,36.221153,35.817307,36.10577,23.223402,24662200
1/9/2007,36.326923,36.528847,35.923077,36.10577,23.223402,25581200
1/10/2007,35.942307,36.16346,35.903847,36.115383,23.229588,24956400
1/11/2007,36.057693,36.5,35.98077,36.46154,23.452238,32064900
1/12/2007,36.384617,36.53846,36.221153,36.432693,23.433691,26981700
1/16/2007,36.53846,36.778847,36.471153,36.64423,23.569744,32362900
1/17/2007,36.71154,36.807693,36.39423,36.51923,23.489338,31681300
1/18/2007,36.548077,36.701923,35.826923,36.53846,23.501709,43267100
1/19/2007,35.721153,36.057693,35.432693,35.528847,22.852316,65422200
1/22/2007,35.701923,35.89423,35.182693,35.33654,22.728638,43040000
1/23/2007,35.26923,35.326923,34.98077,35.14423,22.604935,36541400
1/24/2007,35.28846,35.33654,35.115383,35.23077,22.660603,22316800
1/25/2007,35.240383,35.28846,34.865383,34.942307,22.47506,26863400
1/26/2007,35.048077,35.14423,34.625,34.682693,22.308065,26960700
1/29/2007,34.682693,34.951923,34.64423,34.798077,22.382288,25945400
1/30/2007,34.807693,34.942307,34.384617,34.64423,22.283333,44867700
1/31/2007,34.615383,34.826923,34.451923,34.66346,22.295704,37610800
2/1/2007,34.78846,34.846153,34.384617,34.83654,22.407026,39383600
2/2/2007,34.865383,35,34.73077,34.875,22.43177,26111400
2/5/2007,34.875,35.076923,34.807693,34.971153,22.49361,27250100
2/6/2007,35,35.03846,34.83654,34.91346,22.456505,23639200
2/7/2007,34.923077,34.951923,34.673077,34.71154,22.326624,22226500
2/8/2007,34.673077,34.673077,34.23077,34.365383,22.10397,35025300
2/9/2007,34.33654,34.46154,34.115383,34.16346,21.974098,31001100
2/12/2007,34.182693,34.5,34.182693,34.26923,22.042131,19770700
2/13/2007,34.26923,34.51923,34.26923,34.39423,22.12253,23881500
2/14/2007,34.548077,35.096153,34.41346,35.067307,22.555456,33184400
2/15/2007,34.96154,35.067307,34.673077,34.75,22.351366,29763500
2/16/2007,34.682693,34.71154,34.490383,34.490383,22.18438,32291300
2/20/2007,34.48077,34.740383,34.375,34.721153,22.332815,24487400
2/21/2007,34.60577,34.71154,34.442307,34.528847,22.209112,36057100
2/22/2007,34.442307,34.5,33.951923,34.03846,22.065756,39170300
2/23/2007,33.971153,33.990383,33.740383,33.75,21.878752,39678200
2/26/2007,33.903847,34.01923,33.798077,33.98077,22.028355,30067000
2/27/2007,33.942307,34.317307,33.173077,33.326923,21.604498,65185600
2/28/2007,33.46154,33.73077,33.317307,33.567307,21.760323,52748000
3/1/2007,33.278847,33.865383,33,33.653847,21.816423,53438800
3/2/2007,33.58654,33.798077,33.365383,33.528847,21.735395,46983900
3/5/2007,33.403847,33.625,33.192307,33.221153,21.535927,34163300
3/6/2007,33.39423,33.5,33.192307,33.384617,21.64189,35357400
3/7/2007,33.403847,33.41346,33,33.009617,21.39879,40546600
3/8/2007,33.26923,33.307693,33.028847,33.125,21.473591,30289400
3/9/2007,33.240383,33.307693,32.903847,33,21.392555,35598900
3/12/2007,32.96154,33.298077,32.701923,33.115383,21.467358,31414800
3/13/2007,32.951923,33.057693,32.701923,32.778847,21.249195,40454000
3/14/2007,32.778847,33.076923,32.596153,32.990383,21.386324,42194000
3/15/2007,32.884617,33.346153,32.798077,33.192307,21.517223,37257700
3/16/2007,33.26923,33.5,32.932693,33.03846,21.41749,46589100
3/19/2007,33.173077,33.33654,33.10577,33.33654,21.610722,27590300
3/20/2007,33.298077,33.509617,33.173077,33.432693,21.673061,29394900
3/21/2007,33.41346,34.326923,33.39423,34.115383,22.115612,52451100
3/22/2007,34.076923,34.46154,34.03846,34.432693,22.321312,34971200
3/23/2007,34.41346,34.528847,34.23077,34.442307,22.327551,34802300
3/26/2007,34.471153,34.615383,34.076923,34.615383,22.439741,30862300
3/27/2007,34.423077,34.51923,34.28846,34.41346,22.308846,30864300
3/28/2007,34.326923,34.35577,33.942307,34.182693,22.15925,43078300
3/29/2007,34.23077,34.35577,33.98077,34.182693,22.15925,28570600
3/30/2007,34.192307,34.21154,33.653847,34,22.040821,35536900
4/2/2007,34,34.16346,33.759617,33.932693,21.997185,24436000
4/3/2007,34.067307,34.23077,33.817307,33.96154,22.015888,32204500
4/4/2007,34.009617,34.01923,33.721153,33.759617,21.884991,36085200
4/5/2007,33.778847,33.83654,33.596153,33.673077,21.828888,27690300
4/9/2007,33.75,33.798077,33.41346,33.442307,21.679291,27514100
4/10/2007,33.46154,33.64423,33.41346,33.53846,21.741625,30450100
4/11/2007,33.653847,33.846153,33.51923,33.60577,21.785252,31695200
4/12/2007,33.807693,33.884617,33.51923,33.826923,21.928619,32025400
4/13/2007,34.23077,34.23077,33.89423,34.01923,22.053284,37068600
4/16/2007,34.134617,34.23077,33.846153,34,22.040821,35156500
4/17/2007,34.009617,34.009617,33.71154,33.846153,21.941082,39915500
4/18/2007,33.807693,33.89423,33.557693,33.778847,21.897457,39510700
4/19/2007,33.701923,34.01923,33.557693,33.653847,21.816423,42063600
4/20/2007,33.875,33.884617,33.58654,33.778847,21.897457,60714200
4/23/2007,33.778847,33.798077,33.442307,33.46154,21.691759,36562500
4/24/2007,33.46154,33.596153,33.221153,33.423077,21.666828,38925400
4/25/2007,33.634617,34.08654,33.567307,34.048077,22.071985,46825100
4/26/2007,34.096153,34.471153,34.096153,34.46154,22.340015,48011600
4/27/2007,34.71154,35.78846,34.634617,35.423077,22.963337,95384800
4/30/2007,35.48077,35.807693,35.201923,35.442307,22.975805,52206600
5/1/2007,35.403847,35.75,35.307693,35.673077,23.125408,45719700
5/2/2007,35.692307,36.115383,35.692307,35.875,23.256302,41869800
5/3/2007,35.903847,35.98077,35.701923,35.903847,23.275003,29279800
5/4/2007,36,36,35.634617,35.721153,23.156578,31239400
5/7/2007,35.798077,35.990383,35.721153,35.807693,23.212671,21608200
5/8/2007,35.66346,35.759617,35.528847,35.653847,23.112946,27713200
5/9/2007,35.5,35.89423,35.442307,35.826923,23.225142,30604300
5/10/2007,35.673077,35.673077,35.28846,35.365383,22.925936,28436900
5/11/2007,35.384617,35.615383,35.384617,35.548077,23.044373,21477300
5/14/2007,35.576923,35.576923,35.096153,35.192307,22.81374,28825900
5/15/2007,35.259617,35.76923,35.201923,35.23077,22.83868,28845400
5/16/2007,35.307693,35.471153,35.115383,35.41346,22.957104,27307100
5/17/2007,35.33654,35.41346,35.048077,35.125,22.770105,25343600
5/18/2007,35.384617,35.83654,35.28846,35.53846,23.038143,43148200
5/21/2007,35.875,36.009617,35.576923,35.673077,23.125408,42221200
5/22/2007,35.78846,36.115383,35.682693,35.903847,23.275003,31780800
5/23/2007,36.057693,36.346153,35.903847,36.153847,23.437063,35649500
5/24/2007,36.28846,36.35577,35.846153,35.942307,23.29994,31969200
5/25/2007,35.990383,36.182693,35.884617,36.115383,23.412138,24844900
5/29/2007,36.16346,36.240383,35.71154,35.96154,23.312408,30365900
5/30/2007,35.759617,36.298077,35.73077,36.278847,23.518097,28083700
5/31/2007,36.326923,36.33654,36.067307,36.134617,23.424603,32912300
6/1/2007,36.23077,36.298077,35.807693,36.009617,23.343569,34433500
6/4/2007,36.33654,36.557693,36.23077,36.35577,23.567976,36307900
6/5/2007,36.35577,36.35577,35.932693,35.96154,23.312408,42260500
6/6/2007,35.865383,35.96154,35.692307,35.85577,23.243845,35447600
6/7/2007,35.778847,35.932693,35.317307,35.346153,22.913475,40953000
6/8/2007,35.384617,35.903847,35.240383,35.884617,23.262535,31189600
6/11/2007,35.64423,36.173077,35.625,36.01923,23.349798,27528300
6/12/2007,35.91346,36.048077,35.625,35.625,23.094244,33342400
6/13/2007,35.817307,36.21154,35.673077,36.192307,23.462006,34671300
6/14/2007,36.153847,36.51923,36.153847,36.346153,23.561743,36101400
6/15/2007,36.5,36.692307,36.5,36.653847,23.7612,49505000
6/18/2007,36.71154,36.71154,36.5,36.60577,23.730042,26533900
6/19/2007,36.490383,38.076923,36.451923,37.778847,24.490498,80774700
6/20/2007,37.932693,38.240383,37.46154,37.567307,24.353359,62577400
6/21/2007,37.451923,37.451923,37.01923,37.307693,24.359638,46170800
6/22/2007,37.221153,37.64423,36.76923,36.76923,24.008055,70963400
6/25/2007,36.85577,37.115383,36.471153,36.740383,23.989223,51207000
6/26/2007,36.826923,36.846153,36.41346,36.557693,23.869934,46413500
6/27/2007,36.365383,36.625,36.192307,36.596153,23.895042,43058000
6/28/2007,36.682693,36.903847,36.326923,36.653847,23.932713,35507800
6/29/2007,36.759617,37.21154,36.53846,36.807693,24.033171,46479900
7/2/2007,36.942307,37.057693,36.557693,36.78846,24.020617,30823600
7/3/2007,36.884617,37.298077,36.884617,37.21154,24.296852,22713700
7/5/2007,37.096153,37.182693,36.89423,37.057693,24.196396,27004500
7/6/2007,37,37.115383,36.89423,37,24.158731,31009200
7/9/2007,37.076923,37.192307,36.89423,37.134617,24.24663,31899900
7/10/2007,36.971153,37.009617,36.432693,36.442307,23.794596,41032100
7/11/2007,36.346153,36.76923,36.278847,36.73077,23.982944,34618800
7/12/2007,36.96154,37.5,36.73077,37.5,24.485205,46839900
7/13/2007,38.10577,38.625,37.98077,37.98077,24.799109,79078200
7/16/2007,38.076923,38.653847,38.01923,38.576923,25.188362,42038300
7/17/2007,38.471153,39.375,38.46154,39.14423,25.558786,60393600
7/18/2007,38.76923,39.21154,38.39423,38.89423,25.395546,51810700
7/19/2007,39.01923,39.221153,38.923077,39.14423,25.558786,30957000
7/20/2007,38.884617,39.25,38.46154,38.576923,25.188362,51252300
7/23/2007,38.75,39.384617,38.75,39.25,25.627844,34780900
7/24/2007,39.067307,39.403847,38.60577,38.673077,25.251143,47901500
7/25/2007,39.009617,39.153847,38.403847,38.865383,25.376715,43796500
7/26/2007,38.471153,39.076923,37.83654,38.009617,24.817942,65036100
7/27/2007,38.08654,38.21154,37.298077,37.298077,24.353354,50041600
7/30/2007,37.528847,37.923077,37.16346,37.759617,24.654713,41686400
7/31/2007,38.01923,38.221153,37.240383,37.26923,24.33452,44487700
8/1/2007,37.115383,37.778847,36.971153,37.451923,24.45381,55710500
8/2/2007,37.5,37.673077,37.153847,37.528847,24.504038,38526000
8/3/2007,37.35577,37.58654,36.596153,36.596153,23.895042,49430200
8/6/2007,36.759617,37.721153,36.548077,37.596153,24.547979,54749700
8/7/2007,37.39423,38.201923,37.25,37.96154,24.786554,48616300
8/8/2007,37.98077,38.903847,37.942307,38.903847,25.401829,48349300
8/9/2007,38.14423,38.58654,37.375,37.442307,24.447535,62367300
8/10/2007,37.01923,37.14423,35.759617,36.759617,24.001772,88987900
8/13/2007,37.08654,37.307693,36.53846,36.701923,23.964108,43714500
8/14/2007,36.701923,36.721153,36.067307,36.23077,23.656471,45920400
8/15/2007,36.134617,36.471153,35.307693,35.48077,23.166769,56449900
8/16/2007,35.10577,35.85577,34.807693,35.76923,23.355114,68317700
8/17/2007,36.64423,37.153847,36.26923,36.971153,24.139898,64876700
8/20/2007,37.009617,37.01923,36.298077,36.75,23.995499,41892100
8/21/2007,36.567307,37.278847,36.51923,36.875,24.077106,36586200
8/22/2007,37.16346,37.76923,37.01923,37.634617,24.573099,40046400
8/23/2007,37.701923,37.903847,37.115383,37.615383,24.560547,34438700
8/24/2007,37.53846,37.951923,37.48077,37.89423,24.742619,36212600
8/27/2007,37.75,37.75,37.403847,37.5,24.485205,23912800
8/28/2007,37.33654,37.423077,36.58654,36.58654,23.888771,38997800
8/29/2007,36.76923,37.259617,36.682693,37.221153,24.303135,43119600
8/30/2007,36.846153,37.23077,36.778847,36.923077,24.108515,24059900
8/31/2007,37.307693,37.58654,37.009617,37.375,24.403582,38847100
9/4/2007,37.346153,37.78846,37.028847,37.53846,24.510317,34640100
9/5/2007,37.278847,37.471153,36.971153,37.259617,24.328245,39027500
9/6/2007,37.317307,37.932693,37.028847,37.884617,24.736334,41011700
9/7/2007,37.41346,37.5,37.125,37.259617,24.328245,46761700
9/10/2007,37.307693,38.009617,37.028847,37.682693,24.604494,39543200
9/11/2007,37.692307,38.21154,37.548077,37.98077,24.799109,35240200
9/12/2007,37.875,38.701923,37.798077,38.365383,25.050241,43757000
9/13/2007,38.471153,39.23077,38.403847,38.951923,25.433218,46709100
9/14/2007,38.692307,39.067307,38.403847,38.798077,25.332766,37297900
9/17/2007,38.53846,38.798077,38.5,38.634617,25.22604,25250300
9/18/2007,38.807693,40.14423,38.653847,40.076923,26.167772,53544400
9/19/2007,40.16346,40.451923,40.03846,40.16346,26.224276,46252900
9/20/2007,39.903847,39.903847,39.471153,39.653847,26.066265,33788100
9/21/2007,40.009617,40.125,39.596153,39.66346,26.07258,39893800
9/24/2007,39.66346,39.75,39.201923,39.278847,25.819752,30145200
9/25/2007,39.182693,39.75,39,39.51923,25.977776,27703000
9/26/2007,39.596153,39.903847,39.384617,39.682693,26.085228,33273800
9/27/2007,39.807693,39.932693,39.548077,39.798077,26.161079,23890900
9/28/2007,39.673077,39.903847,39.51923,39.807693,26.167395,30908600
10/1/2007,39.692307,40.471153,39.692307,40.403847,26.559275,45610600
10/2/2007,40.41346,40.528847,40.192307,40.5,26.62248,20061100
10/3/2007,40.33654,40.490383,39.903847,39.951923,26.262197,27377300
10/4/2007,40.10577,40.259617,39.85577,40.096153,26.357008,16689400
10/5/2007,40.317307,40.432693,40.08654,40.16346,26.401258,22659800
10/8/2007,40.134617,40.192307,39.817307,39.932693,26.249563,15089900
10/9/2007,39.91346,40.41346,39.903847,40.403847,26.559275,20328600
10/10/2007,40.307693,40.46154,40.096153,40.201923,26.42654,19993000
10/11/2007,40.33654,40.471153,39.778847,40,26.293806,30924900
10/12/2007,39.28846,39.46154,38.576923,39.451923,25.93354,53461900
10/15/2007,39.326923,39.365383,38.85577,39.25,25.800798,41389800
10/16/2007,39.21154,39.28846,39.01923,39.201923,25.769201,36675900
10/17/2007,39.35577,39.557693,39.201923,39.423077,25.914568,45913900
10/18/2007,39.35577,39.423077,38.96154,39.221153,25.781832,33505500
10/19/2007,38.971153,39.221153,38.33654,38.5,25.307779,58958200
10/22/2007,38.307693,38.692307,38.153847,38.625,25.389963,29646800
10/23/2007,38.71154,39.028847,38.48077,38.923077,25.585892,27962500
10/24/2007,38.865383,38.923077,37.884617,38.682693,25.427874,42825900
10/25/2007,38.826923,38.990383,38.192307,38.615383,25.383638,45664500
10/26/2007,38.798077,38.942307,38.423077,38.826923,25.52269,26743800
10/29/2007,38.91346,39.115383,38.76923,39,25.636457,27810900
10/30/2007,38.932693,39.08654,38.759617,38.923077,25.585892,26901100
10/31/2007,39.057693,39.634617,38.903847,39.576923,26.015703,35618400
11/1/2007,39.317307,39.403847,38.625,38.78846,25.497406,39591900
11/2/2007,38.942307,38.971153,38.432693,38.778847,25.491076,38411600
11/5/2007,38.41346,38.98077,38.41346,38.653847,25.408922,30884800
11/6/2007,38.653847,38.932693,38.432693,38.634617,25.396278,43816200
11/7/2007,38.365383,38.39423,37.490383,37.576923,24.701008,48588900
11/8/2007,37.692307,37.807693,36.057693,37.51923,24.663084,55089100
11/9/2007,37.03846,37.259617,36.64423,36.903847,24.258564,44388500
11/12/2007,36.76923,37.53846,36.701923,36.778847,24.176392,38446700
11/13/2007,37.01923,37.740383,36.778847,37.701923,24.783184,43735500
11/14/2007,38.365383,38.41346,37.326923,37.509617,24.656767,41329200
11/15/2007,37.432693,37.432693,36.66346,36.83654,24.214319,43253600
11/16/2007,37.01923,37.182693,36.41346,37.16346,24.429214,52188300
11/19/2007,37,37.028847,36.53846,36.692307,24.119511,36831600
11/20/2007,36.682693,37.125,36.057693,36.576923,24.043669,45028800
11/21/2007,36.201923,36.528847,35.51923,35.740383,23.493769,67073800
11/23/2007,35.932693,36.41346,35.73077,36.221153,23.809801,24437700
11/26/2007,36.298077,36.298077,35.115383,35.317307,23.215662,43670800
11/27/2007,35.432693,36.221153,35.384617,36.009617,23.670746,46217300
11/28/2007,36.240383,37.173077,36.115383,36.98077,24.309135,54022000
11/29/2007,36.817307,36.846153,36.346153,36.673077,24.106867,37142800
11/30/2007,37.182693,37.182693,36.201923,36.817307,24.201681,56366500
12/3/2007,36.73077,36.73077,35.192307,35.509617,23.342075,71132900
12/4/2007,35.307693,35.403847,34.682693,34.85577,22.912271,61158900
12/5/2007,35.192307,35.423077,34.846153,35.298077,23.20302,59929300
12/6/2007,35.28846,35.85577,35.134617,35.826923,23.550653,36996900
12/7/2007,35.817307,36.057693,35.528847,35.798077,23.531694,33903800
12/10/2007,35.826923,36.048077,35.625,35.971153,23.645464,46527700
12/11/2007,35.96154,36.490383,34.759617,35.60577,23.405272,69202200
12/12/2007,36.490383,36.673077,35.432693,35.817307,23.544338,53415200
12/13/2007,35.576923,36.33654,35.33654,36.134617,23.752918,37426000
12/14/2007,36.03846,36.067307,35.451923,35.490383,23.329443,43511100
12/17/2007,35.403847,35.48077,34.884617,35.076923,23.057652,41986600
12/18/2007,35.26923,35.509617,34.846153,35.384617,23.259907,43907500
12/19/2007,35.365383,35.596153,34.923077,35.16346,23.114523,41628000
12/20/2007,35.192307,35.240383,34.826923,35.115383,23.280281,35008300
12/21/2007,35.298077,36.153847,35.240383,35.71154,23.675503,79029700
12/24/2007,35.96154,36.317307,35.721153,36.08654,23.924114,17644700
12/26/2007,35.971153,36.240383,35.96154,36.10577,23.936861,22514500
12/27/2007,35.96154,36.096153,35.682693,35.759617,23.707382,24304300
12/28/2007,35.91346,36.134617,35.634617,35.903847,23.802999,23656800
12/31/2007,35.865383,35.865383,35.53846,35.64423,23.630884,25096600
1/2/2008,35.673077,36.009617,35.14423,35.346153,23.433268,40470900
1/3/2008,35.39423,35.78846,35.28846,35.384617,23.458763,28055200
1/4/2008,35.134617,35.259617,34.596153,34.653847,22.974297,42360100
1/7/2008,34.817307,35.096153,34.528847,34.78846,23.063538,49410500
1/8/2008,35.028847,35.028847,33.846153,34.03846,22.566322,46870200
1/9/2008,34.115383,34.557693,33.798077,34.423077,22.821299,50649300
1/10/2008,34.23077,34.83654,34.009617,34.53846,22.897791,47138800
1/11/2008,34.192307,34.23077,33.634617,33.817307,22.419691,47858600
1/14/2008,34.384617,34.384617,33.89423,34.096153,22.604557,35366200
1/15/2008,33.903847,33.91346,33.028847,33.201923,22.011709,56063500
1/16/2008,33.009617,33.73077,32.990383,33.23077,22.030836,62776200
1/17/2008,33.403847,33.46154,31.653847,31.932692,21.170259,84774300
1/18/2008,32.615383,33.634617,32.5,32.990383,21.871473,95967300
1/22/2008,31.923077,33.365383,31.913462,32.740383,21.705734,76535800
1/23/2008,32.451923,33.365383,31.971153,33.259617,22.049967,83135700
1/24/2008,33.317307,33.423077,32.64423,33.317307,22.088215,55726000
1/25/2008,33.60577,33.740383,32.567307,32.692307,21.673859,54963100
1/28/2008,32.990383,33.41346,32.826923,33.384617,22.132837,39364500
1/29/2008,33.625,33.721153,33.173077,33.423077,22.158337,37373400
1/30/2008,33.346153,34.346153,33.240383,33.596153,22.273077,53496900
1/31/2008,33.278847,34.298077,33.173077,34,22.540806,57773200
2/1/2008,34.221153,34.903847,34,34.76923,23.050787,58492800
2/4/2008,34.778847,34.85577,33.83654,34.009617,22.547192,45603000
2/5/2008,33.740383,33.740383,32.865383,32.89423,21.807726,57405000
2/6/2008,33.134617,33.28846,32.692307,32.884617,21.801353,39381600
2/7/2008,32.76923,33.16346,32.71154,32.91346,21.820477,53679900
2/8/2008,32.798077,32.875,32.25,32.53846,21.571867,42670500
2/11/2008,32.634617,32.875,32.259617,32.701923,21.680229,33486100
2/12/2008,32.932693,33.317307,32.78846,33.048077,21.909721,39122300
2/13/2008,33.317307,33.75,33.259617,33.634617,22.298574,44693400
2/14/2008,33.64423,33.66346,32.951923,33.067307,21.922468,43557000
2/15/2008,33.03846,33.182693,32.78846,33.048077,21.909721,41466400
2/19/2008,33.23077,33.528847,32.798077,32.96154,21.852348,34683700
2/20/2008,32.740383,33.125,32.5,33.03846,21.903343,37672100
2/21/2008,33.03846,33.03846,32.182693,32.39423,21.67177,56590500
2/22/2008,32.41346,32.5,31.875,32.259617,21.581715,41604900
2/25/2008,32.259617,32.951923,32.259617,32.89423,22.006275,40685500
2/26/2008,32.759617,32.83654,32.471153,32.634617,21.83259,48507200
2/27/2008,32.5,32.96154,32.432693,32.71154,21.884052,34152400
2/28/2008,32.673077,32.692307,32.326923,32.548077,21.774694,34115800
2/29/2008,32.442307,32.451923,31.817308,31.865385,21.317974,54230200
3/3/2008,32.057693,32.21154,31.865385,32.115383,21.485226,35886100
3/4/2008,31.89423,32.307693,31.865385,32.23077,21.56241,46700500
3/5/2008,32.432693,32.64423,32.009617,32.375,21.658909,45264800
3/6/2008,32.25,32.298077,31.538462,31.596153,21.137852,54430100
3/7/2008,31.413462,31.682692,30.778847,30.990385,20.732601,59208600
3/10/2008,31.192308,31.201923,30.432692,30.48077,20.391666,57809800
3/11/2008,31.163462,32.115383,31.067308,32.115383,21.485226,69553000
3/12/2008,32.16346,33.134617,32.16346,32.653847,21.845457,73470900
3/13/2008,32.221153,33.182693,32.028847,32.932693,22.032003,67112300
3/14/2008,33.192307,33.240383,31.788462,32.51923,21.755398,76023400
3/17/2008,31.721153,33.39423,31.567308,33.009617,22.083462,84712900
3/18/2008,33.567307,34.826923,33.375,34.75,23.247782,87033200
3/19/2008,34.807693,35.221153,34.182693,34.221153,22.893991,72226600
3/20/2008,35.134617,36.28846,35,36.048077,24.116199,115215800
3/24/2008,36.182693,36.221153,35.615383,35.96154,24.058308,48876700
3/25/2008,35.817307,36.08654,35.5,35.83654,23.974684,46907400
3/26/2008,35.596153,35.817307,35.375,35.701923,23.884624,46257700
3/27/2008,35.826923,35.91346,35.307693,35.41346,23.691637,38837400
3/28/2008,35.451923,35.634617,35.10577,35.201923,23.550125,35680900
3/31/2008,35.173077,35.846153,35.134617,35.58654,23.807432,42644200
4/1/2008,35.923077,36.951923,35.884617,36.951923,24.720881,52682200
4/2/2008,36.78846,37.03846,36.259617,36.557693,24.457138,38711200
4/3/2008,36.28846,36.567307,36.125,36.384617,24.341345,33687000
4/4/2008,36.365383,36.423077,35.884617,36.115383,24.16123,31492900
4/7/2008,36.41346,36.442307,35.673077,35.826923,23.968248,41044000
4/8/2008,35.48077,35.653847,35.14423,35.528847,23.768833,38576700
4/9/2008,35.48077,35.48077,34.817307,35.03846,23.440765,35963200
4/10/2008,35,35.64423,34.76923,35.33654,23.640184,46182600
4/11/2008,31.25,31.740385,30.586538,30.817308,20.616808,380845900
4/14/2008,31.134615,31.173077,30.528847,30.528847,20.423828,101980700
4/15/2008,30.807692,30.875,30.336538,30.75,20.571785,67521500
4/16/2008,31.096153,31.10577,30.788462,30.990385,20.732601,82659700
4/17/2008,30.875,31.153847,30.76923,30.788462,20.597511,63504400
4/18/2008,31.173077,31.701923,31.028847,31.432692,21.028502,74926000
4/21/2008,31.442308,31.48077,31.134615,31.211538,20.880547,34700800
4/22/2008,31.25,31.442308,30.961538,31.086538,20.796921,42642400
4/23/2008,31.240385,31.461538,31.038462,31.115385,20.816219,43555200
4/24/2008,31.192308,32.08654,31.182692,31.548077,21.105694,56737600
4/25/2008,31.740385,32.10577,31.548077,32.048077,21.440193,43142800
4/28/2008,32.182693,32.365383,31.759615,31.89423,21.337271,39141500
4/29/2008,31.913462,31.98077,31.490385,31.557692,21.112129,41700200
4/30/2008,31.586538,32,31.346153,31.442308,21.034939,42015200
5/1/2008,31.538462,32.009617,31.384615,31.846153,21.305107,43681700
5/2/2008,32.125,32.326923,31.89423,32.057693,21.446629,42296400
5/5/2008,32.076923,32.076923,31.692308,31.903847,21.34371,28581600
5/6/2008,31.798077,31.89423,31.365385,31.73077,21.227921,44271600
5/7/2008,31.740385,31.826923,31.25,31.317308,20.951311,39589800
5/8/2008,31.461538,31.538462,31.201923,31.336538,20.964174,35809200
5/9/2008,31.211538,31.211538,30.903847,31.028847,20.758326,40401000
5/12/2008,31.086538,31.278847,30.961538,31.153847,20.841953,31908600
5/13/2008,31.278847,31.442308,31.01923,31.086538,20.796921,38439800
5/14/2008,31.173077,31.461538,31.086538,31.259615,20.912714,36905400
5/15/2008,31.403847,31.451923,30.932692,31.125,20.822655,56560800
5/16/2008,31.201923,31.211538,30.740385,30.89423,20.668272,59094200
5/19/2008,30.89423,31.442308,30.76923,31.153847,20.841953,60446800
5/20/2008,31.009615,31.028847,30.336538,30.5,20.404533,71320700
5/21/2008,30.548077,30.557692,29.721153,29.798077,19.934944,99122900
5/22/2008,29.817308,30.048077,29.615385,29.817308,19.947813,56412500
5/23/2008,29.76923,29.778847,29.182692,29.259615,19.574713,64967700
5/27/2008,29.25,29.60577,29.048077,29.23077,19.555414,68364000
5/28/2008,29.39423,29.5,29.048077,29.375,19.651905,65938900
5/29/2008,29.278847,29.788462,29.096153,29.461538,19.709795,66084800
5/30/2008,29.60577,29.740385,29.39423,29.538462,19.761259,52038200
6/2/2008,29.567308,29.701923,29.01923,29.240385,19.561855,52905500
6/3/2008,29.384615,29.615385,29.086538,29.288462,19.594015,54530500
6/4/2008,29.288462,29.548077,29.134615,29.278847,19.58758,46715500
6/5/2008,29.384615,29.942308,29.288462,29.865385,19.979973,57622200
6/6/2008,29.673077,29.673077,28.846153,28.865385,19.310972,72325100
6/9/2008,29.067308,29.182692,28.73077,28.903847,19.3367,61204100
6/10/2008,28.778847,29.557692,28.634615,29.163462,19.510386,51304200
6/11/2008,29.211538,29.278847,28.653847,28.682692,19.188751,69825100
6/12/2008,28.817308,29.14423,27.778847,27.932692,18.686998,99430200
6/13/2008,28.23077,28.26923,27.39423,28.028847,18.751328,120406800
6/16/2008,27.586538,28.125,27.288462,27.85577,18.635532,90103400
6/17/2008,28.057692,28.115385,27.663462,27.75,18.564777,65969200
6/18/2008,27.596153,27.663462,27.076923,27.125,18.146648,91550400
6/19/2008,27.086538,27.14423,26.73077,26.836538,18.153154,59009400
6/20/2008,26.788462,26.942308,26.221153,26.326923,17.808437,93291500
6/23/2008,26.528847,26.73077,26.23077,26.346153,17.82144,63578100
6/24/2008,26.317308,26.788462,26.153847,26.528847,17.945028,59480700
6/25/2008,26.673077,27.538462,26.586538,26.913462,18.205193,85285000
6/26/2008,26.528847,26.596153,25.490385,25.509615,17.255577,90944500
6/27/2008,25.778847,25.798077,25.14423,25.25,17.079964,94936900
6/30/2008,25.336538,25.73077,25.298077,25.663462,17.359648,81173400
7/1/2008,25.403847,26.163462,25.288462,26.076923,17.639322,92810600
7/2/2008,26.153847,26.211538,25.442308,25.490385,17.242577,63715700
7/3/2008,25.721153,26.048077,25.48077,25.875,17.502741,40209300
7/7/2008,26.057692,26.413462,25.807692,26.057692,17.626324,80599500
7/8/2008,26.134615,27.14423,26.067308,26.98077,18.250719,92643200
7/9/2008,27.057692,27.25,26.096153,26.14423,17.684858,68255300
7/10/2008,26.490385,26.663462,26.028847,26.576923,17.977547,96292400
7/11/2008,26.538462,27.163462,26.25,26.596153,17.990555,101851300
7/14/2008,27.048077,27.048077,25.98077,26.134615,17.678354,61798500
7/15/2008,26.009615,26.153847,24.615385,25.625,17.33363,97983200
7/16/2008,25.76923,26.759615,25.403847,26.615385,18.003567,86228000
7/17/2008,27.01923,27.326923,26.625,26.923077,18.211699,76475700
7/18/2008,27.038462,27.10577,26.51923,26.923077,18.211699,57559000
7/21/2008,27.038462,27.096153,26.548077,26.625,18.010065,43755000
7/22/2008,26.75,27.432692,26.538462,27.403847,18.536909,74620500
7/23/2008,27.673077,28.259615,27.451923,28.201923,19.076752,81509400
7/24/2008,28.596153,28.740385,27.576923,27.60577,18.673492,63606100
7/25/2008,27.836538,28.10577,27.259615,27.60577,18.673492,49914300
7/28/2008,27.596153,27.836538,26.586538,26.625,18.010065,51241200
7/29/2008,26.711538,27.307692,26.682692,27.307692,18.471861,47573200
7/30/2008,27.625,28.221153,27.461538,27.85577,18.842596,57649000
7/31/2008,27.596153,27.846153,27.201923,27.201923,18.400318,57003000
8/1/2008,27.336538,27.596153,27.01923,27.125,18.348284,38947500
8/4/2008,27.057692,27.336538,26.692308,27.086538,18.322268,38331800
8/5/2008,27.288462,28.125,27.288462,28.125,19.024715,54327700
8/6/2008,28.048077,28.057692,27.625,27.884615,18.86211,40472400
8/7/2008,27.663462,27.961538,27.39423,27.471153,18.582441,43204000
8/8/2008,27.48077,28.596153,27.471153,28.5,19.278383,63435900
8/11/2008,28.48077,29.221153,28.336538,28.798077,19.480015,51132600
8/12/2008,28.76923,29.01923,28.432692,28.596153,19.343422,39314100
8/13/2008,28.442308,28.51923,27.961538,28.182692,19.06374,40256800
8/14/2008,28,28.740385,27.89423,28.384615,19.200331,37321200
8/15/2008,28.51923,28.89423,28.384615,28.653847,19.382444,41799800
8/18/2008,28.817308,29.14423,28.028847,28.221153,19.089758,43740100
8/19/2008,28.076923,28.125,27.346153,27.60577,18.673492,43752300
8/20/2008,27.634615,27.817308,27.009615,27.548077,18.634464,42294200
8/21/2008,27.211538,27.711538,27.115385,27.64423,18.699509,39132600
8/22/2008,27.798077,28.115385,27.740385,28,18.940165,31045200
8/25/2008,27.923077,27.923077,27.096153,27.23077,18.419828,44798200
8/26/2008,27.39423,27.39423,26.903847,27.182692,18.38731,41903100
8/27/2008,27.182692,27.490385,26.98077,27.134615,18.354784,34782800
8/28/2008,27.259615,27.798077,27.211538,27.721153,18.751539,44393500
8/29/2008,27.673077,27.76923,27,27.01923,18.276733,48970500
9/2/2008,27.442308,28.028847,27.346153,27.432692,18.556421,61142800
9/3/2008,27.35577,27.586538,27.211538,27.471153,18.582441,38584200
9/4/2008,27.298077,27.39423,26.538462,26.634615,18.016573,62698400
9/5/2008,26.432692,26.85577,26.336538,26.807692,18.133644,52083200
9/8/2008,27.76923,28.048077,27.163462,27.971153,18.920652,87907600
9/9/2008,27.846153,28.153847,26.98077,27.038462,18.289751,75409400
9/10/2008,27.278847,27.336538,26.682692,27.009615,18.270237,58090200
9/11/2008,26.634615,27.240385,25.817308,27.076923,18.315763,85379800
9/12/2008,26.663462,26.673077,25.317308,25.721153,17.398672,160756100
9/15/2008,23.865385,25.048077,22.990385,23.653847,16.000273,179747900
9/16/2008,21.317308,24.451923,21.307692,24.096153,16.299469,190728800
9/17/2008,23.067308,23.442308,21.442308,22.490385,15.213273,237062400
9/18/2008,22.826923,24.548077,21.336538,23.836538,16.340429,216918100
9/19/2008,28,28.076923,24.538462,25.596153,17.54668,219327600
9/22/2008,26.326923,26.423077,24.663462,25.14423,17.236876,58217800
9/23/2008,24.384615,24.653847,23.711538,23.990385,16.44589,66667000
9/24/2008,24.115385,24.115385,22.89423,23.64423,16.208605,63164600
9/25/2008,22.75,25.23077,22.596153,24.692308,16.927076,109099000
9/26/2008,23.798077,24.817308,23.576923,24.278847,16.643637,49252100
9/29/2008,24.153847,24.653847,22.211538,22.211538,15.226457,79736500
9/30/2008,22.951923,25.048077,22.951923,24.51923,16.808422,79012400
10/1/2008,23.076923,24.759615,20.817308,23.557692,16.149273,189193300
10/2/2008,21.951923,22.009615,21.163462,21.298077,14.600259,540527500
10/3/2008,21.826923,22.115385,20.663462,20.740385,14.217952,223461300
10/6/2008,19.75,21.028847,18.932692,20.557692,14.092719,191941300
10/7/2008,21.423077,21.778847,19.413462,19.51923,13.380823,164337800
10/8/2008,19.25,21.14423,19.134615,19.85577,13.611527,144329300
10/9/2008,20.576923,20.788462,18.26923,18.278847,12.530518,163406500
10/10/2008,17.98077,20.673077,17.692308,20.673077,14.171807,286218600
10/13/2008,21.413462,21.471153,19.567308,20.192308,13.842229,148013400
10/14/2008,21.451923,21.528847,18.990385,20.048077,13.743355,159271100
10/15/2008,19.673077,19.865385,18.317308,18.509615,12.688713,119123400
10/16/2008,18.759615,19.192308,17.60577,19.125,13.110571,157125800
10/17/2008,18.60577,19.740385,18.26923,18.875,12.939194,129551200
10/20/2008,19.48077,19.586538,18.682692,19.365385,13.275361,98372900
10/21/2008,19.163462,20.221153,19.134615,19.567308,13.413783,106999600
10/22/2008,19.26923,19.423077,17.788462,18.23077,12.497559,122996800
10/23/2008,18.5,18.5,17.278847,18.076923,12.392094,159390900
10/24/2008,16.788462,17.528847,16.60577,17.14423,11.752715,134251000
10/27/2008,17.346153,18.125,16.846153,17.048077,11.686797,125561900
10/28/2008,17.663462,18.846153,17.048077,18.740385,12.846911,145160600
10/29/2008,18.788462,19.23077,17.98077,18.461538,12.655757,142653700
10/30/2008,19.028847,19.201923,18.201923,18.60577,12.754629,95334600
10/31/2008,18.528847,19.038462,18.384615,18.759615,12.860093,95610500
11/3/2008,19.01923,19.115385,18.461538,18.557692,12.72167,58665900
11/4/2008,19.067308,20.23077,18.990385,19.971153,13.690624,121533300
11/5/2008,19.89423,20.173077,19.038462,19.163462,13.136939,90553700
11/6/2008,18.990385,18.990385,17.307692,17.634615,12.088881,132451800
11/7/2008,17.903847,18.365385,17.576923,18.134615,12.431644,82133200
11/10/2008,18.596153,18.64423,17.403847,17.740385,12.161389,84165000
11/11/2008,17.567308,17.596153,16.692308,17.125,11.739531,108180000
11/12/2008,16.807692,16.875,15.432693,15.663462,10.737618,184214000
11/13/2008,15.778846,16.278847,14.019231,16.211538,11.113335,312920600
11/14/2008,15.730769,16.432692,15.336538,15.403846,10.559647,133428000
11/17/2008,15.336538,15.865385,14.807693,15.490385,10.61897,101360500
11/18/2008,15.413462,15.721154,14.682693,15.442307,10.586012,140522700
11/19/2008,15.259615,15.576923,13.894231,13.894231,9.524774,188801800
11/20/2008,13.557693,13.894231,12.096154,12.346154,8.463538,244529200
11/21/2008,13.038462,13.519231,12.307693,13.490385,9.247927,179369000
11/24/2008,14.067307,15.298077,13.711538,14.673077,10.058688,165582300
11/25/2008,15.326923,15.461538,14.509615,15.163462,10.394862,127174300
11/26/2008,14.846154,15.625,14.615385,15.567307,10.671702,86149300
11/28/2008,15.740385,16.528847,15.576923,16.509615,11.317674,61368400
12/1/2008,15.730769,15.75,14.826923,14.903846,10.216888,108735600
12/2/2008,15.519231,17.10577,15.163462,16.932692,11.607698,227851700
12/3/2008,16.413462,17.567308,16.211538,17.432692,11.950458,163494200
12/4/2008,17.14423,17.509615,16.461538,16.875,11.568151,116621600
12/5/2008,16.711538,17.596153,16.326923,17.163462,11.765898,111497000
12/8/2008,17.711538,18.557692,17.64423,18.153847,12.444821,136668300
12/9/2008,17.576923,17.942308,16.913462,17.096153,11.719753,115128000
12/10/2008,17.336538,17.740385,16.990385,17.307692,11.864771,80013600
12/11/2008,16.73077,16.932692,16.336538,16.39423,11.238576,83821200
12/12/2008,15.961538,16.625,15.769231,16.451923,11.278123,74956500
12/15/2008,16.298077,16.451923,16.01923,16.298077,11.17266,66278300
12/16/2008,16.471153,17.432692,16.35577,17.23077,11.812038,123554600
12/17/2008,16.942308,17.10577,16.461538,16.721153,11.462687,105026000
12/18/2008,16.865385,16.884615,15.163462,15.346154,10.520098,159779700
12/19/2008,15.538462,15.913462,15.384615,15.865385,10.876039,141765900
12/22/2008,15.923077,15.990385,15.144231,15.451923,10.592605,75444900
12/23/2008,15.644231,15.865385,15.557693,15.798077,10.829898,67753800
12/24/2008,15.480769,15.605769,15.307693,15.490385,10.823185,24326500
12/26/2008,15.432693,15.509615,15.173077,15.355769,10.729126,30860400
12/29/2008,15.336538,15.384615,14.759615,15.057693,10.520862,58139100
12/30/2008,15.192307,15.240385,14.951923,15.211538,10.628352,60746800
12/31/2008,15.211538,15.711538,15.163462,15.576923,10.88365,62710300
1/2/2009,15.875,16.413462,15.644231,16.413462,11.468141,59396500
1/5/2009,16.509615,16.576923,15.865385,15.990385,11.172538,75427800
1/6/2009,16.211538,16.326923,15.826923,16.211538,11.327059,74035000
1/7/2009,16.028847,16.057692,15.394231,15.490385,10.823185,73640000
1/8/2009,15.432693,15.576923,15.115385,15.519231,10.843338,64625000
1/9/2009,15.586538,15.759615,15.221154,15.384615,10.749281,55279400
1/12/2009,15.355769,15.576923,15.076923,15.221154,10.63507,67981100
1/13/2009,15.048077,15.086538,14.153846,14.365385,10.037142,134265400
1/14/2009,14.028846,14.076923,13.480769,13.567307,9.479521,104780600
1/15/2009,13.538462,13.596154,12.740385,13.240385,9.251102,146082900
1/16/2009,13.653846,13.788462,12.557693,13.423077,9.378748,134152600
1/20/2009,13.413462,13.548077,12.307693,12.432693,8.686765,123522600
1/21/2009,11.423077,12.721154,11.423077,12.528846,8.753944,153341400
1/22/2009,11.913462,13.038462,11.605769,12.961538,9.056269,157618900
1/23/2009,12.201923,12.682693,11.413462,11.567307,8.082115,339510800
1/26/2009,12,12.163462,11.701923,11.942307,8.344133,129227000
1/27/2009,12.240385,12.682693,12.163462,12.557693,8.774103,124052500
1/28/2009,12.798077,13.221154,12.663462,12.980769,9.069707,120032000
1/29/2009,12.817307,12.836538,12.201923,12.230769,8.545678,82561300
1/30/2009,12.230769,12.307693,11.548077,11.663462,8.1493,115844400
2/2/2009,11.567307,11.567307,11.067307,11.173077,7.806666,146145600
2/3/2009,11.423077,11.423077,10.884615,10.932693,7.638711,130987800
2/4/2009,11.115385,11.326923,10.759615,10.826923,7.564806,107234000
2/5/2009,10.663462,10.846154,10.25,10.432693,7.289359,202588100
2/6/2009,10.480769,11.009615,10.336538,10.673077,7.457312,227539100
2/9/2009,10.903846,12.403846,10.692307,12.153846,8.491936,242254800
2/10/2009,12.057693,12.153846,10.923077,11.173077,7.806666,204158200
2/11/2009,11.490385,11.586538,11.259615,11.480769,8.021649,91062500
2/12/2009,11.298077,11.298077,10.769231,11.230769,7.846974,137367200
2/13/2009,11.105769,11.288462,10.913462,11,7.68574,90058800
2/17/2009,10.769231,10.769231,10.298077,10.394231,7.262485,139131800
2/18/2009,10.644231,10.721154,10.269231,10.442307,7.296076,99089600
2/19/2009,10.519231,10.557693,9.567307,9.673077,6.957206,163246500
2/20/2009,9.336538,9.461538,8.634615,9.019231,6.486938,337892900
2/23/2009,9.211538,9.230769,8.442307,8.509615,6.120407,232970800
2/24/2009,8.605769,8.903846,8.105769,8.730769,6.279468,271951200
2/25/2009,8.740385,9.096154,8.375,8.663462,6.231058,199501900
2/26/2009,8.923077,9.375,8.663462,8.75,6.293299,161541000
2/27/2009,8.269231,8.846154,8.076923,8.182693,5.885273,333535400
3/2/2009,7.971154,7.980769,7.221154,7.307693,5.255942,307607400
3/3/2009,7.538462,7.586538,6.586538,6.740385,4.847915,431014600
3/4/2009,6.961538,6.971154,5.644231,6.432693,4.626613,783020500
3/5/2009,6.490385,6.894231,6.278846,6.403846,4.605865,463127700
3/6/2009,6.730769,6.971154,6.403846,6.788462,4.882493,332234200
3/9/2009,6.682693,7.528846,6.615385,7.125,5.124543,275647800
3/10/2009,7.701923,8.644231,7.644231,8.528846,6.134237,383453900
3/11/2009,8.875,9,7.990385,8.163462,5.87144,261382900
3/12/2009,8.394231,9.403846,8.105769,9.201923,6.618337,369202000
3/13/2009,9.519231,9.596154,8.942307,9.25,6.652915,224939000
3/16/2009,9.586538,9.961538,9.230769,9.288462,6.680578,235241000
3/17/2009,9.471154,9.663462,9.076923,9.615385,6.915713,156414900
3/18/2009,9.548077,10.278846,9.326923,9.923077,7.137018,207380600
3/19/2009,10.769231,10.913462,9.567307,9.740385,7.005616,299222600
3/20/2009,9.663462,9.682693,8.903846,9.173077,6.597591,262874300
3/23/2009,9.884615,10.048077,9.403846,10.028846,7.213091,221364400
3/24/2009,9.826923,10.490385,9.663462,10.009615,7.199258,204353600
3/25/2009,10.326923,10.663462,9.701923,10.086538,7.254582,217921600
3/26/2009,10.432693,10.576923,10.240385,10.480769,7.538125,166038400
3/27/2009,10.355769,10.605769,10.240385,10.365385,7.455139,108832400
3/30/2009,9.932693,10.740385,9.403846,9.548077,6.867305,160410400
3/31/2009,9.932693,10.057693,9.548077,9.721154,6.991786,138049900
4/1/2009,9.528846,9.865385,9.423077,9.778846,7.033278,118514700
4/2/2009,10.336538,10.576923,10.163462,10.326923,7.427474,152515800
4/3/2009,10.394231,10.567307,10.298077,10.519231,7.56579,128649500
4/6/2009,10.432693,10.798077,10.25,10.759615,7.738681,136843000
4/7/2009,10.480769,10.490385,10.163462,10.240385,7.365233,111803200
4/8/2009,10.317307,10.355769,10.009615,10.230769,7.35832,99686900
4/9/2009,10.807693,11.182693,10.663462,10.894231,7.835504,156471600
4/13/2009,11,11.942307,10.817307,11.663462,8.388762,198153400
4/14/2009,12.009615,12.019231,10.980769,11.067307,7.959984,190915200
4/15/2009,11.048077,11.490385,10.711538,11.375,8.181287,125013700
4/16/2009,11.596154,11.951923,11.259615,11.798077,8.48558,137814000
4/17/2009,11.923077,12.240385,11.298077,11.913462,8.568572,232411700
4/20/2009,11.538462,11.653846,10.817307,10.913462,7.849334,149322300
4/21/2009,10.567307,11.432693,10.432693,11.25,8.091384,128344700
4/22/2009,11.211538,12,11.076923,11.346154,8.160543,135410900
4/23/2009,11.692307,11.721154,11.125,11.423077,8.215866,98685600
4/24/2009,11.567307,11.875,11.490385,11.644231,8.374929,101331400
4/27/2009,11.663462,11.875,11.394231,11.625,8.361097,84994400
4/28/2009,11.490385,11.807693,11.326923,11.538462,8.298857,85837900
4/29/2009,11.701923,12.086538,11.644231,11.75,8.451005,105972400
4/30/2009,12.048077,12.317307,12.038462,12.163462,8.748377,118995900
5/1/2009,12.25,12.355769,12.019231,12.201923,8.77604,83228300
5/4/2009,12.461538,12.663462,12.317307,12.596154,9.059587,122104500
5/5/2009,12.740385,12.971154,12.5,12.596154,9.059587,109635000
5/6/2009,12.951923,13.269231,12.798077,13.144231,9.453782,134064700
5/7/2009,13.75,13.836538,13.240385,13.423077,9.654338,147822800
5/8/2009,13.826923,13.990385,13.596154,13.971154,10.048533,133147200
5/11/2009,13.826923,13.865385,13.557693,13.644231,9.813394,97230400
5/12/2009,13.692307,13.759615,12.75,13.153846,9.460698,122839000
5/13/2009,12.701923,12.740385,12.259615,12.413462,8.928185,110895700
5/14/2009,12.278846,12.673077,12.019231,12.538462,9.018092,93854200
5/15/2009,12.567307,12.75,12.211538,12.365385,8.893607,86713500
5/18/2009,12.605769,12.980769,12.576923,12.951923,9.315469,79923600
5/19/2009,13.115385,13.423077,12.971154,13.173077,9.474525,95788300
5/20/2009,13.490385,13.826923,13.211538,13.240385,9.522939,118089600
5/21/2009,12.990385,13.009615,12.548077,12.730769,9.156404,109649900
5/22/2009,12.846154,12.884615,12.519231,12.596154,9.059587,56190900
5/26/2009,12.519231,13.086538,12.355769,12.875,9.260139,99735300
5/27/2009,12.951923,12.980769,12.365385,12.490385,8.983513,111775800
5/28/2009,12.721154,12.769231,12.317307,12.682693,9.121823,85779300
5/29/2009,12.817307,13.009615,11.75,12.961538,9.322382,88283800
6/1/2009,13.288462,13.451923,12.990385,13.326923,9.585178,89854600
6/2/2009,13.173077,13.317307,13.028846,13.269231,9.543683,68760700
6/3/2009,13.125,13.173077,12.788462,12.980769,9.336215,71076700
6/4/2009,13.096154,13.221154,12.913462,13.221154,9.509109,60706500
6/5/2009,13.423077,13.442307,12.990385,13.019231,9.363875,78682300
6/8/2009,12.980769,13.163462,12.826923,13.038462,9.377705,60820400
6/9/2009,13.038462,13.163462,12.884615,13.048077,9.384623,56542000
6/10/2009,13.192307,13.240385,12.615385,12.884615,9.267058,85189900
6/11/2009,12.913462,13.221154,12.826923,12.942307,9.308547,74286800
6/12/2009,12.932693,13,12.778846,12.990385,9.343132,59736000
6/15/2009,12.846154,12.846154,12.509615,12.644231,9.094162,78522600
6/16/2009,12.673077,12.721154,12.230769,12.288462,8.838282,95048400
6/17/2009,12.221154,12.240385,11.673077,11.778846,8.471748,134868700
6/18/2009,11.721154,11.721154,11.019231,11.509615,8.346238,183171000
6/19/2009,11.663462,11.798077,11.471154,11.634615,8.436879,129460200
6/22/2009,11.403846,11.442307,11.057693,11.076923,8.032475,106534300
6/23/2009,11.086538,11.211538,10.817307,11.153846,8.088252,90454200
6/24/2009,11.317307,11.567307,11.173077,11.25,8.157977,85944300
6/25/2009,11.173077,11.471154,11.076923,11.403846,8.269536,78813300
6/26/2009,11.442307,11.538462,11.25,11.298077,8.192842,70836300
6/29/2009,11.365385,11.375,11.192307,11.307693,8.199816,54805100
6/30/2009,11.384615,11.480769,11.105769,11.269231,8.171923,91189900
7/1/2009,11.307693,11.442307,11.192307,11.326923,8.213759,66744700
7/2/2009,11.192307,11.326923,11.019231,11.019231,7.990633,74490500
7/6/2009,10.932693,11.076923,10.836538,11.038462,8.004581,68096000
7/7/2009,11.028846,11.096154,10.538462,10.586538,7.676866,103236000
7/8/2009,10.567307,10.634615,10.096154,10.298077,7.467689,145262600
7/9/2009,10.519231,10.567307,10.221154,10.442307,7.572277,84844000
7/10/2009,10.326923,10.432693,10.192307,10.365385,7.516496,72919700
7/13/2009,10.461538,11.057693,10.451923,11.019231,7.990633,105829500
7/14/2009,11.125,11.278846,11.019231,11.192307,8.11614,74450700
7/15/2009,11.461538,11.807693,11.403846,11.769231,8.534502,95934600
7/16/2009,11.605769,12.019231,11.442307,11.923077,8.646061,96150400
7/17/2009,11.451923,11.519231,11.105769,11.201923,8.123116,188146500
7/20/2009,11.259615,11.471154,11.134615,11.221154,8.137058,98192100
7/21/2009,11.326923,11.355769,10.884615,11.028846,7.997605,105256300
7/22/2009,10.923077,11.288462,10.817307,11.182693,8.109171,81281000
7/23/2009,11.201923,11.615385,11.125,11.490385,8.33229,106436200
7/24/2009,11.432693,11.586538,11.326923,11.567307,8.388074,62123100
7/27/2009,11.701923,11.903846,11.567307,11.846154,8.59028,80074200
7/28/2009,11.778846,12.211538,11.711538,12.038462,8.729734,109733400
7/29/2009,11.961538,11.961538,11.644231,11.788462,8.548445,83237700
7/30/2009,12.509615,12.855769,12.471154,12.605769,9.141118,175814900
7/31/2009,12.730769,12.932693,12.644231,12.884615,9.343328,113663800
8/3/2009,13.125,13.307693,12.932693,13.192307,9.566448,102991900
8/4/2009,13.134615,13.288462,12.875,13.288462,9.636175,118923400
8/5/2009,13.317307,13.557693,13.298077,13.451923,9.754706,103704200
8/6/2009,13.644231,13.875,13.480769,13.759615,9.977832,125028300
8/7/2009,13.971154,14.307693,13.836538,14.134615,10.249765,99596600
8/10/2009,14.057693,14.259615,13.836538,14.009615,10.159122,89141600
8/11/2009,13.884615,13.932693,13.336538,13.451923,9.754706,106832100
8/12/2009,13.269231,13.788462,13.153846,13.586538,9.852327,96045500
8/13/2009,13.826923,13.865385,13.403846,13.557693,9.831408,87133600
8/14/2009,13.567307,13.605769,13.240385,13.384615,9.705899,68300300
8/17/2009,12.836538,12.903846,12.653846,12.846154,9.315436,84532300
8/18/2009,13.009615,13.125,12.932693,13.067307,9.475805,62541900
8/19/2009,12.817307,13.096154,12.778846,13.009615,9.433966,62774200
8/20/2009,13.134615,13.346154,13.048077,13.278846,9.629199,66436000
8/21/2009,13.615385,13.730769,13.461538,13.663462,9.908108,94243000
8/24/2009,13.807693,13.942307,13.509615,13.653846,9.901134,89021900
8/25/2009,13.682693,13.884615,13.653846,13.75,9.970861,80204000
8/26/2009,13.692307,13.75,13.471154,13.567307,9.83838,69307100
8/27/2009,13.567307,13.701923,13.413462,13.644231,9.894161,66369600
8/28/2009,13.798077,13.817307,13.442307,13.538462,9.817461,76839700
8/31/2009,13.403846,13.442307,13.221154,13.365385,9.691957,69773600
9/1/2009,13.211538,13.346154,12.778846,12.826923,9.301489,107613400
9/2/2009,12.701923,12.807693,12.528846,12.692307,9.203875,73223400
9/3/2009,12.836538,12.961538,12.778846,12.932693,9.378188,56635900
9/4/2009,12.961538,13.365385,12.788462,13.336538,9.671037,80320500
9/8/2009,13.961538,14.125,13.807693,13.942307,10.110315,148672400
9/9/2009,14.211538,14.451923,14.048077,14.298077,10.368302,160217700
9/10/2009,14.346154,14.365385,13.961538,14.230769,10.319495,124675300
9/11/2009,14.298077,14.403846,14.067307,14.105769,10.228848,105267800
9/14/2009,13.990385,14.817307,13.846154,14.759615,10.702988,144855400
9/15/2009,14.894231,15.528846,14.884615,15.384615,11.156205,217566500
9/16/2009,15.759615,16.51923,15.701923,16.346153,11.85347,279726900
9/17/2009,16.317308,16.846153,15.721154,16.01923,11.685134,265269200
9/18/2009,16.23077,16.23077,15.798077,15.865385,11.572916,127945000
9/21/2009,15.798077,16.240385,15.615385,16.115385,11.755275,113671000
9/22/2009,16.403847,16.528847,16.259615,16.35577,11.930624,99746900
9/23/2009,16.509615,16.826923,16.298077,16.346153,11.923606,139680400
9/24/2009,16.403847,16.509615,15.711538,15.942307,11.629025,128158400
9/25/2009,15.721154,15.932693,15.442307,15.740385,11.481731,107885200
9/28/2009,15.836538,16.259615,15.807693,16.115385,11.755275,76738000
9/29/2009,16.259615,16.432692,16.028847,16.067308,11.720207,84009300
9/30/2009,16.182692,16.211538,15.682693,15.788462,11.516803,125594100
10/1/2009,15.682693,15.759615,15.336538,15.355769,11.201178,118033800
10/2/2009,14.855769,15.057693,14.567307,14.769231,10.773329,138415400
10/5/2009,14.990385,15.298077,14.913462,15.221154,11.102984,77063000
10/6/2009,15.519231,15.769231,15.384615,15.461538,11.278331,99525900
10/7/2009,15.413462,15.692307,15.298077,15.538462,11.334445,63347900
10/8/2009,15.826923,15.913462,15.576923,15.596154,11.376527,80464200
10/9/2009,15.576923,15.740385,15.480769,15.557693,11.348471,73223100
10/12/2009,15.730769,15.855769,15.644231,15.701923,11.453681,60972300
10/13/2009,15.692307,15.903846,15.461538,15.759615,11.495761,73468700
10/14/2009,16.125,16.221153,15.923077,16.192308,11.811386,96272200
10/15/2009,16.14423,16.192308,15.846154,16.14423,11.776314,96022000
10/16/2009,15.721154,15.778846,15.240385,15.461538,11.278331,189628100
10/19/2009,15.432693,15.509615,15.192307,15.230769,11.109994,103215500
10/20/2009,15.192307,15.211538,14.875,14.980769,10.927634,105131000
10/21/2009,14.913462,15.336538,14.903846,14.932693,10.89257,100550900
10/22/2009,14.903846,14.980769,14.528846,14.75,10.759304,130126200
10/23/2009,14.778846,14.807693,14.528846,14.615385,10.661109,91610100
10/26/2009,14.653846,14.855769,14.259615,14.432693,10.527843,100121700
10/27/2009,14.490385,14.557693,14.288462,14.355769,10.471733,90963800
10/28/2009,14.201923,14.25,13.798077,13.865385,10.114027,111563700
10/29/2009,13.980769,14.413462,13.903846,14.298077,10.429648,87000300
10/30/2009,14.355769,14.365385,13.605769,13.711538,10.001801,135040900
11/2/2009,13.75,14.028846,13.644231,13.913462,10.149094,105173100
11/3/2009,13.653846,13.913462,13.625,13.769231,10.043887,80164900
11/4/2009,13.884615,14.028846,13.605769,13.644231,9.952704,83515700
11/5/2009,13.730769,13.990385,13.663462,13.875,10.12104,73365800
11/6/2009,14.403846,14.894231,14.259615,14.740385,10.752293,171655500
11/9/2009,15.096154,15.307693,15,15.240385,11.117011,107025200
11/10/2009,15.336538,15.375,14.884615,15.173077,11.067916,76544100
11/11/2009,15.326923,15.355769,15.048077,15.221154,11.102984,74149200
11/12/2009,15.192307,15.326923,15.057693,15.144231,11.046872,68309200
11/13/2009,15.153846,15.192307,14.961538,15.057693,10.983746,68046900
11/16/2009,15.192307,15.567307,15.163462,15.384615,11.222216,102158500
11/17/2009,15.346154,15.461538,15.278846,15.403846,11.236247,54120000
11/18/2009,15.394231,15.519231,15.336538,15.471154,11.285344,49471500
11/19/2009,15.307693,15.346154,14.971154,15.153846,11.053885,72562100
11/20/2009,15.057693,15.115385,14.855769,14.990385,10.934652,66472600
11/23/2009,15.221154,15.423077,15.221154,15.403846,11.236247,76861700
11/24/2009,15.461538,15.576923,15.307693,15.5,11.306388,83933600
11/25/2009,15.615385,15.625,15.423077,15.557693,11.348471,50092200
11/27/2009,14.894231,15.461538,14.711538,15.326923,11.180135,63354300
11/30/2009,15.211538,15.442307,15.201923,15.403846,11.236247,72975200
12/1/2009,15.644231,15.721154,15.346154,15.548077,11.341458,101955600
12/2/2009,15.5,15.596154,15.346154,15.451923,11.271317,67937600
12/3/2009,15.5,15.682693,15.384615,15.384615,11.222216,77538000
12/4/2009,15.711538,15.855769,15.442307,15.576923,11.362497,91937700
12/7/2009,15.451923,15.615385,15.394231,15.461538,11.278331,66994000
12/8/2009,15.288462,15.317307,15.048077,15.115385,11.02583,82006200
12/9/2009,15.125,15.182693,14.923077,15.057693,10.983746,61044400
12/10/2009,15.201923,15.240385,14.951923,15.009615,10.948676,58013300
12/11/2009,15.115385,15.384615,15.086538,15.307693,11.166109,58706600
12/14/2009,15.365385,15.451923,15.307693,15.336538,11.187147,45611800
12/15/2009,15.221154,15.403846,15.048077,15.144231,11.046872,82410900
12/16/2009,15.192307,15.240385,15.057693,15.086538,11.004788,75446200
12/17/2009,14.990385,15.336538,14.951923,15.182693,11.074925,71004600
12/18/2009,15.298077,15.298077,14.990385,14.990385,10.934652,82370600
12/21/2009,15.086538,15.182693,14.942307,14.971154,10.920621,55258000
12/22/2009,14.971154,15.086538,14.836538,14.884615,10.857495,50093900
12/23/2009,14.865385,14.884615,14.721154,14.817307,10.878671,44034400
12/24/2009,14.788462,14.884615,14.769231,14.846154,10.899851,19323400
12/28/2009,14.788462,14.836538,14.673077,14.75,10.829261,47574500
12/29/2009,14.769231,14.932693,14.711538,14.846154,10.899851,50322700
12/30/2009,14.711538,14.778846,14.673077,14.759615,10.836313,46748100
12/31/2009,14.682693,14.75,14.548077,14.548077,10.681009,46312800
1/4/2010,14.634615,15.038462,14.567307,14.855769,10.906911,69763000
1/5/2010,14.865385,15.067307,14.855769,14.932693,10.963388,67132600
1/6/2010,14.932693,15.019231,14.846154,14.855769,10.906911,57683400
1/7/2010,14.884615,15.846154,14.836538,15.625,11.471671,192891100
1/8/2010,15.682693,16.048077,15.644231,15.961538,11.718755,119717100
1/11/2010,16.182692,16.23077,15.903846,16.115385,11.831703,79742400
1/12/2010,15.942307,16.192308,15.932693,16.125,11.838764,67207700
1/13/2010,16.115385,16.26923,15.932693,16.182692,11.881121,67956000
1/14/2010,16.14423,16.221153,16.038462,16.057692,11.789346,59655900
1/15/2010,16.038462,16.10577,15.721154,15.807693,11.605799,77072400
1/19/2010,15.721154,16.10577,15.711538,15.903846,11.676397,63125200
1/20/2010,15.865385,16.038462,15.701923,15.865385,11.648159,67075400
1/21/2010,15.836538,15.846154,15.336538,15.403846,11.309304,103117200
1/22/2010,15.913462,16.115385,15.471154,15.490385,11.372839,169184800
1/25/2010,15.826923,15.894231,15.596154,15.740385,11.556382,78166800
1/26/2010,15.701923,16.057692,15.634615,15.721154,11.542267,81137600
1/27/2010,15.663462,15.759615,15.413462,15.673077,11.506968,79924600
1/28/2010,15.798077,15.817307,15.394231,15.538462,11.408135,82301400
1/29/2010,15.596154,15.865385,15.451923,15.461538,11.351662,84404900
2/1/2010,15.576923,15.711538,15.480769,15.625,11.471671,59218100
2/2/2010,15.644231,16.298077,15.615385,16.201923,11.895241,120379300
2/3/2010,16.14423,16.375,15.980769,16.038462,11.775229,73609300
2/4/2010,15.846154,15.865385,15.394231,15.423077,11.32342,114503100
2/5/2010,15.423077,15.567307,14.663462,15.182693,11.146934,149243300
2/8/2010,15.221154,15.230769,14.875,15,11.012802,73306400
2/9/2010,15.153846,15.278846,14.836538,15,11.012802,101483500
2/10/2010,14.971154,15.259615,14.903846,15.086538,11.07634,71112100
2/11/2010,15.019231,15.182693,14.884615,15.163462,11.132814,69572500
2/12/2010,14.990385,15.144231,14.759615,14.951923,10.977507,79563200
2/16/2010,15.096154,15.5,15.076923,15.423077,11.32342,72222500
2/17/2010,15.567307,15.596154,15.442307,15.528846,11.401076,62976000
2/18/2010,15.480769,15.663462,15.461538,15.615385,11.464608,49226800
2/19/2010,15.519231,15.625,15.384615,15.548077,11.415195,67809600
2/22/2010,15.605769,15.711538,15.538462,15.625,11.471671,46787500
2/23/2010,15.567307,15.692307,15.25,15.336538,11.259883,65905900
2/24/2010,15.365385,15.519231,15.269231,15.5,11.379897,58916600
2/25/2010,15.153846,15.336538,15.105769,15.307693,11.30886,65899000
2/26/2010,15.384615,15.528846,15.336538,15.442307,11.408311,62986900
3/1/2010,15.480769,15.528846,15.221154,15.288462,11.294655,65310200
3/2/2010,15.307693,15.336538,15.221154,15.288462,11.294655,54691100
3/3/2010,15.365385,15.663462,15.336538,15.413462,11.386996,87170000
3/4/2010,15.451923,15.538462,15.355769,15.490385,11.443828,49017400
3/5/2010,15.567307,15.740385,15.528846,15.721154,11.614311,67791200
3/8/2010,15.740385,15.836538,15.615385,15.644231,11.557483,55823900
3/9/2010,15.673077,15.980769,15.625,15.855769,11.713761,87033000
3/10/2010,15.855769,15.971154,15.788462,15.875,11.727968,70557100
3/11/2010,15.855769,15.913462,15.692307,15.846154,11.706657,67501700
3/12/2010,15.951923,16.403847,15.865385,16.384615,12.104456,117390400
3/15/2010,16.365385,16.682692,16.288462,16.625,12.282044,122669100
3/16/2010,16.817308,17.461538,16.778847,17.375,12.836127,237713900
3/17/2010,17.615385,17.692308,17.278847,17.346153,12.814812,166919700
3/18/2010,17.39423,17.557692,17.221153,17.490385,12.921366,92056000
3/19/2010,17.375,17.634615,17.240385,17.375,12.836127,119388400
3/22/2010,17.173077,17.432692,17.115385,17.375,12.836127,67538300
3/23/2010,17.461538,17.740385,17.451923,17.625,13.020816,111883300
3/24/2010,17.653847,18.211538,17.567308,17.740385,13.106055,129210700
3/25/2010,17.990385,18.038462,17.557692,17.596153,12.999504,101575100
3/26/2010,17.615385,17.913462,17.48077,17.634615,13.027918,87755700
3/29/2010,17.807692,17.846153,17.548077,17.692308,13.070537,87273400
3/30/2010,17.759615,17.76923,17.548077,17.596153,12.999504,55295400
3/31/2010,17.509615,17.653847,17.432692,17.5,12.928469,61585100
4/1/2010,17.567308,17.692308,17.48077,17.625,13.020816,47297100
4/5/2010,17.711538,17.932692,17.625,17.817308,13.162886,58114500
4/6/2010,17.740385,17.932692,17.701923,17.884615,13.212614,56270700
4/7/2010,17.85577,18.028847,17.682692,17.788462,13.141575,62882700
4/8/2010,17.682692,17.932692,17.548077,17.846153,13.184198,63016600
4/9/2010,17.875,17.951923,17.692308,17.807692,13.155784,56797200
4/12/2010,17.846153,18.25,17.826923,17.990385,13.290751,74568500
4/13/2010,18.028847,18.39423,18,18.221153,13.461236,96288500
4/14/2010,18.471153,18.653847,18.278847,18.60577,13.745377,85237300
4/15/2010,18.701923,18.932692,18.625,18.75,13.851932,107246700
4/16/2010,18.692308,18.701923,17.932692,18.240385,13.475444,179269800
4/19/2010,17.923077,18.240385,17.923077,18.211538,13.454133,81282400
4/20/2010,18.307692,18.461538,18.25,18.26923,13.496752,59973100
4/21/2010,18.365385,18.442308,18.163462,18.298077,13.518063,60743200
4/22/2010,18.182692,18.278847,17.89423,18.221153,13.461236,75966300
4/23/2010,18.134615,18.365385,18.076923,18.336538,13.546476,60088600
4/26/2010,18.451923,18.625,18.365385,18.557692,13.70986,68341400
4/27/2010,18.5,18.740385,17.875,17.98077,13.283651,114014200
4/28/2010,17.951923,18.35577,17.932692,18.221153,13.461236,88406600
4/29/2010,18.307692,18.740385,18.298077,18.740385,13.844828,72869000
4/30/2010,18.711538,18.942308,18.067308,18.134615,13.397305,116618400
5/3/2010,18.240385,18.596153,18.23077,18.51923,13.681442,62564000
5/4/2010,18.326923,18.336538,17.64423,17.865385,13.198406,97888600
5/5/2010,17.51923,17.778847,17.240385,17.403847,12.857429,111279500
5/6/2010,17.307692,17.451923,14.567307,16.64423,12.296251,189407700
5/7/2010,16.836538,17.009615,15.884615,16.23077,11.990799,172084500
5/10/2010,17.346153,17.663462,17.192308,17.346153,12.814812,143698100
5/11/2010,17.163462,17.634615,17.134615,17.307692,12.786393,86843900
5/12/2010,17.39423,17.788462,17.375,17.73077,13.098953,70623800
5/13/2010,17.701923,17.721153,17.26923,17.35577,12.821918,66885100
5/14/2010,17.278847,17.346153,16.740385,16.961538,12.530669,87064300
5/17/2010,16.932692,17.038462,16.432692,16.884615,12.473841,81904600
5/18/2010,17.038462,17.182692,16.39423,16.567308,12.239427,82672200
5/19/2010,16.413462,16.711538,16.10577,16.596153,12.260733,140340700
5/20/2010,16.163462,16.182692,15.625,15.634615,11.550379,160613700
5/21/2010,15.096154,15.798077,15.048077,15.788462,11.664035,152230300
5/24/2010,15.692307,15.759615,15.355769,15.394231,11.372791,77094800
5/25/2010,14.903846,15.355769,14.663462,15.336538,11.330168,127122200
5/26/2010,15.721154,15.855769,15.355769,15.394231,11.372791,86610600
5/27/2010,15.788462,16.038462,15.519231,16.01923,11.834519,72923000
5/28/2010,16.01923,16.048077,15.538462,15.721154,11.614311,73198600
6/1/2010,15.615385,15.875,15.317307,15.365385,11.351481,76053100
6/2/2010,15.538462,15.759615,15.336538,15.721154,11.614311,65362800
6/3/2010,15.778846,15.846154,15.605769,15.817307,11.685349,53910400
6/4/2010,15.461538,15.461538,14.961538,15.105769,11.159685,118996900
6/7/2010,15.125,15.144231,14.778846,14.817307,10.946576,76144700
6/8/2010,14.865385,14.951923,14.471154,14.884615,10.9963,92951600
6/9/2010,14.980769,15.096154,14.634615,14.730769,10.882646,69527700
6/10/2010,14.990385,15.259615,14.923077,15.076923,11.138371,81760500
6/11/2010,14.932693,15.009615,14.778846,14.961538,11.053131,73685700
6/14/2010,15.163462,15.269231,14.759615,14.798077,10.932371,78763700
6/15/2010,14.923077,15.240385,14.769231,15.182693,11.21651,82251900
6/16/2010,15.105769,15.471154,15.019231,15.240385,11.259134,90113700
6/17/2010,15.259615,15.317307,15.048077,15.298077,11.373508,59322700
6/18/2010,15.384615,15.432693,15.25,15.336538,11.402104,61701900
6/21/2010,15.586538,15.817307,15.413462,15.480769,11.509335,74070300
6/22/2010,15.471154,15.548077,15.163462,15.182693,11.287725,67582000
6/23/2010,15.153846,15.278846,14.778846,14.798077,11.001778,101477000
6/24/2010,14.788462,14.855769,14.423077,14.5,10.780169,100150900
6/25/2010,14.538462,14.567307,14.25,14.336538,10.658644,139598700
6/28/2010,14.384615,14.625,14.336538,14.423077,10.722984,62863700
6/29/2010,14.182693,14.221154,13.721154,13.923077,10.351251,119501000
6/30/2010,13.913462,14.125,13.798077,13.865385,10.308362,84830900
7/1/2010,13.778846,13.875,13.336538,13.576923,10.093901,111360800
7/2/2010,13.615385,13.711538,13.221154,13.346154,9.922334,81686300
7/6/2010,13.567307,13.759615,13.278846,13.432693,9.986669,80240800
7/7/2010,13.451923,14.096154,13.423077,14.057693,10.451335,95379800
7/8/2010,14.298077,14.586538,14.009615,14.259615,10.601455,91964100
7/9/2010,14.375,14.413462,14.182693,14.375,10.687237,47937900
7/12/2010,14.326923,14.413462,14.211538,14.355769,10.672942,39926400
7/13/2010,14.634615,14.759615,14.576923,14.625,10.873101,60175200
7/14/2010,14.673077,14.711538,14.480769,14.615385,10.865953,47554200
7/15/2010,14.576923,14.692307,14.307693,14.663462,10.901698,82502100
7/16/2010,14.423077,14.480769,13.942307,13.990385,10.401291,130431600
7/19/2010,14.076923,14.173077,13.913462,14.057693,10.451335,51035900
7/20/2010,13.807693,14.432693,13.807693,14.365385,10.680092,69970500
7/21/2010,14.528846,14.615385,14.076923,14.269231,10.608604,67622700
7/22/2010,14.5,14.701923,14.394231,14.625,10.873101,66872700
7/23/2010,14.625,15.240385,14.451923,15.105769,11.230536,117244700
7/26/2010,15.298077,15.538462,15.096154,15.519231,11.537931,84188300
7/27/2010,15.673077,15.932693,15.480769,15.557693,11.566524,72739700
7/28/2010,15.480769,15.557693,15.336538,15.432693,11.473594,54578200
7/29/2010,15.528846,15.615385,15.326923,15.528846,11.545076,72575000
7/30/2010,15.307693,15.615385,15.298077,15.5,11.523631,62535600
8/2/2010,15.692307,15.836538,15.682693,15.778846,11.730943,70108400
8/3/2010,15.759615,15.884615,15.730769,15.769231,11.723792,57296600
8/4/2010,15.778846,15.875,15.740385,15.846154,11.780985,47968900
8/5/2010,15.721154,15.903846,15.644231,15.884615,11.809579,48460700
8/6/2010,15.692307,15.817307,15.471154,15.817307,11.759539,61312300
8/9/2010,15.788462,15.826923,15.673077,15.75,11.709499,41515500
8/10/2010,15.567307,15.711538,15.346154,15.625,11.616563,55365800
8/11/2010,15.365385,15.413462,14.942307,15.096154,11.223387,80250500
8/12/2010,14.826923,15.076923,14.75,14.903846,11.080416,60573000
8/13/2010,14.75,14.923077,14.75,14.788462,10.994628,43316800
8/16/2010,14.701923,14.894231,14.567307,14.865385,11.051822,58686700
8/17/2010,15.057693,15.134615,14.903846,14.980769,11.137605,63344500
8/18/2010,14.980769,15.134615,14.913462,15.096154,11.223387,43994900
8/19/2010,14.961538,15.038462,14.471154,14.663462,10.901698,85630200
8/20/2010,14.596154,14.596154,14.317307,14.451923,10.744428,68019000
8/23/2010,14.634615,14.682693,14.278846,14.317307,10.644345,57804200
8/24/2010,14.173077,14.182693,13.855769,14.009615,10.415589,93252700
8/25/2010,13.903846,14.115385,13.701923,14.009615,10.415589,79854400
8/26/2010,14.096154,14.240385,13.884615,13.942307,10.365549,60616700
8/27/2010,14.048077,14.192307,13.817307,14.144231,10.515671,48331900
8/30/2010,14.105769,14.153846,13.951923,13.961538,10.379845,38046600
8/31/2010,13.807693,14.019231,13.759615,13.923077,10.351251,61593600
9/1/2010,14.163462,14.519231,14.038462,14.432693,10.730132,81164400
9/2/2010,14.519231,14.615385,14.365385,14.567307,10.830214,56610900
9/3/2010,14.798077,14.961538,14.615385,14.798077,11.001778,66914700
9/7/2010,14.692307,14.903846,14.625,14.846154,11.037523,57580400
9/8/2010,14.798077,15.182693,14.730769,15.096154,11.223387,78072600
9/9/2010,15.298077,15.384615,15.211538,15.298077,11.373508,62926400
9/10/2010,15.346154,15.461538,15.201923,15.365385,11.42355,48503300
9/13/2010,15.567307,15.682693,15.432693,15.625,11.616563,58562900
9/14/2010,15.557693,15.653846,15.490385,15.538462,11.552223,50085900
9/15/2010,15.451923,15.836538,15.355769,15.711538,11.680902,71298200
9/16/2010,15.557693,15.682693,15.490385,15.605769,11.6881,48954800
9/17/2010,15.682693,15.788462,15.461538,15.663462,11.73131,75400600
9/20/2010,15.644231,15.961538,15.605769,15.913462,11.91855,47934900
9/21/2010,15.884615,16.057692,15.788462,15.884615,11.896945,56321700
9/22/2010,15.875,16.028847,15.769231,15.865385,11.882543,49337400
9/23/2010,15.644231,15.759615,15.432693,15.519231,11.623283,55306900
9/24/2010,15.701923,16.01923,15.673077,16.01923,11.997764,88431000
9/27/2010,16.009615,16.009615,15.769231,15.798077,11.832131,42190700
9/28/2010,15.798077,15.884615,15.519231,15.807693,11.839333,56031900
9/29/2010,15.711538,15.826923,15.615385,15.730769,11.78172,45888800
9/30/2010,15.826923,16.048077,15.528846,15.625,11.702502,61362600
10/1/2010,15.769231,15.894231,15.634615,15.730769,11.78172,50370700
10/4/2010,15.682693,15.740385,15.384615,15.480769,11.594481,47667900
10/5/2010,15.625,15.942307,15.567307,15.875,11.889745,65116300
10/6/2010,15.855769,16.346153,15.826923,16.25,12.170603,76960100
10/7/2010,16.346153,16.461538,16.201923,16.39423,12.278621,60942300
10/8/2010,16.471153,16.625,16.375,16.461538,12.329035,53610300
10/11/2010,16.576923,16.596153,16.26923,16.307692,12.213812,54366300
10/12/2010,16.317308,16.634615,16.288462,16.528847,12.379447,67364400
10/13/2010,16.634615,16.817308,16.51923,16.615385,12.444261,63239100
10/14/2010,16.721153,16.721153,16.317308,16.5,12.357843,60201400
10/15/2010,16.134615,16.14423,15.528846,15.673077,11.738507,213367300
10/18/2010,15.682693,15.711538,15.480769,15.625,11.702502,70188600
10/19/2010,15.480769,15.634615,15.365385,15.451923,11.572875,77129100
10/20/2010,15.567307,15.576923,15.269231,15.432693,11.558471,72440700
10/21/2010,15.471154,15.740385,15.403846,15.480769,11.594481,61791200
10/22/2010,15.490385,15.576923,15.394231,15.442307,11.565677,32571500
10/25/2010,15.634615,15.692307,15.442307,15.442307,11.565677,55745800
10/26/2010,15.442307,15.692307,15.413462,15.538462,11.637686,51368400
10/27/2010,15.442307,15.519231,15.375,15.490385,11.601683,52647900
10/28/2010,15.596154,15.673077,15.413462,15.461538,11.580076,46033900
10/29/2010,15.451923,15.509615,15.365385,15.403846,11.536868,39701300
11/1/2010,15.471154,15.557693,15.269231,15.336538,11.486458,54969600
11/2/2010,15.384615,15.451923,15.269231,15.326923,11.479257,52567200
11/3/2010,15.346154,15.480769,15.269231,15.442307,11.565677,68390800
11/4/2010,15.576923,15.951923,15.557693,15.875,11.889745,90689200
11/5/2010,15.884615,16.211538,15.875,16.086538,12.048175,72620400
11/8/2010,15.980769,16.192308,15.980769,16.067308,12.033775,49730800
11/9/2010,16.173077,16.173077,15.903846,15.980769,11.96896,51924800
11/10/2010,16,16.028847,15.740385,15.913462,11.91855,51685600
11/11/2010,15.807693,15.884615,15.596154,15.721154,11.77452,48482300
11/12/2010,15.625,15.759615,15.490385,15.625,11.702502,50251700
11/15/2010,15.605769,15.798077,15.557693,15.576923,11.666493,40753300
11/16/2010,15.519231,15.538462,15.153846,15.25,11.421643,76907000
11/17/2010,15.259615,15.307693,15.153846,15.201923,11.385633,37748300
11/18/2010,15.384615,15.576923,15.384615,15.423077,11.551269,52094100
11/19/2010,15.442307,15.605769,15.336538,15.596154,11.6809,51233000
11/22/2010,15.519231,15.519231,15.173077,15.413462,11.544067,68334900
11/23/2010,15.221154,15.278846,15.028846,15.153846,11.349629,58186900
11/24/2010,15.201923,15.365385,15.173077,15.326923,11.479257,44100200
11/26/2010,15.173077,15.269231,15.144231,15.192307,11.378435,18137700
11/29/2010,15.125,15.432693,15.076923,15.355769,11.50086,58768100
11/30/2010,15.144231,15.336538,15.115385,15.221154,11.400036,56040100
12/1/2010,15.413462,15.673077,15.413462,15.673077,11.738507,71703000
12/2/2010,15.663462,16.038462,15.653846,16.038462,12.012172,84019600
12/3/2010,15.855769,16.153847,15.826923,16.134615,12.084182,52269700
12/6/2010,16.057692,16.211538,15.990385,16.057692,12.026572,61127400
12/7/2010,16.26923,16.615385,16.23077,16.375,12.264222,100318200
12/8/2010,16.35577,16.471153,16.211538,16.384615,12.271421,49453200
12/9/2010,16.548077,16.567308,16.403847,16.471153,12.336241,40653200
12/10/2010,16.557692,17.192308,16.538462,17.038462,12.76113,130926300
12/13/2010,17.201923,17.211538,16.875,16.942308,12.689114,70590600
12/14/2010,16.98077,17.211538,16.903847,17.009615,12.739527,79421200
12/15/2010,16.961538,17.028847,16.701923,16.817308,12.595492,73579500
12/16/2010,16.85577,17.182692,16.798077,17.086538,12.797139,56071900
12/17/2010,17.048077,17.086538,16.89423,17.01923,12.746725,67860600
12/20/2010,17.086538,17.115385,16.971153,17.01923,12.746725,42170500
12/21/2010,17.096153,17.307692,17.057692,17.211538,12.890757,43510400
12/22/2010,17.14423,17.384615,17.134615,17.365385,13.108511,44696200
12/23/2010,17.307692,17.451923,17.288462,17.346153,13.093993,32197200
12/27/2010,17.23077,17.528847,17.23077,17.490385,13.202868,34650700
12/28/2010,17.509615,17.701923,17.461538,17.615385,13.297225,49632900
12/29/2010,17.663462,17.778847,17.557692,17.567308,13.260936,35952000
12/30/2010,17.576923,17.64423,17.461538,17.490385,13.202868,30050000
12/31/2010,17.451923,17.64423,17.432692,17.586538,13.275449,28157000
1/3/2011,17.778847,17.788462,17.51923,17.576923,13.268195,54941300
1/4/2011,17.634615,17.89423,17.423077,17.89423,13.507717,82180200
1/5/2011,17.807692,18,17.711538,17.923077,13.52949,53375200
1/6/2011,17.971153,18,17.711538,17.846153,13.471428,41225700
1/7/2011,17.865385,17.942308,17.5,17.721153,13.377069,59629900
1/10/2011,17.89423,18.028847,17.75,17.798077,13.435134,65516300
1/11/2011,17.990385,18.086538,17.865385,17.913462,13.522233,48457000
1/12/2011,17.85577,18.009615,17.76923,17.951923,13.551265,63661800
1/13/2011,18.009615,18.076923,17.846153,17.884615,13.500461,46595000
1/14/2011,17.89423,18.115385,17.836538,18.096153,13.660138,43925100
1/18/2011,18.25,18.259615,17.846153,17.884615,13.500461,73326100
1/19/2011,17.89423,17.923077,17.490385,17.625,13.304484,85477700
1/20/2011,17.75,17.875,17.471153,17.721153,13.377069,70442100
1/21/2011,18.567308,19.201923,18.509615,18.98077,14.327909,238243400
1/24/2011,19.163462,19.346153,18.98077,19.26923,14.545652,102489100
1/25/2011,19.211538,19.5,19.038462,19.211538,14.502109,105026500
1/26/2011,19.403847,19.423077,19.153847,19.153847,14.458555,70463700
1/27/2011,19.192308,19.548077,19.134615,19.5,14.719853,70554200
1/28/2011,19.60577,19.942308,19.346153,19.423077,14.661791,106277200
1/31/2011,19.35577,19.509615,19.326923,19.365385,14.618235,53792300
2/1/2011,19.596153,20.096153,19.51923,20,15.097286,71036400
2/2/2011,20.038462,20.153847,19.85577,19.913462,15.031965,43967300
2/3/2011,19.85577,19.971153,19.634615,19.951923,15.060999,42762400
2/4/2011,19.990385,20,19.615385,19.76923,14.923085,44832400
2/7/2011,19.971153,20.192308,19.932692,20.067308,15.148094,47202300
2/8/2011,20.153847,20.490385,20.10577,20.461538,15.445687,57137900
2/9/2011,20.48077,20.60577,20.25,20.490385,15.467463,63498800
2/10/2011,20.35577,20.490385,20.134615,20.451923,15.438429,52224000
2/11/2011,20.23077,20.615385,20.221153,20.509615,15.481977,42281600
2/14/2011,20.682692,20.817308,20.625,20.673077,15.605371,45139300
2/15/2011,20.625,20.663462,20.423077,20.634615,15.576337,41203700
2/16/2011,20.596153,20.663462,20.432692,20.615385,15.561819,40569800
2/17/2011,20.461538,20.75,20.442308,20.692308,15.619888,38124200
2/18/2011,20.711538,20.76923,20.48077,20.615385,15.561819,47303500
2/22/2011,20.076923,20.39423,19.865385,20.01923,15.111803,75421100
2/23/2011,19.73077,19.89423,19.307692,19.586538,14.785178,88337900
2/24/2011,19.346153,19.85577,19.326923,19.788462,15.040981,67943400
2/25/2011,19.913462,20.076923,19.711538,20.01923,15.216388,47514600
2/28/2011,20.14423,20.259615,20.01923,20.115385,15.289473,44358800
3/1/2011,20.307692,20.35577,19.461538,19.471153,14.799798,64472800
3/2/2011,19.403847,19.846153,19.384615,19.538462,14.850961,51069200
3/3/2011,20.076923,20.125,19.903847,19.951923,15.165232,48066000
3/4/2011,20.048077,20.057692,19.413462,19.586538,14.887502,63590100
3/7/2011,19.615385,19.798077,19.240385,19.596153,14.894812,69031800
3/8/2011,19.64423,19.990385,19.48077,19.836538,15.077523,52355200
3/9/2011,19.788462,19.913462,19.51923,19.836538,15.077523,51708500
3/10/2011,19.48077,19.740385,19.259615,19.326923,14.690168,83993100
3/11/2011,19.182692,19.692308,19.173077,19.576923,14.880189,58382500
3/14/2011,19.192308,19.317308,18.701923,19.153847,14.558616,94821300
3/15/2011,18.115385,19,17.884615,18.85577,14.332055,138859800
3/16/2011,18.634615,18.759615,17.990385,18.221153,13.849689,137330600
3/17/2011,18.528847,18.875,18.326923,18.48077,14.047017,86892600
3/18/2011,18.884615,18.990385,18.48077,18.509615,14.068946,83164700
3/21/2011,18.923077,19.038462,18.798077,18.961538,14.412448,55128700
3/22/2011,19.009615,19.009615,18.721153,18.740385,14.244349,48356900
3/23/2011,18.701923,18.807692,18.509615,18.778847,14.273585,46055200
3/24/2011,18.923077,19.038462,18.73077,19.01923,14.456298,45544400
3/25/2011,19.086538,19.163462,18.932692,18.990385,14.434374,41674300
3/28/2011,19.048077,19.115385,18.903847,18.990385,14.434374,36864100
3/29/2011,18.903847,19.14423,18.778847,19.096153,14.514763,37480200
3/30/2011,19.211538,19.5,19.163462,19.336538,14.697485,48829900
3/31/2011,19.307692,19.375,19.192308,19.278847,14.653629,42577800
4/1/2011,19.365385,19.711538,19.346153,19.557692,14.865578,50336000
4/4/2011,19.932692,19.951923,19.653847,19.740385,15.00444,47234900
4/5/2011,19.692308,19.836538,19.51923,19.548077,14.858267,43229400
4/6/2011,19.778847,19.826923,19.586538,19.759615,15.019053,52916500
4/7/2011,19.701923,19.711538,19.413462,19.567308,14.872884,54229200
4/8/2011,19.701923,19.73077,19.298077,19.413462,14.755951,50450800
4/11/2011,19.461538,19.586538,19.307692,19.403847,14.74864,30462800
4/12/2011,19.25,19.384615,19.038462,19.240385,14.624396,50701300
4/13/2011,19.278847,19.336538,19.10577,19.173077,14.573234,41650900
4/14/2011,19.086538,19.307692,18.846153,19.23077,14.617088,45748500
4/15/2011,19.278847,19.51923,19.221153,19.26923,14.646319,52144200
4/18/2011,19.009615,19.23077,18.759615,19.211538,14.602472,66139900
4/19/2011,19.221153,19.557692,19.163462,19.490385,14.814422,66035900
4/20/2011,19.73077,19.75,19.5,19.615385,14.909427,57810800
4/21/2011,19.98077,20,18.971153,19.182692,14.580543,126557700
4/25/2011,19.365385,19.375,19.125,19.125,14.536693,57982100
4/26/2011,19.26923,19.548077,19.23077,19.326923,14.690168,54608500
4/27/2011,19.413462,20.048077,19.375,19.85577,15.092141,91861100
4/28/2011,19.89423,19.971153,19.682692,19.807692,15.055598,43794900
4/29/2011,19.923077,19.942308,19.615385,19.663462,14.945972,43147400
5/2/2011,19.903847,19.913462,19.64423,19.692308,14.967896,37567500
5/3/2011,19.576923,19.85577,19.567308,19.846153,15.084837,41670400
5/4/2011,19.76923,19.865385,19.375,19.490385,14.814422,60206300
5/5/2011,19.451923,19.51923,19.048077,19.134615,14.543999,59564400
5/6/2011,19.413462,19.471153,19.182692,19.240385,14.624396,45393900
5/9/2011,19.201923,19.336538,19.134615,19.298077,14.66825,39721300
5/10/2011,19.365385,19.634615,19.346153,19.51923,14.836344,39708000
5/11/2011,19.432692,19.625,19.23077,19.317308,14.682865,40028500
5/12/2011,19.23077,19.403847,19.134615,19.365385,14.719401,39862500
5/13/2011,19.346153,19.365385,19,19.125,14.536693,43888000
5/16/2011,19.086538,19.221153,18.923077,19,14.441683,47628500
5/17/2011,18.865385,18.971153,18.711538,18.836538,14.317435,49429900
5/18/2011,18.836538,19.10577,18.663462,19,14.441683,47965900
5/19/2011,19.10577,19.278847,19.076923,19.192308,14.587859,44527900
5/20/2011,19.163462,19.173077,18.826923,18.865385,14.339361,47351800
5/23/2011,18.576923,18.73077,18.39423,18.64423,14.171262,40581400
5/24/2011,18.682692,18.76923,18.317308,18.365385,13.959323,47532700
5/25/2011,18.26923,18.615385,18.240385,18.48077,14.047017,44749300
5/26/2011,18.39423,18.740385,18.39423,18.673077,14.193191,43271900
5/27/2011,18.740385,18.826923,18.673077,18.692308,14.207811,31432500
5/31/2011,18.923077,18.961538,18.73077,18.884615,14.353986,55302000
6/1/2011,18.721153,18.846153,18.365385,18.39423,13.981243,67612400
6/2/2011,18.423077,18.538462,18.211538,18.35577,13.95201,41869300
6/3/2011,18.10577,18.259615,18.028847,18.096153,13.754676,51069800
6/6/2011,17.990385,18.076923,17.682692,17.75,13.49157,62889100
6/7/2011,17.826923,17.98077,17.759615,17.76923,13.506186,55009300
6/8/2011,17.778847,17.951923,17.692308,17.798077,13.528114,54301700
6/9/2011,17.836538,18.038462,17.778847,17.865385,13.579276,40965100
6/10/2011,17.798077,17.807692,17.442308,17.615385,13.38925,58071800
6/13/2011,17.60577,17.807692,17.51923,17.682692,13.440412,44149600
6/14/2011,17.817308,18.028847,17.788462,17.884615,13.593892,51333200
6/15/2011,17.759615,17.951923,17.615385,17.682692,13.440412,60802000
6/16/2011,17.509615,17.89423,17.5,17.73077,13.587784,57287100
6/17/2011,17.913462,17.971153,17.634615,17.778847,13.624629,58706000
6/20/2011,17.634615,17.846153,17.596153,17.76923,13.617256,40453100
6/21/2011,17.884615,18.211538,17.846153,18.086538,13.860425,61140800
6/22/2011,17.971153,18.086538,17.846153,17.846153,13.67621,50000400
6/23/2011,17.634615,17.682692,17.317308,17.673077,13.543573,72128600
6/24/2011,17.711538,17.721153,17.278847,17.278847,13.241457,84057200
6/27/2011,17.317308,17.711538,17.307692,17.576923,13.469886,48302500
6/28/2011,17.625,17.73077,17.461538,17.73077,13.587784,40246300
6/29/2011,17.826923,17.89423,17.692308,17.846153,13.67621,40339600
6/30/2011,17.875,18.173077,17.846153,18.134615,13.897267,46840900
7/1/2011,18.134615,18.51923,18.028847,18.461538,14.147799,58103200
7/5/2011,18.48077,18.509615,18.182692,18.307692,14.029901,43579900
7/6/2011,18.240385,18.365385,18.23077,18.317308,14.037273,32845300
7/7/2011,18.490385,18.701923,18.403847,18.557692,14.221483,46768900
7/8/2011,18.346153,18.365385,18.125,18.259615,13.993057,56838200
7/11/2011,18,18.057692,17.788462,17.913462,13.727787,48412900
7/12/2011,17.721153,17.942308,17.673077,17.673077,13.543573,49040200
7/13/2011,17.817308,18.10577,17.788462,17.798077,13.639364,59431700
7/14/2011,17.932692,18.076923,17.759615,17.817308,13.6541,45495300
7/15/2011,17.836538,17.961538,17.586538,17.701923,13.565675,52562300
7/18/2011,17.625,17.682692,17.461538,17.586538,13.477251,41138700
7/19/2011,17.692308,17.923077,17.64423,17.865385,13.690947,47504800
7/20/2011,18.028847,18.182692,17.884615,18.067308,13.845685,50497300
7/21/2011,18.25,18.538462,18.134615,18.423077,14.118323,69827300
7/22/2011,18.682692,18.778847,18.221153,18.307692,14.029901,85441600
7/25/2011,18.240385,18.403847,18.125,18.23077,13.970953,45570600
7/26/2011,18.26923,18.307692,17.788462,17.846153,13.67621,71087300
7/27/2011,17.759615,17.798077,17.35577,17.413462,13.34462,81267900
7/28/2011,17.442308,17.75,17.39423,17.413462,13.34462,50627200
7/29/2011,17.298077,17.413462,17.096153,17.221153,13.197244,72962600
8/1/2011,17.682692,17.711538,17,17.278847,13.241457,71864600
8/2/2011,17.057692,17.192308,16.5,16.548077,12.681439,100744600
8/3/2011,16.586538,16.826923,16.403847,16.798077,12.873025,89620800
8/4/2011,16.528847,16.60577,15.788462,15.836538,12.136158,133241100
8/5/2011,16.01923,16.298077,15.480769,15.875,12.165635,129268100
8/8/2011,15.067307,15.509615,14.711538,14.836538,11.369821,180579100
8/9/2011,14.990385,15.346154,14.25,15.346154,11.760359,206388900
8/10/2011,15.240385,15.278846,14.432693,14.509615,11.119288,140193200
8/11/2011,14.567307,15.307693,14.423077,15.076923,11.554036,137085600
8/12/2011,15.423077,15.5,15.182693,15.269231,11.701411,77794300
8/15/2011,15.548077,15.778846,15.461538,15.759615,12.077212,67894200
8/16/2011,15.615385,15.644231,15.336538,15.528846,11.900364,61702300
8/17/2011,15.673077,15.903846,15.461538,15.605769,11.959311,52824300
8/18/2011,15.134615,15.173077,14.615385,14.75,11.303501,123129700
8/19/2011,14.519231,15.009615,14.451923,14.509615,11.119288,82888900
8/22/2011,14.951923,14.951923,14.471154,14.528846,11.134023,72207900
8/23/2011,14.586538,14.942307,14.528846,14.942307,11.450876,72923200
8/24/2011,14.884615,15.144231,14.826923,15.115385,11.58351,68016300
8/25/2011,15.326923,15.432693,14.75,14.855769,11.384558,70538000
8/26/2011,14.807693,15.076923,14.519231,14.942307,11.450876,64859300
8/29/2011,15.182693,15.442307,15.144231,15.423077,11.819307,49671100
8/30/2011,15.336538,15.615385,15.144231,15.5,11.878256,50499300
8/31/2011,15.615385,15.855769,15.538462,15.682693,12.018259,65386200
9/1/2011,15.682693,15.817307,15.528846,15.576923,11.937202,63665300
9/2/2011,15.240385,15.307693,14.951923,15.153846,11.612986,64213600
9/6/2011,14.663462,14.701923,14.423077,14.663462,11.237187,101365200
9/7/2011,14.903846,15.240385,14.846154,15.192307,11.642461,62648900
9/8/2011,15.086538,15.221154,14.894231,14.990385,11.487721,122637600
9/9/2011,14.788462,14.865385,14.451923,14.509615,11.119288,150218600
9/12/2011,14.432693,14.701923,14.153846,14.432693,11.060338,176589000
9/13/2011,14.442307,14.865385,14.288462,14.817307,11.355083,86632700
9/14/2011,14.884615,15.423077,14.615385,15.182693,11.635093,94994200
9/15/2011,15.288462,15.480769,15.230769,15.461538,11.96242,70019400
9/16/2011,15.596154,15.769231,15.451923,15.701923,12.148408,92773200
9/19/2011,15.365385,15.644231,15.259615,15.557693,12.036815,56319700
9/20/2011,15.625,15.817307,15.423077,15.423077,11.932662,58484900
9/21/2011,15.355769,15.451923,14.769231,14.788462,11.441669,77335200
9/22/2011,14.384615,14.634615,14.25,14.461538,11.188732,118246300
9/23/2011,14.326923,14.663462,14.288462,14.625,11.3152,68134000
9/26/2011,14.807693,15.019231,14.490385,14.971154,11.583014,97656700
9/27/2011,15.201923,15.451923,15.067307,15.153846,11.724364,83607200
9/28/2011,15.144231,15.384615,14.826923,14.855769,11.493744,59699200
9/29/2011,15.211538,15.336538,14.903846,15.25,11.798756,63121000
9/30/2011,15.048077,15.125,14.605769,14.634615,11.322639,78810700
10/3/2011,14.519231,14.798077,14.115385,14.125,10.928356,96409600
10/4/2011,13.932693,14.336538,13.480769,14.288462,11.054824,116480000
10/5/2011,14.365385,14.740385,14.182693,14.682693,11.359834,82718200
10/6/2011,14.682693,14.942307,14.384615,14.932693,11.553259,67540900
10/7/2011,15.096154,15.134615,14.653846,14.903846,11.53094,68191800
10/10/2011,15.182693,15.519231,15.153846,15.519231,12.007055,58465000
10/11/2011,15.365385,15.596154,15.346154,15.519231,12.007055,47839400
10/12/2011,15.625,15.942307,15.625,15.769231,12.20048,64225300
10/13/2011,15.605769,15.682693,15.403846,15.596154,12.066573,47981500
10/14/2011,15.788462,16.009615,15.769231,15.961538,12.349266,46939500
10/17/2011,15.855769,15.961538,15.567307,15.605769,12.074012,48743100
10/18/2011,15.625,16.326923,15.615385,16.067308,12.431099,68071500
10/19/2011,16.067308,16.221153,15.778846,15.884615,12.289752,53975100
10/20/2011,15.932693,16.153847,15.701923,15.990385,12.371582,57295000
10/21/2011,15.740385,15.894231,15.509615,15.682693,12.133525,118283700
10/24/2011,15.740385,16.048077,15.692307,15.817307,12.237677,69725900
10/25/2011,15.826923,15.855769,15.432693,15.596154,12.066573,85655200
10/26/2011,15.778846,15.875,15.596154,15.721154,12.163284,69264600
10/27/2011,16.307692,16.826923,16.163462,16.701923,12.922092,114899200
10/28/2011,16.528847,16.673077,16.451923,16.586538,12.832822,60082500
10/31/2011,16.326923,16.35577,16.057692,16.067308,12.431099,51909500
11/1/2011,15.509615,15.721154,15.355769,15.403846,11.917785,93345500
11/2/2011,15.740385,15.884615,15.538462,15.625,12.088888,50079300
11/3/2011,15.884615,16.048077,15.730769,16.028847,12.401341,57072800
11/4/2011,15.913462,15.923077,15.605769,15.759615,12.193044,43345600
11/7/2011,15.740385,15.798077,15.490385,15.759615,12.193044,42863900
11/8/2011,15.807693,15.855769,15.634615,15.846154,12.259995,56054400
11/9/2011,15.528846,15.567307,15.144231,15.240385,11.791316,81777300
11/10/2011,15.461538,15.567307,15.355769,15.442307,11.947545,61645000
11/11/2011,15.615385,15.836538,15.605769,15.673077,12.126084,52227300
11/14/2011,15.596154,15.653846,15.403846,15.480769,11.9773,41757400
11/15/2011,15.413462,15.692307,15.413462,15.576923,12.051688,41367400
11/16/2011,15.451923,15.625,15.307693,15.336538,11.86571,55058000
11/17/2011,15.365385,15.432693,14.903846,15.038462,11.635094,70171800
11/18/2011,15.163462,15.240385,15.019231,15.048077,11.642529,48712200
11/21/2011,14.884615,14.894231,14.615385,14.653846,11.33752,69961100
11/22/2011,14.701923,14.701923,14.403846,14.413462,11.151537,77942400
11/23/2011,14.336538,14.375,14.153846,14.163462,10.958117,69607500
11/25/2011,14.192307,14.442307,14.134615,14.134615,10.93579,24090200
11/28/2011,14.644231,14.663462,14.115385,14.230769,11.010187,80734700
11/29/2011,14.336538,14.567307,14.25,14.346154,11.099461,83681100
11/30/2011,14.721154,15.298077,14.673077,15.298077,11.835954,102564500
12/1/2011,15.278846,15.384615,15.125,15.298077,11.835954,60530900
12/2/2011,15.423077,15.673077,15.423077,15.471154,11.969862,71173700
12/5/2011,15.721154,15.865385,15.557693,15.701923,12.148408,64048400
12/6/2011,15.865385,16.26923,15.836538,16.076923,12.43854,86337900
12/7/2011,16.038462,16.182692,15.894231,16.096153,12.453414,67928400
12/8/2011,15.942307,16.009615,15.625,15.682693,12.133525,82914100
12/9/2011,15.75,16.326923,15.730769,16.192308,12.527812,89167500
12/12/2011,16.067308,16.211538,15.692307,15.826923,12.245114,186581700
12/13/2011,15.923077,16.076923,15.673077,15.788462,12.215357,76821000
12/14/2011,15.711538,16.125,15.673077,15.971154,12.356704,92651700
12/15/2011,16.173077,16.221153,15.951923,16.14423,12.49061,63886500
12/16/2011,16.288462,16.432692,16.259615,16.35577,12.65428,100347500
12/19/2011,16.317308,16.442308,16.14423,16.211538,12.542688,68955000
12/20/2011,16.39423,16.721153,16.384615,16.615385,12.855136,63930100
12/21/2011,16.653847,17.086538,16.490385,17.009615,13.160153,83493900
12/22/2011,17.01923,17.442308,16.971153,17.35577,13.558259,99457900
12/23/2011,17.326923,17.576923,17.259615,17.528847,13.693466,48973800
12/27/2011,17.48077,17.5,17.317308,17.317308,13.528214,43947800
12/28/2011,17.307692,17.326923,17.038462,17.14423,13.393009,40843500
12/29/2011,17.125,17.423077,17.10577,17.375,13.573285,44997600
12/30/2011,17.336538,17.384615,17.192308,17.221153,13.453097,32664100
1/3/2012,17.528847,17.788462,17.528847,17.653847,13.791119,61054800
1/4/2012,17.60577,17.884615,17.576923,17.846153,13.941348,44464800
1/5/2012,17.75,17.884615,17.586538,17.836538,13.933839,47651900
1/6/2012,18.009615,18.067308,17.846153,17.932692,14.00895,53112100
1/9/2012,18.01923,18.153847,17.846153,18.134615,14.166694,48866800
1/10/2012,18.278847,18.317308,17.903847,18,14.061534,61718100
1/11/2012,17.836538,18.221153,17.788462,18.153847,14.181716,49783000
1/12/2012,18.23077,18.26923,18.038462,18.201923,14.219273,40516100
1/13/2012,18.057692,18.115385,17.884615,18.115385,14.151663,43718700
1/17/2012,18.259615,18.365385,17.961538,18.01923,14.07655,51175000
1/18/2012,17.865385,18.317308,17.846153,18.288462,14.286872,55029100
1/19/2012,18.298077,18.451923,18.201923,18.413462,14.384525,56063900
1/20/2012,18.086538,18.461538,17.961538,18.413462,14.384525,96129500
1/23/2012,18.35577,18.5,18.173077,18.211538,14.226784,52607900
1/24/2012,18.115385,18.134615,18.028847,18.115385,14.151663,41326100
1/25/2012,18.10577,18.423077,18.067308,18.39423,14.369503,53300200
1/26/2012,18.51923,18.528847,18.25,18.336538,14.324428,44193200
1/27/2012,18.26923,18.39423,18.192308,18.298077,14.294387,33916200
1/30/2012,18.10577,18.201923,17.98077,18.173077,14.19674,39240300
1/31/2012,18.25,18.278847,17.971153,17.990385,14.054018,48090200
2/1/2012,18.211538,18.326923,18.028847,18.048077,14.099086,54097500
2/2/2012,18.125,18.201923,17.98077,18.028847,14.084063,39325500
2/3/2012,18.26923,18.365385,18.192308,18.288462,14.286872,46672900
2/6/2012,18.259615,18.413462,18.221153,18.317308,14.309414,44445000
2/7/2012,18.288462,18.461538,18.182692,18.442308,14.407062,37482500
2/8/2012,18.451923,18.567308,18.346153,18.5,14.452129,35028000
2/9/2012,18.567308,18.60577,18.375,18.39423,14.369503,45950800
2/10/2012,18.259615,18.278847,18.048077,18.153847,14.181716,113926500
2/13/2012,18.298077,18.346153,18.173077,18.336538,14.324428,108471000
2/14/2012,18.201923,18.35577,18.076923,18.211538,14.226784,40798500
2/15/2012,18.278847,18.288462,17.98077,18.038462,14.091578,43096300
2/16/2012,18.134615,18.298077,18.076923,18.278847,14.279367,42131100
2/17/2012,18.442308,18.576923,18.375,18.538462,14.482174,60399800
2/21/2012,18.673077,18.75,18.576923,18.663462,14.579825,43601100
2/22/2012,18.682692,18.721153,18.442308,18.64423,14.564796,42513900
2/23/2012,18.336538,18.625,18.26923,18.567308,14.632998,47453500
2/24/2012,18.615385,18.625,18.403847,18.5,14.579956,24881700
2/27/2012,18.288462,18.423077,18.25,18.336538,14.451126,39022700
2/28/2012,18.384615,18.451923,18.259615,18.423077,14.519329,36423600
2/29/2012,18.442308,18.509615,18.278847,18.317308,14.435976,46444400
3/1/2012,18.413462,18.451923,18.298077,18.384615,14.489017,38827700
3/2/2012,18.403847,18.403847,18.173077,18.240385,14.375354,37679700
3/5/2012,18.221153,18.25,18.009615,18.125,14.284416,36995500
3/6/2012,17.884615,17.89423,17.615385,17.711538,13.958562,58498900
3/7/2012,17.865385,18.125,17.836538,18.048077,14.223789,56629200
3/8/2012,18.25,18.35577,18.192308,18.298077,14.420819,37424200
3/9/2012,18.288462,18.442308,18.192308,18.307692,14.428392,38978900
3/12/2012,18.35577,18.451923,18.307692,18.39423,14.4966,36763300
3/13/2012,18.461538,18.903847,18.35577,18.836538,14.845181,66482200
3/14/2012,18.875,19.125,18.826923,19.028847,14.996742,74206700
3/15/2012,19.10577,19.423077,19.096153,19.384615,15.277126,79381300
3/16/2012,19.48077,19.51923,19.240385,19.423077,15.307437,82406800
3/19/2012,19.307692,19.576923,19.288462,19.432692,15.315018,44436200
3/20/2012,19.25,19.432692,19.211538,19.298077,15.208929,49437000
3/21/2012,19.384615,19.538462,19.26923,19.298077,15.208929,53145600
3/22/2012,19.182692,19.192308,18.932692,19.086538,15.042208,52789200
3/23/2012,19.028847,19.14423,18.942308,19.01923,14.989164,35580700
3/26/2012,19.211538,19.336538,19.153847,19.278847,15.193769,44682100
3/27/2012,19.346153,19.365385,19.240385,19.26923,15.18619,39853800
3/28/2012,19.25,20.192308,19.009615,19.240385,15.163456,57648400
3/29/2012,19.057692,19.201923,18.951923,19.182692,15.117988,42289600
3/30/2012,19.298077,19.35577,19.182692,19.298077,15.208929,42605300
4/2/2012,19.259615,19.336538,19.134615,19.25,15.171034,45935800
4/3/2012,19.201923,19.25,19.038462,19.192308,15.125571,45549700
4/4/2012,18.89423,19.048077,18.865385,18.98077,14.958856,45440800
4/5/2012,18.85577,18.951923,18.711538,18.740385,14.769403,41562300
4/9/2012,18.365385,18.528847,18.336538,18.461538,14.549644,37815700
4/10/2012,18.384615,18.39423,17.98077,18.01923,14.201053,56628400
4/11/2012,18.288462,18.413462,18.25,18.278847,14.405667,39341200
4/12/2012,18.278847,18.576923,18.23077,18.557692,14.625422,29344100
4/13/2012,18.442308,18.442308,18.134615,18.153847,14.30715,41925200
4/16/2012,18.25,18.39423,18.125,18.173077,14.322309,31262200
4/17/2012,18.298077,18.615385,18.192308,18.596153,14.655733,36941000
4/18/2012,18.490385,18.596153,18.307692,18.365385,14.473869,34664600
4/19/2012,18.432692,18.509615,18.240385,18.403847,14.504175,54255700
4/20/2012,18.682692,18.884615,18.509615,18.615385,14.670891,70647500
4/23/2012,18.326923,18.384615,18.211538,18.336538,14.451126,54124600
4/24/2012,18.451923,18.846153,18.375,18.788462,14.807292,51548900
4/25/2012,19.009615,19.048077,18.673077,18.701923,14.73909,50282400
4/26/2012,18.682692,18.951923,18.653847,18.865385,14.867915,35968500
4/27/2012,18.932692,19.10577,18.846153,19.01923,14.989164,38891400
4/30/2012,18.923077,18.961538,18.692308,18.826923,14.837604,34190200
5/1/2012,18.826923,19.182692,18.711538,19.038462,15.004319,36401200
5/2/2012,18.961538,19.01923,18.76923,19.009615,14.981586,35012000
5/3/2012,19.038462,19.038462,18.817308,18.85577,14.860342,25169100
5/4/2012,18.807692,18.836538,18.509615,18.596153,14.655733,36190900
5/7/2012,18.413462,18.73077,18.403847,18.576923,14.640579,37181000
5/8/2012,18.490385,18.586538,18.288462,18.509615,14.587533,41907200
5/9/2012,18.26923,18.307692,18.01923,18.182692,14.329882,64171700
5/10/2012,18.384615,18.490385,18.278847,18.35577,14.466288,36747800
5/11/2012,18.192308,18.528847,18.182692,18.278847,14.405667,27336600
5/14/2012,18.096153,18.115385,17.836538,17.884615,14.094969,48857400
5/15/2012,17.836538,17.951923,17.615385,17.692308,13.943405,49467100
5/16/2012,18.163462,18.51923,17.990385,18.26923,14.398084,88414000
5/17/2012,18.221153,18.39423,18.14423,18.153847,14.30715,54244400
5/18/2012,18.221153,18.423077,18.125,18.221153,14.360196,63582600
5/21/2012,18.259615,18.451923,18.221153,18.384615,14.489017,40150800
5/22/2012,18.423077,18.548077,18.326923,18.442308,14.534491,49075200
5/23/2012,18.384615,18.471153,18.028847,18.442308,14.534491,66040000
5/24/2012,18.413462,18.64423,18.288462,18.509615,14.587533,43556600
5/25/2012,18.548077,18.673077,18.384615,18.461538,14.549644,27921500
5/29/2012,18.548077,18.682692,18.461538,18.60577,14.663312,37057100
5/30/2012,18.451923,18.461538,18.259615,18.307692,14.428392,43511300
5/31/2012,18.278847,18.48077,18.14423,18.35577,14.466288,50993900
6/1/2012,18.096153,18.259615,17.701923,17.826923,14.049503,63377000
6/4/2012,17.73077,17.798077,17.35577,17.451923,13.753961,69256200
6/5/2012,17.384615,17.596153,17.326923,17.538462,13.82216,39979300
6/6/2012,17.682692,18.153847,17.60577,18.153847,14.30715,44600600
6/7/2012,18.35577,18.461538,18.173077,18.26923,14.398084,144926600
6/8/2012,18.25,18.509615,18.173077,18.461538,14.549644,112250800
6/11/2012,18.60577,18.682692,18.336538,18.375,14.481442,53508900
6/12/2012,18.423077,18.73077,18.35577,18.73077,14.761829,48985300
6/13/2012,18.509615,18.788462,18.461538,18.625,14.678471,41826200
6/14/2012,18.615385,19.009615,18.5,18.961538,14.943699,64832100
6/15/2012,19.10577,19.23077,18.990385,19.23077,15.198261,62185900
6/18/2012,19.115385,19.211538,18.990385,18.990385,15.008288,43648800
6/19/2012,19.10577,19.365385,19.086538,19.23077,15.198261,44909400
6/20/2012,19.23077,19.375,19.086538,19.326923,15.27425,48607200
6/21/2012,19.221153,19.298077,18.711538,18.778847,14.967697,63366400
6/22/2012,18.923077,19.14423,18.759615,19.048077,15.182284,53439800
6/25/2012,18.73077,18.846153,18.548077,18.76923,14.960034,46450300
6/26/2012,18.788462,19.134615,18.759615,19.038462,15.174623,61085400
6/27/2012,19.14423,19.413462,19.125,19.35577,15.42753,55943500
6/28/2012,19.153847,19.423077,19.10577,19.423077,15.481183,59144800
6/29/2012,19.634615,20.038462,19.634615,20.038462,15.971675,75943000
7/2/2012,19.942308,20.01923,19.5,19.701923,15.703436,64180300
7/3/2012,19.596153,19.711538,19.548077,19.64423,15.657453,22097200
7/5/2012,19.557692,19.692308,19.509615,19.548077,15.580808,30209200
7/6/2012,19.384615,19.48077,19.182692,19.23077,15.327904,58500900
7/9/2012,19.221153,19.26923,19.14423,19.26923,15.358554,34297300
7/10/2012,19.26923,19.298077,18.75,18.865385,15.036669,56774200
7/11/2012,18.923077,19.028847,18.788462,18.923077,15.082657,44475200
7/12/2012,18.75,18.884615,18.615385,18.692308,14.898723,52195700
7/13/2012,18.759615,19.10577,18.711538,19.009615,15.151631,33718200
7/16/2012,18.759615,18.85577,18.682692,18.836538,15.013677,37201500
7/17/2012,18.884615,19.086538,18.682692,18.961538,15.113309,54032100
7/18/2012,18.89423,19.096153,18.836538,19.076923,15.205277,40856500
7/19/2012,19.173077,19.173077,18.884615,19.038462,15.174623,43616500
7/20/2012,19.125,19.586538,18.701923,19.10577,15.228271,120705000
7/23/2012,18.807692,19.35577,18.76923,19.317308,15.396878,63953100
7/24/2012,19.288462,19.317308,18.98077,19.201923,15.304914,57086700
7/25/2012,19.288462,19.384615,19.211538,19.23077,15.327904,44291200
7/26/2012,19.423077,19.903847,19.384615,19.76923,15.757081,59566600
7/27/2012,19.836538,20.192308,19.76923,20.115385,16.032986,83479000
7/30/2012,19.990385,20.10577,19.89423,20,15.941019,46793300
7/31/2012,19.951923,20.086538,19.951923,19.951923,15.902701,39861500
8/1/2012,20.057692,20.14423,19.913462,19.932692,15.887371,37163600
8/2/2012,19.73077,19.903847,19.423077,19.73077,15.726429,45760400
8/3/2012,20.01923,20.192308,19.971153,20.153847,16.063643,39407100
8/6/2012,20.163462,20.365385,20.096153,20.163462,16.071299,35525800
8/7/2012,20.326923,20.375,20.278847,20.307692,16.186264,32359900
8/8/2012,20.240385,20.278847,20.096153,20.201923,16.101959,33639700
8/9/2012,20.134615,20.307692,20.134615,20.25,16.140282,32406000
8/10/2012,20.192308,20.288462,20.134615,20.288462,16.17094,25395800
8/13/2012,20.23077,20.25,20.076923,20.182692,16.086636,27948500
8/14/2012,20.26923,20.298077,20.096153,20.134615,16.048313,31298800
8/15/2012,20.057692,20.221153,19.990385,20.153847,16.063643,30024900
8/16/2012,20.067308,20.326923,20.01923,20.240385,16.132616,34941900
8/17/2012,20.211538,20.240385,20.134615,20.192308,16.094297,31233800
8/20/2012,20.14423,20.211538,20.028847,20.125,16.040648,28480900
8/21/2012,20.163462,20.240385,20,20.048077,15.979339,31656300
8/22/2012,19.971153,20.067308,19.913462,19.98077,15.925689,29137400
8/23/2012,19.942308,19.990385,19.836538,19.846153,15.818397,38000300
8/24/2012,19.798077,20.096153,19.759615,20,15.941019,30511700
8/27/2012,20.01923,20.14423,19.990385,20.048077,15.979339,29926600
8/28/2012,19.961538,20.115385,19.961538,20.009615,15.948684,26948800
8/29/2012,20.01923,20.14423,20.009615,20.01923,15.956345,20722800
8/30/2012,19.923077,19.98077,19.826923,19.846153,15.818397,22087300
8/31/2012,19.961538,20.028847,19.817308,19.913462,15.872045,30866100
9/4/2012,19.836538,19.89423,19.692308,19.721153,15.71876,39700500
9/5/2012,19.759615,19.971153,19.721153,19.85577,15.826057,34354800
9/6/2012,20.067308,20.5,20.048077,20.490385,16.331881,55305700
9/7/2012,20.5,20.759615,20.48077,20.759615,16.546467,37834900
9/10/2012,20.653847,20.817308,20.60577,20.653847,16.462166,35019100
9/11/2012,20.663462,20.85577,20.576923,20.759615,16.546467,34936800
9/12/2012,20.836538,21.086538,20.826923,21.048077,16.77639,44726200
9/13/2012,20.932692,21.384615,20.913462,21.173077,16.876019,116265900
9/14/2012,21.346153,21.509615,21.134615,21.259615,16.944998,104154300
9/17/2012,21.086538,21.201923,21.057692,21.201923,16.899012,82454500
9/18/2012,21.14423,21.384615,21.115385,21.384615,17.044622,40384400
9/19/2012,21.442308,21.625,21.39423,21.567308,17.190243,42081100
9/20/2012,21.336538,21.60577,21.26923,21.567308,17.321524,45424000
9/21/2012,21.682692,21.817308,21.596153,21.663462,17.398748,69213700
9/24/2012,21.538462,21.586538,21.442308,21.5,17.267464,38271700
9/25/2012,21.528847,21.798077,21.442308,21.451923,17.228855,48920700
9/26/2012,21.307692,21.39423,21.221153,21.25,17.066683,42768200
9/27/2012,21.384615,21.98077,21.278847,21.85577,17.553204,69992400
9/28/2012,21.89423,22.076923,21.75,21.836538,17.537752,73763100
10/1/2012,21.85577,22.115385,21.836538,21.932692,17.614973,44252700
10/2/2012,22.048077,22.10577,21.836538,21.913462,17.599529,47109200
10/3/2012,21.98077,22.096153,21.846153,22.028847,17.692202,34246500
10/4/2012,22.067308,22.163462,21.89423,22.067308,17.723093,41958300
10/5/2012,22.153847,22.288462,22.115385,22.23077,17.854372,39845000
10/8/2012,21.990385,22.10577,21.971153,22.038462,17.699923,25170200
10/9/2012,22.057692,22.086538,21.73077,21.75,17.46825,40743000
10/10/2012,21.740385,21.865385,21.548077,21.567308,17.321524,34095400
10/11/2012,21.721153,21.836538,21.615385,21.64423,17.383295,25128200
10/12/2012,21.711538,21.836538,21.548077,21.615385,17.360136,34272700
10/15/2012,21.673077,21.826923,21.625,21.76923,17.483694,30761700
10/16/2012,21.913462,22,21.701923,21.76923,17.483694,37095500
10/17/2012,21.89423,22.038462,21.846153,22.028847,17.692202,29403400
10/18/2012,21.932692,22.192308,21.923077,21.932692,17.614973,44866300
10/19/2012,21.64423,21.663462,21.028847,21.182692,17.012623,112195000
10/22/2012,21.01923,21.10577,20.432692,20.865385,16.757786,90204500
10/23/2012,20.528847,20.576923,20.384615,20.461538,16.433437,58549100
10/24/2012,20.60577,20.634615,20.423077,20.442308,16.417995,43987300
10/25/2012,20.673077,20.740385,20.221153,20.442308,16.417995,47600300
10/26/2012,20.375,20.576923,20.259615,20.298077,16.302156,44540400
10/31/2012,20.442308,20.5,20.163462,20.25,16.263546,40746400
11/1/2012,20.221153,20.567308,20.211538,20.51923,16.479769,48080500
11/2/2012,20.701923,20.846153,20.442308,20.490385,16.456606,49374200
11/5/2012,20.384615,20.64423,20.384615,20.586538,16.533831,31200100
11/6/2012,20.682692,20.942308,20.625,20.759615,16.672836,34042500
11/7/2012,20.538462,20.692308,20.259615,20.317308,16.317606,47063500
11/8/2012,20.346153,20.375,20.076923,20.086538,16.132257,42401500
11/9/2012,19.961538,20.48077,19.903847,20.192308,16.217209,41919000
11/12/2012,20.23077,20.326923,20.076923,20.086538,16.132257,22689000
11/13/2012,19.807692,20.14423,19.778847,19.884615,15.970089,42716200
11/14/2012,19.932692,19.951923,19.182692,19.240385,15.452682,68161000
11/15/2012,19.134615,19.451923,19.134615,19.288462,15.491295,53830700
11/16/2012,19.326923,19.413462,19.10577,19.375,15.560796,47099000
11/19/2012,19.625,19.923077,19.60577,19.865385,15.954644,39814700
11/20/2012,19.875,19.89423,19.586538,19.826923,15.923758,27919700
11/21/2012,19.903847,19.942308,19.778847,19.884615,15.970089,42661200
11/23/2012,20.009615,20.23077,19.932692,20.23077,16.248096,36874700
11/26/2012,20.076923,20.259615,20.067308,20.25,16.263546,49650900
11/27/2012,20.23077,20.384615,20.048077,20.067308,16.11681,34321700
11/28/2012,19.951923,20.336538,19.711538,20.326923,16.325321,36174000
11/29/2012,20.423077,20.538462,20.14423,20.317308,16.317606,28738100
11/30/2012,20.326923,20.442308,20.23077,20.317308,16.317606,39371200
12/3/2012,20.365385,20.413462,20,20.01923,16.078203,31181100
12/4/2012,20.067308,20.201923,19.913462,20.057692,16.109098,38289800
12/5/2012,20.10577,20.538462,20.057692,20.413462,16.394825,48325100
12/6/2012,20.384615,20.567308,20.26923,20.548077,16.502937,34061200
12/7/2012,20.615385,20.653847,20.423077,20.634615,16.572441,34890500
12/10/2012,20.60577,20.673077,20.538462,20.567308,16.518385,28708400
12/11/2012,20.653847,20.913462,20.538462,20.682692,16.611052,47587400
12/12/2012,20.778847,21.10577,20.740385,20.942308,16.819561,44110100
12/13/2012,20.903847,21.076923,20.721153,20.788462,16.695997,35324600
12/14/2012,20.778847,20.923077,20.721153,20.788462,16.695997,49438000
12/17/2012,20.85577,21.10577,20.85577,21.086538,16.935394,50423000
12/18/2012,21.009615,21.067308,20.586538,20.85577,16.750059,84363900
12/19/2012,20.807692,20.826923,20.163462,20.201923,16.224928,96023900
12/20/2012,20.10577,20.423077,20.067308,20.240385,16.404167,52864600
12/21/2012,20.038462,20.182692,19.76923,20.076923,16.271687,84067100
12/24/2012,19.990385,20.153847,19.951923,20.01923,16.22493,15701000
12/26/2012,20.009615,20.134615,19.913462,19.971153,16.185963,29699300
12/27/2012,20,20.067308,19.634615,19.89423,16.123621,39863900
12/28/2012,19.663462,19.913462,19.64423,19.653847,15.928799,33699500
12/31/2012,19.509615,20.192308,19.48077,20.182692,16.35741,61136400
1/2/2013,20.682692,20.711538,20.384615,20.51923,16.630159,47933000
1/3/2013,20.653847,20.663462,20.240385,20.288462,16.443136,50449400
1/4/2013,20.39423,20.442308,20.307692,20.384615,16.521059,30994700
1/7/2013,20.346153,20.403847,20.153847,20.317308,16.466513,34056500
1/8/2013,20.288462,20.307692,19.884615,20.096153,16.28727,41647300
1/9/2013,20.23077,20.259615,20.125,20.14423,16.326235,29682100
1/10/2013,20.23077,20.413462,20.153847,20.35577,16.497681,34682100
1/11/2013,20.403847,20.423077,20.211538,20.317308,16.466513,43513200
1/14/2013,20.365385,20.423077,20.259615,20.307692,16.458719,32984500
1/15/2013,20.23077,20.39423,20.201923,20.384615,16.521059,27613000
1/16/2013,20.336538,20.384615,20.25,20.307692,16.458719,40489300
1/17/2013,20.403847,20.711538,20.307692,20.48077,16.598991,66405700
1/18/2013,21.096153,21.336538,20.759615,21.192308,17.175669,117602500
1/22/2013,21.326923,21.346153,21.057692,21.163462,17.15229,57372400
1/23/2013,21.134615,21.182692,20.913462,21.096153,17.097736,49117600
1/24/2013,21.115385,21.336538,21.10577,21.201923,17.183464,48870700
1/25/2013,21.423077,21.451923,21.259615,21.432692,17.370491,43596500
1/28/2013,21.576923,21.673077,21.403847,21.634615,17.534143,51540700
1/29/2013,21.625,21.711538,21.538462,21.634615,17.534143,35513900
1/30/2013,21.653847,21.682692,21.375,21.375,17.323736,37648400
1/31/2013,21.35577,21.538462,21.326923,21.423077,17.3627,35804800
2/1/2013,21.567308,21.76923,21.461538,21.75,17.627661,45593900
2/4/2013,21.548077,21.625,21.423077,21.451923,17.386084,37270000
2/5/2013,21.615385,21.75,21.586538,21.673077,17.565319,32154400
2/6/2013,21.60577,21.634615,21.451923,21.576923,17.487383,44705200
2/7/2013,21.634615,21.64423,21.413462,21.615385,17.518559,39858900
2/8/2013,21.634615,21.692308,21.586538,21.634615,17.534143,25401500
2/11/2013,21.625,21.64423,21.490385,21.586538,17.495184,20528200
2/12/2013,21.615385,21.778847,21.615385,21.711538,17.596489,35669400
2/13/2013,22.221153,22.576923,22.153847,22.490385,18.227718,88323900
2/14/2013,22.35577,22.586538,22.221153,22.509615,18.243305,56156300
2/15/2013,22.576923,22.64423,22.336538,22.39423,18.149788,40854300
2/19/2013,22.51923,22.836538,22.509615,22.836538,18.508263,42867700
2/20/2013,22.798077,22.836538,22.451923,22.509615,18.243305,39631600
2/21/2013,22.288462,22.451923,22.23077,22.365385,18.274725,49723600
2/22/2013,22.451923,22.548077,22.336538,22.490385,18.376865,28949700
2/25/2013,22.596153,22.625,21.932692,21.932692,17.921177,53684500
2/26/2013,22.086538,22.259615,22.028847,22.163462,18.109737,42968900
2/27/2013,22.134615,22.5,22.115385,22.471153,18.361158,30863400
2/28/2013,22.471153,22.557692,22.307692,22.326923,18.243303,41303100
3/1/2013,22.134615,22.442308,22.115385,22.298077,18.21973,42875900
3/4/2013,22.259615,22.384615,22.14423,22.375,18.282585,26476100
3/5/2013,22.557692,22.798077,22.538462,22.682692,18.534,37157100
3/6/2013,22.923077,22.923077,22.759615,22.759615,18.596855,32800600
3/7/2013,22.788462,22.913462,22.759615,22.76923,18.604706,23873900
3/8/2013,22.942308,22.98077,22.76923,22.85577,18.675421,30110100
3/11/2013,22.778847,22.836538,22.548077,22.711538,18.557571,36345000
3/12/2013,22.682692,22.692308,22.432692,22.509615,18.39258,38056700
3/13/2013,22.538462,22.615385,22.5,22.586538,18.455431,25118400
3/14/2013,22.64423,22.846153,22.60577,22.778847,18.612566,36014900
3/15/2013,22.538462,22.807692,22.461538,22.538462,18.416147,61211400
3/18/2013,22.278847,22.451923,22.240385,22.35577,18.26687,35048000
3/19/2013,22.403847,22.461538,22.278847,22.423077,18.321863,37596200
3/20/2013,22.817308,22.884615,22.432692,22.557692,18.431864,40824100
3/21/2013,22.51923,22.692308,22.39423,22.39423,18.298298,40085600
3/22/2013,22.423077,22.5,22.384615,22.471153,18.361158,31830300
3/25/2013,22.548077,22.576923,22.163462,22.346153,18.259018,43351700
3/26/2013,22.375,22.403847,22.125,22.23077,18.164736,33647600
3/27/2013,22.134615,22.25,21.971153,22.211538,18.149023,28592200
3/28/2013,22.25,22.307692,22.10577,22.23077,18.164736,32397000
4/1/2013,22.14423,22.211538,22.086538,22.192308,18.133308,28547600
4/2/2013,22.278847,22.471153,22.211538,22.442308,18.337576,30347300
4/3/2013,22.48077,22.5,22.038462,22.115385,18.070454,54673100
4/4/2013,22.125,22.240385,22.076923,22.192308,18.133308,31690900
4/5/2013,21.923077,22.057692,21.884615,22.048077,18.015455,32658200
4/8/2013,22.163462,22.23077,21.951923,22.23077,18.164736,31713300
4/9/2013,22.35577,22.35577,22.01923,22.173077,18.117592,32934900
4/10/2013,22.211538,22.740385,22.173077,22.673077,18.52614,41363100
4/11/2013,22.64423,22.807692,22.528847,22.682692,18.534,28167700
4/12/2013,22.586538,22.682692,22.432692,22.557692,18.431864,28323600
4/15/2013,22.384615,22.403847,21.932692,21.932692,17.921177,48311900
4/16/2013,22.182692,22.211538,22.01923,22.211538,18.149023,37457300
4/17/2013,22.076923,22.14423,21.778847,21.884615,17.881893,44379800
4/18/2013,21.884615,21.971153,21.701923,21.798077,17.811178,42817700
4/19/2013,21.096153,21.182692,20.778847,20.913462,17.088364,113191400
4/22/2013,20.836538,20.846153,20.298077,20.528847,16.774097,91342000
4/23/2013,20.721153,20.85577,20.538462,20.673077,16.891949,68109100
4/24/2013,20.85577,21.182692,20.817308,21.115385,17.253357,53566900
4/25/2013,21.35577,21.375,21.067308,21.10577,17.245499,43121400
4/26/2013,21.134615,21.538462,21.125,21.35577,17.449772,48893000
4/29/2013,21.451923,21.461538,21.153847,21.413462,17.496916,37993000
4/30/2013,21.432692,21.51923,21.35577,21.432692,17.512627,35416900
5/1/2013,21.25,21.490385,21.25,21.298077,17.402632,40769600
5/2/2013,21.39423,21.461538,21.298077,21.461538,17.536198,28757500
5/3/2013,21.701923,21.971153,21.682692,21.701923,17.732618,47344200
5/6/2013,21.692308,21.76923,21.461538,21.711538,17.740469,29706400
5/7/2013,21.817308,21.913462,21.75,21.807692,17.819038,29340100
5/8/2013,21.807692,22.134615,21.75,22.125,18.07831,41576300
5/9/2013,22.10577,22.211538,21.817308,21.903847,17.897608,31173200
5/10/2013,21.89423,22.028847,21.721153,22.01923,17.991884,36521900
5/13/2013,21.98077,22,21.75,21.971153,17.952602,31495100
5/14/2013,21.971153,22.182692,21.932692,22.125,18.07831,41175900
5/15/2013,22.153847,22.35577,22.028847,22.346153,18.259018,41759100
5/16/2013,22.211538,22.451923,22.211538,22.375,18.282585,34344200
5/17/2013,22.375,22.576923,22.307692,22.557692,18.431864,42679200
5/20/2013,22.557692,22.673077,22.528847,22.663462,18.518284,34200100
5/21/2013,22.682692,22.865385,22.682692,22.75,18.588999,35167600
5/22/2013,22.865385,23.201923,22.836538,22.942308,18.746132,71254900
5/23/2013,22.615385,22.836538,22.548077,22.75,18.588999,46158900
5/24/2013,22.596153,22.759615,22.586538,22.625,18.486853,42655800
5/28/2013,22.85577,22.923077,22.673077,22.692308,18.541855,49215900
5/29/2013,22.51923,22.788462,22.5,22.73077,18.573286,40805900
5/30/2013,22.673077,22.846153,22.596153,22.692308,18.541855,30520900
5/31/2013,22.682692,22.875,22.413462,22.423077,18.321863,51217500
6/3/2013,22.471153,22.865385,22.423077,22.73077,18.573286,47027100
6/4/2013,22.682692,22.846153,22.509615,22.75,18.588999,40249300
6/5/2013,22.64423,22.673077,22.317308,22.423077,18.321863,46546400
6/6/2013,22.35577,22.490385,22.211538,22.48077,18.369009,44384600
6/7/2013,22.634615,23.028847,22.567308,22.942308,18.746132,51002800
6/10/2013,22.961538,23,22.73077,22.865385,18.683277,43291500
6/11/2013,22.586538,22.778847,22.576923,22.673077,18.52614,37630300
6/12/2013,22.788462,22.817308,22.51923,22.596153,18.463285,35195600
6/13/2013,22.548077,22.875,22.442308,22.76923,18.604706,36327700
6/14/2013,22.76923,22.836538,22.557692,22.615385,18.479006,28959800
6/17/2013,22.836538,22.932692,22.740385,22.85577,18.675421,40849400
6/18/2013,22.913462,23.509615,22.85577,23.39423,19.115395,75677500
6/19/2013,23.26923,23.413462,23.057692,23.057692,18.840408,47925400
6/20/2013,22.721153,22.778847,22.307692,22.35577,18.412762,65242500
6/21/2013,22.673077,22.73077,22.317308,22.461538,18.499874,67626200
6/24/2013,22.23077,22.259615,21.884615,22.048077,18.159334,50711200
6/25/2013,22.278847,22.35577,22.057692,22.221153,18.301886,38031800
6/26/2013,22.528847,22.538462,22.134615,22.35577,18.412762,33832900
6/27/2013,22.509615,22.576923,22.365385,22.423077,18.468195,32102600
6/28/2013,22.423077,22.538462,22.26923,22.298077,18.365242,47760100
7/1/2013,22.317308,22.73077,22.298077,22.442308,18.48403,37216100
7/2/2013,22.375,22.442308,22,22.01923,18.135574,49474000
7/3/2013,21.951923,22.096153,21.884615,22.028847,18.143499,22306400
7/5/2013,22.278847,22.346153,22.067308,22.346153,18.404846,23596400
7/8/2013,22.461538,22.625,22.375,22.423077,18.468195,36900300
7/9/2013,22.615385,22.884615,22.60577,22.711538,18.70578,32803000
7/10/2013,22.807692,22.817308,22.461538,22.634615,18.642424,29595300
7/11/2013,22.990385,23.038462,22.721153,23.01923,18.959198,33923100
7/12/2013,23.067308,23.076923,22.682692,22.846153,18.81665,34588000
7/15/2013,22.817308,22.826923,22.653847,22.721153,18.713701,37287600
7/16/2013,22.75,22.759615,22.442308,22.528847,18.555309,39720000
7/17/2013,22.634615,22.701923,22.528847,22.634615,18.642424,27932800
7/18/2013,22.692308,23.01923,22.653847,22.721153,18.713701,43095700
7/19/2013,23.278847,23.990385,23.173077,23.76923,19.576921,107857200
7/22/2013,23.817308,23.961538,23.778847,23.903847,19.68779,43223200
7/23/2013,23.913462,23.923077,23.682692,23.759615,19.569,33855100
7/24/2013,23.836538,23.884615,23.615385,23.673077,19.497725,28584400
7/25/2013,23.663462,23.740385,23.576923,23.740385,19.553162,31149700
7/26/2013,23.701923,23.711538,23.557692,23.701923,19.521486,32359800
7/29/2013,23.586538,23.653847,23.51923,23.548077,19.39477,26612100
7/30/2013,23.625,23.692308,23.461538,23.538462,19.386858,32449500
7/31/2013,23.625,23.740385,23.423077,23.432692,19.29974,40513000
8/1/2013,23.653847,23.913462,23.576923,23.673077,19.497725,33215200
8/2/2013,23.576923,23.75,23.461538,23.75,19.561081,26750200
8/5/2013,23.625,23.653847,23.548077,23.576923,19.418531,18690400
8/6/2013,23.548077,23.557692,23.317308,23.375,19.252224,23827900
8/7/2013,23.278847,23.403847,23.163462,23.403847,19.275984,29090400
8/8/2013,23.528847,23.596153,23.288462,23.39423,19.268059,23267400
8/9/2013,23.403847,23.5,23.278847,23.317308,19.204706,21594000
8/12/2013,23.211538,23.365385,23.134615,23.336538,19.220545,28460500
8/13/2013,23.365385,23.365385,23.173077,23.26923,19.165108,29675000
8/14/2013,23.26923,23.35577,23.125,23.14423,19.062159,29103100
8/15/2013,23.048077,23.326923,23,23.076923,19.006718,41560700
8/16/2013,22.961538,23.125,22.942308,23.028847,18.967125,37768100
8/19/2013,22.98077,23.038462,22.846153,22.932692,18.887926,33507700
8/20/2013,22.85577,22.932692,22.721153,22.807692,18.784975,31669500
8/21/2013,22.807692,22.875,22.653847,22.701923,18.697861,33172800
8/22/2013,22.75,22.884615,22.701923,22.865385,18.832491,32274300
8/23/2013,22.913462,22.932692,22.73077,22.865385,18.832491,21518000
8/26/2013,22.826923,22.875,22.653847,22.701923,18.697861,26986800
8/27/2013,22.461538,22.490385,22.221153,22.288462,18.357327,53448600
8/28/2013,22.26923,22.5,22.26923,22.307692,18.373163,30017100
8/29/2013,22.26923,22.403847,22.201923,22.221153,18.301886,22988700
8/30/2013,22.538462,22.596153,22.153847,22.25,18.325645,48126600
9/3/2013,22.413462,22.548077,22.038462,22.173077,18.262289,54131700
9/4/2013,22.10577,22.288462,22.076923,22.278847,18.349403,32894900
9/5/2013,22.442308,22.451923,22.201923,22.26923,18.341484,31514300
9/6/2013,22.259615,22.48077,22.076923,22.26923,18.341484,38200700
9/9/2013,22.35577,22.557692,22.288462,22.490385,18.523632,29309000
9/10/2013,22.759615,23.01923,22.711538,22.951923,18.903767,37146500
9/11/2013,23.028847,23.163462,22.807692,23.163462,19.077991,35987700
9/12/2013,23.23077,23.26923,22.85577,22.932692,18.887926,31904700
9/13/2013,22.85577,22.98077,22.836538,22.865385,18.832491,19834300
9/16/2013,23.134615,23.298077,23.009615,23.211538,19.11759,38210800
9/17/2013,23.201923,23.528847,23.182692,23.509615,19.363096,37242600
9/18/2013,23.528847,23.951923,23.461538,23.903847,19.68779,53135600
9/19/2013,23.846153,23.932692,23.461538,23.51923,19.520203,51701700
9/20/2013,23.60577,23.615385,23.076923,23.086538,19.161079,70671100
9/23/2013,23.26923,23.442308,23.221153,23.346153,19.376551,43071100
9/24/2013,23.288462,23.596153,23.288462,23.384615,19.408476,34345200
9/25/2013,23.365385,23.538462,23.26923,23.298077,19.336655,30626100
9/26/2013,23.365385,23.567308,23.038462,23.317308,19.352613,35629800
9/27/2013,23.173077,23.173077,23.01923,23.125,19.193003,26783900
9/30/2013,22.961538,23.153847,22.903847,22.971153,19.065315,36757300
10/1/2013,23.01923,23.288462,22.98077,23.240385,19.288771,30144600
10/2/2013,23.211538,23.413462,23.125,23.39423,19.416454,35593500
10/3/2013,23.288462,23.317308,22.923077,23.173077,19.232903,38971000
10/4/2013,23.25,23.25,22.98077,23.125,19.193003,34639500
10/7/2013,22.923077,23.201923,22.884615,23.01923,19.105211,30140800
10/8/2013,23,23,22.759615,22.759615,18.889746,44086400
10/9/2013,22.923077,22.923077,22.596153,22.663462,18.809938,36499300
10/10/2013,22.98077,23.317308,22.903847,23.317308,19.352613,39702500
10/11/2013,23.384615,23.548077,23.26923,23.461538,19.472319,35545500
10/14/2013,23.278847,23.442308,23.23077,23.442308,19.456358,22907900
10/15/2013,23.336538,23.509615,23.221153,23.259615,19.304729,29501800
10/16/2013,23.413462,23.461538,23.201923,23.423077,19.440393,31439800
10/17/2013,23.442308,23.73077,23.298077,23.73077,19.695768,47260000
10/18/2013,24.240385,24.759615,24.125,24.567308,20.390078,102447500
10/21/2013,24.875,25.336538,24.798077,25.134615,20.860916,63213600
10/22/2013,25.182692,25.23077,24.98077,25.01923,20.765152,45087000
10/23/2013,24.990385,25,24.653847,24.711538,20.509779,41127600
10/24/2013,24.846153,25.01923,24.682692,24.942308,20.701311,36003800
10/25/2013,25.067308,25.076923,24.807692,24.884615,20.653423,28468300
10/28/2013,24.884615,25.153847,24.76923,25.086538,20.821016,33230000
10/29/2013,25.182692,25.288462,25.067308,25.201923,20.916782,39973400
10/30/2013,25.278847,25.461538,25.182692,25.35577,21.04447,41434000
10/31/2013,25.336538,25.423077,25.115385,25.134615,20.860916,44566600
11/1/2013,25.048077,25.615385,25.028847,25.51923,21.180132,57859800
11/4/2013,25.567308,25.567308,25.298077,25.413462,21.092356,29292700
11/5/2013,25.307692,25.5,25.25,25.403847,21.084373,25893400
11/6/2013,25.451923,25.942308,25.432692,25.865385,21.467428,61005100
11/7/2013,25.903847,26.14423,25.576923,25.576923,21.228018,61923200
11/8/2013,25.403847,26.01923,25.384615,26.009615,21.587143,39217200
11/11/2013,25.98077,26,25.85577,25.971153,21.555223,24843800
11/12/2013,25.884615,26.096153,25.778847,26.009615,21.587143,39062600
11/13/2013,25.932692,26.10577,25.721153,26.10577,21.666945,35769300
11/14/2013,26.10577,26.153847,25.826923,25.951923,21.539253,33752700
11/15/2013,25.971153,26.375,25.932692,26.153847,21.706848,53766400
11/18/2013,26.23077,26.442308,26.067308,26.173077,21.722807,40647400
11/19/2013,26.086538,26.278847,25.884615,25.990385,21.571178,37150800
11/20/2013,25.951923,26.125,25.846153,25.923077,21.515316,31497800
11/21/2013,25.98077,25.98077,25.73077,25.875,21.475414,31575900
11/22/2013,25.836538,26.048077,25.826923,26.038462,21.611084,22929700
11/25/2013,26.096153,26.125,25.701923,25.701923,21.33177,33628800
11/26/2013,25.692308,25.913462,25.692308,25.75,21.371666,38013000
11/27/2013,25.798077,25.865385,25.721153,25.798077,21.411572,23616000
11/29/2013,25.721153,25.836538,25.60577,25.634615,21.275902,22262100
12/2/2013,25.625,25.711538,25.538462,25.634615,21.275902,36036700
12/3/2013,25.576923,25.576923,25.326923,25.538462,21.196093,34055600
12/4/2013,25.326923,25.634615,25.192308,25.615385,21.259945,46744900
12/5/2013,25.60577,25.615385,25.336538,25.432692,21.108311,29593600
12/6/2013,25.740385,25.942308,25.653847,25.903847,21.499357,26361100
12/9/2013,25.89423,26.278847,25.846153,26.14423,21.69887,31954600
12/10/2013,26.048077,26.336538,26.028847,26.096153,21.658966,32099200
12/11/2013,26.067308,26.086538,25.51923,25.557692,21.212057,41767800
12/12/2013,25.48077,25.673077,25.461538,25.51923,21.180132,32198600
12/13/2013,25.567308,25.903847,25.490385,25.807692,21.419548,41427000
12/16/2013,25.903847,26.048077,25.836538,25.942308,21.531277,41766400
12/17/2013,26.057692,26.096153,25.903847,25.990385,21.571178,38097900
12/18/2013,25.990385,26.413462,25.807692,26.35577,21.874439,57479500
12/19/2013,26.125,26.346153,25.798077,26.26923,21.979025,52765300
12/20/2013,26.221153,26.413462,25.98077,26.307692,22.011204,81280900
12/23/2013,26.375,26.432692,26.221153,26.346153,22.043381,31099500
12/24/2013,26.326923,26.596153,26.307692,26.548077,22.21233,15714000
12/26/2013,26.615385,26.884615,26.538462,26.759615,22.389317,25755900
12/27/2013,26.76923,26.865385,26.692308,26.759615,22.389317,19750300
12/30/2013,26.76923,26.903847,26.73077,26.817308,22.437593,24785500
12/31/2013,26.826923,27.009615,26.759615,26.951923,22.550224,31518900
1/2/2014,26.788462,26.865385,26.35577,26.442308,22.123837,43111800
1/3/2014,26.461538,26.538462,26.35577,26.423077,22.10774,28673600
1/6/2014,26.596153,26.663462,26.10577,26.211538,21.930754,30530800
1/7/2014,26.423077,26.432692,26.163462,26.240385,21.954887,25717100
1/8/2014,26.298077,26.307692,26.076923,26.163462,21.890532,26903600
1/9/2014,26.278847,26.307692,25.89423,26.173077,21.898569,32563800
1/10/2014,26.14423,26.182692,25.826923,25.923077,21.6894,40381700
1/13/2014,25.942308,26.057692,25.653847,25.701923,21.504368,35795900
1/14/2014,25.807692,25.961538,25.711538,25.932692,21.697445,25943700
1/15/2014,26.10577,26.346153,25.971153,26.288462,21.995113,33137800
1/16/2014,26.173077,26.221153,26.038462,26.153847,21.882483,33954200
1/17/2014,25.846153,25.884615,25.26923,25.557692,21.383692,101130200
1/21/2014,25.701923,25.711538,25.038462,25.278847,21.150381,62336200
1/22/2014,25.288462,25.298077,24.990385,24.990385,20.909033,50620200
1/23/2014,24.98077,24.98077,24.548077,24.826923,20.772266,60369200
1/24/2014,24.586538,24.60577,23.990385,23.990385,20.072348,99429200
1/27/2014,24.288462,24.317308,23.942308,24.10577,20.168892,62969900
1/28/2014,24.35577,24.634615,24.326923,24.48077,20.482647,52442800
1/29/2014,24.365385,24.538462,24.192308,24.317308,20.345884,41214800
1/30/2014,24.51923,24.60577,24.35577,24.51923,20.514826,31297900
1/31/2014,24.240385,24.403847,24.115385,24.163462,20.217163,41947300
2/3/2014,24.163462,24.240385,23.384615,23.413462,19.589647,78469400
2/4/2014,23.586538,23.826923,23.461538,23.625,19.76664,47690200
2/5/2014,23.51923,23.692308,23.384615,23.576923,19.726414,41870000
2/6/2014,23.846153,24.134615,23.673077,23.990385,20.072348,46513300
2/7/2014,24.23077,24.307692,24.038462,24.221153,20.265434,36109700
2/10/2014,24.413462,24.413462,23.971153,24.086538,20.1528,34324500
2/11/2014,24.240385,24.538462,24.192308,24.451923,20.458511,33890800
2/12/2014,24.586538,24.64423,24.375,24.413462,20.426332,26237000
2/13/2014,24.259615,24.461538,24.14423,24.461538,20.466558,33651400
2/14/2014,24.490385,24.85577,24.403847,24.75,20.707907,25925500
2/18/2014,25.009615,25.038462,24.663462,24.663462,20.6355,30384600
2/19/2014,24.692308,24.778847,24.39423,24.423077,20.434378,35248800
2/20/2014,24.336538,24.346153,24.057692,24.153847,20.385687,33565800
2/21/2014,24.153847,24.221153,23.98077,23.98077,20.239613,38631800
2/24/2014,24.057692,24.471153,24,24.317308,20.523651,39544200
2/25/2014,24.403847,24.5,24.201923,24.298077,20.50742,34414000
2/26/2014,24.35577,24.384615,24.134615,24.326923,20.531759,30975700
2/27/2014,24.240385,24.576923,24.182692,24.51923,20.694069,23725900
2/28/2014,24.557692,24.701923,24.336538,24.490385,20.669727,30614200
3/3/2014,24.240385,24.240385,23.961538,24.153847,20.385687,35579000
3/4/2014,24.538462,24.740385,24.48077,24.663462,20.815798,38103900
3/5/2014,24.788462,24.961538,24.663462,24.932692,21.043026,31333800
3/6/2014,25.057692,25.26923,25.01923,25.211538,21.278376,36307500
3/7/2014,25.317308,25.336538,24.971153,25.125,21.205334,28375300
3/10/2014,25.115385,25.125,24.846153,25.038462,21.132298,23154000
3/11/2014,25.057692,25.096153,24.76923,24.903847,21.018684,25858200
3/12/2014,24.692308,24.836538,24.64423,24.76923,20.905067,24402600
3/13/2014,25,25,24.240385,24.365385,20.564224,39379700
3/14/2014,24.278847,24.403847,24.125,24.14423,20.377571,30639700
3/17/2014,24.288462,24.64423,24.278847,24.451923,20.637262,47438500
3/18/2014,24.538462,24.740385,24.490385,24.663462,20.815798,24736500
3/19/2014,24.653847,24.711538,24.14423,24.307692,20.515532,36656600
3/20/2014,24.39423,24.39423,24.153847,24.298077,20.50742,37140700
3/21/2014,24.701923,24.836538,24.365385,24.423077,20.612921,57365200
3/24/2014,24.509615,24.548077,24.23077,24.432692,20.621027,32392400
3/25/2014,24.596153,24.721153,24.413462,24.711538,20.856377,32400600
3/26/2014,24.807692,24.923077,24.615385,24.634615,20.791449,33103300
3/27/2014,24.596153,24.85577,24.528847,24.817308,20.945646,30821800
3/28/2014,24.903847,25.01923,24.788462,24.884615,21.002449,30879000
3/31/2014,25.01923,25.076923,24.817308,24.89423,21.010565,33372400
4/1/2014,24.836538,24.990385,24.759615,24.875,20.994335,29635800
4/2/2014,24.923077,25.057692,24.875,25.038462,21.132298,27459800
4/3/2014,25.14423,25.25,25.048077,25.221153,21.286489,23149700
4/4/2014,25.35577,25.384615,24.990385,25.01923,21.116066,34466400
4/7/2014,24.951923,25.038462,24.75,24.85577,20.978106,31656400
4/8/2014,24.76923,24.923077,24.682692,24.759615,20.896952,27992500
4/9/2014,24.865385,24.961538,24.60577,24.951923,21.059259,26184600
4/10/2014,25.086538,25.10577,24.586538,24.596153,20.758989,37745400
4/11/2014,24.528847,24.76923,24.451923,24.451923,20.637262,38812600
4/14/2014,24.596153,24.759615,24.451923,24.721153,20.864487,26069600
4/15/2014,24.682692,24.89423,24.596153,24.826923,20.95376,31498700
4/16/2014,25.009615,25.192308,24.89423,25.115385,21.197224,34836400
4/17/2014,25.451923,25.73077,25.432692,25.538462,21.554293,72444900
4/21/2014,25.60577,25.682692,25.538462,25.567308,21.578638,26136500
4/22/2014,25.673077,25.740385,25.548077,25.557692,21.57052,28908400
4/23/2014,25.548077,25.634615,25.375,25.403847,21.44068,30749700
4/24/2014,25.423077,25.615385,25.221153,25.442308,21.473139,26601200
4/25/2014,25.548077,25.76923,25.528847,25.576923,21.586756,35100200
4/28/2014,25.692308,25.817308,25.509615,25.75,21.732826,35949600
4/29/2014,25.798077,25.846153,25.567308,25.73077,21.716599,28783200
4/30/2014,25.76923,25.865385,25.625,25.85577,21.822102,30331700
5/1/2014,25.701923,25.798077,25.615385,25.740385,21.724716,26810800
5/2/2014,25.740385,25.836538,25.634615,25.653847,21.651672,24412400
5/5/2014,25.663462,25.663462,25.48077,25.557692,21.57052,17253100
5/6/2014,25.490385,25.509615,25.182692,25.182692,21.254026,26035500
5/7/2014,25.259615,25.509615,25.259615,25.509615,21.529945,25292400
5/8/2014,25.461538,25.576923,25.288462,25.423077,21.456913,21722300
5/9/2014,25.538462,25.548077,25.298077,25.403847,21.44068,18135400
5/12/2014,25.557692,25.826923,25.490385,25.817308,21.789639,24659200
5/13/2014,25.85577,25.913462,25.740385,25.884615,21.846439,21302200
5/14/2014,25.875,25.923077,25.64423,25.73077,21.716599,21571200
5/15/2014,25.692308,25.76923,25.307692,25.576923,21.586756,35134400
5/16/2014,25.471153,25.653847,25.35577,25.64423,21.643557,29994500
5/19/2014,25.528847,25.663462,25.461538,25.586538,21.594872,18854800
5/20/2014,25.586538,25.596153,25.14423,25.288462,21.343296,24416100
5/21/2014,25.35577,25.5,25.336538,25.471153,21.497488,18141600
5/22/2014,25.403847,25.548077,25.298077,25.490385,21.513716,16253800
5/23/2014,25.528847,25.557692,25.413462,25.490385,21.513716,15426400
5/27/2014,25.528847,25.60577,25.432692,25.548077,21.562408,19050500
5/28/2014,25.538462,25.682692,25.509615,25.634615,21.635445,18933900
5/29/2014,25.663462,25.711538,25.528847,25.711538,21.700371,15625600
5/30/2014,25.615385,25.759615,25.576923,25.759615,21.740944,19690900
6/2/2014,25.682692,25.817308,25.586538,25.798077,21.773405,17808400
6/3/2014,25.721153,25.778847,25.64423,25.759615,21.740944,19387000
6/4/2014,25.711538,25.711538,25.51923,25.528847,21.546179,20768500
6/5/2014,25.51923,25.75,25.432692,25.740385,21.724716,26043000
6/6/2014,25.759615,26.192308,25.73077,26.134615,22.057442,35086200
6/9/2014,26.01923,26.471153,25.971153,26.384615,22.26844,29413500
6/10/2014,26.259615,26.403847,26.192308,26.35577,22.244091,22716000
6/11/2014,26.26923,26.307692,26.01923,26.10577,22.0331,25710800
6/12/2014,26.057692,26.115385,25.85577,25.923077,21.878904,26772300
6/13/2014,25.846153,26.028847,25.846153,26,21.943829,19896700
6/16/2014,25.913462,25.932692,25.721153,25.788462,21.765291,27748300
6/17/2014,25.759615,25.942308,25.653847,25.836538,21.80587,22150500
6/18/2014,25.846153,25.903847,25.663462,25.85577,21.822102,27286700
6/19/2014,25.634615,25.942308,25.634615,25.89423,22.034838,32869400
6/20/2014,25.98077,26,25.836538,25.932692,22.067564,51748500
6/23/2014,26.009615,26.01923,25.576923,25.653847,21.830278,32494100
6/24/2014,25.634615,25.846153,25.490385,25.557692,21.748459,27475600
6/25/2014,25.451923,25.490385,25.326923,25.403847,21.617544,27311600
6/26/2014,25.442308,25.442308,25.192308,25.278847,21.511175,24085300
6/27/2014,25.278847,25.413462,25.221153,25.413462,21.625725,36561400
6/30/2014,25.423077,25.432692,25.211538,25.26923,21.502991,30847500
7/1/2014,25.259615,25.48077,25.25,25.384615,21.601181,29187000
7/2/2014,25.336538,25.625,25.326923,25.586538,21.773008,22135400
7/3/2014,25.778847,25.85577,25.75,25.826923,21.977566,21334400
7/7/2014,25.76923,25.807692,25.653847,25.721153,21.887556,26273500
7/8/2014,25.596153,25.625,25.336538,25.35577,21.576628,30269800
7/9/2014,25.413462,25.413462,25.25,25.307692,21.535721,39333300
7/10/2014,25.125,25.278847,25.096153,25.192308,21.437532,34568000
7/11/2014,25.182692,25.528847,25.115385,25.528847,21.723911,36857800
7/14/2014,25.60577,25.826923,25.596153,25.634615,21.813915,26284700
7/15/2014,25.721153,25.76923,25.528847,25.586538,21.773008,43097800
7/16/2014,25.663462,26.10577,25.634615,25.98077,22.10848,48863000
7/17/2014,25.884615,25.942308,25.576923,25.586538,21.773008,39050800
7/18/2014,25.740385,25.75,25.240385,25.442308,21.650274,57619100
7/21/2014,25.317308,25.317308,24.73077,24.98077,21.257523,61716700
7/22/2014,25.067308,25.096153,24.85577,25.01923,21.290253,35915900
7/23/2014,25.067308,25.086538,24.913462,24.913462,21.200247,33343200
7/24/2014,24.951923,25.076923,24.903847,24.942308,21.224792,22891200
7/25/2014,24.971153,24.990385,24.740385,24.798077,21.10206,25619400
7/28/2014,24.682692,24.740385,24.461538,24.60577,20.938419,34299400
7/29/2014,24.586538,24.73077,24.471153,24.471153,20.823858,23430000
7/30/2014,24.596153,24.798077,24.423077,24.653847,20.979324,26871700
7/31/2014,24.548077,24.576923,24.182692,24.182692,20.578392,39515000
8/1/2014,24.10577,24.384615,23.798077,24.375,20.742041,41806700
8/4/2014,24.35577,24.442308,24.134615,24.298077,20.676579,29546700
8/5/2014,24.134615,24.317308,23.990385,24.057692,20.472025,28802000
8/6/2014,24.163462,24.586538,24.125,24.461538,20.815683,49111500
8/7/2014,24.625,24.711538,24.442308,24.51923,20.864773,37614200
8/8/2014,24.48077,24.682692,24.326923,24.673077,20.995689,23846600
8/11/2014,24.846153,25,24.73077,24.798077,21.10206,28988000
8/12/2014,24.85577,24.865385,24.60577,24.625,20.954782,22651500
8/13/2014,24.73077,24.923077,24.711538,24.836538,21.13479,20664900
8/14/2014,24.89423,24.951923,24.740385,24.884615,21.175701,24254900
8/15/2014,24.951923,24.971153,24.528847,24.653847,20.979324,29294600
8/18/2014,24.875,25.067308,24.85577,25.067308,21.331161,27882200
8/19/2014,25.134615,25.153847,25.048077,25.048077,21.314795,16782600
8/20/2014,25.076923,25.384615,25.009615,25.346153,21.568449,30009600
8/21/2014,25.403847,25.432692,25.288462,25.413462,21.625725,23072400
8/22/2014,25.326923,25.35577,25.10577,25.14423,21.396626,23695700
8/25/2014,25.14423,25.278847,25.01923,25.192308,21.437532,22730400
8/26/2014,25.211538,25.26923,25.009615,25.009615,21.282068,27366100
8/27/2014,25.048077,25.192308,25.01923,25.125,21.380259,22023500
8/28/2014,25.028847,25.086538,24.961538,25.009615,21.282068,13976400
8/29/2014,25.028847,25.086538,24.903847,24.98077,21.257523,22790500
9/2/2014,24.89423,25.028847,24.778847,24.85577,21.151154,25353800
9/3/2014,24.98077,25,24.826923,24.951923,21.232977,20760600
9/4/2014,24.990385,25.125,24.89423,24.961538,21.241156,27967400
9/5/2014,24.903847,25.096153,24.807692,25.096153,21.355715,21883200
9/8/2014,25.134615,25.259615,25.057692,25.076923,21.33935,21194800
9/9/2014,25.067308,25.10577,24.85577,24.903847,21.192064,22533000
9/10/2014,24.990385,25.028847,24.85577,24.951923,21.232977,19874400
9/11/2014,24.913462,25.086538,24.836538,25.01923,21.290253,23484200
9/12/2014,24.971153,24.971153,24.807692,24.875,21.167517,25589200
9/15/2014,24.836538,24.951923,24.759615,24.923077,21.208427,15961000
9/16/2014,24.923077,25.259615,24.884615,25.201923,21.445717,28582200
9/17/2014,25.307692,25.384615,25.096153,25.259615,21.494808,30795200
9/18/2014,25.182692,25.346153,25.125,25.201923,21.626829,32862100
9/19/2014,25.336538,25.384615,25.240385,25.278847,21.692846,39776000
9/22/2014,25.182692,25.259615,25.028847,25.076923,21.519566,23925900
9/23/2014,24.990385,25.134615,24.98077,25.01923,21.470053,22552100
9/24/2014,25.009615,25.009615,24.701923,24.932692,21.395792,35422000
9/25/2014,24.884615,24.884615,24.548077,24.567308,21.082245,31914300
9/26/2014,24.596153,24.711538,24.451923,24.64423,21.148251,30089100
9/29/2014,24.384615,24.538462,24.326923,24.442308,20.974976,31977500
9/30/2014,24.384615,24.711538,24.35577,24.634615,21.140003,42432800
10/1/2014,24.451923,24.490385,24.115385,24.192308,20.760443,43764400
10/2/2014,24.221153,24.278847,24.048077,24.153847,20.727436,29639000
10/3/2014,24.317308,24.451923,24.182692,24.423077,20.958475,22524400
10/6/2014,24.615385,24.64423,24.10577,24.25,20.809948,31712300
10/7/2014,24.134615,24.221153,23.846153,23.85577,20.471643,33264600
10/8/2014,23.990385,24.278847,23.711538,24.278847,20.834703,38394800
10/9/2014,24.259615,24.336538,23.778847,23.826923,20.446884,35373200
10/10/2014,23.836538,23.913462,23.278847,23.336538,20.02607,49750700
10/13/2014,23.307692,23.39423,22.98077,23.028847,19.762026,40616900
10/14/2014,23.25,23.692308,23.125,23.173077,19.885792,43936200
10/15/2014,22.942308,23.461538,22.778847,23.346153,20.034319,68262000
10/16/2014,23.067308,23.567308,23.038462,23.317308,20.009565,53765800
10/17/2014,24.038462,24.278847,23.75,23.865385,20.479893,54743300
10/20/2014,23.951923,24.153847,23.759615,24.067308,20.653164,35223200
10/21/2014,24.298077,24.548077,24.163462,24.471153,20.999725,32951900
10/22/2014,24.365385,24.5,24.182692,24.221153,20.785194,31229800
10/23/2014,24.442308,24.701923,24.423077,24.461538,20.991478,32198900
10/24/2014,24.461538,24.663462,24.432692,24.653847,21.156502,21386400
10/27/2014,24.673077,24.711538,24.403847,24.538462,21.057487,20575800
10/28/2014,24.596153,24.884615,24.576923,24.884615,21.354536,29730200
10/29/2014,24.884615,24.903847,24.413462,24.673077,21.173004,29982800
10/30/2014,24.442308,24.73077,24.346153,24.682692,21.181261,27220700
10/31/2014,24.865385,24.932692,24.682692,24.817308,21.296774,41549500
11/3/2014,24.509615,24.846153,24.5,24.711538,21.206013,36511200
11/4/2014,24.740385,24.807692,24.60577,24.711538,21.206013,23456000
11/5/2014,24.903847,24.903847,24.682692,24.826923,21.305029,32849100
11/6/2014,24.89423,25.375,24.875,25.346153,21.750601,41827500
11/7/2014,25.278847,25.490385,25.201923,25.39423,21.791861,27446400
11/10/2014,25.39423,25.509615,25.365385,25.451923,21.84137,16928900
11/11/2014,25.451923,25.48077,25.23077,25.365385,21.767111,19722600
11/12/2014,25.259615,25.576923,25.259615,25.5,21.882624,29227700
11/13/2014,25.451923,25.64423,25.35577,25.403847,21.800112,26443100
11/14/2014,25.413462,25.490385,25.365385,25.442308,21.833117,17621600
11/17/2014,25.451923,25.653847,25.403847,25.586538,21.95689,25598000
11/18/2014,25.673077,26.009615,25.663462,25.971153,22.286945,38245000
11/19/2014,25.951923,25.961538,25.740385,25.884615,22.212675,35084800
11/20/2014,25.76923,25.932692,25.721153,25.817308,22.154917,22045200
11/21/2014,26.048077,26.057692,25.826923,25.951923,22.270435,37628700
11/24/2014,25.971153,26.048077,25.778847,25.961538,22.278687,24963600
11/25/2014,25.971153,25.990385,25.807692,25.826923,22.163172,29149100
11/26/2014,25.85577,25.932692,25.75,25.836538,22.171425,20061200
11/28/2014,25.76923,25.865385,25.423077,25.471153,21.857868,32432600
12/1/2014,25.153847,25.211538,24.85577,25.01923,21.470053,50925700
12/2/2014,25.067308,25.192308,25.028847,25.048077,21.494808,26242000
12/3/2014,25.153847,25.451923,25.086538,25.365385,21.767111,35735300
12/4/2014,25.25,25.26923,24.923077,25.086538,21.527815,30770500
12/5/2014,25.134615,25.14423,24.932692,25.009615,21.461805,23284700
12/8/2014,24.884615,25.086538,24.625,24.701923,21.197762,39133000
12/9/2014,24.48077,24.701923,24.298077,24.596153,21.106995,33809500
12/10/2014,24.634615,24.64423,24.182692,24.298077,20.851202,47122600
12/11/2014,24.346153,24.701923,24.336538,24.432692,20.966722,42536400
12/12/2014,24.375,24.39423,23.903847,23.932692,20.537651,53086200
12/15/2014,24.057692,24.067308,23.471153,23.64423,20.29011,66116900
12/16/2014,23.596153,24.211538,23.461538,23.548077,20.207596,50323500
12/17/2014,23.663462,23.76923,23.134615,23.711538,20.347872,80692800
12/18/2014,24.163462,24.182692,23.73077,24.173077,20.939228,54126400
12/19/2014,24.153847,24.711538,24.038462,24.634615,21.339024,90182200
12/22/2014,24.663462,24.778847,24.576923,24.721153,21.413984,36647600
12/23/2014,24.701923,25,24.615385,24.884615,21.555582,32655600
12/24/2014,24.89423,24.942308,24.711538,24.836538,21.513933,18579700
12/26/2014,24.846153,24.903847,24.75,24.788462,21.472288,15577600
12/29/2014,24.711538,24.85577,24.692308,24.711538,21.405651,21692500
12/30/2014,24.625,24.711538,24.442308,24.586538,21.297379,23071800
12/31/2014,24.442308,24.538462,24.298077,24.298077,21.047506,29334700
1/2/2015,24.365385,24.48077,23.913462,24.096153,20.872597,42557600
1/5/2015,24.048077,24.048077,23.576923,23.653847,20.489462,43714500
1/6/2015,23.51923,23.625,23.009615,23.14423,20.048023,66310400
1/7/2015,23.278847,23.451923,23.057692,23.153847,20.056353,45388200
1/8/2015,23.384615,23.442308,23.201923,23.432692,20.29789,44953300
1/9/2015,23.576923,23.586538,23.028847,23.10577,20.014706,44857400
1/12/2015,23.14423,23.211538,22.85577,23.057692,19.973055,44585900
1/13/2015,23.326923,23.39423,22.721153,22.942308,19.873114,42819700
1/14/2015,22.740385,22.932692,22.509615,22.865385,19.806477,43524800
1/15/2015,22.942308,23.048077,22.653847,22.673077,19.639894,32739300
1/16/2015,22.60577,22.740385,22.548077,22.682692,19.648224,51785600
1/20/2015,22.923077,22.951923,22.64423,22.932692,19.864782,46344500
1/21/2015,22.913462,23.153847,22.798077,23.115385,20.023033,39125100
1/22/2015,23.365385,23.423077,23.038462,23.346153,20.222933,49014400
1/23/2015,23.490385,23.932692,23.35577,23.538462,20.389509,66288200
1/26/2015,23.76923,23.788462,23.461538,23.64423,20.481134,40741800
1/27/2015,23.451923,23.51923,23.26923,23.442308,20.306221,39934000
1/28/2015,23.528847,23.548077,22.89423,22.923077,19.856449,51639900
1/29/2015,22.923077,23.26923,22.865385,23.153847,20.056353,42053800
1/30/2015,22.961538,23.182692,22.903847,22.971153,19.8981,56900600
2/2/2015,23.076923,23.288462,22.98077,23.278847,20.164627,41186600
2/3/2015,23.35577,23.586538,23.326923,23.528847,20.381182,39232700
2/4/2015,23.471153,23.490385,23.153847,23.23077,20.122984,34565400
2/5/2015,23.317308,23.557692,23.307692,23.557692,20.406172,26673200
2/6/2015,23.596153,23.798077,23.528847,23.576923,20.422831,28570800
2/9/2015,23.528847,23.798077,23.509615,23.692308,20.522778,28375300
2/10/2015,23.817308,23.846153,23.60577,23.76923,20.589409,28158800
2/11/2015,23.759615,23.865385,23.653847,23.817308,20.631052,25433500
2/12/2015,23.85577,24.028847,23.759615,23.932692,20.731001,27583100
2/13/2015,24.028847,24.201923,23.98077,24.182692,20.947557,34399200
2/17/2015,24.153847,24.240385,24.01923,24.201923,20.964212,37429000
2/18/2015,24.317308,24.317308,24.182692,24.278847,21.030849,31970400
2/19/2015,24.067308,24.240385,23.990385,24.048077,21.022442,34562200
2/20/2015,23.923077,24.25,23.846153,24.240385,21.190554,41485300
2/23/2015,24.25,24.326923,24.134615,24.201923,21.156925,32005400
2/24/2015,24.153847,24.471153,24.125,24.413462,21.341858,44162600
2/25/2015,24.471153,25.057692,24.461538,24.913462,21.778946,70948300
2/26/2015,24.942308,25.009615,24.817308,24.89423,21.762133,39777000
2/27/2015,24.836538,25.259615,24.759615,24.990385,21.846188,53593000
3/2/2015,24.884615,25.115385,24.85577,25.10577,21.94706,33705300
3/3/2015,25.048077,25.076923,24.788462,24.865385,21.736917,31763900
3/4/2015,24.76923,24.778847,24.490385,24.673077,21.568806,32805500
3/5/2015,24.634615,24.826923,24.596153,24.826923,21.703291,29508700
3/6/2015,24.721153,24.788462,24.35577,24.442308,21.367071,33578200
3/9/2015,24.538462,24.711538,24.509615,24.653847,21.551996,32854700
3/10/2015,24.51923,24.653847,24.201923,24.201923,21.156925,38939700
3/11/2015,24.307692,24.509615,24.173077,24.221153,21.173746,37646000
3/12/2015,24.298077,24.432692,24.201923,24.423077,21.35026,30544200
3/13/2015,24.307692,24.384615,23.85577,24.076923,21.047653,47119200
3/16/2015,24.096153,24.5,24,24.471153,21.392288,35994800
3/17/2015,24.326923,24.413462,24.125,24.336538,21.274607,35629300
3/18/2015,24.211538,24.85577,24.14423,24.653847,21.551996,39834900
3/19/2015,24.461538,24.625,24.288462,24.35577,21.291418,39847300
3/20/2015,24.365385,24.548077,24.326923,24.423077,21.35026,52657900
3/23/2015,24.5,24.75,24.471153,24.490385,21.409101,33263800
3/24/2015,24.403847,24.5,24.298077,24.298077,21.240986,26833300
3/25/2015,24.259615,24.35577,23.951923,23.951923,20.938383,36293200
3/26/2015,23.846153,23.961538,23.721153,23.846153,20.845924,33804500
3/27/2015,23.961538,23.961538,23.759615,23.903847,20.89636,29453400
3/30/2015,24.01923,24.23077,24.009615,24.153847,21.114902,28372600
3/31/2015,24.125,24.125,23.85577,23.85577,20.854328,36338500
4/1/2015,23.76923,23.961538,23.625,23.884615,20.879547,40299400
4/2/2015,23.85577,24.038462,23.75,23.98077,20.963604,30381600
4/6/2015,23.942308,24.432692,23.836538,24.211538,21.165337,34782900
4/7/2015,24.201923,24.307692,24.038462,24.057692,21.030848,22112000
4/8/2015,24.086538,24.153847,23.913462,24.048077,21.022442,23336700
4/9/2015,24.125,24.836538,23.961538,24.740385,21.62764,62555800
4/10/2015,26.086538,27.576923,25.961538,27.413462,23.964407,366809900
4/13/2015,26.98077,27.10577,26.442308,26.567308,23.224712,160144200
4/14/2015,26.423077,26.76923,26.326923,26.663462,23.308769,58008200
4/15/2015,26.625,26.778847,26.375,26.403847,23.08182,58676900
4/16/2015,26.259615,26.442308,26.134615,26.23077,22.930519,64857600
4/17/2015,26.346153,26.634615,25.884615,26.201923,22.905302,91306200
4/20/2015,26.26923,26.384615,25.971153,25.98077,22.711971,64154400
4/21/2015,25.990385,26.01923,25.528847,25.596153,22.375742,79947100
4/22/2015,25.673077,25.98077,25.576923,25.875,22.619505,48938300
4/23/2015,25.75,26.028847,25.682692,25.817308,22.569077,39692400
4/24/2015,25.846153,25.903847,25.673077,25.76923,22.527044,28822500
4/27/2015,25.923077,25.961538,25.778847,25.846153,22.59429,37666400
4/28/2015,25.913462,26.115385,25.615385,26.076923,22.796026,39963600
4/29/2015,25.913462,26.201923,25.865385,26.048077,22.770813,38640100
4/30/2015,26.01923,26.298077,25.932692,26.038462,22.762403,44704400
5/1/2015,26.048077,26.26923,25.951923,26.259615,22.955734,29435400
5/4/2015,26.307692,26.548077,26.201923,26.221153,22.922108,27249700
5/5/2015,26.201923,26.307692,25.817308,25.884615,22.627914,31561100
5/6/2015,25.961538,26.134615,25.586538,25.778847,22.53545,28871400
5/7/2015,25.75,26.076923,25.634615,26,22.728781,32279700
5/8/2015,26.201923,26.432692,26.173077,26.307692,22.997759,38710300
5/11/2015,26.201923,26.25,25.826923,25.884615,22.627914,33751500
5/12/2015,25.788462,26.048077,25.721153,25.990385,22.720377,30981300
5/13/2015,25.98077,26.192308,25.884615,26.163462,22.871677,38657200
5/14/2015,26.26923,26.375,26.10577,26.35577,23.039791,28055100
5/15/2015,26.326923,26.384615,26.201923,26.221153,22.922108,37199400
5/18/2015,26.163462,26.336538,26.163462,26.259615,22.955734,23389000
5/19/2015,26.221153,26.336538,26.163462,26.298077,22.989357,30316800
5/20/2015,26.288462,26.634615,26.153847,26.576923,23.233114,41780500
5/21/2015,26.615385,26.721153,26.490385,26.653847,23.300364,41923500
5/22/2015,26.625,26.711538,26.557692,26.615385,23.266737,24220800
5/26/2015,26.461538,26.51923,26.326923,26.461538,23.13225,49363800
5/27/2015,26.509615,26.557692,26.403847,26.461538,23.13225,26339800
5/28/2015,26.442308,26.567308,26.25,26.567308,23.224712,27475000
5/29/2015,26.442308,26.442308,26.221153,26.221153,22.922108,43327400
6/1/2015,26.211538,26.288462,26.028847,26.23077,22.930519,34655200
6/2/2015,26.173077,26.365385,26.10577,26.278847,22.972546,27378300
6/3/2015,26.375,26.5,26.307692,26.471153,23.140654,27358500
6/4/2015,26.365385,26.557692,26.163462,26.211538,22.913704,34694900
6/5/2015,26.211538,26.326923,26.115385,26.240385,22.938923,31873600
6/8/2015,26.26923,26.307692,26.163462,26.192308,22.896891,31005300
6/9/2015,26.23077,26.413462,26.125,26.278847,22.972546,32358400
6/10/2015,26.307692,26.615385,26.26923,26.567308,23.224712,34502700
6/11/2015,26.509615,26.576923,26.307692,26.451923,23.12384,32643900
6/12/2015,26.384615,26.423077,26.23077,26.336538,23.022976,23057400
6/15/2015,26.336538,26.336538,26.067308,26.163462,22.871677,29638600
6/16/2015,26.125,26.192308,25.961538,26.173077,22.880083,28672200
6/17/2015,26.14423,26.346153,26.067308,26.221153,22.922108,38010200
6/18/2015,26.038462,26.35577,25.990385,26.317308,23.201853,39187900
6/19/2015,26.221153,26.326923,26.134615,26.192308,23.09165,62678300
6/22/2015,26.25,26.442308,26.240385,26.365385,23.244242,28604800
6/23/2015,26.365385,26.538462,26.336538,26.490385,23.354441,33811300
6/24/2015,26.490385,26.528847,26.201923,26.211538,23.108603,33754900
6/25/2015,26.23077,26.298077,25.98077,26,22.922108,24275700
6/26/2015,26,26.086538,25.875,26.048077,22.964493,26808400
6/29/2015,25.865385,25.932692,25.509615,25.615385,22.583023,34707100
6/30/2015,25.788462,25.923077,25.509615,25.548077,22.523684,36980100
7/1/2015,25.64423,25.836538,25.451923,25.634615,22.599977,31644400
7/2/2015,25.673077,25.798077,25.576923,25.75,22.7017,27042300
7/6/2015,25.509615,25.615385,25.192308,25.298077,22.30328,28972400
7/7/2015,25.365385,25.528847,24.932692,25.451923,22.43891,33952900
7/8/2015,25.086538,25.23077,24.884615,24.89423,21.947239,33311900
7/9/2015,25.163462,25.384615,25.009615,25.01923,22.057442,31627800
7/10/2015,25.375,25.423077,25.038462,25.259615,22.269371,26374100
7/13/2015,25.471153,25.509615,25.23077,25.451923,22.43891,25297500
7/14/2015,25.336538,25.701923,25.336538,25.634615,22.599977,23186300
7/15/2015,25.586538,25.759615,25.576923,25.740385,22.693226,29042100
7/16/2015,25.942308,26,25.807692,26,22.922108,31860800
7/17/2015,26.211538,26.278847,25.990385,26.192308,23.09165,42838600
7/20/2015,26.076923,26.163462,25.971153,26.096153,23.00688,25674000
7/21/2015,25.971153,26.10577,25.76923,25.817308,22.761044,30453500
7/22/2015,25.846153,25.923077,25.548077,25.60577,22.574549,25098700
7/23/2015,25.557692,25.576923,25.192308,25.25,22.260891,24129200
7/24/2015,25.298077,25.307692,24.682692,24.759615,21.828562,32369100
7/27/2015,24.557692,24.98077,24.538462,24.951923,21.998102,37728000
7/28/2015,25.096153,25.23077,24.951923,25.096153,22.125254,28868600
7/29/2015,25.086538,25.26923,25.048077,25.25,22.260891,24947400
7/30/2015,25.221153,25.23077,25.009615,25.115385,22.142212,23003600
7/31/2015,25.221153,25.278847,25.048077,25.096153,22.125254,24125400
8/3/2015,25.115385,25.125,24.615385,24.875,21.930283,33883500
8/4/2015,24.89423,25.057692,24.836538,24.903847,21.955721,22864600
8/5/2015,25.086538,25.317308,25.028847,25.096153,22.125254,26490200
8/6/2015,25.14423,25.173077,24.961538,25.028847,22.06592,17990100
8/7/2015,24.951923,25.057692,24.625,24.798077,21.862467,26952800
8/10/2015,24.903847,25.288462,24.903847,25.23077,22.243937,24418300
8/11/2015,25.028847,25.028847,24.653847,24.721153,21.794651,29364700
8/12/2015,24.557692,24.884615,24.375,24.865385,21.921806,32733700
8/13/2015,24.778847,24.913462,24.634615,24.798077,21.862467,17075400
8/14/2015,24.663462,25.096153,24.634615,25.076923,22.108305,21617700
8/17/2015,24.951923,25.23077,24.807692,25.201923,22.218504,19992600
8/18/2015,25.163462,25.201923,24.942308,25.067308,22.099827,21162700
8/19/2015,24.903847,25.028847,24.634615,24.740385,21.8116,30315800
8/20/2015,24.528847,24.653847,24.211538,24.221153,21.353846,36031600
8/21/2015,23.942308,24.163462,23.615385,23.64423,20.845215,67705900
8/24/2015,21.961538,23.115385,18.625,22.951923,20.234863,94885900
8/25/2015,23.778847,23.788462,22.375,22.375,19.726236,63209100
8/26/2015,22.932692,23.14423,22.375,23.086538,20.35354,82124500
8/27/2015,23.490385,24.048077,23.442308,24.048077,21.201254,67489900
8/28/2015,23.961538,24.201923,23.826923,24.192308,21.328415,34260200
8/31/2015,24.01923,24.01923,23.634615,23.865385,21.040188,38487000
9/1/2015,23.307692,23.423077,22.76923,22.961538,20.243343,67957700
9/2/2015,23.211538,23.634615,22.913462,23.625,20.82826,52500000
9/3/2015,23.807692,23.990385,23.451923,23.567308,20.777401,34907300
9/4/2015,23.25,23.25,22.932692,23.076923,20.345064,37053500
9/8/2015,23.567308,24.01923,23.336538,24,21.158865,48061300
9/9/2015,24.23077,24.25,23.538462,23.60577,20.811312,35995600
9/10/2015,23.615385,23.903847,23.557692,23.73077,20.921509,36444800
9/11/2015,23.788462,24,23.557692,23.990385,21.150389,33179100
9/14/2015,24.009615,24.01923,23.653847,23.817308,20.997805,27287100
9/15/2015,23.942308,24.471153,23.75,24.326923,21.44709,48188000
9/16/2015,24.548077,25.028847,24.442308,24.932692,21.98115,64001700
9/17/2015,24.51923,24.932692,24.298077,24.375,21.681791,50797800
9/18/2015,24.182692,24.240385,23.759615,23.846153,21.21138,80984000
9/21/2015,23.932692,24.23077,23.884615,24.125,21.459412,30803600
9/22/2015,23.807692,24.192308,23.653847,24.14423,21.476521,45973200
9/23/2015,24.048077,24.35577,24.01923,24.173077,21.502178,42837600
9/24/2015,23.913462,24.471153,23.701923,23.951923,21.30546,55369000
9/25/2015,24.038462,24.076923,23.903847,23.961538,21.314016,40508100
9/28/2015,23.740385,23.788462,23.375,23.375,20.79228,44346900
9/29/2015,23.39423,23.653847,23.326923,23.625,21.01466,43251300
9/30/2015,23.778847,24.26923,23.740385,24.25,21.570604,45508600
10/1/2015,24.182692,24.336538,23.836538,24.221153,21.544941,41312500
10/2/2015,23.913462,24.509615,23.875,24.490385,21.784428,44383200
10/5/2015,25.35577,26.153847,25.211538,25.788462,22.939083,109640200
10/6/2015,25.951923,26.35577,25.923077,26.240385,23.34107,74785700
10/7/2015,26.442308,26.701923,26.26923,26.701923,23.751612,68297800
10/8/2015,26.567308,27.115385,26.375,26.951923,23.973989,53159200
10/9/2015,26.903847,27.086538,26.817308,26.990385,24.008202,49220700
10/12/2015,26.903847,27.086538,26.836538,27.009615,24.025301,26249100
10/13/2015,26.89423,27.192308,26.798077,26.798077,23.837143,44931300
10/14/2015,26.673077,26.76923,26.423077,26.538462,23.606211,40672200
10/15/2015,26.73077,27.086538,26.576923,26.951923,23.973989,80057700
10/16/2015,27.509615,28.067308,27.134615,27.865385,24.786522,147702000
10/19/2015,27.692308,28.423077,27.64423,27.875,24.795073,136277800
10/20/2015,27.711538,27.884615,27.596153,27.673077,24.615459,78161200
10/21/2015,27.682692,28.115385,27.673077,27.740385,24.675337,68020200
10/22/2015,27.836538,28.596153,27.798077,28.442308,25.299702,84735400
10/23/2015,28.557692,28.682692,28.288462,28.375,25.23983,79941800
10/26/2015,28.384615,28.51923,28.278847,28.413462,25.274035,50707600
10/27/2015,28.278847,28.5,28.10577,28.326923,25.19706,70310400
10/28/2015,28.201923,28.442308,28.028847,28.259615,25.13719,73920600
10/29/2015,28.048077,28.25,27.942308,28.211538,25.094427,44068800
10/30/2015,28.096153,28.201923,27.798077,27.807692,24.735197,73862200
11/2/2015,27.826923,28.26923,27.76923,28.26923,25.145744,61884800
11/3/2015,28.086538,28.64423,28.057692,28.451923,25.308254,99663000
11/4/2015,28.413462,28.64423,28.326923,28.403847,25.265486,109339200
11/5/2015,28.336538,28.596153,28.182692,28.5,25.351017,127497200
11/6/2015,28.307692,28.798077,28.125,28.76923,25.590504,131154100
11/9/2015,28.615385,28.798077,28.25,28.60577,25.445099,151280600
11/10/2015,28.490385,29.10577,28.471153,28.961538,25.76156,249043600
11/11/2015,29.038462,29.634615,29.038462,29.490385,26.231972,205502700
11/12/2015,29.240385,29.711538,28.951923,29,25.795773,304503200
11/13/2015,28.711538,29.317308,28.663462,29.115385,25.898407,257039800
11/16/2015,28.73077,29.423077,28.625,29.192308,25.966829,296196300
11/17/2015,29.39423,29.567308,28.846153,29.153847,25.932617,448585900
11/18/2015,29.057692,29.39423,28.942308,29.346153,26.10368,184886400
11/19/2015,29.211538,29.336538,29.086538,29.10577,25.889854,102887300
11/20/2015,29.096153,29.798077,29.048077,29.48077,26.223421,219187800
11/23/2015,29.413462,29.634615,29.096153,29.413462,26.163549,140807100
11/24/2015,29.163462,29.682692,29.115385,29.48077,26.223421,151711700
11/25/2015,29.461538,29.471153,29.134615,29.192308,25.966829,56326000
11/27/2015,29.10577,29.211538,29.028847,29.192308,25.966829,34469600
11/30/2015,29.163462,29.278847,28.788462,28.788462,25.607607,82905200
12/1/2015,28.836538,29.086538,28.721153,29.009615,25.804325,56414600
12/2/2015,28.932692,29.067308,28.73077,28.817308,25.633266,45888500
12/3/2015,28.932692,29.086538,28.817308,28.875,25.684582,65488600
12/4/2015,28.913462,29.346153,28.807692,29.317308,26.07802,60531300
12/7/2015,29.25,29.26923,28.961538,29.201923,25.975388,69348500
12/8/2015,28.913462,29.211538,28.759615,29.028847,25.821426,55396100
12/9/2015,28.865385,29.413462,28.807692,29.298077,26.060909,52582800
12/10/2015,29.26923,29.740385,29.201923,29.471153,26.214863,48965800
12/11/2015,29.153847,29.432692,28.990385,29.096153,25.8813,65424000
12/14/2015,29.096153,29.288462,28.625,29.096153,25.8813,67661600
12/15/2015,29.23077,29.432692,29.057692,29.153847,25.932617,61719400
12/16/2015,29.288462,30.028847,29.25,29.788462,26.497114,76784700
12/17/2015,29.75,29.85577,29.35577,29.375,26.324776,60345000
12/18/2015,29.221153,29.403847,29.115385,29.115385,26.092117,86470500
12/21/2015,29.25,29.423077,28.990385,29.23077,26.195515,42347900
12/22/2015,29.317308,29.451923,29,29.317308,26.273071,43946600
12/23/2015,29.346153,29.807692,29.346153,29.759615,26.669447,37206400
12/24/2015,29.711538,29.740385,29.509615,29.64423,26.566046,14059600
12/28/2015,29.557692,29.807692,29.432692,29.711538,26.626368,27620000
12/29/2015,29.817308,30.26923,29.807692,30.076923,26.953808,34736400
12/30/2015,30.076923,30.23077,29.817308,29.85577,26.755619,30292800
12/31/2015,29.673077,30.278847,29.60577,29.951923,26.841787,54400000
1/4/2016,29.375,29.576923,29.086538,29.528847,26.462646,65396700
1/5/2016,29.5,29.653847,29.278847,29.557692,26.488497,57383200
1/6/2016,29.10577,29.538462,28.89423,29.086538,26.066263,65158800
1/7/2016,28.509615,28.807692,27.740385,27.85577,24.963293,95958000
1/8/2016,28.076923,28.173077,27.25,27.35577,24.515215,77475900
1/11/2016,27.442308,28.76923,27.163462,27.48077,24.627234,60770700
1/12/2016,27.653847,27.76923,27.25,27.538462,24.67894,49590100
1/13/2016,27.798077,27.942308,27.115385,27.153847,24.334261,57946400
1/14/2016,27.221153,28.125,27.201923,27.942308,25.040846,67846300
1/15/2016,27.057692,27.653847,27.01923,27.39423,24.549679,72201700
1/19/2016,27.615385,27.778847,27.115385,27.39423,24.549679,54066200
1/20/2016,26.85577,27.336538,26.423077,26.923077,24.127451,91585300
1/21/2016,27.048077,27.875,27.048077,27.490385,24.635849,58279100
1/22/2016,27.451923,27.461538,26.64423,27.153847,24.334261,91384100
1/25/2016,27.23077,27.39423,26.923077,26.961538,24.161919,46642700
1/26/2016,26.990385,27.442308,26.971153,27.221153,24.394577,44130200
1/27/2016,27.115385,27.48077,26.75,26.923077,24.127451,47961000
1/28/2016,27.134615,27.259615,26.85577,27.125,24.308407,41672600
1/29/2016,27.365385,27.990385,27.25,27.98077,25.075317,53639200
2/1/2016,27.89423,27.913462,27.461538,27.538462,24.67894,45184000
2/2/2016,27.182692,27.201923,26.846153,27.153847,24.334261,41674600
2/3/2016,27.298077,27.586538,26.798077,27.567308,24.70479,46032000
2/4/2016,27.548077,28.326923,27.39423,28.057692,25.144251,56158200
2/5/2016,28.028847,28.076923,27.211538,27.442308,24.592762,54064000
2/8/2016,27.134615,27.182692,26.692308,27.086538,24.273943,50020200
2/9/2016,26.682692,27.442308,26.682692,27.192308,24.368729,38512800
2/10/2016,27.278847,27.596153,27.163462,27.211538,24.385958,33792300
2/11/2016,26.682692,26.951923,26.057692,26.39423,23.653517,83772000
2/12/2016,26.509615,27.173077,26.307692,27.173077,24.351488,59951400
2/16/2016,27.48077,27.913462,27.326923,27.75,24.868505,49107500
2/17/2016,28.01923,28.471153,28,28.211538,25.28212,39784900
2/18/2016,28.173077,28.221153,27.875,27.961538,25.058081,32296400
2/19/2016,27.826923,28.009615,27.576923,27.903847,25.006378,37507700
2/22/2016,27.903847,28.35577,27.903847,28.278847,25.34244,40053600
2/23/2016,28.086538,28.23077,27.961538,28.096153,25.178717,32397200
2/24/2016,27.788462,27.932692,27.307692,27.846153,24.954679,46725600
2/25/2016,27.692308,28.153847,27.673077,28.10577,25.388973,37316500
2/26/2016,28.173077,28.423077,28.163462,28.26923,25.536631,30518900
2/29/2016,28.307692,28.413462,28,28.01923,25.310799,35533000
3/1/2016,28.278847,28.817308,28.182692,28.73077,25.95356,33626000
3/2/2016,28.634615,29.01923,28.615385,29.01923,26.214132,38703800
3/3/2016,29.038462,29.23077,28.903847,29.057692,26.248873,29237400
3/4/2016,29.057692,29.413462,29.057692,29.288462,26.457338,34356200
3/7/2016,29.096153,29.278847,28.971153,29.125,26.309677,27297000
3/8/2016,28.923077,29.057692,28.817308,28.903847,26.109905,32393800
3/9/2016,29,29.038462,28.817308,28.89423,26.101213,25813700
3/10/2016,29.009615,29.125,28.64423,28.788462,26.005667,34473800
3/11/2016,28.98077,29.403847,28.98077,29.173077,26.353111,33445900
3/14/2016,29.057692,29.201923,28.923077,29.10577,26.292311,23046700
3/15/2016,28.875,29.201923,28.875,29.115385,26.300995,30054900
3/16/2016,29.076923,29.14423,28.913462,29.009615,26.205446,34160800
3/17/2016,29.057692,29.913462,29.01923,29.76923,26.891636,63069000
3/18/2016,29.89423,29.951923,29.711538,29.73077,26.856892,54468800
3/21/2016,29.663462,30,29.60577,29.89423,27.004551,28463000
3/22/2016,29.788462,30.038462,29.778847,29.865385,26.978493,27077400
3/23/2016,29.846153,30.038462,29.817308,29.875,26.987183,28324500
3/24/2016,29.721153,29.913462,29.634615,29.913462,27.021925,28707100
3/28/2016,29.942308,30.48077,29.903847,30.278847,27.351992,41066200
3/29/2016,30.25,30.365385,30.076923,30.26923,27.3433,40091700
3/30/2016,30.538462,30.721153,30.509615,30.60577,27.647312,36497700
3/31/2016,30.663462,30.817308,30.538462,30.567308,27.612568,38307600
4/1/2016,30.288462,30.788462,30.240385,30.701923,27.734171,40975500
4/4/2016,30.471153,30.490385,29.89423,30.028847,27.126158,46726100
4/5/2016,29.759615,29.932692,29.596153,29.788462,26.909006,32533300
4/6/2016,29.701923,30.288462,29.461538,29.711538,26.839523,38108900
4/7/2016,29.538462,29.596153,29.336538,29.451923,26.605001,34906000
4/8/2016,29.711538,29.884615,29.509615,29.60577,26.743977,27881200
4/11/2016,29.64423,29.807692,29.528847,29.528847,26.67449,26131500
4/12/2016,29.5,29.740385,29.403847,29.625,26.761347,28657500
4/13/2016,29.788462,29.903847,29.75,29.788462,26.909006,24640400
4/14/2016,29.798077,29.884615,29.673077,29.826923,26.943752,22357200
4/15/2016,29.875,29.903847,29.740385,29.836538,26.95244,25417700
4/18/2016,29.711538,29.990385,29.711538,29.865385,26.978493,21917300
4/19/2016,29.942308,30.009615,29.817308,29.951923,27.056667,23787200
4/20/2016,30,30.14423,29.85577,29.951923,27.056667,27612900
4/21/2016,29.923077,30.076923,29.663462,29.788462,26.909006,41237400
4/22/2016,29.836538,29.98077,29.14423,29.576923,26.717915,58757400
4/25/2016,29.625,29.673077,29.23077,29.5,26.64843,36895500
4/26/2016,29.653847,29.788462,29.557692,29.711538,26.839523,29832200
4/27/2016,29.75,29.817308,29.634615,29.740385,26.86558,23861600
4/28/2016,29.557692,30.01923,29.51923,29.711538,26.839523,29979800
4/29/2016,29.567308,29.778847,29.423077,29.567308,26.709229,30058700
5/2/2016,29.461538,29.798077,29.451923,29.701923,26.830835,17878700
5/3/2016,29.461538,29.528847,29.182692,29.451923,26.605001,28824100
5/4/2016,29.23077,29.25,28.740385,28.913462,26.118589,41386300
5/5/2016,28.98077,29.076923,28.653847,28.740385,25.962244,32967100
5/6/2016,28.538462,29.076923,28.278847,28.961538,26.162016,29433400
5/9/2016,28.89423,28.932692,28.490385,28.721153,25.944866,28240400
5/10/2016,28.836538,29.384615,28.826923,29.307692,26.474712,28215600
5/11/2016,29.326923,29.567308,29.173077,29.173077,26.353111,24554900
5/12/2016,28.692308,29.038462,28.692308,28.932692,26.135962,49160300
5/13/2016,28.817308,28.951923,28.403847,28.5,25.745094,36677500
5/16/2016,28.413462,28.971153,28.384615,28.807692,26.023045,26726200
5/17/2016,28.740385,28.932692,28.442308,28.567308,25.805899,34860900
5/18/2016,28.557692,28.701923,28.298077,28.471153,25.719034,28917700
5/19/2016,28.201923,28.317308,27.942308,28.23077,25.501888,35406500
5/20/2016,28.39423,28.538462,28.298077,28.423077,25.675606,36404600
5/23/2016,28.384615,28.528847,28.278847,28.35577,25.614807,24560000
5/24/2016,28.576923,28.817308,28.548077,28.701923,25.927502,25189100
5/25/2016,28.846153,29.153847,28.807692,28.932692,26.135962,28764600
5/26/2016,28.913462,29.067308,28.846153,28.865385,26.075161,23553200
5/27/2016,28.98077,29.028847,28.884615,28.961538,26.162016,20279000
5/31/2016,28.961538,29.173077,28.913462,29.067308,26.257563,31508100
6/1/2016,28.884615,28.98077,28.740385,28.951923,26.153334,21971700
6/2/2016,28.85577,28.89423,28.701923,28.89423,26.101213,19792500
6/3/2016,28.865385,28.89423,28.663462,28.788462,26.005667,24754600
6/6/2016,28.846153,29.067308,28.798077,28.961538,26.162016,19408500
6/7/2016,28.98077,29.240385,28.971153,28.98077,26.179394,26676900
6/8/2016,29.067308,29.326923,29,29.14423,26.327051,30306900
6/9/2016,29,29.163462,28.865385,29.076923,26.266253,27588200
6/10/2016,28.865385,29.115385,28.778847,28.884615,26.092529,30607200
6/13/2016,28.826923,28.971153,28.64423,28.682692,25.910122,34278400
6/14/2016,28.673077,29.288462,28.64423,29.26923,26.439968,45448500
6/15/2016,29.307692,29.721153,29.298077,29.413462,26.570255,45515800
6/16/2016,28.98077,29.557692,28.923077,29.461538,26.8153,70322800
6/17/2016,29.471153,29.538462,29.278847,29.423077,26.780294,57861300
6/20/2016,29.663462,30.115385,29.64423,29.64423,26.981583,49806700
6/21/2016,29.692308,29.817308,29.682692,29.75,27.077854,37475600
6/22/2016,29.807692,29.903847,29.586538,29.596153,26.937826,37452200
6/23/2016,29.865385,30.009615,29.778847,29.990385,27.296648,41838100
6/24/2016,28.951923,29.375,28.60577,28.673077,26.097658,89095900
6/27/2016,28.403847,28.48077,28.048077,28.192308,25.660072,56201700
6/28/2016,28.663462,28.846153,28.528847,28.788462,26.202679,39736800
6/29/2016,29.336538,29.442308,29.134615,29.375,26.736534,37302900
6/30/2016,29.48077,30.288462,29.471153,30.26923,27.550446,56695000
7/1/2016,30.26923,30.413462,30.115385,30.278847,27.559196,34008300
7/5/2016,30.048077,30.317308,29.923077,30.240385,27.524189,33654900
7/6/2016,30.067308,30.576923,30.067308,30.51923,27.777992,33390100
7/7/2016,30.586538,30.865385,30.51923,30.596153,27.848003,39018600
7/8/2016,30.759615,31.028847,30.759615,30.961538,28.180573,40072900
7/11/2016,31.01923,31.25,30.942308,30.971153,28.189322,39498200
7/12/2016,31.067308,31.240385,30.89423,31.01923,28.233082,39614600
7/13/2016,31.01923,31.23077,31.009615,31.115385,28.320599,33762900
7/14/2016,31.25,31.461538,31.240385,31.375,28.556892,35232900
7/15/2016,31.5,31.682692,31.48077,31.615385,28.775688,44001100
7/18/2016,31.625,31.673077,31.403847,31.64423,28.801941,39795700
7/19/2016,31.490385,31.682692,31.461538,31.663462,28.819448,34900000
7/20/2016,31.692308,31.73077,31.442308,31.51923,28.688173,36980100
7/21/2016,31.471153,31.586538,31.240385,31.336538,28.521887,44102600
7/22/2016,30.509615,30.836538,30.471153,30.826923,28.058048,60074300
7/25/2016,30.836538,30.846153,30.173077,30.423077,27.690474,47557800
7/26/2016,30.451923,30.509615,30.10577,30.259615,27.541691,38380000
7/27/2016,30.278847,30.346153,29.923077,30.076923,27.375414,40826700
7/28/2016,30,30.10577,29.884615,30.048077,27.349157,31509400
7/29/2016,30.076923,30.221153,29.913462,29.942308,27.252888,52054200
8/1/2016,29.923077,30.01923,29.826923,29.951923,27.261639,32401000
8/2/2016,29.913462,29.961538,29.807692,29.85577,27.174124,28080600
8/3/2016,29.836538,30.038462,29.836538,29.932692,27.244137,20806200
8/4/2016,30,30.048077,29.89423,29.971153,27.279142,21105400
8/5/2016,30.067308,30.240385,30.01923,30.076923,27.375414,22440300
8/8/2016,30.096153,30.192308,30.009615,30.067308,27.366665,21251400
8/9/2016,30.028847,30.14423,29.951923,30.096153,27.392916,20913100
8/10/2016,30.048077,30.134615,30,30.067308,27.366665,19279600
8/11/2016,30.10577,30.163462,30,30.086538,27.384163,39505600
8/12/2016,30,30.076923,29.98077,30.038462,27.340406,22180000
8/15/2016,30.096153,30.14423,30.01923,30.038462,27.340406,20335400
8/16/2016,29.942308,30.086538,29.884615,29.990385,27.296648,23278900
8/17/2016,30.057692,30.125,29.98077,30.086538,27.384163,18302000
8/18/2016,30.048077,30.221153,29.990385,30.221153,27.506687,29162800
8/19/2016,30.115385,30.192308,29.98077,30.048077,27.349157,25732500
8/22/2016,29.971153,30.221153,29.884615,30.115385,27.410418,21278900
8/23/2016,30.240385,30.35577,30.028847,30.028847,27.331654,33401300
8/24/2016,30.067308,30.14423,29.971153,30.01923,27.322903,22926900
8/25/2016,29.990385,30.096153,29.932692,30.009615,27.31415,17709000
8/26/2016,30.067308,30.25,29.942308,30.028847,27.331654,23156200
8/29/2016,29.98077,30.240385,29.971153,30.153847,27.445427,22098800
8/30/2016,30.134615,30.259615,30.096153,30.163462,27.454178,18863400
8/31/2016,30.086538,30.14423,29.990385,30.038462,27.340406,34752900
9/1/2016,29.951923,30.086538,29.76923,30,27.305401,42905800
9/2/2016,30.048077,30.240385,30.028847,30.086538,27.384163,21639800
9/6/2016,30.10577,30.134615,29.615385,29.85577,27.174124,42593900
9/7/2016,29.798077,29.865385,29.615385,29.865385,27.182875,28357500
9/8/2016,29.807692,29.85577,29.711538,29.846153,27.165369,31466400
9/9/2016,29.634615,29.634615,28.951923,28.951923,26.35146,46404400
9/12/2016,28.846153,29.39423,28.692308,29.317308,26.684025,43063500
9/13/2016,29.057692,29.086538,28.576923,28.701923,26.123915,46868800
9/14/2016,28.663462,28.846153,28.528847,28.557692,25.99264,53120700
9/15/2016,28.413462,28.701923,28.288462,28.60577,26.239592,36503800
9/16/2016,28.490385,28.60577,28.403847,28.538462,26.177855,67532000
9/19/2016,28.634615,28.807692,28.26923,28.298077,25.957359,31721300
9/20/2016,28.528847,28.653847,28.48077,28.528847,26.169041,30832300
9/21/2016,28.60577,28.76923,28.451923,28.701923,26.327797,30192800
9/22/2016,28.807692,28.951923,28.778847,28.884615,26.495377,30555000
9/23/2016,28.865385,28.89423,28.663462,28.740385,26.363077,23734500
9/26/2016,28.653847,28.663462,28.384615,28.403847,26.054379,26942000
9/27/2016,28.461538,28.817308,28.336538,28.73077,26.354258,26511500
9/28/2016,28.76923,28.788462,28.461538,28.75,26.371893,27820600
9/29/2016,28.663462,28.942308,28.307692,28.39423,26.045551,40428600
9/30/2016,28.461538,28.701923,28.442308,28.48077,26.124937,37564800
10/3/2016,28.326923,28.557692,28.26923,28.5,26.142572,20585800
10/4/2016,28.567308,28.60577,28.317308,28.365385,26.019094,32372800
10/5/2016,28.384615,28.557692,28.26923,28.365385,26.019094,25934300
10/6/2016,28.26923,28.365385,28.01923,28.14423,25.816231,29211400
10/7/2016,27.942308,28.086538,27.807692,27.961538,25.648651,39353700
10/10/2016,27.884615,28.182692,27.701923,27.75,25.454609,35341100
10/11/2016,27.64423,27.913462,27.586538,27.807692,25.507534,32179800
10/12/2016,27.807692,27.903847,27.701923,27.788462,25.489895,23664800
10/13/2016,27.673077,27.788462,27.557692,27.663462,25.375231,29528300
10/14/2016,27.846153,27.913462,27.711538,27.778847,25.481071,29308600
10/17/2016,27.788462,27.875,27.596153,27.740385,25.445793,41321900
10/18/2016,27.913462,27.961538,27.788462,27.865385,25.560453,28664800
10/19/2016,27.942308,28.096153,27.913462,27.942308,25.631014,30355500
10/20/2016,27.98077,28.076923,27.846153,27.951923,25.639835,29570600
10/21/2016,27.346153,27.884615,27.240385,27.865385,25.560453,66719300
10/24/2016,27.884615,28.086538,27.788462,27.807692,25.507534,32385200
10/25/2016,27.826923,27.89423,27.51923,27.548077,25.269388,27539900
10/26/2016,27.490385,27.951923,27.451923,27.759615,25.46343,25331400
10/27/2016,27.778847,27.846153,27.509615,27.528847,25.251751,26450200
10/28/2016,27.76923,28.451923,27.759615,28.096153,25.772133,70585600
10/31/2016,28.346153,28.509615,27.971153,27.98077,25.666292,45306200
11/1/2016,27.884615,28.076923,27.60577,27.76923,25.472254,33291200
11/2/2016,27.75,27.75,27.307692,27.39423,25.128271,32108200
11/3/2016,27.5,27.5,27.10577,27.192308,24.94305,23920700
11/4/2016,27.134615,27.701923,27.134615,27.346153,25.084169,37299400
11/7/2016,27.740385,28.201923,27.721153,28.182692,25.851513,42904300
11/8/2016,28.240385,28.48077,28.163462,28.288462,25.948532,37262500
11/9/2016,28.192308,28.663462,27.951923,28.490385,26.133755,56208300
11/10/2016,28.701923,29.653847,28.682692,29.240385,26.821718,84577700
11/11/2016,29.317308,29.586538,29.201923,29.528847,27.086315,44420800
11/14/2016,29.557692,29.663462,29.317308,29.336538,26.909916,39250100
11/15/2016,29.307692,29.586538,29.076923,29.567308,27.121597,41793400
11/16/2016,29.471153,29.596153,29.365385,29.557692,27.112782,26276400
11/17/2016,29.51923,29.682692,29.48077,29.60577,27.156879,18547400
11/18/2016,29.567308,29.711538,29.346153,29.490385,27.051041,29727200
11/21/2016,29.509615,29.692308,29.403847,29.682692,27.22744,23021700
11/22/2016,29.740385,30.038462,29.692308,29.98077,27.500862,28830100
11/23/2016,30.038462,30.173077,29.98077,30.134615,27.641981,25244000
11/25/2016,30.240385,30.278847,30.086538,30.23077,27.730179,13687900
11/28/2016,30.125,30.221153,30.009615,30.048077,27.562601,22976400
11/29/2016,30.076923,30.14423,29.788462,29.85577,27.386202,32680600
11/30/2016,29.98077,30.067308,29.567308,29.576923,27.130419,47462300
12/1/2016,29.461538,30.25,29.442308,30.182692,27.686081,46490000
12/2/2016,30.153847,30.278847,30.057692,30.134615,27.641981,22257000
12/5/2016,30.221153,30.240385,29.865385,29.913462,27.439119,23023800
12/6/2016,29.990385,30.038462,29.817308,29.971153,27.492039,18276200
12/7/2016,29.817308,30.384615,29.740385,30.384615,27.871298,34212800
12/8/2016,30.384615,30.48077,30.192308,30.317308,27.809565,29270900
12/9/2016,30.240385,30.692308,30.14423,30.557692,28.030062,32476400
12/12/2016,30.451923,30.759615,30.442308,30.634615,28.100616,32282300
12/13/2016,30.673077,30.76923,30.39423,30.51923,27.99478,35880400
12/14/2016,30.39423,30.75,30.23077,30.288462,27.7831,45422300
12/15/2016,30.278847,30.721153,29.932692,30.057692,27.571415,45112400
12/16/2016,30.307692,30.64423,30.25,30.528847,28.003599,74855200
12/19/2016,30.538462,30.76923,30.490385,30.692308,28.153543,36349800
12/20/2016,30.692308,31.134615,30.682692,31.009615,28.444605,41410900
12/21/2016,30.961538,31,30.817308,30.89423,28.338764,29083200
12/22/2016,30.682692,30.721153,30.557692,30.596153,28.276556,25161500
12/23/2016,30.64423,30.711538,30.548077,30.653847,28.329878,15588100
12/27/2016,30.663462,30.817308,30.625,30.673077,28.347649,16282100
12/28/2016,30.615385,30.740385,30.451923,30.48077,28.16992,19641100
12/29/2016,30.51923,30.653847,30.48077,30.490385,28.178806,16735700
12/30/2016,30.413462,30.576923,30.298077,30.384615,28.081053,26473400
1/3/2017,30.451923,30.615385,30.192308,30.471153,28.161034,33435400
1/4/2017,30.528847,30.60577,30.403847,30.48077,28.16992,22300600
1/5/2017,30.35577,30.528847,30.10577,30.307692,28.009964,26891000
1/6/2017,30.365385,30.548077,30.153847,30.39423,28.089943,23005600
1/9/2017,30.423077,30.442308,30.221153,30.25,27.95665,22113000
1/10/2017,30.25,30.403847,30.163462,30.163462,27.876667,28290600
1/11/2017,30.038462,30.307692,30.038462,30.259615,27.965532,29520500
1/12/2017,30.240385,30.259615,29.932692,30.182692,27.89444,31112700
1/13/2017,30.153847,30.240385,30.048077,30.153847,27.867785,25296700
1/17/2017,29.971153,30.240385,29.961538,30.067308,27.787807,29980300
1/18/2017,30.009615,30.134615,29.932692,30.028847,27.752264,25689400
1/19/2017,30.048077,30.134615,29.85577,30.009615,27.734488,39205800
1/20/2017,29.576923,29.711538,29.134615,29.35577,27.130215,86894800
1/23/2017,29.326923,29.336538,28.442308,28.60577,26.437071,61457100
1/24/2017,28.711538,28.903847,28.673077,28.846153,26.659229,35033900
1/25/2017,29.25,29.298077,29.057692,29.201923,26.988031,39656900
1/26/2017,29.26923,29.317308,28.971153,29.153847,26.943598,27837700
1/27/2017,29.23077,29.26923,28.788462,28.85577,26.668121,31205800
1/30/2017,28.807692,28.942308,28.625,28.807692,26.623686,27260200
1/31/2017,28.701923,28.75,28.365385,28.557692,26.392639,40251500
2/1/2017,28.586538,28.663462,28.423077,28.548077,26.383751,26709500
2/2/2017,28.442308,28.567308,28.365385,28.538462,26.374868,22577800
2/3/2017,28.64423,28.653847,28.403847,28.557692,26.392639,32348400
2/6/2017,28.538462,28.60577,28.432692,28.51923,26.357092,24674100
2/7/2017,28.60577,28.663462,28.39423,28.423077,26.268229,24729400
2/8/2017,28.375,28.403847,28.134615,28.298077,26.152706,33468600
2/9/2017,28.384615,28.557692,28.326923,28.451923,26.294889,22532600
2/10/2017,28.596153,28.60577,28.413462,28.576923,26.410412,23698500
2/13/2017,28.73077,28.903847,28.586538,28.884615,26.694778,38500800
2/14/2017,28.971153,29.115385,28.76923,29.115385,26.908052,36429400
2/15/2017,29.125,29.182692,29.01923,29.182692,26.970255,26491100
2/16/2017,29.182692,29.298077,29.134615,29.278847,27.05912,26969800
2/17/2017,29.240385,29.26923,29.038462,29.201923,26.988031,22723300
2/21/2017,29.240385,29.413462,29.173077,29.346153,27.121323,31450600
2/22/2017,29.346153,29.375,29.096153,29.163462,26.952484,31329400
2/23/2017,28.884615,28.923077,28.701923,28.865385,26.889784,30105800
2/24/2017,28.692308,29.028847,28.634615,29.028847,27.042055,28416600
2/27/2017,28.89423,28.990385,28.75,28.788462,26.818125,24514600
2/28/2017,28.836538,28.923077,28.528847,28.663462,26.701683,40676300
3/1/2017,28.826923,29.182692,28.673077,29.028847,27.042055,38358300
3/2/2017,29.067308,29.067308,28.846153,29.028847,27.042055,28746000
3/3/2017,29.028847,29.057692,28.89423,28.961538,26.979355,20755200
3/6/2017,28.846153,28.923077,28.76923,28.846153,26.871866,24357400
3/7/2017,28.778847,28.836538,28.64423,28.711538,26.746462,31182200
3/8/2017,28.740385,28.788462,28.586538,28.653847,26.692722,33600700
3/9/2017,28.60577,28.682692,28.423077,28.51923,26.56732,26977800
3/10/2017,28.692308,29.259615,28.490385,29.115385,27.122675,61580300
3/13/2017,29.067308,29.096153,28.64423,28.711538,26.746462,31395300
3/14/2017,28.615385,28.64423,28.336538,28.403847,26.459835,23713600
3/15/2017,28.413462,28.682692,28.336538,28.615385,26.656897,26148500
3/16/2017,28.653847,28.673077,28.48077,28.60577,26.647934,22055200
3/17/2017,28.701923,28.884615,28.625,28.73077,26.764383,45384500
3/20/2017,28.75,28.76923,28.548077,28.596153,26.638979,19632400
3/21/2017,28.711538,28.711538,28.211538,28.259615,26.325472,27908100
3/22/2017,28.423077,28.567308,28.182692,28.39423,26.450874,27040700
3/23/2017,28.365385,28.586538,28.25,28.48077,26.531492,25662000
3/24/2017,28.451923,28.663462,28.39423,28.576923,26.621065,28995400
3/27/2017,28.317308,28.375,28.125,28.307692,26.37026,30146100
3/28/2017,28.182692,28.586538,28.125,28.48077,26.531492,28961600
3/29/2017,28.384615,28.567308,28.326923,28.538462,26.585238,28661100
3/30/2017,28.51923,28.836538,28.490385,28.721153,26.755423,37399700
3/31/2017,28.711538,28.884615,28.596153,28.653847,26.692722,52828300
4/3/2017,28.615385,28.846153,28.60577,28.73077,26.764383,31108700
4/4/2017,28.75,28.932692,28.557692,28.865385,26.889784,26059400
4/5/2017,28.932692,29.25,28.798077,28.817308,26.844997,26871000
4/6/2017,28.846153,29.01923,28.76923,28.778847,26.809168,22412000
4/7/2017,28.76923,29.028847,28.76923,28.836538,26.862911,19734700
4/10/2017,28.913462,29.067308,28.807692,28.85577,26.880829,19245400
4/11/2017,28.846153,28.942308,28.692308,28.884615,26.907698,22921800
4/12/2017,28.73077,28.75,28.509615,28.625,26.66585,28122900
4/13/2017,28.557692,28.653847,28.413462,28.423077,26.477747,20797900
4/17/2017,28.48077,28.557692,28.413462,28.5,26.549406,22647600
4/18/2017,28.461538,28.75,28.442308,28.692308,26.728554,26734800
4/19/2017,28.740385,28.903847,28.721153,28.846153,26.871866,27658100
4/20/2017,28.89423,29.365385,28.875,29.10577,27.113714,38564800
4/21/2017,29.10577,29.211538,28.317308,28.413462,26.46879,75245400
4/24/2017,28.701923,28.778847,28.35577,28.413462,26.46879,50528600
4/25/2017,28.317308,28.461538,28.192308,28.317308,26.379217,41448200
4/26/2017,28.384615,28.413462,28.134615,28.134615,26.20903,38863100
4/27/2017,28.163462,28.182692,27.903847,27.961538,26.047798,34257300
4/28/2017,27.98077,28.038462,27.817308,27.875,25.967184,25042300
5/1/2017,27.89423,28.048077,27.817308,27.826923,25.922396,24976400
5/2/2017,27.89423,27.932692,27.798077,27.875,25.967184,35110400
5/3/2017,27.807692,28.163462,27.740385,28.10577,26.182156,27969000
5/4/2017,28.14423,28.182692,27.932692,28.076923,26.155287,20398700
5/5/2017,28.009615,28.115385,27.990385,28.096153,26.173201,17604100
5/8/2017,28.038462,28.125,27.884615,27.951923,26.038843,22495500
5/9/2017,27.961538,27.971153,27.75,27.817308,25.913437,24792200
5/10/2017,27.807692,27.817308,27.5,27.596153,25.70742,27089000
5/11/2017,27.576923,27.778847,27.403847,27.759615,25.859692,29136000
5/12/2017,27.26923,27.35577,26.778847,27.182692,25.322254,71170500
5/15/2017,26.990385,27.153847,26.89423,27.096153,25.241642,41358200
5/16/2017,27.163462,27.192308,26.923077,26.961538,25.11624,30689500
5/17/2017,26.75,27.673077,26.35577,26.35577,24.551931,54560200
5/18/2017,26.211538,26.586538,26.057692,26.423077,24.614632,50385500
5/19/2017,26.490385,27.086538,26.442308,26.971153,25.125195,50428200
5/22/2017,27.14423,27.211538,26.98077,27.096153,25.241642,28923100
5/23/2017,27.125,27.192308,27.028847,27.192308,25.331213,24832100
5/24/2017,27.23077,27.403847,26.557692,26.759615,24.928135,55847200
5/25/2017,26.721153,26.826923,26.365385,26.432692,24.623589,40824500
5/26/2017,26.403847,26.490385,26.240385,26.39423,24.587759,31848900
5/30/2017,26.259615,26.39423,26.115385,26.307692,24.507141,37893100
5/31/2017,26.278847,26.384615,26.14423,26.326923,24.525059,37034900
6/1/2017,26.451923,26.807692,26.442308,26.653847,24.829603,33683200
6/2/2017,26.798077,26.865385,26.557692,26.807692,24.972919,38487900
6/5/2017,26.826923,26.990385,26.740385,26.903847,25.062494,45249800
6/6/2017,26.903847,26.961538,26.740385,26.85577,25.017708,35070000
6/7/2017,26.875,26.884615,26.346153,26.615385,24.793777,45280600
6/8/2017,26.615385,26.75,26.471153,26.528847,24.713161,42556500
6/9/2017,26.567308,26.89423,26.528847,26.865385,25.026665,26377300
6/12/2017,28.115385,28.336538,27.625,27.826923,25.922396,144653000
6/13/2017,28,28.038462,27.25,27.35577,25.483492,61176600
6/14/2017,27.384615,27.692308,27.278847,27.586538,25.698462,42765100
6/15/2017,27.384615,27.836538,27.336538,27.826923,26.141077,49782800
6/16/2017,27.865385,27.89423,27.51923,27.884615,26.423166,84828200
6/19/2017,27.846153,27.884615,27.634615,27.692308,26.240938,31724800
6/20/2017,27.60577,27.615385,27,27.048077,25.630472,49444600
6/21/2017,27.096153,27.10577,26.586538,26.711538,25.311571,35108400
6/22/2017,26.701923,26.759615,26.48077,26.490385,25.102005,37839900
6/23/2017,26.721153,26.721153,26.442308,26.509615,25.12023,33005900
6/26/2017,26.528847,26.615385,26.442308,26.548077,25.156673,29641600
6/27/2017,26.461538,26.528847,26.153847,26.163462,24.792217,42982500
6/28/2017,26.211538,26.346153,26.009615,26.038462,24.673769,32256400
6/29/2017,26.115385,26.35577,25.759615,25.98077,24.619102,38201300
6/30/2017,26.048077,26.14423,25.875,25.971153,24.609991,27304300
7/3/2017,26.115385,26.528847,26.01923,26.39423,25.010891,21491600
7/5/2017,26.48077,26.5,26.182692,26.298077,24.919775,22121000
7/6/2017,25.826923,26.009615,25.096153,25.298077,23.972189,79711700
7/7/2017,25.240385,25.288462,24.98077,25.14423,23.826403,42164800
7/10/2017,25.125,25.182692,24.85577,25.038462,23.726181,48625400
7/11/2017,25.028847,25.432692,24.913462,25.365385,24.035967,42901600
7/12/2017,25.51923,25.778847,25.35577,25.557692,24.218193,53025700
7/13/2017,25.557692,25.798077,25.48077,25.759615,24.409536,28878300
7/14/2017,25.711538,25.865385,25.701923,25.75,24.400425,21900600
7/17/2017,25.73077,25.846153,25.692308,25.788462,24.436874,28803400
7/18/2017,25.73077,25.884615,25.711538,25.85577,24.500654,27191900
7/19/2017,25.817308,25.990385,25.807692,25.903847,24.546211,25784000
7/20/2017,25.98077,26.009615,25.576923,25.663462,24.31842,57364400
7/21/2017,24.403847,25.009615,24.288462,24.913462,23.607727,94275800
7/24/2017,24.788462,24.85577,24.375,24.451923,23.17038,59147100
7/25/2017,24.586538,24.740385,24.384615,24.461538,23.179493,48028700
7/26/2017,24.60577,24.701923,24.39423,24.60577,23.316162,42362700
7/27/2017,24.60577,24.807692,24.538462,24.798077,23.498394,41483500
7/28/2017,24.865385,24.884615,24.423077,24.548077,23.261496,29418200
7/31/2017,24.557692,24.701923,24.509615,24.625,23.334389,31840900
8/1/2017,24.64423,24.673077,24.35577,24.461538,23.179493,43587700
8/2/2017,24.461538,24.586538,24.413462,24.538462,23.252384,28482400
8/3/2017,24.60577,24.788462,24.39423,24.76923,23.471058,32153300
8/4/2017,24.759615,24.85577,24.634615,24.788462,23.489281,24245500
8/7/2017,24.75,24.798077,24.567308,24.64423,23.35261,19625200
8/8/2017,24.64423,24.89423,24.538462,24.576923,23.288832,28229300
8/9/2017,24.567308,24.73077,24.48077,24.721153,23.425503,30857800
8/10/2017,24.721153,24.721153,24.298077,24.326923,23.051933,30866000
8/11/2017,24.423077,24.471153,24.221153,24.23077,22.960821,19985900
8/14/2017,24.307692,24.567308,24.278847,24.384615,23.1066,25263700
8/15/2017,24.240385,24.346153,24.134615,24.173077,22.906149,28428200
8/16/2017,24.153847,24.278847,24.086538,24.134615,22.869703,28572700
8/17/2017,24.10577,24.134615,23.76923,23.798077,22.550804,32470500
8/18/2017,23.682692,23.788462,23.5,23.60577,22.368578,35644000
8/21/2017,23.548077,23.653847,23.384615,23.548077,22.313904,47897200
8/22/2017,23.625,23.788462,23.538462,23.653847,22.414131,31167800
8/23/2017,23.576923,23.615385,23.403847,23.451923,22.222792,35914900
8/24/2017,23.490385,23.596153,23.365385,23.365385,22.140791,26569800
8/25/2017,23.451923,23.653847,23.413462,23.548077,22.313904,23782500
8/28/2017,23.586538,23.721153,23.413462,23.528847,22.295685,24895100
8/29/2017,23.39423,23.51923,23.346153,23.5,22.268347,24866500
8/30/2017,23.548077,23.548077,23.221153,23.346153,22.122566,35231000
8/31/2017,23.471153,23.75,23.346153,23.60577,22.368578,57495600
9/1/2017,23.653847,24.326923,23.548077,24.173077,22.906149,61202000
9/5/2017,24.096153,24.096153,23.625,23.798077,22.550804,46319900
9/6/2017,23.932692,24.057692,23.865385,23.961538,22.705696,57226000
9/7/2017,23.567308,23.60577,22.913462,23.096153,21.88567,83312900
9/8/2017,23.028847,23.076923,22.673077,22.903847,21.703442,46388600
9/11/2017,22.884615,22.971153,22.711538,22.807692,21.612326,45038800
9/12/2017,22.903847,22.990385,22.798077,22.990385,21.785444,51649100
9/13/2017,23.009615,23.25,23,23.182692,21.96767,40174800
9/14/2017,23.173077,23.336538,23.01923,23.326923,22.104345,43767800
9/15/2017,23.173077,23.240385,22.836538,23.009615,22.021524,69222400
9/18/2017,23.038462,23.60577,23.009615,23.51923,22.509254,54604600
9/19/2017,23.51923,23.528847,23.096153,23.26923,22.269989,47154100
9/20/2017,23.26923,23.471153,23.259615,23.384615,22.380419,41361100
9/21/2017,23.39423,23.884615,23.240385,23.798077,22.776125,54200100
9/22/2017,23.884615,24.076923,23.817308,23.913462,22.886557,41306200
9/25/2017,23.961538,24.211538,23.89423,24.14423,23.107414,44187500
9/26/2017,24.182692,24.240385,23.961538,23.971153,22.941769,42383300
9/27/2017,24.038462,24.086538,23.346153,23.432692,22.42643,58748500
9/28/2017,23.451923,23.509615,23.23077,23.307692,22.306799,37600500
9/29/2017,23.288462,23.35577,23.086538,23.25,22.251585,35020600
10/2/2017,23.288462,23.663462,23.173077,23.625,22.610483,44201200
10/3/2017,23.663462,23.875,23.39423,23.846153,22.822136,35263800
10/4/2017,23.923077,23.932692,23.490385,23.538462,22.527657,33435300
10/5/2017,23.451923,23.625,23.221153,23.596153,22.582872,36149200
10/6/2017,23.471153,23.596153,23.201923,23.451923,22.444836,42358900
10/9/2017,23.173077,23.221153,22.35577,22.528847,21.561399,145914900
10/10/2017,22.788462,22.942308,22.423077,22.461538,21.496981,83793900
10/11/2017,22.240385,22.375,22.01923,22.182692,21.230106,84419800
10/12/2017,22.163462,22.201923,21.951923,22.163462,21.211704,62346600
10/13/2017,22.259615,22.336538,22.076923,22.096153,21.147287,42007400
10/16/2017,22.10577,22.576923,22.048077,22.461538,21.496981,51748100
10/17/2017,22.326923,22.35577,22.115385,22.298077,21.340536,60984600
10/18/2017,22.307692,22.384615,22.182692,22.23077,21.276123,36369500
10/19/2017,22.25,22.865385,22.163462,22.673077,21.699438,78597000
10/20/2017,21.288462,22.923077,21.25,22.913462,21.929499,200100500
10/23/2017,22.538462,22.538462,21.326923,21.461538,20.539925,194834500
10/24/2017,21.26923,21.451923,20.913462,21.048077,20.144217,138960500
10/25/2017,21,21.048077,20.48077,20.673077,19.78532,114938900
10/26/2017,20.740385,20.817308,20.384615,20.5,19.619677,89735000
10/27/2017,20.442308,20.48077,19.846153,19.990385,19.131943,102475900
10/30/2017,19.826923,19.923077,19.48077,19.625,18.782253,102320900
10/31/2017,19.48077,19.615385,19.278847,19.384615,18.552187,101927300
11/1/2017,19.298077,19.73077,19.192308,19.25,18.423353,95382900
11/2/2017,19.278847,19.307692,18.875,19.173077,18.349733,84792900
11/3/2017,19.153847,19.548077,19.096153,19.365385,18.533789,70575400
11/6/2017,19.73077,19.740385,19.307692,19.35577,18.524582,63106600
11/7/2017,19.39423,19.471153,19.346153,19.432692,18.598202,43327600
11/8/2017,19.432692,19.538462,19.298077,19.346153,18.515379,41269800
11/9/2017,19.26923,19.298077,19.086538,19.221153,18.395744,52884500
11/10/2017,19.211538,19.884615,19.134615,19.701923,18.855873,104762200
11/13/2017,19.48077,19.951923,18.028847,18.288462,17.503107,272019600
11/14/2017,18.067308,18.153847,16.788462,17.211538,16.472431,325059000
11/15/2017,16.836538,17.673077,16.826923,17.557692,16.80372,150142700
11/16/2017,17.76923,17.76923,17.35577,17.548077,16.794516,92951600
11/17/2017,17.634615,17.759615,17.509615,17.509615,16.757704,62875400
11/20/2017,17.259615,17.432692,17.14423,17.288462,16.546051,66491400
11/21/2017,17.259615,17.375,17.01923,17.14423,16.408012,81035600
11/22/2017,17.451923,17.548077,17.153847,17.451923,16.702494,57040600
11/24/2017,17.673077,17.673077,17.451923,17.490385,16.739304,25893600
11/27/2017,17.634615,17.788462,17.39423,17.423077,16.674887,82006400
11/28/2017,17.471153,17.73077,17.365385,17.701923,16.941757,58360000
11/29/2017,17.740385,17.826923,17.60577,17.76923,17.006174,57365800
11/30/2017,17.846153,17.875,17.48077,17.586538,16.831326,70777600
12/1/2017,17.576923,17.576923,17.173077,17.192308,16.454025,85308700
12/4/2017,17.307692,17.365385,17.192308,17.259615,16.518444,71081800
12/5/2017,17.096153,17.317308,16.990385,17.076923,16.343594,68447400
12/6/2017,16.932692,17.153847,16.923077,16.98077,16.366579,45670100
12/7/2017,17.125,17.365385,16.951923,17.028847,16.412918,57808000
12/8/2017,17.038462,17.134615,16.98077,17.028847,16.412918,56621200
12/11/2017,16.932692,17.10577,16.85577,16.971153,16.357309,60498000
12/12/2017,17.259615,17.346153,16.971153,17.221153,16.59827,69505600
12/13/2017,17.23077,17.298077,17.076923,17.076923,16.459253,43788600
12/14/2017,17.086538,17.134615,16.961538,16.961538,16.348045,50487600
12/15/2017,17.096153,17.14423,16.98077,17.134615,16.51486,91917100
12/18/2017,17.182692,17.35577,17.067308,17.076923,16.459253,56069900
12/19/2017,17.086538,17.115385,16.875,16.913462,16.301704,68115900
12/20/2017,16.951923,16.971153,16.692308,16.778847,16.171959,78379600
12/21/2017,16.788462,17.009615,16.76923,16.798077,16.190493,70592800
12/22/2017,16.836538,16.884615,16.73077,16.826923,16.218298,48225200
12/26/2017,16.778847,16.98077,16.73077,16.759615,16.264952,57551400
12/27/2017,16.788462,16.951923,16.64423,16.711538,16.218292,62531700
12/28/2017,16.682692,16.73077,16.586538,16.692308,16.199631,63372200
12/29/2017,16.60577,16.85577,16.60577,16.778847,16.283613,79195400
1/2/2018,16.903847,17.298077,16.85577,17.288462,16.778189,80673100
1/3/2018,17.596153,17.634615,17.336538,17.451923,16.936827,84731100
1/4/2018,17.673077,17.903847,17.596153,17.817308,17.291428,85856600
1/5/2018,18.134615,18.14423,17.788462,17.826923,17.300758,83074800
1/8/2018,17.951923,17.98077,17.403847,17.576923,17.058138,85381500
1/9/2018,17.625,17.942308,17.413462,17.846153,17.319418,69056200
1/10/2018,17.875,18.326923,17.865385,18.201923,17.664688,85615000
1/11/2018,18.490385,18.64423,18.26923,18.288462,17.748676,103714600
1/12/2018,18.384615,18.413462,17.98077,18.038462,17.50605,90559700
1/16/2018,17.615385,17.798077,17.26923,17.509615,16.992813,213883200
1/17/2018,16.971153,17.01923,16.596153,16.682692,16.190296,195038600
1/18/2018,16.73077,16.807692,16.115385,16.125,15.649066,179153900
1/19/2018,16.009615,16.086538,15.403846,15.634615,15.173156,223545000
1/22/2018,15.288462,15.701923,15.192307,15.548077,15.089171,139580700
1/23/2018,15.673077,16.375,15.644231,16.240385,15.761047,128165900
1/24/2018,16.346153,16.692308,15.625,15.807693,15.341124,173698400
1/25/2018,15.865385,15.980769,15.509615,15.557693,15.098503,98859300
1/26/2018,15.509615,15.538462,15.317307,15.509615,15.051844,94524100
1/29/2018,15.403846,15.798077,15.355769,15.653846,15.191818,77099800
1/30/2018,15.480769,15.644231,15.336538,15.336538,14.883877,70984300
1/31/2018,15.442307,15.644231,15.375,15.548077,15.089171,79839900
2/1/2018,15.442307,15.490385,15.307693,15.403846,14.949198,54936900
2/2/2018,15.278846,15.317307,15,15.038462,14.594598,85586500
2/5/2018,14.884615,15.028846,14.336538,14.336538,13.91339,128171200
2/6/2018,14.25,14.75,14.144231,14.682693,14.249328,131892600
2/7/2018,14.721154,14.923077,14.663462,14.663462,14.230666,79047400
2/8/2018,14.605769,14.625,13.894231,13.894231,13.484139,144181500
2/9/2018,14.125,14.451923,13.682693,14.365385,13.941387,134218000
2/12/2018,14.480769,14.557693,14.211538,14.25,13.829408,78605600
2/13/2018,14.173077,14.221154,13.971154,14.105769,13.689432,76648300
2/14/2018,14.125,14.451923,14.076923,14.326923,13.90406,89348400
2/15/2018,14.355769,14.557693,14.201923,14.278846,13.857403,57080400
2/16/2018,14.278846,14.644231,14.240385,14.471154,14.044034,67313700
2/20/2018,14.346154,14.394231,14.057693,14.173077,13.754754,64132300
2/21/2018,14.144231,14.163462,13.894231,13.932693,13.521466,102035900
2/22/2018,13.971154,14.490385,13.932693,14.057693,13.642776,81637000
2/23/2018,13.971154,14.105769,13.932693,13.932693,13.633363,55029100
2/26/2018,13.836538,14.115385,13.413462,14.086538,13.783903,151029400
2/27/2018,14.105769,14.596154,13.942307,13.942307,13.642771,96744900
2/28/2018,14.038462,14.057693,13.548077,13.567307,13.275827,92158600
3/1/2018,13.615385,13.711538,13.413462,13.480769,13.191148,95550700
3/2/2018,13.451923,13.692307,13.432693,13.576923,13.285237,77614700
3/5/2018,13.634615,14.086538,13.576923,13.865385,13.567501,90947400
3/6/2018,14.038462,14.105769,13.951923,14.076923,13.774494,60431100
3/7/2018,13.923077,14.028846,13.634615,13.951923,13.652182,86319100
3/8/2018,13.942307,14.076923,13.855769,13.961538,13.661589,51579000
3/9/2018,14.057693,14.375,13.951923,14.365385,14.05676,66722400
3/12/2018,14.442307,14.740385,14.384615,14.519231,14.2073,73035600
3/13/2018,14.125,14.173077,13.788462,13.875,13.576909,123467100
3/14/2018,13.903846,14.028846,13.692307,13.721154,13.42637,59349500
3/15/2018,13.759615,13.990385,13.711538,13.807693,13.511048,49321800
3/16/2018,13.788462,13.865385,13.634615,13.759615,13.464005,119068500
3/19/2018,13.711538,13.730769,13.461538,13.528846,13.238193,68831500
3/20/2018,13.557693,13.567307,13.096154,13.115385,12.833615,92478300
3/21/2018,13.134615,13.423077,13.048077,13.346154,13.059426,67748300
3/22/2018,13.221154,13.259615,12.807693,12.836538,12.560758,74076700
3/23/2018,12.884615,12.932693,12.519231,12.567307,12.297312,87403900
3/26/2018,12.721154,12.730769,12.240385,12.394231,12.127954,109653100
3/27/2018,12.423077,13.192307,12.326923,12.923077,12.645437,161167300
3/28/2018,13,13.413462,12.586538,13.153846,12.871249,144668800
3/29/2018,13.057693,13.134615,12.836538,12.961538,12.683073,77494800
4/2/2018,12.932693,13.019231,12.461538,12.615385,12.344357,74970400
4/3/2018,12.615385,12.634615,12.307693,12.625,12.353765,62176500
4/4/2018,12.326923,12.788462,12.298077,12.769231,12.494897,59459200
4/5/2018,12.778846,13.038462,12.663462,12.913462,12.636029,55667200
4/6/2018,12.807693,12.951923,12.432693,12.557693,12.287905,66004500
4/9/2018,12.596154,12.653846,12.326923,12.336538,12.071501,71065900
4/10/2018,12.509615,12.634615,12.451923,12.548077,12.278494,59724800
4/11/2018,12.413462,12.576923,12.355769,12.471154,12.203224,52228800
4/12/2018,12.528846,12.740385,12.471154,12.673077,12.400809,66176400
4/13/2018,12.894231,13.153846,12.846154,12.971154,12.692483,74015200
4/16/2018,12.980769,13.057693,12.721154,12.817307,12.541941,60610100
4/17/2018,12.865385,13.336538,12.846154,13.259615,12.974746,75014200
4/18/2018,13.346154,13.384615,13.096154,13.134615,12.852431,44702800
4/19/2018,13.144231,13.519231,13.105769,13.451923,13.162922,91293500
4/20/2018,14.365385,14.471154,13.788462,13.980769,13.680407,196233400
4/23/2018,14.182693,14.211538,13.836538,13.961538,13.661589,76249400
4/24/2018,14.096154,14.201923,13.980769,14.115385,13.81213,77232100
4/25/2018,14.153846,14.163462,13.375,13.509615,13.219375,115712200
4/26/2018,13.567307,13.942307,13.519231,13.826923,13.529866,67452500
4/27/2018,13.673077,13.923077,13.644231,13.826923,13.529866,50780700
4/30/2018,13.817307,13.836538,13.528846,13.528846,13.238193,50476100
5/1/2018,13.538462,13.548077,13.298077,13.509615,13.219375,53427400
5/2/2018,13.557693,13.826923,13.538462,13.634615,13.341689,53745100
5/3/2018,13.644231,13.644231,13.317307,13.394231,13.10647,63124800
5/4/2018,13.336538,13.586538,13.240385,13.557693,13.266418,43585300
5/7/2018,13.548077,13.634615,13.461538,13.528846,13.238193,34183200
5/8/2018,13.634615,13.932693,13.548077,13.721154,13.42637,61709500
5/9/2018,13.798077,14.115385,13.75,14.057693,13.755676,52902600
5/10/2018,14.192307,14.192307,13.942307,14.125,13.82154,38980100
5/11/2018,14.173077,14.201923,13.961538,14.038462,13.736859,29755500
5/14/2018,14.134615,14.230769,14.076923,14.144231,13.840357,42674300
5/15/2018,14.134615,14.153846,14.009615,14.144231,13.840357,36669000
5/16/2018,14.144231,14.519231,14.125,14.451923,14.141439,56808300
5/17/2018,14.538462,14.653846,14.346154,14.451923,14.141439,52757700
5/18/2018,14.5,14.519231,14.346154,14.394231,14.084985,35738300
5/21/2018,14.769231,14.951923,14.615385,14.673077,14.357841,81033400
5/22/2018,14.798077,14.990385,14.701923,14.701923,14.386067,68368600
5/23/2018,14.615385,14.625,13.567307,13.634615,13.341689,153232100
5/24/2018,13.788462,14.153846,13.692307,14.038462,13.736859,109630500
5/25/2018,14.048077,14.105769,13.855769,14.067307,13.765087,51686600
5/29/2018,13.923077,13.961538,13.480769,13.634615,13.341689,79086100
5/30/2018,13.596154,13.692307,13.480769,13.625,13.33228,54296700
5/31/2018,13.557693,13.586538,13.413462,13.538462,13.247601,57674600
6/1/2018,13.557693,13.605769,13.413462,13.557693,13.266418,59164300
6/4/2018,13.586538,13.663462,13.153846,13.182693,12.899476,85712900
6/5/2018,13.182693,13.394231,13,13.269231,12.984155,73266300
6/6/2018,13.288462,13.355769,13.105769,13.115385,12.833615,64631100
6/7/2018,13.105769,13.269231,13.086538,13.25,12.965337,73821600
6/8/2018,13.25,13.528846,13.182693,13.394231,13.10647,52254600
6/11/2018,13.451923,13.490385,13.317307,13.442307,13.153513,45345700
6/12/2018,13.490385,13.596154,13.375,13.442307,13.153513,43179800
6/13/2018,13.480769,13.519231,13.298077,13.355769,13.068835,36919700
6/14/2018,13.336538,13.375,13.038462,13.115385,12.833615,63097900
6/15/2018,12.990385,13,12.788462,12.788462,12.62478,100027300
6/18/2018,12.701923,12.721154,12.596154,12.692307,12.529855,71073800
6/19/2018,12.557693,12.567307,12.403846,12.451923,12.292547,80989400
6/20/2018,12.269231,12.605769,12.259615,12.384615,12.226101,100282600
6/21/2018,12.317307,12.326923,12.125,12.269231,12.112193,73519800
6/22/2018,12.269231,12.576923,12.269231,12.548077,12.38747,70665100
6/25/2018,12.528846,12.548077,12.25,12.259615,12.1027,79892500
6/26/2018,12.942307,13.403846,12.875,13.211538,13.042439,222386500
6/27/2018,13.326923,13.884615,13.269231,13.423077,13.251271,140816600
6/28/2018,13.403846,13.461538,13.153846,13.298077,13.127871,67008200
6/29/2018,13.298077,13.365385,13.048077,13.086538,12.91904,74837600
7/2/2018,12.961538,13.028846,12.682693,12.855769,12.691225,65284800
7/3/2018,12.836538,12.971154,12.788462,12.855769,12.691225,33500800
7/5/2018,12.865385,12.923077,12.538462,12.913462,12.748178,55683800
7/6/2018,12.855769,13.365385,12.807693,13.317307,13.146855,62423200
7/9/2018,13.403846,13.596154,13.375,13.413462,13.241779,69743500
7/10/2018,13.461538,13.634615,13.442307,13.625,13.450609,62727700
7/11/2018,13.519231,13.740385,13.451923,13.451923,13.279748,49156700
7/12/2018,13.509615,13.596154,13.394231,13.451923,13.279748,41417400
7/13/2018,13.432693,13.528846,13.346154,13.355769,13.184825,50445700
7/16/2018,13.355769,13.413462,13.269231,13.365385,13.194317,44574600
7/17/2018,13.317307,13.355769,13.125,13.163462,12.994978,61476000
7/18/2018,13.211538,13.278846,13.173077,13.221154,13.051933,42676400
7/19/2018,13.192307,13.346154,13.096154,13.201923,13.032948,77961300
7/20/2018,13.192307,13.25,12.480769,12.615385,12.453918,178095200
7/23/2018,12.519231,12.615385,12.403846,12.490385,12.330517,93946100
7/24/2018,12.423077,12.625,12.355769,12.615385,12.453918,58933200
7/25/2018,12.625,12.644231,12.461538,12.605769,12.444425,55487400
7/26/2018,12.596154,12.759615,12.557693,12.644231,12.482394,56692400
7/27/2018,12.615385,12.673077,12.480769,12.557693,12.396964,40903800
7/30/2018,12.538462,12.701923,12.509615,12.653846,12.491885,41147600
7/31/2018,12.682693,13.125,12.653846,13.105769,12.938025,74561600
8/1/2018,13.028846,13.028846,12.730769,12.730769,12.567825,46309400
8/2/2018,12.663462,12.701923,12.557693,12.663462,12.501377,38038300
8/3/2018,12.644231,12.740385,12.596154,12.634615,12.4729,36654900
8/6/2018,12.615385,12.673077,12.557693,12.596154,12.434932,33788800
8/7/2018,12.615385,12.740385,12.519231,12.653846,12.491885,58868000
8/8/2018,12.682693,12.682693,12.471154,12.548077,12.38747,42015300
8/9/2018,12.509615,12.528846,12.413462,12.442307,12.283055,33786600
8/10/2018,12.413462,12.413462,12.221154,12.278846,12.121686,50390300
8/13/2018,12.230769,12.240385,11.913462,11.971154,11.817932,69783300
8/14/2018,12,12.115385,11.846154,11.875,11.723008,51585600
8/15/2018,11.798077,11.884615,11.480769,11.75,11.599607,67295300
8/16/2018,11.788462,11.884615,11.740385,11.826923,11.675549,54063600
8/17/2018,11.788462,11.865385,11.740385,11.826923,11.675549,48823300
8/20/2018,11.798077,11.913462,11.673077,11.826923,11.675549,39266700
8/21/2018,11.865385,12.201923,11.855769,12.144231,11.988793,60265500
8/22/2018,12.125,12.134615,11.942307,11.990385,11.836916,45184000
8/23/2018,11.932693,12.076923,11.913462,12.057693,11.903362,39576700
8/24/2018,12.038462,12.076923,11.990385,12.019231,11.865393,40216800
8/27/2018,12,12.288462,11.971154,12.278846,12.121686,46473100
8/28/2018,12.278846,12.394231,12.230769,12.269231,12.112193,61432000
8/29/2018,12.278846,12.480769,12.182693,12.471154,12.311532,49700000
8/30/2018,12.375,12.471154,12.259615,12.278846,12.121686,46454200
8/31/2018,12.240385,12.451923,12.211538,12.442307,12.283055,52419200
9/4/2018,12.384615,12.384615,12.144231,12.182693,12.026763,46630400
9/5/2018,11.971154,12.096154,11.769231,12.076923,11.922348,57274400
9/6/2018,12.019231,12.307693,12.019231,12.028846,11.874885,42244500
9/7/2018,11.913462,11.961538,11.798077,11.923077,11.77047,47701800
9/10/2018,11.884615,12.211538,11.875,12.028846,11.874885,45109600
9/11/2018,11.961538,11.990385,11.759615,11.855769,11.704024,41760000
9/12/2018,11.826923,12.144231,11.759615,12.125,11.96981,41793000
9/13/2018,12.182693,12.259615,11.951923,12.221154,12.064732,56861700
9/14/2018,12.048077,12.259615,11.903846,12.192307,12.150972,72768500
9/17/2018,12.125,12.394231,12.115385,12.211538,12.170138,52698400
9/18/2018,12.182693,12.259615,12.076923,12.173077,12.131805,44608500
9/19/2018,12.134615,12.490385,12.076923,12.365385,12.323463,64586100
9/20/2018,12.105769,12.201923,11.884615,11.980769,11.940151,91858600
9/21/2018,11.923077,12.076923,11.692307,11.701923,11.662251,99235800
9/24/2018,11.634615,11.634615,11.153846,11.288462,11.250191,154533400
9/25/2018,11.278846,11.307693,10.788462,10.836538,10.7998,139041900
9/26/2018,10.817307,11.115385,10.778846,10.951923,10.914793,97109500
9/27/2018,10.932693,11.298077,10.923077,11.086538,11.048952,85484000
9/28/2018,11,11.067307,10.817307,10.855769,10.818965,79637000
10/1/2018,12.519231,12.567307,11.480769,11.625,11.585588,320431000
10/2/2018,11.846154,12,11.317307,11.846154,11.805992,154654000
10/3/2018,11.865385,12.144231,11.807693,12,11.959316,86284700
10/4/2018,11.932693,12.192307,11.865385,12.173077,12.131805,77908500
10/5/2018,12.384615,12.788462,12.365385,12.673077,12.630112,157206800
10/8/2018,13,13.115385,12.75,13.086538,13.042171,179555400
10/9/2018,13.182693,13.25,12.894231,13.028846,12.984674,114866000
10/10/2018,12.875,13.134615,12.721154,12.769231,12.72594,95620700
10/11/2018,12.615385,12.778846,12.173077,12.230769,12.189302,120808300
10/12/2018,12.048077,12.336538,11.730769,11.846154,11.805992,128136800
10/15/2018,11.778846,12.019231,11.673077,11.682693,11.643085,65145800
10/16/2018,11.759615,11.817307,11.538462,11.634615,11.595171,89945200
10/17/2018,11.778846,12.076923,11.653846,11.721154,11.681417,86770400
10/18/2018,11.673077,11.951923,11.596154,11.903846,11.863488,84781000
10/19/2018,11.807693,12.240385,11.788462,12.076923,12.035979,90256900
10/22/2018,12.105769,12.144231,11.855769,11.903846,11.863488,52253200
10/23/2018,11.682693,12.25,11.615385,12.201923,12.160555,85160400
10/24/2018,12.221154,12.317307,11.673077,11.701923,11.662251,86694700
10/25/2018,11.730769,11.807693,11.269231,11.346154,11.307688,91770700
10/26/2018,11.144231,11.201923,10.740385,10.865385,10.828548,122317200
10/29/2018,10.990385,11.278846,10.509615,10.730769,10.694389,124642600
10/30/2018,10.153846,10.961538,9.490385,9.788462,9.755276,358775700
10/31/2018,9.788462,9.990385,9.423077,9.711538,9.678614,209953700
11/1/2018,9.625,9.836538,9.173077,9.211538,9.180309,245822000
11/2/2018,9.25,9.288462,8.721154,8.932693,8.902409,274055100
11/5/2018,9.028846,9.163462,8.913462,8.923077,8.892825,129364500
11/6/2018,9,9.173077,9,9.057693,9.026984,117445300
11/7/2018,9.086538,9.096154,8.788462,8.846154,8.816164,128981500
11/8/2018,8.788462,8.980769,8.701923,8.75,8.720335,168268600
11/9/2018,8.451923,8.615385,7.836538,8.25,8.222031,284483900
11/12/2018,8.096154,8.125,7.423077,7.682693,7.656646,254996400
11/13/2018,7.711538,8.701923,7.663462,8.278846,8.250778,214048600
11/14/2018,8.423077,8.509615,7.875,8,7.972878,176976500
11/15/2018,7.923077,8.269231,7.75,7.855769,7.829136,133613800
11/16/2018,7.769231,7.884615,7.432693,7.711538,7.685394,183673200
11/19/2018,7.682693,7.923077,7.490385,7.538462,7.512904,154000300
11/20/2018,7.375,7.557693,7.240385,7.355769,7.330831,149041800
11/21/2018,7.490385,7.625,7.432693,7.509615,7.484156,87820500
11/23/2018,7.480769,7.557693,7.259615,7.278846,7.254169,45209900
11/26/2018,7.317307,7.442307,6.980769,7.288462,7.263752,164993700
11/27/2018,7.201923,7.336538,7.086538,7.153846,7.129593,114823200
11/28/2018,7.105769,7.471154,7.086538,7.442307,7.417076,129279400
11/29/2018,7.355769,7.692307,7.201923,7.634615,7.608732,128318600
11/30/2018,7.365385,7.384615,7.115385,7.211538,7.187089,194566200
12/3/2018,7.25,7.644231,7.240385,7.509615,7.484156,135909800
12/4/2018,7.451923,7.509615,7,7,6.976268,138662900
12/6/2018,6.923077,7.105769,6.875,7.067307,7.043347,117484300
12/7/2018,7.019231,7.096154,6.721154,6.740385,6.717533,119059300
12/10/2018,6.701923,6.846154,6.490385,6.663462,6.640871,117355400
12/11/2018,6.769231,6.855769,6.403846,6.5,6.477963,129563800
12/12/2018,6.576923,6.759615,6.442307,6.451923,6.430049,110052800
12/13/2018,7.201923,7.211538,6.846154,6.923077,6.899606,215573200
12/14/2018,6.807693,6.971154,6.730769,6.826923,6.803778,133952700
12/17/2018,6.817307,6.951923,6.740385,6.875,6.851692,134920300
12/18/2018,6.903846,7.336538,6.884615,7,6.976268,152644400
12/19/2018,7.346154,7.644231,7.259615,7.365385,7.350515,228253100
12/20/2018,7.355769,7.519231,7.076923,7.153846,7.139405,189647700
12/21/2018,7.038462,7.163462,6.826923,6.875,6.861121,193077300
12/24/2018,6.788462,6.855769,6.634615,6.653846,6.640414,72810800
12/26/2018,6.721154,7.125,6.509615,7.105769,7.091424,135032100
12/27/2018,6.903846,6.990385,6.682693,6.990385,6.976273,124569700
12/28/2018,6.913462,7.355769,6.913462,7.221154,7.206576,126537600
12/31/2018,7.230769,7.326923,7.067307,7.278846,7.264152,112695900
1/2/2019,7.173077,7.865385,7.125,7.740385,7.724759,134528200
1/3/2019,7.711538,7.884615,7.480769,7.75,7.734355,127866900
1/4/2019,7.875,7.942307,7.673077,7.913462,7.897486,124887100
1/7/2019,8.221154,8.451923,7.971154,8.403846,8.386881,186871700
1/8/2019,8.567307,8.692307,8.192307,8.230769,8.214153,152859600
1/9/2019,8.192307,8.423077,7.865385,8.173077,8.156577,120958500
1/10/2019,8.173077,8.605769,8.163462,8.596154,8.5788,116835100
1/11/2019,8.528846,8.605769,8.384615,8.596154,8.5788,83896000
1/14/2019,8.471154,8.653846,8.423077,8.557693,8.540417,84945200
1/15/2019,8.567307,8.586538,8.365385,8.394231,8.377285,97820500
1/16/2019,8.375,8.653846,8.326923,8.634615,8.617184,87636300
1/17/2019,8.557693,8.836538,8.413462,8.788462,8.77072,110023800
1/18/2019,8.875,8.894231,8.682693,8.711538,8.693952,96443800
1/22/2019,8.634615,8.644231,8.230769,8.326923,8.310113,112498800
1/23/2019,8.355769,8.5,8.278846,8.394231,8.377285,75281300
1/24/2019,8.298077,8.625,8.278846,8.442307,8.425264,93944800
1/25/2019,8.509615,8.855769,8.5,8.807693,8.789912,116798800
1/28/2019,8.634615,8.653846,8.413462,8.586538,8.569204,95301300
1/29/2019,8.557693,8.778846,8.317307,8.557693,8.540417,119046400
1/30/2019,8.634615,8.923077,8.538462,8.75,8.732336,89891900
1/31/2019,9.557693,10.355769,9.384615,9.769231,9.74951,362585000
2/1/2019,9.807693,10.028846,9.576923,9.798077,9.778297,164488200
2/4/2019,9.875,9.942307,9.711538,9.817307,9.797488,107373600
2/5/2019,9.855769,10.240385,9.778846,10.221154,10.20052,106936000
2/6/2019,10.259615,10.490385,10.028846,10.067307,10.046984,125305900
2/7/2019,10.019231,10.038462,9.586538,9.673077,9.653549,113052300
2/8/2019,9.625,9.711538,9.173077,9.432693,9.413651,123291400
2/11/2019,9.490385,9.759615,9.451923,9.644231,9.624762,73515000
2/12/2019,9.682693,9.759615,9.528846,9.596154,9.576782,69807100
2/13/2019,9.596154,10.019231,9.567307,9.971154,9.951025,102894400
2/14/2019,9.894231,9.903846,9.567307,9.653846,9.634357,97122500
2/15/2019,9.730769,9.884615,9.673077,9.701923,9.682338,81478200
2/19/2019,9.644231,9.759615,9.567307,9.740385,9.720722,66111100
2/20/2019,9.701923,9.740385,9.625,9.711538,9.691934,50594500
2/21/2019,9.644231,9.807693,9.615385,9.644231,9.624762,51514500
2/22/2019,9.663462,9.788462,9.605769,9.778846,9.759105,52770900
2/25/2019,11.125,11.298077,10.365385,10.403846,10.382843,301841600
2/26/2019,10.79,10.9,10.53,10.66,10.638479,103990600
2/27/2019,10.83,10.93,10.64,10.88,10.858036,108833400
2/28/2019,10.82,10.85,10.33,10.39,10.369025,90862100
3/1/2019,10.45,10.52,10.05,10.27,10.249268,89000200
3/4/2019,10.32,10.52,10.22,10.38,10.359045,69762900
3/5/2019,10.38,10.57,9.58,9.89,9.870035,178783600
3/6/2019,9.26,9.64,9.05,9.11,9.091609,205777700
3/7/2019,9.08,9.45,9.07,9.45,9.430923,127481100
3/8/2019,9.33,9.68,9.28,9.58,9.570788,87518700
3/11/2019,9.45,10.02,9.33,9.9,9.89048,106050400
3/12/2019,9.93,10.14,9.66,9.76,9.750615,99369500
3/13/2019,9.73,10.05,9.7,10.02,10.010365,74164500
3/14/2019,10.3,10.5,10.2,10.3,10.290096,133870800
3/15/2019,10.29,10.45,9.9,9.96,9.950423,189194100
3/18/2019,9.99,10.31,9.97,10.2,10.190192,91647500
3/19/2019,10.22,10.34,10.14,10.19,10.180202,54680900
3/20/2019,10.13,10.33,10.12,10.22,10.210174,48370000
3/21/2019,10.2,10.33,10.13,10.27,10.260125,50518900
3/22/2019,10.22,10.24,9.92,9.98,9.970404,81563500
3/25/2019,9.96,10.13,9.81,9.88,9.8705,49727700
3/26/2019,9.95,10.15,9.93,10.1,10.090289,47624800
3/27/2019,10.08,10.18,9.9,9.96,9.950423,55148300
3/28/2019,9.96,10.01,9.8,9.89,9.88049,45199400
3/29/2019,9.98,10.03,9.92,9.99,9.980394,48519100
4/1/2019,10.02,10.13,10,10.1,10.090289,51346000
4/2/2019,10.06,10.28,10.04,10.24,10.230154,51748200
4/3/2019,10.26,10.28,10,10.1,10.090289,56139500
4/4/2019,10.1,10.12,9.97,10.03,10.020355,41034100
4/5/2019,10.07,10.14,9.98,10.01,10.000375,43257200
4/8/2019,9.51,9.54,9.15,9.49,9.480875,176008200
4/9/2019,9.35,9.41,9.12,9.22,9.211135,83170700
4/10/2019,9.25,9.26,9.08,9.16,9.151192,53871400
4/11/2019,9.12,9.26,9.1,9.12,9.111231,54814800
4/12/2019,9.15,9.21,8.99,9,8.991346,68461200
4/15/2019,9.01,9.05,8.79,8.98,8.971365,82946700
4/16/2019,9.04,9.19,8.99,9.14,9.131212,60236000
4/17/2019,9.16,9.18,9.06,9.12,9.111231,48065100
4/18/2019,9.13,9.35,9.1,9.35,9.34101,51509100
4/22/2019,9.25,9.35,9.18,9.32,9.311038,67122500
4/23/2019,9.3,9.37,9.22,9.33,9.321029,40504600
4/24/2019,9.31,9.35,9.21,9.32,9.311038,28785100
4/25/2019,9.22,9.23,8.98,9.12,9.111231,62378000
4/26/2019,9.12,9.59,9.11,9.57,9.560798,74289700
4/29/2019,9.57,9.74,9.54,9.73,9.720644,66009500
4/30/2019,10.23,10.53,9.96,10.17,10.160221,177185500
5/1/2019,10.15,10.42,10.09,10.1,10.090289,99374400
5/2/2019,10.15,10.4,10.08,10.25,10.240144,79225800
5/3/2019,10.3,10.5,10.24,10.5,10.489903,68815500
5/6/2019,10.24,10.49,10.21,10.43,10.419971,43631800
5/7/2019,10.34,10.36,10.06,10.11,10.100279,56894200
5/8/2019,10.08,10.25,10.08,10.16,10.15023,47349300
5/9/2019,10.11,10.21,10.02,10.04,10.030346,59499800
5/10/2019,10.02,10.18,9.77,10.13,10.120259,63130200
5/13/2019,9.85,10.07,9.82,9.87,9.86051,60136000
5/14/2019,9.94,10.35,9.91,10.32,10.310077,70520500
5/15/2019,10.15,10.39,10.12,10.26,10.250134,53716400
5/16/2019,10.22,10.29,10.06,10.13,10.120259,54505500
5/17/2019,10.01,10.16,9.98,10,9.990385,37062500
5/20/2019,9.91,10.06,9.78,9.88,9.8705,52207100
5/21/2019,9.96,9.96,9.8,9.96,9.950423,60413400
5/22/2019,9.95,10.12,9.88,9.9,9.89048,51644100
5/23/2019,9.81,9.83,9.47,9.56,9.550808,56841500
5/24/2019,9.62,9.68,9.44,9.45,9.440913,47533100
5/28/2019,9.41,9.54,9.27,9.36,9.351,72211700
5/29/2019,9.31,9.39,9.15,9.37,9.360991,44588000
5/30/2019,9.37,9.51,9.29,9.47,9.460895,50531400
5/31/2019,9.34,9.47,9.3,9.44,9.430923,46337900
6/3/2019,9.3,9.54,9.25,9.53,9.520836,47274000
6/4/2019,9.61,10,9.59,10,9.990385,61404700
6/5/2019,10.07,10.09,9.82,9.89,9.88049,41163400
6/6/2019,9.89,10,9.77,9.92,9.910461,38528000
6/7/2019,9.9,10.05,9.82,9.98,9.970404,41084600
6/10/2019,10.05,10.35,10,10.05,10.040337,52267100
6/11/2019,10.1,10.2,9.96,10.12,10.11027,38957700
6/12/2019,10.08,10.39,10.02,10.28,10.270115,54970100
6/13/2019,10.36,10.52,10.25,10.31,10.300087,62115700
6/14/2019,10.28,10.34,10.18,10.23,10.220163,34355100
6/17/2019,10.2,10.24,10.02,10.05,10.040337,46050300
6/18/2019,10.11,10.43,10.09,10.42,10.409981,73563600
6/19/2019,10.47,10.61,10.33,10.34,10.330058,60616700
6/20/2019,10.47,10.7,10.47,10.63,10.619779,65961500
6/21/2019,10.67,10.71,10.45,10.48,10.469923,65576000
6/24/2019,10.46,10.53,10.27,10.28,10.270115,36598800
6/25/2019,10.26,10.28,10.1,10.22,10.210174,35496200
6/26/2019,10.22,10.39,10.2,10.27,10.260125,34128000
6/27/2019,10.24,10.44,10.24,10.4,10.389999,33283300
6/28/2019,10.39,10.5,10.37,10.5,10.5,44020400
7/1/2019,10.62,10.72,10.53,10.63,10.63,39925500


==> code_v0.1_finance/Finance/data/GOOG.csv <==
"date","close","volume","open","high","low"
"16:00","1,111.25","991,477","1,100.52","1,111.77","1,098.17"
"2019/07/02","1111.2500","991755.0000","1102.2400","1111.7700","1098.1700"
"2019/07/01","1097.9500","1438504.0000","1098.0000","1107.5800","1093.7030"
"2019/06/28","1080.9100","1693450.0000","1076.3900","1081.0000","1073.3700"
"2019/06/27","1076.0100","1004477.0000","1084.0000","1087.1000","1075.2900"
"2019/06/26","1079.8000","1810869.0000","1086.5000","1092.9700","1072.2400"
"2019/06/25","1086.3500","1546913.0000","1112.6600","1114.3500","1083.8000"
"2019/06/24","1115.5200","1395696.0000","1119.6100","1122.0000","1111.0100"
"2019/06/21","1121.8800","1947591.0000","1109.2400","1124.1100","1108.0800"
"2019/06/20","1111.4200","1262011.0000","1119.9900","1120.1200","1104.7400"
"2019/06/19","1102.3300","1339218.0000","1105.6000","1107.0000","1093.4800"
"2019/06/18","1103.6000","1386684.0000","1109.6900","1116.3900","1098.9900"
"2019/06/17","1092.5000","941602.0000","1086.2800","1099.1800","1086.2800"
"2019/06/14","1085.3500","1111643.0000","1086.4200","1092.6900","1080.1721"
"2019/06/13","1088.7700","1058000.0000","1083.6400","1094.1700","1080.1500"
"2019/06/12","1077.0300","1061255.0000","1078.0000","1080.9300","1067.5400"
"2019/06/11","1078.7200","1437063.0000","1093.9800","1101.9900","1077.6025"
"2019/06/10","1080.3800","1464248.0000","1072.9800","1092.6600","1072.3216"
"2019/06/07","1066.0400","1802370.0000","1050.6300","1070.9200","1048.4000"
"2019/06/06","1044.3400","1703244.0000","1044.9900","1047.4900","1033.7000"
"2019/06/05","1042.2200","2168439.0000","1051.5400","1053.5500","1030.4900"
"2019/06/04","1053.0500","2833483.0000","1042.9000","1056.0500","1033.6900"
"2019/06/03","1036.2300","5130576.0000","1065.5000","1065.5000","1025.0000"
"2019/05/31","1103.6300","1508203.0000","1101.2900","1109.6000","1100.1800"
"2019/05/30","1117.9500","951873.0000","1115.5400","1123.1300","1112.1200"
"2019/05/29","1116.4600","1538212.0000","1127.5200","1129.1000","1108.2201"
"2019/05/28","1134.1500","1365166.0000","1134.0000","1151.5871","1133.1200"
"2019/05/24","1133.4700","1112341.0000","1147.3600","1149.7650","1131.6600"
"2019/05/23","1140.7700","1199300.0000","1140.5000","1145.9725","1129.2240"
"2019/05/22","1151.4200","914839.0000","1146.7500","1158.5200","1145.8900"
"2019/05/21","1149.6300","1160158.0000","1148.4900","1152.7077","1137.9400"
"2019/05/20","1138.8500","1353292.0000","1144.5000","1146.7967","1131.4425"
"2019/05/17","1162.3000","1208623.0000","1168.4700","1180.1500","1160.0100"
"2019/05/16","1178.9800","1531404.0000","1164.5100","1188.1600","1162.8400"
"2019/05/15","1164.2100","2289302.0000","1117.8700","1171.3300","1116.6657"
"2019/05/14","1120.4400","1836604.0000","1137.2100","1140.4200","1119.5500"
"2019/05/13","1132.0300","1860648.0000","1141.9600","1147.9400","1122.1100"
"2019/05/10","1164.2700","1314546.0000","1163.5900","1172.6000","1142.5000"
"2019/05/09","1162.3800","1185973.0000","1159.0300","1169.6600","1150.8500"
"2019/05/08","1166.2700","1309514.0000","1172.0100","1180.4243","1165.7400"
"2019/05/07","1174.1000","1551368.0000","1180.4700","1190.4400","1161.0400"
"2019/05/06","1189.3900","1563943.0000","1166.2600","1190.8500","1166.2600"
"2019/05/03","1185.4000","1980653.0000","1173.6500","1186.8000","1169.0000"
"2019/05/02","1162.6100","1944817.0000","1167.7600","1174.1895","1155.0018"
"2019/05/01","1168.0800","2642983.0000","1188.0500","1188.0500","1167.1800"
"2019/04/30","1188.4800","6194691.0000","1185.0000","1192.8100","1175.0000"
"2019/04/29","1287.5800","2412788.0000","1274.0000","1289.2700","1266.2949"
"2019/04/26","1272.1800","1228276.0000","1269.0000","1273.0700","1260.3200"
"2019/04/25","1263.4500","1099614.0000","1264.7700","1267.4083","1252.0300"
"2019/04/24","1256.0000","1015006.0000","1264.1200","1268.0100","1255.0000"
"2019/04/23","1264.5500","1271195.0000","1250.6900","1269.0000","1246.3800"
"2019/04/22","1248.8400","806577.0000","1235.9900","1249.0900","1228.3100"
"2019/04/18","1236.3700","1315676.0000","1239.1800","1242.0000","1234.6100"
"2019/04/17","1236.3400","1211866.0000","1233.0000","1240.5600","1227.8200"
"2019/04/16","1227.1300","855258.0000","1225.0000","1230.8200","1220.1200"
"2019/04/15","1221.1000","1187353.0000","1218.0000","1224.2000","1209.1101"
"2019/04/12","1217.8700","926799.0000","1210.0000","1218.3500","1208.1100"
"2019/04/11","1204.6200","709417.0000","1203.9600","1207.9600","1200.1300"
"2019/04/10","1202.1600","724524.0000","1200.6800","1203.7850","1196.4350"
"2019/04/09","1197.2500","865416.0000","1196.0000","1202.2900","1193.0800"
"2019/04/08","1203.8400","859969.0000","1207.8900","1208.6900","1199.8600"
"2019/04/05","1207.1500","900950.0000","1214.9900","1216.2200","1205.0300"
"2019/04/04","1215.0000","949962.0000","1205.9400","1215.6700","1204.1300"
"2019/04/03","1205.9200","1014195.0000","1207.4800","1216.3000","1200.5000"
"2019/04/02","1200.4900","800820.0000","1195.3200","1201.3500","1185.7100"
"2019/04/01","1194.4300","1188235.0000","1184.1000","1196.6600","1182.0000"
"2019/03/29","1173.3100","1269573.0000","1174.9000","1178.9900","1162.8800"
"2019/03/28","1168.4900","966843.0000","1171.5400","1171.5650","1159.4312"
"2019/03/27","1173.0200","1362217.0000","1185.5000","1187.5590","1159.3700"
"2019/03/26","1184.6200","1894639.0000","1198.5300","1202.8300","1176.7200"
"2019/03/25","1193.0000","1493841.0000","1196.9300","1206.3975","1187.0400"
"2019/03/22","1205.5000","1668910.0000","1226.3200","1230.0000","1202.8250"
"2019/03/21","1231.5400","1195899.0000","1216.0000","1231.7900","1213.1500"
"2019/03/20","1223.9700","2089367.0000","1197.3500","1227.1400","1196.1700"
"2019/03/19","1198.8500","1404863.0000","1188.8100","1200.0000","1185.8700"
"2019/03/18","1184.2600","1212506.0000","1183.3000","1190.0000","1177.4211"
"2019/03/15","1184.4600","2457597.0000","1193.3800","1196.5700","1182.6100"
"2019/03/14","1185.5500","1150950.0000","1194.5100","1197.8800","1184.4800"
"2019/03/13","1193.3200","1434816.0000","1200.6450","1200.9300","1191.9400"
"2019/03/12","1193.2000","2012306.0000","1178.2600","1200.0000","1178.2600"
"2019/03/11","1175.7600","1569332.0000","1144.4500","1176.1900","1144.4500"
"2019/03/08","1142.3200","1212271.0000","1126.7300","1147.0800","1123.3000"
"2019/03/07","1143.3000","1166076.0000","1155.7200","1156.7550","1134.9100"
"2019/03/06","1157.8600","1094100.0000","1162.4900","1167.5658","1155.4900"
"2019/03/05","1162.0300","1422357.0000","1150.0600","1169.6100","1146.1950"
"2019/03/04","1147.8000","1444774.0000","1146.9900","1158.2804","1130.6900"
"2019/03/01","1140.9900","1447454.0000","1124.9000","1142.9700","1124.7500"
"2019/02/28","1119.9200","1541068.0000","1111.3000","1127.6500","1111.0100"
"2019/02/27","1116.0500","968362.0000","1106.9500","1117.9800","1101.0000"
"2019/02/26","1115.1300","1469761.0000","1105.7500","1119.5100","1099.9200"
"2019/02/25","1109.4000","1395281.0000","1116.0000","1118.5400","1107.2700"
"2019/02/22","1110.3700","1048361.0000","1100.9000","1111.2400","1095.6000"
"2019/02/21","1096.9700","1414744.0000","1110.8400","1111.9400","1092.5200"
"2019/02/20","1113.8000","1080144.0000","1119.9900","1123.4100","1105.2800"
"2019/02/19","1118.5600","1046315.0000","1110.0000","1121.8900","1110.0000"
"2019/02/15","1113.6500","1442461.0000","1130.0800","1131.6700","1110.6500"
"2019/02/14","1121.6700","941678.0000","1118.0500","1128.2300","1110.4450"
"2019/02/13","1120.1600","1048630.0000","1124.9900","1134.7300","1118.5000"
"2019/02/12","1121.3700","1608658.0000","1106.8000","1125.2950","1105.8500"
"2019/02/11","1095.0100","1063825.0000","1096.9500","1105.9450","1092.8600"
"2019/02/08","1095.0600","1072031.0000","1087.0000","1098.9100","1086.5500"
"2019/02/07","1098.7100","2040615.0000","1104.1600","1104.8400","1086.0000"
"2019/02/06","1115.2300","2101674.0000","1139.5700","1147.0000","1112.7700"
"2019/02/05","1145.9900","3529974.0000","1124.8400","1146.8500","1117.2480"
"2019/02/04","1132.8000","2518184.0000","1112.6600","1132.8000","1109.0200"
"2019/02/01","1110.7500","1455609.0000","1112.4000","1125.0000","1104.8900"
"2019/01/31","1116.3700","1531463.0000","1103.0000","1117.3300","1095.4100"
"2019/01/30","1089.0600","1241760.0000","1068.4300","1091.0000","1066.8500"
"2019/01/29","1060.6200","1006731.0000","1072.6800","1075.1500","1055.8647"
"2019/01/28","1070.0800","1277745.0000","1080.1100","1083.0000","1063.8000"
"2019/01/25","1090.9900","1114785.0000","1085.0000","1094.0000","1081.8200"
"2019/01/24","1073.9000","1317718.0000","1076.4800","1079.4750","1060.7000"
"2019/01/23","1075.5700","956526.0000","1077.3500","1084.9300","1059.7500"
"2019/01/22","1070.5200","1607398.0000","1088.0000","1091.5100","1063.4700"
"2019/01/18","1098.2600","1933754.0000","1100.0000","1108.3520","1090.9000"
"2019/01/17","1089.9000","1223674.0000","1079.4700","1091.8000","1073.5000"
"2019/01/16","1080.9700","1320530.0000","1080.0000","1092.3750","1079.3400"
"2019/01/15","1077.1500","1452238.0000","1050.1700","1080.0500","1047.3400"
"2019/01/14","1044.6900","1127417.0000","1046.9200","1051.5300","1041.2550"
"2019/01/11","1057.1900","1512651.0000","1063.1800","1063.7750","1048.4800"
"2019/01/10","1070.3300","1444976.0000","1067.6600","1071.1500","1057.7100"
"2019/01/09","1074.6600","1198369.0000","1081.6500","1082.6300","1066.4000"
"2019/01/08","1076.2800","1748371.0000","1076.1100","1084.5600","1060.5300"
"2019/01/07","1068.3900","1978077.0000","1071.5000","1073.9999","1054.7600"
"2019/01/04","1070.7100","2080144.0000","1032.5900","1070.8400","1027.4179"
"2019/01/03","1016.0600","1829379.0000","1041.0000","1056.9800","1014.0700"
"2019/01/02","1045.8500","1516681.0000","1016.5700","1052.3200","1015.7100"
"2018/12/31","1035.6100","1492541.0000","1050.9600","1052.7000","1023.5900"
"2018/12/28","1037.0800","1399218.0000","1049.6200","1055.5600","1033.1000"
"2018/12/27","1043.8800","2102069.0000","1017.1500","1043.8900","997.0000"
"2018/12/26","1039.4600","2337212.0000","989.0100","1040.0000","983.0000"
"2018/12/24","976.2200","1590328.0000","973.9000","1003.5400","970.1100"
"2018/12/21","979.5400","4560424.0000","1015.3000","1024.0200","973.6900"
"2018/12/20","1009.4100","2659047.0000","1018.1300","1034.2200","996.3600"
"2018/12/19","1023.0100","2419322.0000","1033.9900","1062.0000","1008.0500"
"2018/12/18","1028.7100","2101854.0000","1026.0900","1049.4800","1021.4400"
"2018/12/17","1016.5300","2337631.0000","1037.5100","1053.1500","1007.9000"
"2018/12/14","1042.1000","1685802.0000","1049.9800","1062.6000","1040.7900"
"2018/12/13","1061.9000","1329198.0000","1068.0700","1079.7597","1053.9300"
"2018/12/12","1063.6800","1523276.0000","1068.0000","1081.6500","1062.7900"
"2018/12/11","1051.7500","1354751.0000","1056.4900","1060.6000","1039.8400"
"2018/12/10","1039.5500","1793465.0000","1035.0500","1048.4500","1023.2900"
"2018/12/07","1036.5800","2098526.0000","1060.0100","1075.2600","1028.5000"
"2018/12/06","1068.7300","2758098.0000","1034.2600","1071.2000","1030.7701"
"2018/12/04","1050.8200","2278200.0000","1103.1200","1104.4200","1049.9800"
"2018/12/03","1106.4300","1900355.0000","1123.1400","1124.6500","1103.6645"
"2018/11/30","1094.4300","2554416.0000","1089.0700","1095.5700","1077.8800"
"2018/11/29","1088.3000","1403540.0000","1076.0800","1094.2450","1076.0000"
"2018/11/28","1086.2300","2399374.0000","1048.7600","1086.8400","1035.7600"
"2018/11/27","1044.4100","1801334.0000","1041.0000","1057.5800","1038.4900"
"2018/11/26","1048.6200","1846430.0000","1038.3500","1049.3100","1033.9100"
"2018/11/23","1023.8800","691462.0000","1030.0000","1037.5900","1022.3992"
"2018/11/21","1037.6100","1531676.0000","1036.7600","1048.5600","1033.4700"
"2018/11/20","1025.7600","2447254.0000","1000.0000","1031.7400","996.0200"
"2018/11/19","1020.0000","1837207.0000","1057.2000","1060.7900","1016.2601"
"2018/11/16","1061.4900","1641232.0000","1059.4100","1067.0000","1048.9800"
"2018/11/15","1064.7100","1819132.0000","1044.7100","1071.8500","1031.7800"
"2018/11/14","1043.6600","1561656.0000","1050.0000","1054.5643","1031.0000"
"2018/11/13","1036.0500","1496534.0000","1043.2900","1056.6050","1031.1500"
"2018/11/12","1038.6300","1429319.0000","1061.3900","1062.1200","1031.0000"
"2018/11/09","1066.1500","1343154.0000","1073.9900","1075.5600","1053.1100"
"2018/11/08","1082.4000","1463022.0000","1091.3800","1093.2700","1072.2048"
"2018/11/07","1093.3900","2057155.0000","1069.0000","1095.4600","1065.9000"
"2018/11/06","1055.8100","1225197.0000","1039.4800","1064.3450","1038.0700"
"2018/11/05","1040.0900","2436742.0000","1055.0000","1058.4700","1021.2400"
"2018/11/02","1057.7900","1829295.0000","1073.7300","1082.9750","1054.6100"
"2018/11/01","1070.0000","1456222.0000","1075.8000","1083.9750","1062.4600"
"2018/10/31","1076.7700","2528584.0000","1059.8100","1091.9400","1057.0000"
"2018/10/30","1036.2100","3209126.0000","1008.4600","1037.4900","1000.7500"
"2018/10/29","1020.0800","3873644.0000","1082.4700","1097.0400","995.8300"
"2018/10/26","1071.4700","4185201.0000","1037.0300","1106.5300","1034.0900"
"2018/10/25","1095.5700","2511884.0000","1071.7900","1110.9800","1069.5500"
"2018/10/24","1050.7100","1910060.0000","1104.2500","1106.1200","1048.7400"
"2018/10/23","1103.6900","1847798.0000","1080.8900","1107.8900","1070.0000"
"2018/10/22","1101.1600","1494285.0000","1103.0600","1112.2300","1091.0000"
"2018/10/19","1096.4600","1264605.0000","1093.3700","1110.3600","1087.7500"
"2018/10/18","1087.9700","2056606.0000","1121.8400","1121.8400","1077.0900"
"2018/10/17","1115.6900","1397613.0000","1126.4600","1128.9900","1102.1900"
"2018/10/16","1121.2800","1845491.0000","1104.5900","1124.2200","1102.5000"
"2018/10/15","1092.2500","1343231.0000","1108.9100","1113.4464","1089.0000"
"2018/10/12","1110.0800","2029872.0000","1108.0000","1115.0000","1086.4020"
"2018/10/11","1079.3200","2939514.0000","1072.9400","1106.4000","1068.2700"
"2018/10/10","1081.2200","2574985.0000","1131.0800","1132.1700","1081.1300"
"2018/10/09","1138.8200","1308706.0000","1146.1500","1154.3500","1137.5720"
"2018/10/08","1148.9700","1877142.0000","1150.1100","1168.0000","1127.3636"
"2018/10/05","1157.3500","1184245.0000","1167.5000","1173.4999","1145.1200"
"2018/10/04","1168.1900","2151762.0000","1195.3300","1197.5100","1155.5760"
"2018/10/03","1202.9500","1207280.0000","1205.0000","1206.4100","1193.8300"
"2018/10/02","1200.1100","1655602.0000","1190.9600","1209.9600","1186.6300"
"2018/10/01","1195.3100","1345250.0000","1199.8900","1209.9000","1190.3000"
"2018/09/28","1193.4700","1306822.0000","1191.8700","1195.4100","1184.5000"
"2018/09/27","1194.6400","1244278.0000","1186.7300","1202.1000","1183.6300"
"2018/09/26","1180.4900","1346434.0000","1185.1500","1194.2300","1174.7650"
"2018/09/25","1184.6500","937577.0000","1176.1500","1186.8800","1168.0000"
"2018/09/24","1173.3700","1218532.0000","1157.1700","1178.0000","1146.9100"
"2018/09/21","1166.0900","4363929.0000","1192.0000","1192.2100","1166.0400"
"2018/09/20","1186.8700","1209855.0000","1179.9900","1189.8900","1173.3600"
"2018/09/19","1171.0900","1185321.0000","1164.9800","1173.2100","1154.5800"
"2018/09/18","1161.2200","1184407.0000","1157.0900","1176.0800","1157.0900"
"2018/09/17","1156.0500","1279147.0000","1170.1400","1177.2400","1154.0300"
"2018/09/14","1172.5300","934300.0000","1179.1000","1180.4250","1168.3295"
"2018/09/13","1175.3300","1402005.0000","1170.7400","1178.6100","1162.8500"
"2018/09/12","1162.8200","1291304.0000","1172.7200","1178.6100","1158.3600"
"2018/09/11","1177.3600","1209171.0000","1161.6300","1178.6800","1156.2400"
"2018/09/10","1164.6400","1115259.0000","1172.1900","1174.5400","1160.1100"
"2018/09/07","1164.8300","1401034.0000","1158.6700","1175.2600","1157.2150"
"2018/09/06","1171.4400","1886690.0000","1186.3000","1186.3000","1152.0000"
"2018/09/05","1186.4800","2043732.0000","1193.8000","1199.0096","1162.0000"
"2018/09/04","1197.0000","1800509.0000","1204.2700","1212.9900","1192.5000"
"2018/08/31","1218.1900","1812366.0000","1234.9800","1238.6600","1211.2854"
"2018/08/30","1239.1200","1320261.0000","1244.2300","1253.6350","1232.5900"
"2018/08/29","1249.3000","1295939.0000","1237.4500","1250.6600","1236.3588"
"2018/08/28","1231.1500","1296532.0000","1241.2900","1242.5450","1228.6900"
"2018/08/27","1241.8200","1154962.0000","1227.6000","1243.0900","1225.7160"
"2018/08/24","1220.6500","946529.0000","1208.8200","1221.6500","1206.3588"
"2018/08/23","1205.3800","988509.0000","1207.1400","1221.2800","1204.2400"
"2018/08/22","1207.3300","881463.0000","1200.0000","1211.8400","1199.0000"
"2018/08/21","1201.6200","1187884.0000","1208.0000","1217.2600","1200.3537"
"2018/08/20","1207.7700","864462.0000","1205.0200","1211.0000","1194.6264"
"2018/08/17","1200.9600","1381724.0000","1202.0300","1209.0200","1188.2400"
"2018/08/16","1206.4900","1319985.0000","1224.7300","1225.9999","1202.5500"
"2018/08/15","1214.3800","1815642.0000","1229.2600","1235.2400","1209.5100"
"2018/08/14","1242.1000","1342534.0000","1235.1900","1245.8695","1225.1100"
"2018/08/13","1235.0100","957153.0000","1236.9800","1249.2728","1233.6405"
"2018/08/10","1237.6100","1107323.0000","1243.0000","1245.6950","1232.0000"
"2018/08/09","1249.1000","805227.0000","1249.9000","1255.5420","1246.0100"
"2018/08/08","1245.6100","1369650.0000","1240.4700","1256.5000","1238.0083"
"2018/08/07","1242.2200","1493073.0000","1237.0000","1251.1700","1236.1700"
"2018/08/06","1224.7700","1080923.0000","1225.0000","1226.0876","1215.7965"
"2018/08/03","1223.7100","1072524.0000","1229.6200","1230.0000","1215.0600"
"2018/08/02","1226.1500","1520488.0000","1205.9000","1229.8800","1204.7900"
"2018/08/01","1220.0100","1567142.0000","1228.0000","1233.4700","1210.2100"
"2018/07/31","1217.2600","1632823.0000","1220.0100","1227.5877","1205.6000"
"2018/07/30","1219.7400","1822782.0000","1228.0100","1234.9160","1211.4700"
"2018/07/27","1238.5000","2115802.0000","1271.0000","1273.8900","1231.0000"
"2018/07/26","1268.3300","2334881.0000","1251.0000","1269.7707","1249.0200"
"2018/07/25","1263.7000","2115890.0000","1239.1300","1265.8600","1239.1300"
"2018/07/24","1248.0800","3303268.0000","1262.5900","1266.0000","1235.5600"
"2018/07/23","1205.5000","2584034.0000","1181.0100","1206.4900","1181.0000"
"2018/07/20","1184.9100","1246898.0000","1186.9600","1196.8600","1184.2200"
"2018/07/19","1186.9600","1256113.0000","1191.0000","1200.0000","1183.3200"
"2018/07/18","1195.8800","1391232.0000","1196.5600","1204.5000","1190.3400"
"2018/07/17","1198.8000","1585091.0000","1172.2200","1203.0400","1170.6000"
"2018/07/16","1183.8600","1049560.0000","1189.3900","1191.0000","1179.2800"
"2018/07/13","1188.8200","1221687.0000","1185.0000","1195.4173","1180.0000"
"2018/07/12","1183.4800","1251083.0000","1159.8900","1184.4100","1155.9350"
"2018/07/11","1153.9000","1094301.0000","1144.5900","1164.2900","1141.0003"
"2018/07/10","1152.8400","789249.0000","1156.9800","1159.5900","1149.5900"
"2018/07/09","1154.0500","906073.0000","1148.4800","1154.6700","1143.4200"
"2018/07/06","1140.1700","966155.0000","1123.5800","1140.9300","1120.7371"
"2018/07/05","1124.2700","1060752.0000","1110.5300","1127.5000","1108.4800"
"2018/07/03","1102.8900","679034.0000","1135.8200","1135.8200","1100.0200"
"2018/07/02","1127.4600","1188616.0000","1099.0000","1128.0000","1093.8000"
"2018/06/29","1115.6500","1275979.0000","1120.0000","1128.2265","1115.0000"
"2018/06/28","1114.2200","1072438.0000","1102.0900","1122.3100","1096.0100"
"2018/06/27","1103.9800","1287698.0000","1121.3400","1131.8362","1103.6200"
"2018/06/26","1118.4600","1559791.0000","1128.0000","1133.2100","1116.6589"
"2018/06/25","1124.8100","2155276.0000","1143.6000","1143.9100","1112.7800"
"2018/06/22","1155.4800","1310164.0000","1159.1400","1162.4965","1147.2600"
"2018/06/21","1157.6600","1232352.0000","1174.8500","1177.2950","1152.2320"
"2018/06/20","1169.8400","1648248.0000","1175.3100","1186.2856","1169.1600"
"2018/06/19","1168.0600","1616125.0000","1158.5000","1171.2700","1154.0100"
"2018/06/18","1173.4600","1400641.0000","1143.6500","1174.3100","1143.5900"
"2018/06/15","1152.2600","2119134.0000","1148.8600","1153.4200","1143.4850"
"2018/06/14","1152.1200","1350085.0000","1143.8500","1155.4700","1140.6400"
"2018/06/13","1134.7900","1490017.0000","1141.1200","1146.5000","1133.3800"
"2018/06/12","1139.3200","899231.0000","1131.0700","1139.7900","1130.7350"
"2018/06/11","1129.9900","1071114.0000","1118.6000","1137.2600","1118.6000"
"2018/06/08","1120.8700","1289859.0000","1118.1800","1126.6700","1112.1500"
"2018/06/07","1123.8600","1519860.0000","1131.3200","1135.8200","1116.5200"
"2018/06/06","1136.8800","1697489.0000","1142.1700","1143.0000","1125.7429"
"2018/06/05","1139.6600","1538169.0000","1140.9900","1145.7380","1133.1900"
"2018/06/04","1139.2900","1881046.0000","1122.3300","1141.8900","1122.0050"
"2018/06/01","1119.5000","2416755.0000","1099.3500","1120.0000","1098.5000"
"2018/05/31","1084.9900","3085325.0000","1067.5600","1097.1900","1067.5600"
"2018/05/30","1067.8000","1129958.0000","1063.0300","1069.2100","1056.8300"
"2018/05/29","1060.3200","1858676.0000","1064.8900","1073.3700","1055.2200"
"2018/05/25","1075.6600","878903.0000","1079.0200","1082.5600","1073.7750"
"2018/05/24","1079.2400","757752.0000","1079.0000","1080.4700","1066.1500"
"2018/05/23","1079.6900","1057712.0000","1065.1300","1080.7800","1061.7100"
"2018/05/22","1069.7300","1088700.0000","1083.5600","1086.5900","1066.6900"
"2018/05/21","1079.5800","1012258.0000","1074.0600","1088.0000","1073.6500"
"2018/05/18","1066.3600","1496448.0000","1061.8600","1069.9400","1060.6800"
"2018/05/17","1078.5900","1031190.0000","1079.8900","1086.8700","1073.5000"
"2018/05/16","1081.7700","989819.0000","1077.3100","1089.2700","1076.2600"
"2018/05/15","1079.2300","1494306.0000","1090.0000","1090.0500","1073.4700"
"2018/05/14","1100.2000","1450140.0000","1100.0000","1110.7500","1099.1100"
"2018/05/11","1098.2600","1253205.0000","1093.6000","1101.3295","1090.9100"
"2018/05/10","1097.5700","1441456.0000","1086.0300","1100.4400","1085.6400"
"2018/05/09","1082.7600","2032319.0000","1058.1000","1085.4400","1056.3650"
"2018/05/08","1053.9100","1217260.0000","1058.5400","1060.5500","1047.1450"
"2018/05/07","1054.7900","1464008.0000","1049.2300","1061.6800","1047.1000"
"2018/05/04","1048.2100","1936797.0000","1016.9000","1048.5100","1016.9000"
"2018/05/03","1023.7200","1813623.0000","1019.0000","1029.6750","1006.2900"
"2018/05/02","1024.3800","1534094.0000","1028.1000","1040.3890","1022.8700"
"2018/05/01","1037.3100","1427171.0000","1013.6600","1038.4700","1008.2100"
"2018/04/30","1017.3300","1664084.0000","1030.0100","1037.0000","1016.8500"
"2018/04/27","1030.0500","1617452.0000","1046.0000","1049.5000","1025.5900"
"2018/04/26","1040.0400","1984448.0000","1029.5100","1047.9800","1018.1900"
"2018/04/25","1021.1800","2225495.0000","1025.5200","1032.4900","1015.3100"
"2018/04/24","1019.9800","4750851.0000","1052.0000","1057.0000","1010.5900"
"2018/04/23","1067.4500","2278846.0000","1077.8600","1082.7200","1060.7000"
"2018/04/20","1072.9600","1887698.0000","1082.0000","1092.3500","1069.5700"
"2018/04/19","1087.7000","1741907.0000","1069.4000","1094.1650","1068.1800"
"2018/04/18","1072.0800","1336678.0000","1077.4300","1077.4300","1066.2250"
"2018/04/17","1074.1600","2311903.0000","1051.3700","1077.8800","1048.2600"
"2018/04/16","1037.9800","1194144.0000","1037.0000","1043.2400","1026.7400"
"2018/04/13","1029.2700","1175754.0000","1040.8800","1046.4200","1022.9800"
"2018/04/12","1032.5100","1357599.0000","1025.0400","1040.6900","1021.4347"
"2018/04/11","1019.9700","1476133.0000","1027.9900","1031.3641","1015.8700"
"2018/04/10","1031.6400","1983510.0000","1026.4400","1036.2800","1011.3400"
"2018/04/09","1015.4500","1738682.0000","1016.8000","1039.6000","1014.0800"
"2018/04/06","1007.0400","1740896.0000","1020.0000","1031.4200","1003.0300"
"2018/04/05","1027.8100","1345681.0000","1041.3300","1042.7900","1020.1311"
"2018/04/04","1025.1400","2464418.0000","993.4100","1028.7175","993.0000"
"2018/04/03","1013.4100","2271858.0000","1013.9100","1020.9900","994.0700"
"2018/04/02","1006.4700","2679214.0000","1022.8200","1034.8000","990.3700"
"2018/03/29","1031.7900","2714402.0000","1011.6300","1043.0000","1002.9000"
"2018/03/28","1004.5600","3345046.0000","998.0000","1024.2300","980.6400"
"2018/03/27","1005.1000","3081612.0000","1063.0000","1064.8393","996.9200"
"2018/03/26","1053.2100","2593808.0000","1046.0000","1055.6300","1008.4000"
"2018/03/23","1021.5700","2147097.0000","1047.0300","1063.3600","1021.2200"
"2018/03/22","1049.0800","2584639.0000","1081.8800","1082.9000","1045.9100"
"2018/03/21","1090.8800","1878294.0000","1092.7400","1106.2999","1085.1500"
"2018/03/20","1097.7100","1802209.0000","1099.0000","1105.2000","1083.4600"
"2018/03/19","1099.8200","2355186.0000","1120.0100","1121.9900","1089.0100"
"2018/03/16","1135.7300","2614871.0000","1154.1400","1155.8800","1131.9600"
"2018/03/15","1149.5800","1397767.0000","1149.9600","1161.0800","1134.5400"
"2018/03/14","1149.4900","1290638.0000","1145.2100","1158.5900","1141.4400"
"2018/03/13","1138.1700","1874176.0000","1170.0000","1176.7600","1133.3300"
"2018/03/12","1164.5000","2106548.0000","1163.8500","1177.0500","1157.4200"
"2018/03/09","1160.0400","2121425.0000","1136.0000","1160.8000","1132.4606"
"2018/03/08","1126.0000","1393529.0000","1115.3200","1127.6000","1112.8000"
"2018/03/07","1109.6400","1277439.0000","1089.1900","1112.2200","1085.4823"
"2018/03/06","1095.0600","1497087.0000","1099.2200","1101.8500","1089.7750"
"2018/03/05","1090.9300","1141932.0000","1075.1400","1097.1000","1069.0001"
"2018/03/02","1078.9200","2271394.0000","1053.0800","1081.9986","1048.1150"
"2018/03/01","1069.5200","2511872.0000","1107.8700","1110.1200","1067.0010"
"2018/02/28","1104.7300","1873737.0000","1123.0300","1127.5300","1103.2400"
"2018/02/27","1118.2900","1772866.0000","1141.2400","1144.0400","1118.0000"
"2018/02/26","1143.7500","1514920.0000","1127.8000","1143.9600","1126.6950"
"2018/02/23","1126.7900","1190432.0000","1112.6400","1127.2800","1104.7135"
"2018/02/22","1106.6300","1309536.0000","1116.1900","1122.8200","1102.5900"
"2018/02/21","1111.3400","1507152.0000","1106.4700","1133.9700","1106.3300"
"2018/02/20","1102.4600","1389491.0000","1090.5700","1113.9500","1088.5200"
"2018/02/16","1094.8000","1680283.0000","1088.4100","1104.6700","1088.3134"
"2018/02/15","1089.5200","1785552.0000","1079.0700","1091.4794","1064.3400"
"2018/02/14","1069.7000","1547665.0000","1048.9500","1071.7200","1046.7500"
"2018/02/13","1052.1000","1213800.0000","1045.0000","1058.3700","1044.0872"
"2018/02/12","1051.9400","2054002.0000","1048.0000","1061.5000","1040.9280"
"2018/02/09","1037.7800","3503970.0000","1017.2500","1043.9700","992.5600"
"2018/02/08","1001.5200","2809890.0000","1055.4100","1058.6200","1000.6600"
"2018/02/07","1048.5800","2353003.0000","1081.5400","1081.7800","1048.2600"
"2018/02/06","1080.6000","3432313.0000","1027.1800","1081.7100","1023.1367"
"2018/02/05","1055.8000","3769453.0000","1090.6000","1110.0000","1052.0300"
"2018/02/02","1111.9000","4837979.0000","1122.0000","1123.0700","1107.2779"
"2018/02/01","1167.7000","2380221.0000","1162.6100","1174.0000","1157.5200"
"2018/01/31","1169.9400","1523820.0000","1170.5700","1173.0000","1159.1300"
"2018/01/30","1163.6900","1541771.0000","1167.8300","1176.5200","1163.5200"
"2018/01/29","1175.5800","1337324.0000","1176.4800","1186.8900","1171.9800"
"2018/01/26","1175.8400","1981173.0000","1175.0800","1175.8400","1158.1100"
"2018/01/25","1170.3700","1461518.0000","1172.5300","1175.9400","1162.7600"
"2018/01/24","1164.2400","1382904.0000","1177.3300","1179.8600","1161.0500"
"2018/01/23","1169.9700","1309862.0000","1159.8500","1171.6266","1158.7500"
"2018/01/22","1155.8100","1616120.0000","1137.4900","1159.8800","1135.1101"
"2018/01/19","1137.5100","1390118.0000","1131.8300","1137.8600","1128.3000"
"2018/01/18","1129.7900","1194943.0000","1131.4100","1132.5100","1117.5000"
"2018/01/17","1131.9800","1200476.0000","1126.2200","1132.6000","1117.0100"
"2018/01/16","1121.7600","1566662.0000","1132.5100","1139.9100","1117.8316"
"2018/01/12","1122.2600","1718491.0000","1102.4100","1124.2900","1101.1500"
"2018/01/11","1105.5200","977727.0000","1106.3000","1106.5250","1099.5900"
"2018/01/10","1102.6100","1042273.0000","1097.1000","1104.6000","1096.1100"
"2018/01/09","1106.2600","900089.0000","1109.4000","1110.5700","1101.2307"
"2018/01/08","1106.9400","1046767.0000","1102.2300","1111.2700","1101.6200"
"2018/01/05","1102.2300","1279990.0000","1094.0000","1104.2500","1092.0000"
"2018/01/04","1086.4000","1002945.0000","1088.0000","1093.5699","1084.0017"
"2018/01/03","1082.4800","1429757.0000","1064.3100","1086.2900","1063.2100"
"2018/01/02","1065.0000","1236401.0000","1048.3400","1066.9400","1045.2300"
"2017/12/29","1046.4000","886845.0000","1046.7200","1049.7000","1044.9000"
"2017/12/28","1048.1400","833011.0000","1051.6000","1054.7500","1044.7700"
"2017/12/27","1049.3700","1271780.0000","1057.3900","1058.3700","1048.0500"
"2017/12/26","1056.7400","761097.0000","1058.0700","1060.1200","1050.2000"
"2017/12/22","1060.1200","755089.0000","1061.1100","1064.2000","1059.4400"
"2017/12/21","1063.6300","986548.0000","1064.9500","1069.3300","1061.7938"
"2017/12/20","1064.9500","1268285.0000","1071.7800","1073.3800","1061.5200"
"2017/12/19","1070.6800","1307894.0000","1075.2000","1076.8400","1063.5500"
"2017/12/18","1077.1400","1552016.0000","1066.0800","1078.4900","1062.0000"
"2017/12/15","1064.1900","3275091.0000","1054.6100","1067.6200","1049.5000"
"2017/12/14","1049.1500","1558684.0000","1045.0000","1058.5000","1043.1100"
"2017/12/13","1040.6100","1220364.0000","1046.1200","1046.6650","1038.3800"
"2017/12/12","1040.4800","1279511.0000","1039.6300","1050.3100","1033.6897"
"2017/12/11","1041.1000","1190527.0000","1035.5000","1043.8000","1032.0504"
"2017/12/08","1037.0500","1288419.0000","1037.4900","1042.0500","1032.5222"
"2017/12/07","1030.9300","1458145.0000","1020.4300","1034.2400","1018.0710"
"2017/12/06","1018.3800","1258496.0000","1001.5000","1024.9700","1001.1400"
"2017/12/05","1005.1500","2066247.0000","995.9400","1020.6100","988.2800"
"2017/12/04","998.6800","1906058.0000","1012.6600","1016.1000","995.5700"
"2017/12/01","1010.1700","1908962.0000","1015.8000","1022.4897","1002.0200"
"2017/11/30","1021.4100","1723003.0000","1022.3700","1028.4899","1015.0000"
"2017/11/29","1021.6600","2442974.0000","1042.6800","1044.0800","1015.6500"
"2017/11/28","1047.4100","1421027.0000","1055.0900","1062.3750","1040.0000"
"2017/11/27","1054.2100","1307471.0000","1040.0000","1055.4600","1038.4400"
"2017/11/24","1040.6100","536996.0000","1035.8700","1043.1780","1035.0000"
"2017/11/22","1035.9600","746351.0000","1035.0000","1039.7060","1031.4300"
"2017/11/21","1034.4900","1096161.0000","1023.3100","1035.1100","1022.6550"
"2017/11/20","1018.3800","898389.0000","1020.2600","1022.6100","1017.5000"
"2017/11/17","1019.0900","1366936.0000","1034.0100","1034.4200","1017.7500"
"2017/11/16","1032.5000","1129424.0000","1022.5200","1035.9200","1022.5200"
"2017/11/15","1020.9100","847932.0000","1019.2100","1024.0900","1015.4200"
"2017/11/14","1026.0000","958708.0000","1022.5900","1026.8100","1014.1500"
"2017/11/13","1025.7500","885565.0000","1023.4200","1031.5800","1022.5700"
"2017/11/10","1028.0700","720674.0000","1026.4600","1030.7600","1025.2800"
"2017/11/09","1031.2600","1244701.0000","1033.9900","1033.9900","1019.6656"
"2017/11/08","1039.8500","1088395.0000","1030.5200","1043.5220","1028.4500"
"2017/11/07","1033.3300","1112123.0000","1027.2700","1033.9700","1025.1300"
"2017/11/06","1025.9000","1124757.0000","1028.9900","1034.8700","1025.0000"
"2017/11/03","1032.4800","1075134.0000","1022.1100","1032.6500","1020.3100"
"2017/11/02","1025.5800","1048584.0000","1021.7600","1028.0900","1013.0100"
"2017/11/01","1025.5000","1371619.0000","1017.2100","1029.6700","1016.9500"
"2017/10/31","1016.6400","1331265.0000","1015.2200","1024.0000","1010.4200"
"2017/10/30","1017.1100","2083490.0000","1014.0000","1024.9700","1007.5000"
"2017/10/27","1019.2700","5165922.0000","1009.1900","1048.3900","1008.2000"
"2017/10/26","972.5600","2027218.0000","980.0000","987.6000","972.2000"
"2017/10/25","973.3300","1210368.0000","968.3700","976.0900","960.5201"
"2017/10/24","970.5400","1206074.0000","970.0000","972.2300","961.0000"
"2017/10/23","968.4500","1471544.0000","989.5200","989.5200","966.1200"
"2017/10/20","988.2000","1176177.0000","989.4400","991.0000","984.5800"
"2017/10/19","984.4500","1312706.0000","986.0000","988.8800","978.3900"
"2017/10/18","992.8100","1057285.0000","991.7700","996.7200","986.9747"
"2017/10/17","992.1800","1290152.0000","990.2900","996.4400","988.5900"
"2017/10/16","992.0000","910246.0000","992.1000","993.9065","984.0000"
"2017/10/13","989.6800","1169584.0000","992.0000","997.2100","989.0000"
"2017/10/12","987.8300","1278357.0000","987.4500","994.1200","985.0000"
"2017/10/11","989.2500","1692843.0000","973.7200","990.7100","972.2500"
"2017/10/10","972.6000","968113.0000","980.0000","981.5700","966.0801"
"2017/10/09","977.0000","890620.0000","980.0000","985.4250","976.1100"
"2017/10/06","978.8900","1146207.0000","966.7000","979.4600","963.3600"
"2017/10/05","969.9600","1210427.0000","955.4900","970.9100","955.1800"
"2017/10/04","951.6800","951766.0000","957.0000","960.3900","950.6900"
"2017/10/03","957.7900","888303.0000","954.0000","958.0000","949.1400"
"2017/10/02","953.2700","1282850.0000","959.9800","962.5400","947.8400"
"2017/09/29","959.1100","1576365.0000","952.0000","959.7864","951.5100"
"2017/09/28","949.5000","997036.0000","941.3600","950.6900","940.5500"
"2017/09/27","944.4900","2237538.0000","927.7400","949.9000","927.7400"
"2017/09/26","924.8600","1666749.0000","923.7200","930.8200","921.1400"
"2017/09/25","920.9700","1855742.0000","925.4500","926.4000","909.7000"
"2017/09/22","928.5300","1052170.0000","927.7500","934.7300","926.4800"
"2017/09/21","932.4500","1227059.0000","933.0000","936.5300","923.8300"
"2017/09/20","931.5800","1535626.0000","922.9800","933.8800","922.0000"
"2017/09/19","921.8100","912967.0000","917.4200","922.4199","912.5500"
"2017/09/18","915.0000","1300759.0000","920.0100","922.0800","910.6000"
"2017/09/15","920.2900","2499466.0000","924.6600","926.4900","916.3600"
"2017/09/14","925.1100","1395497.0000","931.2500","932.7700","924.0000"
"2017/09/13","935.0900","1101145.0000","930.6600","937.2500","929.8600"
"2017/09/12","932.0700","1133638.0000","932.5900","933.4800","923.8610"
"2017/09/11","929.0800","1266020.0000","934.2500","938.3800","926.9200"
"2017/09/08","926.5000","997699.0000","936.4900","936.9900","924.8800"
"2017/09/07","935.9500","1211472.0000","931.7300","936.4100","923.6200"
"2017/09/06","927.8100","1526209.0000","930.1500","930.9150","919.2700"
"2017/09/05","928.4500","1346791.0000","933.0800","937.0000","921.9600"
"2017/09/01","937.3400","943657.0000","941.1300","942.4800","935.1500"
"2017/08/31","939.3300","1566888.0000","931.7600","941.9800","931.7600"
"2017/08/30","929.5700","1300616.0000","920.0500","930.8190","919.6500"
"2017/08/29","921.2900","1181391.0000","905.1000","923.3300","905.0000"
"2017/08/28","913.8100","1085014.0000","916.0000","919.2450","911.8700"
"2017/08/25","915.8900","1052764.0000","923.4900","925.5550","915.5000"
"2017/08/24","921.2800","1266191.0000","928.6600","930.8400","915.5000"
"2017/08/23","927.0000","1088575.0000","921.9300","929.9300","919.3600"
"2017/08/22","924.6900","1166320.0000","912.7200","925.8600","911.4751"
"2017/08/21","906.6600","942328.0000","910.0000","913.0000","903.4000"
"2017/08/18","910.6700","1341990.0000","910.3100","915.2750","907.1543"
"2017/08/17","910.9800","1241782.0000","925.7800","926.8600","910.9800"
"2017/08/16","926.9600","1005261.0000","925.2900","932.7000","923.4450"
"2017/08/15","922.2200","882479.0000","924.2300","926.5499","919.8200"
"2017/08/14","922.6700","1063404.0000","922.5300","924.6680","918.1900"
"2017/08/11","914.3900","1205652.0000","907.9700","917.7800","905.5800"
"2017/08/10","907.2400","1755521.0000","917.5500","919.2600","906.1300"
"2017/08/09","922.9000","1191332.0000","920.6100","925.9800","917.2501"
"2017/08/08","926.7900","1057351.0000","927.0900","935.8140","925.6095"
"2017/08/07","929.3600","1031710.0000","929.0600","931.7000","926.5000"
"2017/08/04","927.9600","1081814.0000","926.7500","930.3068","923.0300"
"2017/08/03","923.6500","1201519.0000","930.3400","932.2400","922.2400"
"2017/08/02","930.3900","1822272.0000","928.6100","932.6000","916.6800"
"2017/08/01","930.8300","1234612.0000","932.3800","937.4470","929.2600"
"2017/07/31","930.5000","1964748.0000","941.8900","943.5900","926.0400"
"2017/07/28","941.5300","1802343.0000","929.4000","943.8300","927.5000"
"2017/07/27","934.0900","3128819.0000","951.7800","951.7800","920.0000"
"2017/07/26","947.8000","2069349.0000","954.6800","955.0000","942.2788"
"2017/07/25","950.7000","4656609.0000","953.8100","959.7000","945.4000"
"2017/07/24","980.3400","3205374.0000","972.2200","986.2000","970.7700"
"2017/07/21","972.9200","1697190.0000","962.2500","973.2300","960.1500"
"2017/07/20","968.1500","1620636.0000","975.0000","975.9000","961.5100"
"2017/07/19","970.8900","1221155.0000","967.8400","973.0400","964.0300"
"2017/07/18","965.4000","1152741.0000","953.0000","968.0400","950.6000"
"2017/07/17","953.4200","1164141.0000","957.0000","960.7400","949.2407"
"2017/07/14","955.9900","1052855.0000","952.0000","956.9100","948.0050"
"2017/07/13","947.1600","1294674.0000","946.2900","954.4500","943.0100"
"2017/07/12","943.8300","1517168.0000","938.6800","946.3000","934.4700"
"2017/07/11","930.0900","1112417.0000","929.5400","931.4300","922.0000"
"2017/07/10","928.8000","1190237.0000","921.7700","930.3800","919.5900"
"2017/07/07","918.5900","1590456.0000","908.8500","921.5400","908.8500"
"2017/07/06","906.6900","1424290.0000","904.1200","914.9444","899.7000"
"2017/07/05","911.7100","1813309.0000","901.7600","914.5100","898.5000"
"2017/07/03","898.7000","1710373.0000","912.1800","913.9400","894.7900"
"2017/06/30","908.7300","2086340.0000","926.0500","926.0500","908.3100"
"2017/06/29","917.7900","3287991.0000","929.9200","931.2600","910.6200"
"2017/06/28","940.4900","2719213.0000","929.0000","942.7500","916.0000"
"2017/06/27","927.3300","2566047.0000","942.4600","948.2900","926.8500"
"2017/06/26","952.2700","1596664.0000","969.9000","973.3100","950.7900"
"2017/06/23","965.5900","1527513.0000","956.8300","966.0000","954.2000"
"2017/06/22","957.0900","941639.0000","958.7000","960.7200","954.5500"
"2017/06/21","959.4500","1201971.0000","953.6400","960.1000","950.7600"
"2017/06/20","950.6300","1125520.0000","957.5200","961.6200","950.0100"
"2017/06/19","957.3700","1520715.0000","949.9600","959.9900","949.0500"
"2017/06/16","939.7800","3061794.0000","940.0000","942.0400","931.5950"
"2017/06/15","942.3100","2065271.0000","933.9700","943.3390","924.4400"
"2017/06/14","950.7600","1487378.0000","959.9200","961.1500","942.2500"
"2017/06/13","953.4000","2012980.0000","951.9100","959.9800","944.0900"
"2017/06/12","942.9000","3762434.0000","939.5600","949.3550","915.2328"
"2017/06/09","949.8300","3305545.0000","984.5000","984.5000","935.6300"
"2017/06/08","983.4100","1477151.0000","982.3500","984.5700","977.2000"
"2017/06/07","981.0800","1447172.0000","979.6500","984.1500","975.7700"
"2017/06/06","976.5700","1814323.0000","983.1600","988.2500","975.1400"
"2017/06/05","983.6800","1251903.0000","976.5500","986.9100","975.1000"
"2017/06/02","975.6000","1750723.0000","969.4600","975.8800","966.0000"
"2017/06/01","966.9500","1408958.0000","968.9500","971.5000","960.0100"
"2017/05/31","964.8600","2447176.0000","975.0200","979.2700","960.1800"
"2017/05/30","975.8800","1466288.0000","970.3100","976.2000","969.4900"
"2017/05/26","971.4700","1251425.0000","969.7000","974.9800","965.0300"
"2017/05/25","969.5400","1659422.0000","957.3300","972.6290","955.4700"
"2017/05/24","954.9600","1031408.0000","952.9800","955.0900","949.5000"
"2017/05/23","948.8200","1269438.0000","947.9200","951.4666","942.5750"
"2017/05/22","941.8600","1118456.0000","935.0000","941.8828","935.0000"
"2017/05/19","934.0100","1389848.0000","931.4700","937.7550","931.0000"
"2017/05/18","930.2400","1596058.0000","921.0000","933.1700","918.7500"
"2017/05/17","919.6200","2357922.0000","935.6700","939.3325","918.1400"
"2017/05/16","943.0000","968288.0000","940.0000","943.1100","937.5800"
"2017/05/15","937.0800","1104595.0000","932.9500","938.2500","929.3400"
"2017/05/12","932.2200","1050377.0000","931.5300","933.4400","927.8500"
"2017/05/11","930.6000","834997.0000","925.3200","932.5300","923.0301"
"2017/05/10","928.7800","1173887.0000","931.9800","932.0000","925.1600"
"2017/05/09","932.1700","1581236.0000","936.9500","937.5000","929.5300"
"2017/05/08","934.3000","1328885.0000","926.1200","936.9250","925.2600"
"2017/05/05","927.1300","1910317.0000","933.5400","934.9000","925.2000"
"2017/05/04","931.6600","1421938.0000","926.0700","935.9300","924.5900"
"2017/05/03","927.0400","1497565.0000","914.8600","928.1000","912.5426"
"2017/05/02","916.4400","1543696.0000","909.6200","920.7700","909.4526"
"2017/05/01","912.5700","2114629.0000","901.9400","915.6800","901.4500"
"2017/04/28","905.9600","3223850.0000","910.6600","916.8500","905.7700"
"2017/04/27","874.2500","2009509.0000","873.6000","875.4000","870.3800"
"2017/04/26","871.7300","1233724.0000","874.2300","876.0500","867.7481"
"2017/04/25","872.3000","1670095.0000","865.0000","875.0000","862.8100"
"2017/04/24","862.7600","1371722.0000","851.2000","863.4500","849.8600"
"2017/04/21","843.1900","1323364.0000","842.8800","843.8800","840.6000"
"2017/04/20","841.6500","957994.0000","841.4400","845.2000","839.3200"
"2017/04/19","838.2100","954324.0000","839.7900","842.2200","836.2900"
"2017/04/18","836.8200","835433.0000","834.2200","838.9300","832.7100"
"2017/04/17","837.1700","894540.0000","825.0100","837.7500","824.4700"
"2017/04/13","823.5600","1118221.0000","822.1400","826.3800","821.4400"
"2017/04/12","824.3200","900059.0000","821.9300","826.6600","821.0200"
"2017/04/11","823.3500","1078951.0000","824.7100","827.4267","817.0201"
"2017/04/10","824.7300","978825.0000","825.3900","829.3500","823.7700"
"2017/04/07","824.6700","1056692.0000","827.9600","828.4850","820.5127"
"2017/04/06","827.8800","1254235.0000","832.4000","836.3900","826.4600"
"2017/04/05","831.4100","1553163.0000","835.5100","842.4500","830.7200"
"2017/04/04","834.5700","1044455.0000","831.3600","835.1800","829.0363"
"2017/04/03","838.5500","1670349.0000","829.2200","840.8500","829.2200"
"2017/03/31","829.5600","1401756.0000","828.9700","831.6400","827.3900"
"2017/03/30","831.5000","1055263.0000","833.5000","833.6800","829.0000"
"2017/03/29","831.4100","1785006.0000","825.0000","832.7650","822.3801"
"2017/03/28","820.9200","1620532.0000","820.4100","825.9900","814.0270"
"2017/03/27","819.5100","1894735.0000","806.9500","821.6300","803.3700"
"2017/03/24","814.4300","1980415.0000","820.0800","821.9300","808.8900"
"2017/03/23","817.5800","3485390.0000","821.0000","822.5700","812.2570"
"2017/03/22","829.5900","1399409.0000","831.9100","835.5500","827.1801"
"2017/03/21","830.4600","2461375.0000","851.4000","853.5000","829.0200"
"2017/03/20","848.4000","1217560.0000","850.0100","850.2200","845.1500"
"2017/03/17","852.1200","1712397.0000","851.6100","853.4000","847.1100"
"2017/03/16","848.7800","977384.0000","849.0300","850.8500","846.1300"
"2017/03/15","847.2000","1381328.0000","847.5900","848.6300","840.7700"
"2017/03/14","845.6200","779920.0000","843.6400","847.2400","840.8000"
"2017/03/13","845.5400","1149928.0000","844.0000","848.6850","843.2500"
"2017/03/10","843.2500","1702731.0000","843.2800","844.9100","839.5000"
"2017/03/09","838.6800","1261393.0000","836.0000","842.0000","834.2100"
"2017/03/08","835.3700","988900.0000","833.5100","838.1500","831.7900"
"2017/03/07","831.9100","1037573.0000","827.4000","833.4100","826.5200"
"2017/03/06","827.7800","1108799.0000","826.9500","828.8800","822.4000"
"2017/03/03","829.0800","890640.0000","830.5600","831.3600","825.7510"
"2017/03/02","830.6300","937824.0000","833.8500","834.5100","829.6400"
"2017/03/01","835.2400","1495934.0000","828.8500","836.2550","827.2600"
"2017/02/28","823.2100","2258695.0000","825.6100","828.5400","820.2000"
"2017/02/27","829.2800","1101120.0000","824.5500","830.5000","824.0000"
"2017/02/24","828.6400","1392039.0000","827.7300","829.0000","824.2000"
"2017/02/23","831.3300","1471342.0000","830.1200","832.4600","822.8800"
"2017/02/22","830.7600","983058.0000","828.6600","833.2500","828.6400"
"2017/02/21","831.6600","1259841.0000","828.6600","833.4500","828.3500"
"2017/02/17","828.0700","1602549.0000","823.0200","828.0700","821.6550"
"2017/02/16","824.1600","1285919.0000","819.9300","824.4000","818.9800"
"2017/02/15","818.9800","1311316.0000","819.3600","823.0000","818.4700"
"2017/02/14","820.4500","1054472.0000","819.0000","823.0000","816.0000"
"2017/02/13","819.2400","1205835.0000","816.0000","820.9590","815.4900"
"2017/02/10","813.6700","1134701.0000","811.7000","815.2500","809.7800"
"2017/02/09","809.5600","990260.0000","809.5100","810.6600","804.5400"
"2017/02/08","808.3800","1155892.0000","807.0000","811.8400","803.1903"
"2017/02/07","806.9700","1240257.0000","803.9900","810.5000","801.7800"
"2017/02/06","801.3400","1182882.0000","799.7000","801.6700","795.2501"
"2017/02/03","801.4900","1461217.0000","802.9900","806.0000","800.3700"
"2017/02/02","798.5300","1530827.0000","793.8000","802.7000","792.0000"
"2017/02/01","795.6950","2027708.0000","799.6800","801.1900","791.1900"
"2017/01/31","796.7900","2153957.0000","796.8600","801.2500","790.5200"
"2017/01/30","802.3200","3243568.0000","814.6600","815.8400","799.8000"
"2017/01/27","823.3100","2964989.0000","834.7100","841.9500","820.4400"
"2017/01/26","832.1500","2944642.0000","837.8100","838.0000","827.0100"
"2017/01/25","835.6700","1612854.0000","829.6200","835.7700","825.0600"
"2017/01/24","823.8700","1472228.0000","822.3000","825.9000","817.8210"
"2017/01/23","819.3100","1962506.0000","807.2500","820.8700","803.7400"
"2017/01/20","805.0200","1668638.0000","806.9100","806.9100","801.6900"
"2017/01/19","802.1750","917085.0000","805.1200","809.4800","801.8000"
"2017/01/18","806.0700","1293893.0000","805.8100","806.2050","800.9900"
"2017/01/17","804.6100","1361935.0000","807.0800","807.1400","800.3700"
"2017/01/13","807.8800","1098154.0000","807.4800","811.2244","806.6900"
"2017/01/12","806.3600","1352872.0000","807.1400","807.3900","799.1700"
"2017/01/11","807.9100","1065360.0000","805.0000","808.1500","801.3700"
"2017/01/10","804.7900","1176637.0000","807.8600","809.1299","803.5100"
"2017/01/09","806.6500","1274318.0000","806.4000","809.9664","802.8300"
"2017/01/06","806.1500","1639246.0000","795.2600","807.9000","792.2041"
"2017/01/05","794.0200","1334028.0000","786.0800","794.4800","785.0200"
"2017/01/04","786.9000","1071198.0000","788.3600","791.3400","783.1600"
"2017/01/03","786.1400","1657291.0000","778.8100","789.6300","775.8000"
"2016/12/30","771.8200","1769809.0000","782.7500","782.7800","770.4100"
"2016/12/29","782.7900","743808.0000","783.3300","785.9300","778.9200"
"2016/12/28","785.0500","1142148.0000","793.7000","794.2300","783.2000"
"2016/12/27","791.5500","789151.0000","790.6800","797.8600","787.6570"
"2016/12/23","789.9100","623682.0000","790.9000","792.7400","787.2800"
"2016/12/22","791.2600","972147.0000","792.3600","793.3200","788.5800"
"2016/12/21","794.5600","1208770.0000","795.8400","796.6757","787.1000"
"2016/12/20","796.4200","950345.0000","796.7600","798.6500","793.2700"
"2016/12/19","794.2000","1231966.0000","790.2200","797.6600","786.2700"
"2016/12/16","790.8000","2435100.0000","800.4000","800.8558","790.2900"
"2016/12/15","797.8500","1623709.0000","797.3400","803.0000","792.9200"
"2016/12/14","797.0700","1700875.0000","797.4000","804.0000","794.0100"
"2016/12/13","796.1000","2122735.0000","793.9000","804.3799","793.3400"
"2016/12/12","789.2700","2102288.0000","785.0400","791.2500","784.3554"
"2016/12/09","789.2900","1821146.0000","780.0000","789.4300","779.0210"
"2016/12/08","776.4200","1487517.0000","772.4800","778.1800","767.2300"
"2016/12/07","771.1900","1757710.0000","761.0000","771.3600","755.8000"
"2016/12/06","759.1100","1690365.0000","764.7300","768.8300","757.3400"
"2016/12/05","762.5200","1393566.0000","757.7100","763.9000","752.9000"
"2016/12/02","750.5000","1452181.0000","744.5900","754.0000","743.1000"
"2016/12/01","747.9200","3017001.0000","757.4400","759.8500","737.0245"
"2016/11/30","758.0400","2386628.0000","770.0700","772.9900","754.8300"
"2016/11/29","770.8400","1616427.0000","771.5300","778.5000","768.2400"
"2016/11/28","768.2400","2177039.0000","760.0000","779.5300","759.8000"
"2016/11/25","761.6800","587421.0000","764.2600","765.0000","760.5200"
"2016/11/23","760.9900","1477501.0000","767.7300","768.2825","755.2500"
"2016/11/22","768.2700","1592372.0000","772.6300","776.9600","767.0000"
"2016/11/21","769.2000","1324431.0000","762.6100","769.7000","760.6000"
"2016/11/18","760.5400","1528555.0000","771.3700","775.0000","760.0000"
"2016/11/17","771.2300","1298484.0000","766.9200","772.7000","764.2300"
"2016/11/16","764.4800","1468196.0000","755.2000","766.3600","750.5100"
"2016/11/15","758.4900","2375056.0000","746.9700","764.4162","746.9700"
"2016/11/14","736.0800","3644965.0000","755.6000","757.8500","727.5400"
"2016/11/11","754.0200","2421889.0000","756.5400","760.7800","750.3800"
"2016/11/10","762.5600","4733916.0000","791.1700","791.1700","752.1800"
"2016/11/09","785.3100","2603860.0000","779.9400","791.2265","771.6700"
"2016/11/08","790.5100","1361472.0000","783.4000","795.6330","780.1900"
"2016/11/07","782.5200","1574426.0000","774.5000","785.1900","772.5500"
"2016/11/04","762.0200","2131948.0000","750.6600","770.3600","750.5611"
"2016/11/03","762.1300","1933937.0000","767.2500","769.9500","759.0300"
"2016/11/02","768.7000","1905814.0000","778.2000","781.6500","763.4496"
"2016/11/01","783.6100","2404898.0000","782.8900","789.4900","775.5400"
"2016/10/31","784.5400","2420892.0000","795.4700","796.8600","784.0000"
"2016/10/28","795.3700","4261912.0000","808.3500","815.4900","793.5900"
"2016/10/27","795.3500","2723097.0000","801.0000","803.4900","791.5000"
"2016/10/26","799.0700","1645403.0000","806.3400","806.9800","796.3200"
"2016/10/25","807.6700","1575020.0000","816.6800","816.6800","805.1400"
"2016/10/24","813.1100","1693162.0000","804.9000","815.1800","804.8200"
"2016/10/21","799.3700","1262042.0000","795.0000","799.5000","794.0000"
"2016/10/20","796.9700","1755546.0000","803.3000","803.9700","796.0300"
"2016/10/19","801.5600","1762990.0000","798.8600","804.6300","797.6350"
"2016/10/18","795.2600","2046338.0000","787.8500","801.6100","785.5650"
"2016/10/17","779.9600","1091524.0000","779.8000","785.8500","777.5000"
"2016/10/14","778.5300","851512.0000","781.6500","783.9500","776.0000"
"2016/10/13","778.1900","1360619.0000","781.2200","781.2200","773.0000"
"2016/10/12","786.1400","935138.0000","783.7600","788.1300","782.0600"
"2016/10/11","783.0700","1371461.0000","786.6600","792.2800","780.5800"
"2016/10/10","785.9400","1161410.0000","777.7100","789.3800","775.8700"
"2016/10/07","775.0800","932444.0000","779.6600","779.6600","770.7500"
"2016/10/06","776.8600","1066910.0000","779.0000","780.4800","775.5400"
"2016/10/05","776.4700","1457661.0000","779.3100","782.0700","775.6500"
"2016/10/04","776.4300","1198361.0000","776.0300","778.7100","772.8900"
"2016/10/03","772.5600","1276614.0000","774.2500","776.0650","769.5000"
"2016/09/30","777.2900","1583293.0000","776.3300","780.9400","774.0900"
"2016/09/29","775.0100","1310252.0000","781.4400","785.8000","774.2320"
"2016/09/28","781.5600","1108249.0000","777.8500","781.8100","774.9700"
"2016/09/27","783.0100","1152760.0000","775.5000","785.9899","774.3080"
"2016/09/26","774.2100","1531788.0000","782.7400","782.7400","773.0700"
"2016/09/23","786.9000","1411439.0000","786.5900","788.9300","784.1500"
"2016/09/22","787.2100","1483899.0000","780.0000","789.8500","778.4400"
"2016/09/21","776.2200","1166290.0000","772.6600","777.1600","768.3010"
"2016/09/20","771.4100","975434.0000","769.0000","773.3300","768.5300"
"2016/09/19","765.7000","1171969.0000","772.4200","774.0000","764.4406"
"2016/09/16","768.8800","2047036.0000","769.7500","769.7500","764.6600"
"2016/09/15","771.7600","1344945.0000","762.8900","773.8000","759.9600"
"2016/09/14","762.4900","1093723.0000","759.6100","767.6800","759.1100"
"2016/09/13","759.6900","1394158.0000","764.4800","766.2195","755.8000"
"2016/09/12","769.0200","1310493.0000","755.1300","770.2900","754.0001"
"2016/09/09","759.6600","1879903.0000","770.1000","773.2450","759.6600"
"2016/09/08","775.3200","1268663.0000","778.5900","780.3500","773.5800"
"2016/09/07","780.3500","893874.0000","780.0000","782.7300","776.2000"
"2016/09/06","780.0800","1441864.0000","773.4500","782.0000","771.0000"
"2016/09/02","771.4600","1070725.0000","773.0100","773.9199","768.4100"
"2016/09/01","768.7800","925019.0000","769.2500","771.0200","764.3000"
"2016/08/31","767.0500","1247937.0000","767.0100","769.0900","765.3800"
"2016/08/30","769.0900","1129932.0000","769.3300","774.4660","766.8400"
"2016/08/29","772.1500","847537.0000","768.7400","774.9900","766.6150"
"2016/08/26","769.5400","1164713.0000","769.0000","776.0799","765.8500"
"2016/08/25","769.4100","926856.0000","767.0000","771.8900","763.1846"
"2016/08/24","769.6400","1071569.0000","770.5800","774.5000","767.0700"
"2016/08/23","772.0800","925356.0000","775.4800","776.4400","771.7850"
"2016/08/22","772.1500","950417.0000","773.2700","774.5400","770.0502"
"2016/08/19","775.4200","860899.0000","775.0000","777.1000","773.1300"
"2016/08/18","777.5000","718882.0000","780.0100","782.8600","777.0000"
"2016/08/17","779.9100","921666.0000","777.3200","780.8100","773.5300"
"2016/08/16","777.1400","1027836.0000","780.3000","780.9800","773.4440"
"2016/08/15","782.4400","938183.0000","783.7500","787.4900","780.1100"
"2016/08/12","783.2200","739761.0000","781.5000","783.3950","780.4000"
"2016/08/11","784.8500","971742.0000","785.0000","789.7500","782.9700"
"2016/08/10","784.6800","784559.0000","783.7500","786.8123","782.7780"
"2016/08/09","784.2600","1318457.0000","781.1000","788.9400","780.5700"
"2016/08/08","781.7600","1106693.0000","782.0000","782.6300","778.0910"
"2016/08/05","782.2200","1799478.0000","773.7800","783.0400","772.3400"
"2016/08/04","771.6100","1139972.0000","772.2200","774.0700","768.7950"
"2016/08/03","773.1800","1283186.0000","767.1800","773.2100","766.8200"
"2016/08/02","771.0700","1782822.0000","768.6900","775.8400","767.8500"
"2016/08/01","772.8800","2697699.0000","761.0900","780.4300","761.0900"
"2016/07/29","768.7900","3830103.0000","772.7100","778.5500","766.7700"
"2016/07/28","745.9100","3473040.0000","747.0400","748.6500","739.3000"
"2016/07/27","741.7700","1509133.0000","738.2800","744.4600","737.0000"
"2016/07/26","738.4200","1182993.0000","739.0400","741.6900","734.2700"
"2016/07/25","739.7700","1031643.0000","740.6700","742.6100","737.5000"
"2016/07/22","742.7400","1256741.0000","741.8600","743.2400","736.5600"
"2016/07/21","738.6300","1022229.0000","740.3600","741.6900","735.8310"
"2016/07/20","741.1900","1283931.0000","737.3300","742.1300","737.1000"
"2016/07/19","736.9600","1225467.0000","729.8900","736.9900","729.0000"
"2016/07/18","733.7800","1284740.0000","722.7100","736.1300","721.1900"
"2016/07/15","719.8500","1277514.0000","725.7300","725.7400","719.0550"
"2016/07/14","720.9500","949456.0000","721.5800","722.2100","718.0300"
"2016/07/13","716.9800","933352.0000","723.6200","724.0000","716.8500"
"2016/07/12","720.6400","1336112.0000","719.1200","722.9400","715.9100"
"2016/07/11","715.0900","1107039.0000","708.0500","716.5100","707.2400"
"2016/07/08","705.6300","1573909.0000","699.5000","705.7100","696.4350"
"2016/07/07","695.3600","1303661.0000","698.0800","698.2000","688.2150"
"2016/07/06","697.7700","1411080.0000","689.9800","701.6800","689.0900"
"2016/07/05","694.4900","1462879.0000","696.0600","696.9400","688.8800"
"2016/07/01","699.2100","1344387.0000","692.2000","700.6500","692.1301"
"2016/06/30","692.1000","1597298.0000","685.4700","692.3200","683.6500"
"2016/06/29","684.1100","1931436.0000","683.0000","687.4292","681.4100"
"2016/06/28","680.0400","2169704.0000","678.9700","680.3300","673.0000"
"2016/06/27","668.2600","2632011.0000","671.0000","672.3000","663.2840"
"2016/06/24","675.2200","4442943.0000","675.1700","689.4000","673.4500"
"2016/06/23","701.8700","2166183.0000","697.4500","701.9500","687.0000"
"2016/06/22","697.4600","1182161.0000","699.0600","700.8600","693.0819"
"2016/06/21","695.9400","1464836.0000","698.4000","702.7700","692.0100"
"2016/06/20","693.7100","2080645.0000","698.7700","702.4800","693.4100"
"2016/06/17","691.7200","3397720.0000","708.6500","708.8200","688.4515"
"2016/06/16","710.3600","1981657.0000","714.9100","716.6500","703.2600"
"2016/06/15","718.9200","1213386.0000","719.0000","722.9800","717.3100"
"2016/06/14","718.2700","1303808.0000","716.4800","722.4700","713.1200"
"2016/06/13","718.3600","1255199.0000","716.5100","725.4400","716.5100"
"2016/06/10","719.4100","1213989.0000","719.4700","725.8900","716.4300"
"2016/06/09","728.5800","987635.0000","722.8700","729.5400","722.3361"
"2016/06/08","728.2800","1583325.0000","723.9600","728.5700","720.5800"
"2016/06/07","716.6500","1336348.0000","719.8400","721.9800","716.5500"
"2016/06/06","716.5500","1565955.0000","724.9100","724.9100","714.6100"
"2016/06/03","722.3400","1225924.0000","729.2700","729.4900","720.5600"
"2016/06/02","730.4000","1340664.0000","732.5000","733.0200","724.1700"
"2016/06/01","734.1500","1251468.0000","734.5300","737.2100","730.6600"
"2016/05/31","735.7200","2128358.0000","731.7400","739.7300","731.2600"
"2016/05/27","732.6600","1974425.0000","724.0100","733.9360","724.0000"
"2016/05/26","724.1200","1573635.0000","722.8700","728.3300","720.2800"
"2016/05/25","725.2700","1629790.0000","720.7600","727.5100","719.7047"
"2016/05/24","720.0900","1926828.0000","706.8600","720.9700","706.8600"
"2016/05/23","704.2400","1326386.0000","706.5300","711.4781","704.1800"
"2016/05/20","709.7400","1825830.0000","701.6200","714.5800","700.5200"
"2016/05/19","700.3200","1668887.0000","702.3600","706.0000","696.8000"
"2016/05/18","706.6300","1765632.0000","703.6700","711.6000","700.6300"
"2016/05/17","706.2300","1999883.0000","715.9900","721.5200","704.1100"
"2016/05/16","716.4900","1316719.0000","709.1300","718.4800","705.6500"
"2016/05/13","710.8300","1307559.0000","711.9300","716.6619","709.2600"
"2016/05/12","713.3100","1361170.0000","717.0600","719.2500","709.0000"
"2016/05/11","715.2900","1690862.0000","723.4100","724.4800","712.8000"
"2016/05/10","723.1800","1568621.0000","716.7500","723.5000","715.7200"
"2016/05/09","712.9000","1509892.0000","712.0000","718.7100","710.0000"
"2016/05/06","711.1200","1828508.0000","698.3800","711.8600","698.1067"
"2016/05/05","701.4300","1680220.0000","697.7000","702.3199","695.7200"
"2016/05/04","695.7000","1692757.0000","690.4900","699.7500","689.0100"
"2016/05/03","692.3600","1541297.0000","696.8700","697.8400","692.0000"
"2016/05/02","698.2100","1645013.0000","697.6300","700.6400","691.0000"
"2016/04/29","693.0100","2486584.0000","690.7000","697.6200","689.0000"
"2016/04/28","691.0200","2859790.0000","708.2600","714.1700","689.5500"
"2016/04/27","705.8400","3094905.0000","707.2900","708.9800","692.3651"
"2016/04/26","708.1400","2739133.0000","725.4200","725.7660","703.0264"
"2016/04/25","723.1500","1956956.0000","716.1000","723.9300","715.5900"
"2016/04/22","718.7700","5949699.0000","726.3000","736.1200","713.6100"
"2016/04/21","759.1400","2995094.0000","755.3800","760.4500","749.5500"
"2016/04/20","752.6700","1526776.0000","758.0000","758.1315","750.0100"
"2016/04/19","753.9300","2027962.0000","769.5100","769.9000","749.3300"
"2016/04/18","766.6100","1557199.0000","760.4600","768.0500","757.3000"
"2016/04/15","759.0000","1807062.0000","753.9800","761.0000","752.6938"
"2016/04/14","753.2000","1134056.0000","754.0100","757.3100","752.7050"
"2016/04/13","751.7200","1707397.0000","749.1600","754.3800","744.2610"
"2016/04/12","743.0900","1349780.0000","738.0000","743.8300","731.0100"
"2016/04/11","736.1000","1218789.0000","743.0200","745.0000","736.0500"
"2016/04/08","739.1500","1289869.0000","743.9700","745.4500","735.5500"
"2016/04/07","740.2800","1452369.0000","745.3700","746.9999","736.2800"
"2016/04/06","745.6900","1052171.0000","735.7700","746.2400","735.5600"
"2016/04/05","737.8000","1130817.0000","738.0000","742.8000","735.3700"
"2016/04/04","745.2900","1134214.0000","750.0600","752.8000","742.4300"
"2016/04/01","749.9100","1576240.0000","738.6000","750.3400","737.0000"
"2016/03/31","744.9500","1718638.0000","749.2500","750.8500","740.9400"
"2016/03/30","750.5300","1782278.0000","750.1000","757.8800","748.7400"
"2016/03/29","744.7700","1902254.0000","734.5900","747.2500","728.7600"
"2016/03/28","733.5300","1300817.0000","736.7900","738.9900","732.5000"
"2016/03/24","735.3000","1570474.0000","732.0100","737.7470","731.0000"
"2016/03/23","738.0600","1431130.0000","742.3600","745.7199","736.1500"
"2016/03/22","740.7500","1269263.0000","737.4600","745.0000","737.4600"
"2016/03/21","742.0900","1835963.0000","736.5000","742.5000","733.5157"
"2016/03/18","737.6000","2982194.0000","741.8600","742.0000","731.8300"
"2016/03/17","737.7800","1859562.0000","736.4500","743.0700","736.0000"
"2016/03/16","736.0900","1621412.0000","726.3700","737.4700","724.5100"
"2016/03/15","728.3300","1720790.0000","726.9200","732.2900","724.7700"
"2016/03/14","730.4900","1717002.0000","726.8100","735.5000","725.1500"
"2016/03/11","726.8200","1968164.0000","720.0000","726.9200","717.1250"
"2016/03/10","712.8200","2830630.0000","708.1200","716.4400","703.3600"
"2016/03/09","705.2400","1419661.0000","698.4700","705.6800","694.0000"
"2016/03/08","693.9700","2075305.0000","688.5900","703.7900","685.3400"
"2016/03/07","695.1600","2986064.0000","706.9000","708.0912","686.9000"
"2016/03/04","710.8900","1971379.0000","714.9900","716.4900","706.0200"
"2016/03/03","712.4200","1956958.0000","718.6800","719.4500","706.0200"
"2016/03/02","718.8500","1629501.0000","719.0000","720.0000","712.0000"
"2016/03/01","718.8100","2148608.0000","703.6200","718.8100","699.7700"
"2016/02/29","697.7700","2478214.0000","700.3200","710.8900","697.6800"
"2016/02/26","705.0700","2241785.0000","708.5800","713.4300","700.8600"
"2016/02/25","705.7500","1640430.0000","700.0100","705.9800","690.5850"
"2016/02/24","699.5600","1961258.0000","688.9200","700.0000","680.7800"
"2016/02/23","695.8500","2006572.0000","701.4500","708.4000","693.5800"
"2016/02/22","706.4600","1949046.0000","707.4500","713.2400","702.5100"
"2016/02/19","700.9100","1585152.0000","695.0300","703.0805","694.0500"
"2016/02/18","697.3500","1880306.0000","710.0000","712.3500","696.0300"
"2016/02/17","708.4000","2490021.0000","699.0000","709.7500","691.3800"
"2016/02/16","691.0000","2517324.0000","692.9800","698.0000","685.0500"
"2016/02/12","682.4000","2138937.0000","690.2600","693.7500","678.6000"
"2016/02/11","683.1100","3021587.0000","675.0000","689.3500","668.8675"
"2016/02/10","684.1200","2629130.0000","686.8600","701.3100","682.1300"
"2016/02/09","678.1100","3605792.0000","672.3200","699.9000","668.7700"
"2016/02/08","682.7400","4241416.0000","667.8500","684.0300","663.0600"
"2016/02/05","683.5700","5098357.0000","703.8700","703.9900","680.1500"
"2016/02/04","708.0100","5157988.0000","722.8100","727.0000","701.8600"
"2016/02/03","726.9500","6166731.0000","770.2200","774.5000","720.5000"
"2016/02/02","764.6500","6340548.0000","784.5000","789.8699","764.6500"
"2016/02/01","752.0000","5065235.0000","750.4600","757.8600","743.2700"
"2016/01/29","742.9500","3464432.0000","731.5300","744.9899","726.8000"
"2016/01/28","730.9600","2664956.0000","722.2200","733.6900","712.3500"
"2016/01/27","699.9900","2175913.0000","713.6700","718.2350","694.3900"
"2016/01/26","713.0400","1329141.0000","713.8500","718.2800","706.4800"
"2016/01/25","711.6700","1709777.0000","723.5800","729.6800","710.0100"
"2016/01/22","725.2500","2009951.0000","723.6000","728.1300","720.1210"
"2016/01/21","706.5900","2411079.0000","702.1800","719.1900","694.4600"
"2016/01/20","698.4500","3441642.0000","688.6100","706.8500","673.2600"
"2016/01/19","701.7900","2264747.0000","703.3000","709.9800","693.4101"
"2016/01/15","694.4500","3604137.0000","692.2900","706.7400","685.3700"
"2016/01/14","714.7200","2225495.0000","705.3800","721.9250","689.1000"
"2016/01/13","700.5600","2497086.0000","730.8500","734.7400","698.6100"
"2016/01/12","726.0700","2010026.0000","721.6800","728.7500","717.3165"
"2016/01/11","716.0300","2089495.0000","716.6100","718.8550","703.5400"
"2016/01/08","714.4700","2449420.0000","731.4500","733.2300","713.0000"
"2016/01/07","726.3900","2960578.0000","730.3100","738.5000","719.0600"
"2016/01/06","743.6200","1943685.0000","730.0000","747.1800","728.9200"
"2016/01/05","742.5800","1949386.0000","746.4500","752.0000","738.6400"
"2016/01/04","741.8400","3271348.0000","743.0000","744.0600","731.2577"
"2015/12/31","758.8800","1500129.0000","769.5000","769.5000","758.3400"
"2015/12/30","771.0000","1293514.0000","776.6000","777.6000","766.9000"
"2015/12/29","776.6000","1764044.0000","766.6900","779.9800","766.4300"
"2015/12/28","762.5100","1515574.0000","752.9200","762.9900","749.5200"
"2015/12/24","748.4000","527223.0000","749.5500","751.3500","746.6200"
"2015/12/23","750.3100","1566723.0000","753.4700","754.2100","744.0000"
"2015/12/22","750.0000","1365420.0000","751.6500","754.8500","745.5300"
"2015/12/21","747.7700","1524535.0000","746.1300","750.0000","740.0000"
"2015/12/18","739.3100","3140906.0000","746.5100","754.1300","738.1500"
"2015/12/17","749.4300","1551087.0000","762.4200","762.6800","749.0000"
"2015/12/16","758.0900","1986319.0000","750.0000","760.5900","739.4350"
"2015/12/15","743.4000","2661199.0000","753.0000","758.0800","743.0100"
"2015/12/14","747.7700","2417778.0000","741.7900","748.7300","724.1700"
"2015/12/11","738.8700","2223284.0000","741.1600","745.7100","736.7500"
"2015/12/10","749.4600","1988035.0000","752.8500","755.8500","743.8300"
"2015/12/09","751.6100","2697978.0000","759.1700","764.2300","737.0010"
"2015/12/08","762.3700","1829004.0000","757.8900","764.8000","754.2000"
"2015/12/07","763.2500","1811336.0000","767.7700","768.7300","755.0900"
"2015/12/04","766.8100","2756194.0000","753.1000","768.4900","750.0000"
"2015/12/03","752.5400","2589641.0000","766.0100","768.9950","745.6300"
"2015/12/02","762.3800","2196721.0000","768.9000","775.9550","758.9600"
"2015/12/01","767.0400","2131827.0000","747.1100","768.9500","746.7000"
"2015/11/30","742.6000","2045584.0000","748.8100","754.9300","741.2700"
"2015/11/27","750.2600","838528.0000","748.4600","753.4100","747.4900"
"2015/11/25","748.1500","1122224.0000","748.1400","752.0000","746.0600"
"2015/11/24","748.2800","2333700.0000","752.0000","755.2790","737.6300"
"2015/11/23","755.9800","1414640.0000","757.4500","762.7075","751.8200"
"2015/11/20","756.6000","2212934.0000","746.5300","757.9200","743.0000"
"2015/11/19","738.4100","1327265.0000","738.7400","742.0000","737.4300"
"2015/11/18","740.0000","1683978.0000","727.5800","741.4100","727.0000"
"2015/11/17","725.3000","1507449.0000","729.2900","731.8450","723.0270"
"2015/11/16","728.9600","1904395.0000","715.6000","729.4900","711.3300"
"2015/11/13","717.0000","2072392.0000","729.1700","731.1500","716.7300"
"2015/11/12","731.2300","1836567.0000","731.0000","737.8000","728.6450"
"2015/11/11","735.4000","1366611.0000","732.4600","741.0000","730.2300"
"2015/11/10","728.3200","1606499.0000","724.4000","730.5900","718.5001"
"2015/11/09","724.8900","2068920.0000","730.2000","734.7100","719.4300"
"2015/11/06","733.7600","1510586.0000","731.5000","735.4100","727.0100"
"2015/11/05","731.2500","1861100.0000","729.4700","739.4800","729.4700"
"2015/11/04","728.1100","1705745.0000","722.0000","733.1000","721.9000"
"2015/11/03","722.1600","1565355.0000","718.8600","724.6500","714.7200"
"2015/11/02","721.1100","1885155.0000","711.0600","721.6200","705.8500"
"2015/10/30","710.8100","1907732.0000","715.7300","718.0000","710.0500"
"2015/10/29","716.9200","1455508.0000","710.5000","718.2600","710.0100"
"2015/10/28","712.9500","2178841.0000","707.3300","712.9800","703.0800"
"2015/10/27","708.4900","2232183.0000","707.3800","713.6200","704.5500"
"2015/10/26","712.7800","2709292.0000","701.5500","719.1500","701.2600"
"2015/10/23","702.0000","6651909.0000","727.5000","730.0000","701.5000"
"2015/10/22","651.7900","3994360.0000","646.7000","657.8000","644.0100"
"2015/10/21","642.6100","1792869.0000","654.1500","655.8700","641.7300"
"2015/10/20","650.2800","2498077.0000","664.0400","664.7197","644.1950"
"2015/10/19","666.1000","1465691.0000","661.1800","666.8200","659.5800"
"2015/10/16","662.2000","1610712.0000","664.1100","664.9700","657.2000"
"2015/10/15","661.7400","1832832.0000","654.6600","663.1300","654.4600"
"2015/10/14","651.1600","1413798.0000","653.2100","659.3900","648.8500"
"2015/10/13","652.3000","1806003.0000","643.1500","657.8125","643.1500"
"2015/10/12","646.6700","1275565.0000","642.0900","648.5000","639.0100"
"2015/10/09","643.6100","1648656.0000","640.0000","645.9900","635.3180"
"2015/10/08","639.1600","2181990.0000","641.3600","644.4500","625.5600"
"2015/10/07","642.3600","2092536.0000","649.2400","650.6090","632.1500"
"2015/10/06","645.4400","2235078.0000","638.8400","649.2500","636.5295"
"2015/10/05","641.4700","1802263.0000","632.0000","643.0100","627.0000"
"2015/10/02","626.9100","2681241.0000","607.2000","627.3400","603.1300"
"2015/10/01","611.2900","1866223.0000","608.3700","612.0900","599.8500"
"2015/09/30","608.4200","2412754.0000","603.2800","608.7600","600.7300"
"2015/09/29","594.9700","2310065.0000","597.2800","605.0000","590.2200"
"2015/09/28","594.8900","3118693.0000","610.3400","614.6050","589.3800"
"2015/09/25","611.9700","2173134.0000","629.7700","629.7700","611.0000"
"2015/09/24","625.8000","2238097.0000","616.6400","627.3200","612.4000"
"2015/09/23","622.3600","1470633.0000","622.0500","628.9300","620.0000"
"2015/09/22","622.6900","2561551.0000","627.0000","627.5500","615.4300"
"2015/09/21","635.4400","1786543.0000","634.4000","636.4900","625.9400"
"2015/09/18","629.2500","5123314.0000","636.7900","640.0000","627.0200"
"2015/09/17","642.9000","2259404.0000","637.7900","650.9000","635.0200"
"2015/09/16","635.9800","1276250.0000","635.4700","637.9500","632.3200"
"2015/09/15","635.1400","2082426.0000","626.7000","638.7000","623.7800"
"2015/09/14","623.2400","1701618.0000","625.7000","625.8600","619.4300"
"2015/09/11","625.7700","1372803.0000","619.7500","625.7800","617.4200"
"2015/09/10","621.3500","1903334.0000","613.1000","624.1600","611.4300"
"2015/09/09","612.7200","1699686.0000","621.2200","626.5200","609.6000"
"2015/09/08","614.6600","2277487.0000","612.4900","616.3100","604.1200"
"2015/09/04","600.7000","2087028.0000","600.0000","603.4700","595.2500"
"2015/09/03","606.2500","1757851.0000","617.0000","619.7100","602.8213"
"2015/09/02","614.3400","2573982.0000","605.5900","614.3400","599.7100"
"2015/09/01","597.7900","3699844.0000","602.3600","612.8600","594.1000"
"2015/08/31","618.2500","2172168.0000","627.5400","635.8000","617.6800"
"2015/08/28","630.3800","1975818.0000","632.8200","636.8800","624.5600"
"2015/08/27","637.6100","3485906.0000","639.4000","643.5900","622.0000"
"2015/08/26","628.6200","4187276.0000","610.3500","631.7100","599.0500"
"2015/08/25","582.0600","3521916.0000","614.9100","617.4500","581.1100"
"2015/08/24","589.6100","5727282.0000","573.0000","614.0000","565.0500"
"2015/08/21","612.4800","4261666.0000","639.7800","640.0500","612.3300"
"2015/08/20","646.8300","2854028.0000","655.4600","662.9900","642.9000"
"2015/08/19","660.9000","2132265.0000","656.6000","667.0000","654.1900"
"2015/08/18","656.1300","1455664.0000","661.9000","664.0000","653.4600"
"2015/08/17","660.8700","1050553.0000","656.8000","661.3800","651.2400"
"2015/08/14","657.1200","1071333.0000","655.0100","659.8550","652.6600"
"2015/08/13","656.4500","1807182.0000","659.3230","664.5000","651.6610"
"2015/08/12","659.5600","2938651.0000","663.0800","665.0000","652.2900"
"2015/08/11","660.7800","5016425.0000","669.2000","674.9000","654.2700"
"2015/08/10","633.7300","1653836.0000","639.4800","643.4400","631.2490"
"2015/08/07","635.3000","1403441.0000","640.2300","642.6800","629.7100"
"2015/08/06","642.6800","1572150.0000","645.0000","645.3790","632.2500"
"2015/08/05","643.7800","2331720.0000","634.3300","647.8600","633.1600"
"2015/08/04","629.2500","1486858.0000","628.4200","634.8100","627.1600"
"2015/08/03","631.2100","1301439.0000","625.3400","633.0556","625.3400"
"2015/07/31","625.6100","1705286.0000","631.3800","632.9100","625.5000"
"2015/07/30","632.5900","1472286.0000","630.0000","635.2200","622.0500"
"2015/07/29","631.9300","1573146.0000","628.8000","633.3600","622.6500"
"2015/07/28","628.0000","1713684.0000","632.8300","632.8300","623.3100"
"2015/07/27","627.2600","2673801.0000","621.0000","634.3000","620.5000"
"2015/07/24","623.5600","3622089.0000","647.0000","648.1700","622.5200"
"2015/07/23","644.2800","3014035.0000","661.2700","663.6300","641.0000"
"2015/07/22","662.1000","3707818.0000","660.8900","678.6400","659.0000"
"2015/07/21","662.3000","3363342.0000","655.2100","673.0000","654.3000"
"2015/07/20","663.0200","5857092.0000","659.2400","668.8800","653.0100"
"2015/07/17","672.9300","11153500.0000","649.0000","674.4680","645.0000"
"2015/07/16","579.8500","4559712.0000","565.1200","580.6800","565.0000"
"2015/07/15","560.2200","1782264.0000","560.1300","566.5029","556.7900"
"2015/07/14","561.1000","3231284.0000","546.7600","565.8487","546.7100"
"2015/07/13","546.5500","2204610.0000","532.8800","547.1100","532.4001"
"2015/07/10","530.1300","1954951.0000","526.2900","532.5600","525.5500"
"2015/07/09","520.6800","1840155.0000","523.1200","523.7700","520.3500"
"2015/07/08","516.8300","1293372.0000","521.0500","522.7340","516.1100"
"2015/07/07","525.0200","1595672.0000","523.1300","526.1800","515.1800"
"2015/07/06","522.8600","1278587.0000","519.5000","525.2500","519.0000"
"2015/07/02","523.4000","1235773.0000","521.0800","524.6500","521.0800"
"2015/07/01","521.8400","1961197.0000","524.7300","525.6900","518.2305"
"2015/06/30","520.5100","2234284.0000","526.0200","526.2500","520.5000"
"2015/06/29","521.5200","1935361.0000","525.0100","528.6100","520.5400"
"2015/06/26","531.6900","2108629.0000","537.2600","537.7600","531.3500"
"2015/06/25","535.2300","1332412.0000","538.8700","540.9000","535.2300"
"2015/06/24","537.8400","1286576.0000","540.0000","540.0000","535.6600"
"2015/06/23","540.4800","1196115.0000","539.6400","541.4990","535.2500"
"2015/06/22","538.1900","1243535.0000","539.5900","543.7400","537.5300"
"2015/06/19","536.6900","1890916.0000","537.2100","538.2500","533.0100"
"2015/06/18","536.7300","1832450.0000","531.0000","538.1500","530.7900"
"2015/06/17","529.2600","1269113.0000","529.3700","530.9800","525.1000"
"2015/06/16","528.1500","1071728.0000","528.4000","529.6399","525.5600"
"2015/06/15","527.2000","1632675.0000","528.0000","528.3000","524.0000"
"2015/06/12","532.3300","955489.0000","531.6000","533.1200","530.1600"
"2015/06/11","534.6100","1208632.0000","538.4250","538.9800","533.0200"
"2015/06/10","536.6900","1813775.0000","529.3600","538.3600","529.3500"
"2015/06/09","526.6900","1454172.0000","527.5600","529.2000","523.0100"
"2015/06/08","526.8300","1523960.0000","533.3100","534.1200","526.2400"
"2015/06/05","533.3300","1375008.0000","536.3500","537.2000","532.5200"
"2015/06/04","536.7000","1346044.0000","537.7600","540.5900","534.3200"
"2015/06/03","540.3100","1716836.0000","539.9100","543.5000","537.1100"
"2015/06/02","539.1800","1936721.0000","532.9300","543.0000","531.3300"
"2015/06/01","533.9900","1900257.0000","536.7900","536.7900","529.7600"
"2015/05/29","532.1100","2590445.0000","537.3700","538.6300","531.4500"
"2015/05/28","539.7800","1029764.0000","538.0100","540.6100","536.2500"
"2015/05/27","539.7900","1524783.0000","532.8000","540.5500","531.7100"
"2015/05/26","532.3200","2404462.0000","538.1200","539.0000","529.8800"
"2015/05/22","540.1100","1175065.0000","540.1500","544.1900","539.5100"
"2015/05/21","542.5100","1461431.0000","537.9500","543.8399","535.9800"
"2015/05/20","539.2700","1430565.0000","538.4900","542.9200","532.9720"
"2015/05/19","537.3600","1964037.0000","533.9800","540.6600","533.0400"
"2015/05/18","532.3000","2001117.0000","532.0100","534.8200","528.8500"
"2015/05/15","533.8500","1965088.0000","539.1800","539.2743","530.3800"
"2015/05/14","538.4000","1401005.0000","533.7700","539.0000","532.4100"
"2015/05/13","529.6200","1253005.0000","530.5600","534.3215","528.6550"
"2015/05/12","529.0400","1633180.0000","531.6000","533.2089","525.2600"
"2015/05/11","535.7000","904465.0000","538.3700","541.9800","535.4000"
"2015/05/08","538.2200","1527181.0000","536.6500","541.1500","536.0000"
"2015/05/07","530.7000","1543986.0000","523.9900","533.4600","521.7500"
"2015/05/06","524.2200","1566865.0000","531.2400","532.3800","521.0850"
"2015/05/05","530.8000","1380519.0000","538.2100","539.7400","530.3906"
"2015/05/04","540.7800","1303830.0000","538.5300","544.0700","535.0600"
"2015/05/01","537.9000","1758085.0000","538.4300","539.5400","532.1000"
"2015/04/30","537.3400","2080834.0000","547.8700","548.5900","535.0500"
"2015/04/29","549.0800","1696886.0000","550.4700","553.6800","546.9050"
"2015/04/28","553.6800","1490735.0000","554.6400","556.0200","550.3660"
"2015/04/27","555.3700","2390696.0000","563.3900","565.9500","553.2001"
"2015/04/24","565.0600","4916008.0000","566.1000","571.1400","557.2500"
"2015/04/23","547.0000","4129218.0000","541.0000","550.9600","540.2300"
"2015/04/22","539.3650","1582956.0000","534.4000","541.0800","531.7500"
"2015/04/21","533.9700","1838719.0000","537.5100","539.3900","533.6750"
"2015/04/20","535.3800","1674958.0000","525.6000","536.0900","524.5000"
"2015/04/17","524.0500","2143872.0000","528.6600","529.8400","521.0100"
"2015/04/16","533.8000","1293690.0000","529.9000","535.5900","529.6100"
"2015/04/15","532.5300","2305585.0000","528.7000","534.7300","523.2200"
"2015/04/14","530.3900","2590747.0000","536.2500","537.5699","528.0925"
"2015/04/13","539.1700","1640741.0000","538.4100","544.0600","537.3100"
"2015/04/10","540.0100","1405136.0000","542.2900","542.2900","537.3100"
"2015/04/09","540.7800","1551831.0000","541.0300","541.9500","535.4900"
"2015/04/08","541.6100","1171860.0000","538.3800","543.8500","538.3800"
"2015/04/07","537.0200","1299253.0000","538.0800","542.6900","536.0000"
"2015/04/06","536.7650","1317628.0000","532.2200","538.4100","529.5700"
"2015/04/02","535.5300","1709833.0000","540.8500","540.8500","533.8467"
"2015/04/01","542.5600","1951319.0000","548.6000","551.1400","539.5000"
"2015/03/31","548.0000","1583330.0000","550.0000","554.7100","546.7200"
"2015/03/30","552.0300","1283210.0000","551.6200","553.4700","548.1700"
"2015/03/27","548.3400","1890816.0000","553.0000","555.2800","548.1300"
"2015/03/26","555.1700","1565551.0000","557.5900","558.9000","550.6500"
"2015/03/25","558.7850","2144268.0000","570.5000","572.2600","558.7400"
"2015/03/24","570.1900","2573339.0000","562.5600","574.5900","561.2100"
"2015/03/23","558.8100","1639186.0000","560.4300","562.3600","555.8300"
"2015/03/20","560.3600","2607253.0000","561.6500","561.7200","559.0500"
"2015/03/19","557.9900","1192429.0000","559.3900","560.8000","556.1450"
"2015/03/18","559.5000","2125596.0000","552.5000","559.7800","547.0001"
"2015/03/17","550.8400","1800550.0000","551.7100","553.8000","548.0000"
"2015/03/16","554.5100","1636083.0000","550.9500","556.8500","546.0000"
"2015/03/13","547.3200","1697602.0000","553.5000","558.4000","544.2200"
"2015/03/12","555.5100","1385657.0000","553.5100","556.3700","550.4600"
"2015/03/11","551.1800","1815503.0000","555.1400","558.1400","550.6800"
"2015/03/10","555.0100","1785438.0000","564.2500","564.8500","554.7300"
"2015/03/09","568.8500","1059336.0000","566.8600","570.2700","563.5350"
"2015/03/06","567.6850","1647702.0000","574.8800","576.6799","566.7600"
"2015/03/05","575.3300","1385303.0000","575.0200","577.9100","573.4100"
"2015/03/04","573.3700","1869830.0000","571.8700","577.1100","568.0100"
"2015/03/03","573.6400","1696631.0000","570.4500","575.3900","566.5200"
"2015/03/02","571.3400","2121542.0000","560.5300","572.1500","558.7500"
"2015/02/27","558.4000","2402191.0000","554.2400","564.7100","552.9000"
"2015/02/26","555.4800","2303785.0000","543.2100","556.1400","541.5000"
"2015/02/25","543.8700","1820199.0000","535.9000","546.2200","535.4450"
"2015/02/24","536.0900","1002313.0000","530.0000","536.7900","528.2500"
"2015/02/23","531.9100","1453049.0000","536.0500","536.4390","529.4100"
"2015/02/20","538.9500","1441147.0000","543.1300","543.7500","535.8000"
"2015/02/19","542.8700","986623.0000","538.0400","543.1100","538.0100"
"2015/02/18","539.7000","1448453.0000","541.4000","545.4900","537.5100"
"2015/02/17","542.8400","1609871.0000","546.8300","550.0000","541.0900"
"2015/02/13","549.0100","1876720.0000","543.3500","549.9100","543.1300"
"2015/02/12","542.9300","1612310.0000","537.2500","544.8200","534.6730"
"2015/02/11","535.9700","1372342.0000","535.3000","538.4500","533.3775"
"2015/02/10","536.9400","1744529.0000","529.3000","537.7000","526.9200"
"2015/02/09","527.8300","1263243.0000","528.0000","532.0000","526.0200"
"2015/02/06","531.0000","1758422.0000","527.6400","537.2000","526.4100"
"2015/02/05","527.5800","1843714.0000","523.7900","528.5000","522.0900"
"2015/02/04","522.7600","1657900.0000","529.2400","532.6715","521.2700"
"2015/02/03","529.2400","2032952.0000","528.0000","533.4000","523.2600"
"2015/02/02","528.4800","2836638.0000","531.7300","533.0000","518.5500"
"2015/01/30","534.5200","5588904.0000","515.8600","539.8700","515.5200"
"2015/01/29","510.6600","4105168.0000","511.0000","511.0900","501.2000"
"2015/01/28","510.0000","1677083.0000","522.7800","522.9900","510.0000"
"2015/01/27","518.6300","1897347.0000","529.9700","530.7000","518.1900"
"2015/01/26","535.2100","1538786.0000","538.5300","539.0000","529.6700"
"2015/01/23","539.9500","2272098.0000","535.5900","542.1700","533.0000"
"2015/01/22","534.3900","2662154.0000","521.4800","536.3300","519.7000"
"2015/01/21","518.0400","2259477.0000","507.2500","519.2800","506.2000"
"2015/01/20","506.9000","2222805.0000","511.0000","512.5000","506.0160"
"2015/01/16","508.0800","2291530.0000","500.0100","508.1900","500.0000"
"2015/01/15","501.7900","2710022.0000","505.5700","505.6800","497.7600"
"2015/01/14","500.8700","2210623.0000","494.6500","503.2300","493.0000"
"2015/01/13","496.1800","2365612.0000","498.8400","502.9800","492.3900"
"2015/01/12","492.5500","2317278.0000","494.9400","495.9760","487.5600"
"2015/01/09","496.1700","2063743.0000","504.7600","504.9200","494.7900"
"2015/01/08","502.6800","3341935.0000","497.9900","503.4800","491.0000"
"2015/01/07","501.1000","2053750.0000","507.0000","507.2440","499.6500"
"2015/01/06","501.9600","2884479.0000","515.0000","516.1750","501.0500"
"2015/01/05","513.8700","2049303.0000","523.2600","524.3300","513.0600"
"2015/01/02","524.8100","1444809.0000","529.0100","531.2700","524.1000"
"2014/12/31","526.4000","1367110.0000","531.2500","532.6000","525.8000"
"2014/12/30","530.4200","873644.0000","528.0900","531.1500","527.1300"
"2014/12/29","530.3300","2275392.0000","532.1900","535.4800","530.0110"
"2014/12/26","534.0300","1037486.0000","528.7700","534.2500","527.3100"
"2014/12/24","528.7700","704035.0000","530.5100","531.7590","527.0200"
"2014/12/23","530.5900","2190993.0000","527.0000","534.5600","526.2900"
"2014/12/22","524.8700","2722210.0000","516.0800","526.4600","516.0800"
"2014/12/19","516.3500","3611980.0000","511.5100","517.7200","506.9106"
"2014/12/18","511.1000","2910920.0000","512.9500","513.8700","504.7000"
"2014/12/17","504.8900","2873600.0000","497.0000","507.0000","496.8100"
"2014/12/16","495.3900","3946450.0000","511.5600","513.0500","489.0000"
"2014/12/15","513.8000","2806300.0000","522.7400","523.1000","513.2700"
"2014/12/12","518.6600","1982666.0000","523.5100","528.5000","518.6600"
"2014/12/11","528.3400","1606381.0000","527.8000","533.9200","527.1000"
"2014/12/10","526.0600","1716284.0000","533.0800","536.3300","525.5600"
"2014/12/09","533.3700","1866851.0000","522.1400","534.1900","520.5000"
"2014/12/08","526.9800","2324883.0000","527.1300","531.0000","523.7900"
"2014/12/05","525.2600","2555642.0000","531.0000","532.8900","524.2800"
"2014/12/04","537.3100","1389395.0000","531.1600","537.3400","528.5900"
"2014/12/03","531.3200","1278091.0000","531.4400","535.9960","529.2600"
"2014/12/02","533.7500","1521775.0000","533.5100","535.5000","529.8000"
"2014/12/01","533.8000","2106865.0000","538.9000","541.4100","531.8600"
"2014/11/28","541.8300","1145231.0000","540.6200","542.0000","536.6000"
"2014/11/26","540.3700","1518835.0000","540.8800","541.5500","537.0420"
"2014/11/25","541.0800","1782596.0000","539.0000","543.9800","538.6020"
"2014/11/24","539.2700","1699629.0000","537.6500","542.7000","535.6200"
"2014/11/21","537.5000","2217252.0000","541.6100","542.1400","536.5600"
"2014/11/20","534.8300","1557095.0000","531.2500","535.1100","531.0800"
"2014/11/19","536.9900","1382955.0000","535.0000","538.2400","530.0800"
"2014/11/18","535.0300","1954931.0000","537.5000","541.9400","534.1700"
"2014/11/17","536.5100","1720123.0000","543.5800","543.7900","534.0610"
"2014/11/14","544.4000","1284981.0000","546.6800","546.6800","542.1500"
"2014/11/13","545.3800","1334367.0000","549.8000","549.8000","543.4800"
"2014/11/12","547.3100","1124171.0000","550.3900","550.4600","545.1700"
"2014/11/11","550.2900","961011.0000","548.4900","551.9399","546.3000"
"2014/11/10","547.4900","1129377.0000","541.4600","549.5900","541.0200"
"2014/11/07","541.0100","1627870.0000","546.2100","546.2100","538.6700"
"2014/11/06","542.0400","1327323.0000","545.5000","546.8850","540.9700"
"2014/11/05","545.9200","2022352.0000","556.8000","556.8000","544.0500"
"2014/11/04","554.1100","1236913.0000","553.0000","555.5000","549.3000"
"2014/11/03","555.2200","1377090.0000","555.5000","557.9000","553.2300"
"2014/10/31","559.0800","2029446.0000","559.3500","559.5700","554.7500"
"2014/10/30","550.3100","1451532.0000","548.9500","552.8000","543.5100"
"2014/10/29","549.3300","1762805.0000","550.0000","554.1900","546.9800"
"2014/10/28","548.9000","1246198.0000","543.0000","548.9800","541.6200"
"2014/10/27","540.7700","1182069.0000","537.0300","544.4100","537.0300"
"2014/10/24","539.7800","1966151.0000","544.3600","544.8800","535.7900"
"2014/10/23","543.9800","2341998.0000","539.3200","547.2200","535.8500"
"2014/10/22","532.7100","2911235.0000","529.8900","539.8000","528.8000"
"2014/10/21","526.5400","2329510.0000","525.1900","526.7900","519.1100"
"2014/10/20","520.8400","2598754.0000","509.4500","521.7600","508.1000"
"2014/10/17","511.1700","5522919.0000","527.2500","530.9800","508.5300"
"2014/10/16","524.5100","3665434.0000","519.0000","529.4300","515.0000"
"2014/10/15","530.0300","3705634.0000","531.0100","532.8000","518.3000"
"2014/10/14","537.9400","2215425.0000","538.9000","547.1900","533.1695"
"2014/10/13","533.2100","2565034.0000","544.9900","549.5000","533.1000"
"2014/10/10","544.4900","3073334.0000","557.7200","565.1299","544.0500"
"2014/10/09","560.8800","2517847.0000","571.1800","571.4900","559.0600"
"2014/10/08","572.5000","1984777.0000","565.5700","573.8800","557.4900"
"2014/10/07","563.7400","1902424.0000","574.4000","575.2700","563.7400"
"2014/10/06","577.3500","1211113.0000","578.8000","581.0000","574.4400"
"2014/10/03","575.2800","1137616.0000","573.0500","577.2250","572.5000"
"2014/10/02","570.0800","1181177.0000","567.3100","571.9100","563.3200"
"2014/10/01","568.2700","1441527.0000","576.0100","577.5799","567.0100"
"2014/09/30","577.3600","1617320.0000","576.9300","579.8500","572.8500"
"2014/09/29","576.3600","1278274.0000","571.7500","578.1900","571.1700"
"2014/09/26","577.1000","1439687.0000","576.0600","579.2500","574.6600"
"2014/09/25","575.0600","1918179.0000","587.5500","587.9800","574.1800"
"2014/09/24","587.9900","1723438.0000","581.4600","589.6300","580.5200"
"2014/09/23","581.1300","1464386.0000","586.8500","586.8500","581.0000"
"2014/09/22","587.3700","1684861.0000","593.8200","593.9490","583.4600"
"2014/09/19","596.0800","3724109.0000","591.5000","596.4800","589.5000"
"2014/09/18","589.2700","1438201.0000","587.0000","589.5400","585.0000"
"2014/09/17","584.7700","1687731.0000","580.0100","587.5199","578.7750"
"2014/09/16","579.9500","1475668.0000","572.7600","581.5000","572.6600"
"2014/09/15","573.1000","1593030.0000","572.9400","574.9500","568.2100"
"2014/09/12","575.6200","1594177.0000","581.0000","581.6400","574.4600"
"2014/09/11","581.3500","1215910.0000","580.3600","581.8100","576.2600"
"2014/09/10","583.1000","972057.0000","581.5000","583.5000","576.9400"
"2014/09/09","581.0100","1283678.0000","588.9000","589.0000","580.0000"
"2014/09/08","589.7200","1426597.0000","586.6000","591.7700","586.3000"
"2014/09/05","586.0800","1626806.0000","583.9800","586.5500","581.9500"
"2014/09/04","581.9800","1454229.0000","580.0000","586.0000","579.2200"
"2014/09/03","577.9400","1211507.0000","580.0000","582.9900","575.0000"
"2014/09/02","577.3300","1574096.0000","571.8500","577.8300","571.1900"
"2014/08/29","571.6000","1076718.0000","571.3300","572.0400","567.0692"
"2014/08/28","569.2000","1289128.0000","569.5600","573.2500","567.1000"
"2014/08/27","571.0000","1696418.0000","577.2700","578.4900","570.1030"
"2014/08/26","577.8600","1634286.0000","581.2600","581.8000","576.5800"
"2014/08/25","580.2000","1357175.0000","584.7200","585.0000","579.0000"
"2014/08/22","582.5600","786115.0000","583.5900","585.2360","580.6400"
"2014/08/21","583.3700","912165.0000","583.8200","584.5000","581.1400"
"2014/08/20","584.4900","1033657.0000","585.8800","586.7000","582.5700"
"2014/08/19","586.8600","975948.0000","585.0000","587.3400","584.0000"
"2014/08/18","582.1600","1280214.0000","576.1100","584.5100","576.0000"
"2014/08/15","573.4800","1514966.0000","577.8600","579.3800","570.5200"
"2014/08/14","574.6500","982814.0000","576.1800","577.9000","570.8800"
"2014/08/13","574.7800","1435281.0000","567.3100","575.0000","565.7500"
"2014/08/12","562.7300","1533541.0000","564.5200","565.9000","560.8800"
"2014/08/11","567.8800","1210852.0000","569.9900","570.4900","566.0000"
"2014/08/08","568.7700","1490706.0000","563.5600","570.2500","560.3500"
"2014/08/07","563.3600","1106395.0000","568.0000","569.8900","561.1000"
"2014/08/06","566.3740","1325466.0000","561.7800","570.7000","560.0000"
"2014/08/05","565.0700","1551233.0000","570.0500","571.9800","562.6100"
"2014/08/04","573.1500","1422379.0000","569.0400","575.3500","564.1000"
"2014/08/01","566.0700","1946815.0000","570.4000","575.9599","562.8500"
"2014/07/31","571.6000","2089324.0000","580.6000","583.6499","570.0000"
"2014/07/30","587.4200","1013596.0000","586.5500","589.5000","584.0000"
"2014/07/29","585.6100","1343951.0000","588.7500","589.7000","583.5150"
"2014/07/28","590.6000","980623.0000","588.0700","592.5000","584.7533"
"2014/07/25","589.0200","929755.0000","590.4000","591.8600","587.0300"
"2014/07/24","593.3500","1032015.0000","596.4500","599.5000","591.7700"
"2014/07/23","595.9800","1229730.0000","593.2300","597.8500","592.5000"
"2014/07/22","594.7400","1691117.0000","590.7200","599.6500","590.6000"
"2014/07/21","589.4700","2056420.0000","591.7500","594.4000","585.2326"
"2014/07/18","595.0800","4000578.0000","593.0000","596.8000","582.0000"
"2014/07/17","573.7299","2977775.0000","579.5300","580.9900","568.6100"
"2014/07/16","582.6600","1393153.0000","588.0000","588.4000","582.2000"
"2014/07/15","584.7800","1618230.0000","585.7400","585.8045","576.5600"
"2014/07/14","584.8700","1848917.0000","582.6000","585.2100","578.0300"
"2014/07/11","579.1800","1617309.0000","571.9100","580.8500","571.4200"
"2014/07/10","571.1000","1351100.0000","565.9100","576.5900","565.0100"
"2014/07/09","576.0800","1111847.0000","571.5800","576.7200","569.3760"
"2014/07/08","571.0900","1904121.0000","577.6600","579.5284","566.1350"
"2014/07/07","582.2500","1059944.0000","583.7600","586.4299","579.5900"
"2014/07/03","584.7300","712210.0000","583.3500","585.0100","580.9200"
"2014/07/02","582.3350","1053529.0000","583.3500","585.4399","580.3900"
"2014/07/01","582.6700","1444029.0000","578.3200","584.4000","576.6500"
"2014/06/30","575.2800","1310062.0000","578.6600","579.5700","574.7500"
"2014/06/27","577.2400","2227207.0000","577.1800","579.8700","573.8000"
"2014/06/26","576.0000","1725575.0000","581.0000","582.4500","571.8500"
"2014/06/25","578.6500","1961435.0000","565.2600","579.9600","565.2200"
"2014/06/24","564.6200","2201002.0000","565.1900","572.6460","561.0100"
"2014/06/23","564.9500","1532354.0000","555.1500","565.0000","554.2500"
"2014/06/20","556.3600","4494200.0000","556.8500","557.5800","550.3915"
"2014/06/19","554.9000","2450141.0000","554.2400","555.0000","548.5100"
"2014/06/18","553.3700","1734731.0000","544.8600","553.5600","544.0000"
"2014/06/17","543.0100","1440535.0000","544.2000","545.3200","539.3300"
"2014/06/16","544.2800","1697866.0000","549.2600","549.6200","541.5200"
"2014/06/13","551.7600","1217046.0000","552.2600","552.3000","545.5600"
"2014/06/12","551.3500","1454280.0000","557.3000","557.9900","548.4600"
"2014/06/11","558.8400","1096413.0000","558.0000","559.8800","555.0201"
"2014/06/10","560.5500","1346018.0000","560.5100","563.6000","557.9000"
"2014/06/09","562.1200","1460832.0000","557.1500","562.9000","556.0400"
"2014/06/06","556.3300","1731983.0000","558.0600","558.0600","548.9300"
"2014/06/05","553.9000","1684263.0000","546.4000","554.9500","544.4500"
"2014/06/04","544.6600","1811517.0000","541.5000","548.6100","538.7500"
"2014/06/03","544.9400","1857079.0000","550.9900","552.3400","542.5500"
"2014/06/02","553.9300","1430933.0000","560.7000","560.9000","545.7300"
"2014/05/30","559.8900","1766237.0000","560.8000","561.3500","555.9100"
"2014/05/29","560.0800","1349166.0000","563.3500","564.0000","558.7100"
"2014/05/28","561.6800","1644973.0000","564.5700","567.8400","561.0000"
"2014/05/27","565.9500","2098281.0000","556.0000","566.0000","554.3500"
"2014/05/23","552.7000","1926883.0000","547.2600","553.6400","543.7000"
"2014/05/22","545.0600","1607695.0000","541.1300","547.5999","540.7800"
"2014/05/21","538.9400","1187797.0000","532.9000","539.1828","531.9100"
"2014/05/20","529.7700","1778646.0000","529.7400","536.2300","526.3000"
"2014/05/19","528.8600","1273994.0000","519.7000","529.7800","517.5830"
"2014/05/16","520.6300","1480946.0000","521.3900","521.8000","515.4400"
"2014/05/15","519.9800","1697113.0000","525.7000","525.8700","517.4200"
"2014/05/14","526.6500","1188265.0000","533.0000","533.0000","525.2900"
"2014/05/13","533.0900","1645775.0000","530.8900","536.0700","529.5100"
"2014/05/12","529.9200","1906208.0000","523.5100","530.1900","519.0100"
"2014/05/09","518.7300","2431747.0000","510.7500","519.9000","504.2000"
"2014/05/08","511.0000","2014189.0000","508.4600","517.2300","506.4500"
"2014/05/07","509.9600","3213227.0000","515.7900","516.6800","503.3000"
"2014/05/06","515.1400","1646392.0000","525.2300","526.8100","515.0600"
"2014/05/05","527.8100","1021200.0000","524.8200","528.9000","521.3200"
"2014/05/02","527.9300","1683510.0000","533.7600","533.9999","525.6100"
"2014/05/01","531.3500","1899335.0000","527.1100","532.9300","523.8800"
"2014/04/30","526.6600","1744021.0000","527.6000","528.0000","522.5200"
"2014/04/29","527.7000","2686946.0000","516.9000","529.4600","516.3200"
"2014/04/28","517.1500","3321292.0000","517.1800","518.6000","502.8000"
"2014/04/25","516.1800","2094423.0000","522.5100","524.7000","515.4200"
"2014/04/24","525.1600","1876048.0000","530.0700","531.6500","522.1200"
"2014/04/23","526.9400","2042590.0000","533.7900","533.8700","526.2500"
"2014/04/22","534.8100","2358577.0000","528.6400","537.2300","527.5100"
"2014/04/21","528.6200","2556088.0000","536.1000","536.7000","525.6000"
"2014/04/17","536.1000","6780479.0000","548.8100","549.5000","531.1500"
"2014/04/16","556.5400","4775043.0000","543.0000","557.0000","540.0000"
"2014/04/15","536.4400","3840157.0000","536.8200","538.4500","518.4601"
"2014/04/14","532.5200","2561317.0000","538.2500","544.1000","529.5610"
"2014/04/11","530.6000","3913747.0000","532.5500","540.0000","526.5300"
"2014/04/10","540.9500","4025527.0000","565.0000","565.0000","539.9000"
"2014/04/09","564.1400","3321485.0000","559.6200","565.3700","552.9500"
"2014/04/08","554.9000","3141406.0000","542.6000","555.0000","541.6100"
"2014/04/07","538.1500","4364932.0000","540.7400","548.4800","527.1500"
"2014/04/04","543.1400","6350969.0000","574.6500","577.7700","543.0000"
"2014/04/03","569.7400","5080231.0000","569.8500","587.2800","564.1300"
"2014/04/02","567.0000","146697.0000","599.9900","604.8300","562.1900"
"2014/04/01","567.1600","7932.0000","558.7100","568.4500","558.7100"
"2014/03/31","556.9700","10772.0000","566.8900","567.0000","556.9300"
"2014/03/28","559.9900","41003.0000","561.2000","566.4300","558.6700"
"2014/03/27","558.4600","13052.0000","568.0000","568.0000","552.9200"


==> code_v0.1_finance/Finance/data/_BTC-USD.csv <==
Date,Open,High,Low,Close,Adj Close,Volume
2018-07-15,6272.700195,6403.459961,6256.509766,6359.640137,6359.640137,3285459968
2018-07-16,6357.009766,6741.750000,6357.009766,6741.750000,6741.750000,4725799936
2018-07-17,6739.649902,7387.240234,6684.169922,7321.040039,7321.040039,5961950208
2018-07-18,7315.319824,7534.990234,7280.470215,7370.779785,7370.779785,6103410176
2018-07-19,7378.200195,7494.459961,7295.459961,7466.859863,7466.859863,5111629824
2018-07-20,7467.399902,7594.669922,7323.259766,7354.129883,7354.129883,4936869888
2018-07-21,7352.720215,7437.640137,7262.410156,7419.290039,7419.290039,3726609920
2018-07-22,7417.799805,7537.950195,7383.819824,7418.490234,7418.490234,3695460096
2018-07-23,7414.709961,7771.500000,7409.100098,7711.109863,7711.109863,5132480000
2018-07-24,7716.509766,8424.269531,7705.500000,8424.269531,8424.269531,7277689856
2018-07-25,8379.660156,8416.870117,8086.359863,8181.390137,8181.390137,5845400064
2018-07-26,8176.850098,8290.330078,7878.709961,7951.580078,7951.580078,4899089920
2018-07-27,7950.399902,8262.660156,7839.759766,8165.009766,8165.009766,5195879936
2018-07-28,8169.060059,8222.849609,8110.770020,8192.150391,8192.150391,3988750080
2018-07-29,8205.820313,8272.259766,8141.180176,8218.459961,8218.459961,4107190016
2018-07-30,8221.580078,8235.500000,7917.500000,8180.479980,8180.479980,5551400000
2018-07-31,8181.200195,8181.529785,7696.930176,7780.439941,7780.439941,5287530000
2018-08-01,7769.040039,7769.040039,7504.950195,7624.910156,7624.910156,4797620000
2018-08-02,7634.189941,7712.770020,7523.439941,7567.149902,7567.149902,4214110000
2018-08-03,7562.140137,7562.140137,7328.649902,7434.390137,7434.390137,4627150000
2018-08-04,7438.669922,7497.490234,6984.069824,7032.850098,7032.850098,4268390000
2018-08-05,7031.080078,7102.770020,6940.700195,7068.479980,7068.479980,3679110000
2018-08-06,7062.939941,7166.549805,6890.540039,6951.799805,6951.799805,3925900000
2018-08-07,6958.319824,7146.560059,6748.240234,6753.120117,6753.120117,4682800000
2018-08-08,6746.850098,6746.850098,6226.220215,6305.799805,6305.799805,5064430000
2018-08-09,6305.560059,6625.729980,6249.069824,6568.229980,6568.229980,4267040000
2018-08-10,6571.419922,6591.259766,6124.520020,6184.709961,6184.709961,4528680000
2018-08-11,6185.790039,6455.740234,6109.029785,6295.729980,6295.729980,4047850000
2018-08-12,6283.649902,6409.850098,6237.500000,6322.689941,6322.689941,5665250000
2018-08-13,6341.359863,6537.049805,6225.720215,6297.569824,6297.569824,4083980000
2018-08-14,6287.660156,6287.939941,5971.049805,6199.709961,6199.709961,5301700000
2018-08-15,6221.419922,6588.490234,6221.419922,6308.520020,6308.520020,4895450000
2018-08-16,6294.229980,6473.500000,6276.410156,6334.729980,6334.729980,4328420000
2018-08-17,6340.910156,6582.500000,6324.970215,6580.629883,6580.629883,4992990000
2018-08-18,6583.430176,6617.350098,6353.729980,6423.759766,6423.759766,3984520000
2018-08-19,6422.569824,6537.979980,6361.549805,6506.069824,6506.069824,3311170000
2018-08-20,6500.509766,6536.919922,6297.930176,6308.529785,6308.529785,3665100000
2018-08-21,6301.069824,6500.870117,6298.240234,6488.759766,6488.759766,3377180000
2018-08-22,6486.250000,6816.790039,6310.109863,6376.709961,6376.709961,4668110000
2018-08-23,6371.339844,6546.540039,6371.339844,6534.879883,6534.879883,3426180000
2018-08-24,6551.520020,6719.959961,6498.640137,6719.959961,6719.959961,4097820000
2018-08-25,6719.950195,6789.629883,6700.959961,6763.189941,6763.189941,3312600000
2018-08-26,6754.640137,6774.750000,6620.750000,6707.259766,6707.259766,3295500000
2018-08-27,6710.799805,6884.640137,6689.709961,6884.640137,6884.640137,4019000000
2018-08-28,6891.080078,7109.560059,6882.339844,7096.279785,7096.279785,4659940000
2018-08-29,7091.709961,7113.299805,6970.819824,7047.160156,7047.160156,4145880000
2018-08-30,7043.759766,7072.689941,6834.689941,6978.229980,6978.229980,4463250000
2018-08-31,6973.970215,7057.169922,6920.160156,7037.580078,7037.580078,4495650000
2018-09-01,7044.810059,7242.290039,7038.049805,7193.250000,7193.250000,4116050000
2018-09-02,7189.580078,7306.310059,7132.160156,7272.720215,7272.720215,4329540000
2018-09-03,7279.029785,7317.939941,7208.149902,7260.060059,7260.060059,4087760000
2018-09-04,7263.000000,7388.259766,7255.439941,7361.660156,7361.660156,4273640000
2018-09-05,7361.459961,7388.430176,6792.830078,6792.830078,6792.830078,5800460000
2018-09-06,6755.140137,6755.140137,6404.720215,6529.169922,6529.169922,5523470000
2018-09-07,6528.919922,6555.290039,6396.870117,6467.069824,6467.069824,4264680000
2018-09-08,6460.169922,6534.250000,6197.520020,6225.979980,6225.979980,3835060000
2018-09-09,6223.379883,6446.259766,6201.220215,6300.859863,6300.859863,3671890000
2018-09-10,6301.569824,6374.979980,6292.759766,6329.700195,6329.700195,3714100000
2018-09-11,6331.879883,6398.919922,6260.209961,6321.200195,6321.200195,3849910000
2018-09-12,6317.009766,6363.870117,6265.089844,6351.799805,6351.799805,4064230000
2018-09-13,6354.240234,6535.410156,6354.240234,6517.310059,6517.310059,4210910000
2018-09-14,6515.410156,6596.100098,6456.169922,6512.709961,6512.709961,4076220000
2018-09-15,6509.399902,6561.720215,6493.549805,6543.200195,6543.200195,3216300000
2018-09-16,6536.680176,6544.330078,6460.100098,6517.180176,6517.180176,3273730000
2018-09-17,6514.060059,6540.209961,6257.520020,6281.200195,6281.200195,3910780000
2018-09-18,6280.910156,6384.180176,6265.709961,6371.299805,6371.299805,4180090000
2018-09-19,6371.850098,6448.459961,6208.339844,6398.540039,6398.540039,4431340000
2018-09-20,6398.850098,6529.259766,6395.950195,6519.669922,6519.669922,4348110000
2018-09-21,6513.870117,6794.330078,6496.359863,6734.950195,6734.950195,6531940000
2018-09-22,6735.049805,6814.560059,6616.799805,6721.979980,6721.979980,4509660000
2018-09-23,6715.319824,6766.149902,6679.419922,6710.629883,6710.629883,4197500000
2018-09-24,6704.770020,6713.560059,6580.899902,6595.410156,6595.410156,4177310000
2018-09-25,6603.640137,6603.640137,6381.859863,6446.470215,6446.470215,4726180000
2018-09-26,6452.790039,6585.910156,6397.890137,6495.000000,6495.000000,4437300000
2018-09-27,6495.290039,6712.100098,6464.950195,6676.750000,6676.750000,4606810000
2018-09-28,6678.750000,6785.029785,6598.319824,6644.129883,6644.129883,5014430000
2018-09-29,6643.100098,6643.100098,6511.649902,6601.959961,6601.959961,4363690000
2018-09-30,6604.709961,6643.779785,6566.540039,6625.560059,6625.560059,4002280000
2018-10-01,6619.850098,6653.299805,6549.080078,6589.620117,6589.620117,4000970000
2018-10-02,6593.240234,6611.839844,6537.899902,6556.100098,6556.100098,3979260000
2018-10-03,6553.859863,6571.459961,6454.029785,6502.589844,6502.589844,3887310000
2018-10-04,6497.910156,6603.310059,6497.910156,6576.689941,6576.689941,3838410000
2018-10-05,6574.149902,6623.620117,6557.410156,6622.479980,6622.479980,3671500000
2018-10-06,6622.450195,6628.540039,6577.799805,6588.310059,6588.310059,3259740000
2018-10-07,6590.680176,6641.490234,6557.040039,6602.950195,6602.950195,3306630000
2018-10-08,6600.189941,6675.060059,6576.040039,6652.229980,6652.229980,3979460000
2018-10-09,6653.080078,6661.410156,6606.939941,6642.640137,6642.640137,3580810000
2018-10-10,6640.290039,6640.290039,6538.959961,6585.529785,6585.529785,3787650000
2018-10-11,6586.740234,6586.740234,6243.740234,6256.240234,6256.240234,5181640000
2018-10-12,6239.250000,6328.500000,6236.470215,6274.580078,6274.580078,3783500000
2018-10-13,6278.080078,6308.509766,6259.810059,6285.990234,6285.990234,3064030000
2018-10-14,6288.490234,6363.209961,6280.149902,6290.930176,6290.930176,3085320000
2018-10-15,6292.640137,6965.060059,6258.680176,6596.540039,6596.540039,7370770000
2018-10-16,6601.410156,6673.589844,6571.370117,6596.109863,6596.109863,4074800000
2018-10-17,6590.520020,6601.209961,6517.450195,6544.430176,6544.430176,4088420000
2018-10-18,6542.330078,6567.540039,6450.040039,6476.709961,6476.709961,3924080000
2018-10-19,6478.069824,6493.680176,6445.310059,6465.410156,6465.410156,3578870000
2018-10-20,6460.919922,6497.720215,6449.000000,6489.189941,6489.189941,3379130000
2018-10-21,6490.089844,6556.379883,6476.000000,6482.350098,6482.350098,3253610000
2018-10-22,6486.049805,6543.799805,6462.979980,6487.160156,6487.160156,3672860000
2018-10-23,6472.359863,6506.009766,6451.270020,6475.740234,6475.740234,3716150000
2018-10-24,6478.890137,6521.990234,6468.859863,6495.839844,6495.839844,3424670000
2018-10-25,6484.649902,6504.649902,6447.029785,6476.290039,6476.290039,3230550000
2018-10-26,6468.439941,6498.290039,6449.609863,6474.750000,6474.750000,3306050000
2018-10-27,6480.839844,6507.410156,6453.529785,6480.379883,6480.379883,3393250000
2018-10-28,6482.660156,6502.279785,6447.910156,6486.390137,6486.390137,3445190000
2018-10-29,6492.350098,6503.600098,6306.990234,6332.629883,6332.629883,4199910000
2018-10-30,6337.040039,6364.990234,6310.140137,6334.270020,6334.270020,3781100000
2018-10-31,6336.990234,6349.160156,6316.879883,6317.609863,6317.609863,4191240000
2018-11-01,6318.140137,6547.140137,6311.830078,6377.779785,6377.779785,3789400000
2018-11-02,6378.919922,6396.859863,6327.379883,6388.439941,6388.439941,4234870000
2018-11-03,6387.240234,6400.069824,6342.370117,6361.259766,6361.259766,3658640000
2018-11-04,6365.470215,6388.629883,6294.569824,6376.129883,6376.129883,4390020000
2018-11-05,6363.620117,6480.589844,6363.620117,6419.660156,6419.660156,4174800000
2018-11-06,6433.379883,6463.549805,6408.160156,6461.009766,6461.009766,4700040000
2018-11-07,6468.500000,6552.160156,6468.310059,6530.140137,6530.140137,4941260000
2018-11-08,6522.270020,6536.919922,6438.529785,6453.720215,6453.720215,4665260000
2018-11-09,6442.600098,6456.459961,6373.370117,6385.620117,6385.620117,4346820000
2018-11-10,6386.129883,6437.279785,6385.310059,6409.220215,6409.220215,3705320000
2018-11-11,6413.629883,6423.250000,6350.169922,6411.270020,6411.270020,3939060000
2018-11-12,6411.759766,6434.209961,6360.470215,6371.270020,6371.270020,4295770000
2018-11-13,6373.189941,6395.270020,6342.669922,6359.490234,6359.490234,4503800000
2018-11-14,6351.240234,6371.549805,5544.089844,5738.350098,5738.350098,7398940000
2018-11-15,5736.149902,5774.819824,5358.379883,5648.029785,5648.029785,7032140000
2018-11-16,5645.319824,5657.020020,5498.939941,5575.549805,5575.549805,5279320000
2018-11-17,5578.580078,5578.580078,5519.560059,5554.330078,5554.330078,4303150000
2018-11-18,5559.740234,5653.609863,5559.740234,5623.540039,5623.540039,4159680000
2018-11-19,5620.779785,5620.779785,4842.910156,4871.490234,4871.490234,7039560000
2018-11-20,4863.930176,4951.609863,4272.109863,4451.870117,4451.870117,8428290000
2018-11-21,4465.540039,4675.729980,4343.979980,4602.169922,4602.169922,6120120000
2018-11-22,4611.569824,4629.640137,4365.640137,4365.939941,4365.939941,4569370000
2018-11-23,4360.700195,4396.419922,4195.680176,4347.109863,4347.109863,4871490000
2018-11-24,4347.689941,4413.089844,3795.159912,3880.760010,3880.760010,4679500000
2018-11-25,3880.780029,4120.870117,3585.060059,4009.969971,4009.969971,6825640000
2018-11-26,4015.070068,4107.140137,3643.919922,3779.129883,3779.129883,6476900000
2018-11-27,3765.949951,3862.959961,3661.010010,3820.719971,3820.719971,5998720000
2018-11-28,3822.469971,4385.899902,3822.469971,4257.419922,4257.419922,7280280000
2018-11-29,4269.004395,4413.020508,4145.765137,4278.846680,4278.846680,6503347767
2018-11-30,4289.088867,4322.976563,3942.822021,4017.268555,4017.268555,6048016716
2018-12-01,4024.464355,4309.377441,3969.710693,4214.671875,4214.671875,5375314093
2018-12-02,4200.733398,4301.519531,4110.978516,4139.877930,4139.877930,5262697895
2018-12-03,4147.323730,4155.979492,3840.446289,3894.130859,3894.130859,5089570993
2018-12-04,3886.294922,4075.627686,3832.750000,3956.893799,3956.893799,5028069239
2018-12-05,3958.894775,3969.535889,3753.994873,3753.994873,3753.994873,5302481573
2018-12-06,3754.074463,3874.966064,3521.101807,3521.101807,3521.101807,5878333109
2018-12-07,3512.590332,3512.590332,3280.228760,3419.937256,3419.937256,6835615448
2018-12-08,3421.910400,3506.043457,3350.650635,3476.114746,3476.114746,5305024497
2018-12-09,3473.227539,3685.305664,3469.094238,3614.234375,3614.234375,4947372847
2018-12-10,3612.046387,3647.332520,3470.144531,3502.656006,3502.656006,5020968740
2018-12-11,3497.554688,3513.185059,3392.250000,3424.588135,3424.588135,4696765187
2018-12-12,3421.458252,3534.228516,3413.481445,3486.950195,3486.950195,4139364828
2018-12-13,3487.879395,3489.739502,3298.132080,3313.677246,3313.677246,4343372456
2018-12-14,3311.751953,3329.555908,3206.542236,3242.484863,3242.484863,4372763663
2018-12-15,3243.997559,3275.377930,3191.303467,3236.761719,3236.761719,3551763561
2018-12-16,3236.274658,3305.753174,3233.819824,3252.839111,3252.839111,3744248994
2018-12-17,3253.123047,3597.917969,3253.123047,3545.864746,3545.864746,5409247918
2018-12-18,3544.761475,3701.349365,3487.169189,3696.059082,3696.059082,5911325472
2018-12-19,3706.824951,3949.322998,3687.229980,3745.950684,3745.950684,6810689118
2018-12-20,3742.195068,4191.228516,3728.974609,4134.441406,4134.441406,8927129279
2018-12-21,4133.703613,4198.429688,3850.946289,3896.543701,3896.543701,7206015706
2018-12-22,3898.083740,4014.182617,3855.739014,4014.182617,4014.182617,5605823232
2018-12-23,4020.994629,4085.723633,3976.405762,3998.980225,3998.980225,6151275489
2018-12-24,4000.331787,4271.792480,4000.331787,4078.599121,4078.599121,7240968501
2018-12-25,4081.030518,4089.561523,3760.020508,3815.490723,3815.490723,6158207293
2018-12-26,3819.666748,3893.359619,3769.863770,3857.297607,3857.297607,5326547918
2018-12-27,3854.688477,3874.416992,3645.448486,3654.833496,3654.833496,5130222366
2018-12-28,3653.131836,3956.135986,3642.632080,3923.918701,3923.918701,5631554348
2018-12-29,3932.491699,3963.758789,3820.408691,3820.408691,3820.408691,4991655917
2018-12-30,3822.384766,3901.908936,3797.219238,3865.952637,3865.952637,4770578574
2018-12-31,3866.839111,3868.742920,3725.867432,3742.700439,3742.700439,4661840806
2019-01-01,3746.713379,3850.913818,3707.231201,3843.520020,3843.520020,4324200990
2019-01-02,3849.216309,3947.981201,3817.409424,3943.409424,3943.409424,5244856835
2019-01-03,3931.048584,3935.685059,3826.222900,3836.741211,3836.741211,4530215218
2019-01-04,3832.040039,3865.934570,3783.853760,3857.717529,3857.717529,4847965467
2019-01-05,3851.973877,3904.903076,3836.900146,3845.194580,3845.194580,5137609823
2019-01-06,3836.519043,4093.297363,3826.513184,4076.632568,4076.632568,5597027439
2019-01-07,4078.584961,4092.613525,4020.894043,4025.248291,4025.248291,5228625637
2019-01-08,4028.472168,4109.020996,3996.955322,4030.847900,4030.847900,5306593305
2019-01-09,4031.552002,4068.403564,4022.662842,4035.296387,4035.296387,5115905224
2019-01-10,4034.411377,4064.066650,3659.174561,3678.924561,3678.924561,6874143795
2019-01-11,3674.015381,3713.881836,3653.069824,3687.365479,3687.365479,5538712864
2019-01-12,3686.973145,3698.978271,3653.810791,3661.301025,3661.301025,4778170882
2019-01-13,3658.868164,3674.760010,3544.927246,3552.953125,3552.953125,4681302465
2019-01-14,3557.311035,3727.836182,3552.285156,3706.052246,3706.052246,5651384489
2019-01-15,3704.216309,3720.153320,3619.949219,3630.675293,3630.675293,5537192301
2019-01-16,3631.509766,3685.777100,3624.673340,3655.006836,3655.006836,5394457144
2019-01-17,3651.871094,3680.135986,3621.960938,3678.563965,3678.563965,5464420383
2019-01-18,3677.990479,3682.520020,3637.080811,3657.839355,3657.839355,5002961726
2019-01-19,3652.377930,3758.533447,3652.377930,3728.568359,3728.568359,5955691379
2019-01-20,3725.446045,3743.387939,3583.019531,3601.013672,3601.013672,5582489559
2019-01-21,3600.372803,3608.840820,3558.537109,3576.032471,3576.032471,5004347059
2019-01-22,3575.081299,3620.746582,3539.721436,3604.577148,3604.577148,5313623556
2019-01-23,3605.557129,3623.067871,3565.313965,3585.123047,3585.123047,5433755648
2019-01-24,3584.500244,3616.087402,3569.092773,3600.865479,3600.865479,5262869046
2019-01-25,3607.390381,3612.927734,3575.597412,3599.765869,3599.765869,5265847538
2019-01-26,3599.715332,3654.933105,3593.345947,3602.460449,3602.460449,5098183234
2019-01-27,3604.687256,3612.671387,3567.245850,3583.965820,3583.965820,5570752966
2019-01-28,3584.283203,3586.750977,3439.232910,3470.450439,3470.450439,6908930483
2019-01-29,3468.870117,3476.065430,3400.819824,3448.116943,3448.116943,5897159492
2019-01-30,3443.896973,3495.174805,3429.387939,3486.181641,3486.181641,5955112626
2019-01-31,3485.409180,3504.804932,3447.915771,3457.792725,3457.792725,5831198270
2019-02-01,3460.547119,3501.954102,3431.591553,3487.945313,3487.945313,5422926707
2019-02-02,3484.625977,3523.287354,3467.574707,3521.060791,3521.060791,5071623600
2019-02-03,3516.139648,3521.388184,3447.924316,3464.013428,3464.013428,5043937583
2019-02-04,3467.211670,3476.223877,3442.586914,3459.154053,3459.154053,5332718886
2019-02-05,3454.950928,3478.148193,3451.937012,3466.357422,3466.357422,5227549544
2019-02-06,3469.091797,3469.091797,3398.565430,3413.767822,3413.767822,5482196037
2019-02-07,3414.929443,3427.945557,3394.218506,3399.471680,3399.471680,5004962682
2019-02-08,3401.376465,3695.614014,3391.023682,3666.780273,3666.780273,7735623101
2019-02-09,3671.585938,3679.941406,3646.559326,3671.203613,3671.203613,6158833644
2019-02-10,3673.201416,3695.036133,3640.979980,3690.188232,3690.188232,6282256902
2019-02-11,3695.613037,3695.613037,3642.287842,3648.430664,3648.430664,6277056433
2019-02-12,3642.751953,3668.586914,3618.556885,3653.528564,3653.528564,6480384531
2019-02-13,3653.604004,3669.746582,3617.246338,3632.070557,3632.070557,6438903822
2019-02-14,3631.170166,3646.256592,3607.697754,3616.880859,3616.880859,6271044417
2019-02-15,3617.368408,3647.795166,3608.206543,3620.810791,3620.810791,6091952230
2019-02-16,3615.270264,3652.841309,3615.270264,3629.787598,3629.787598,5934744051
2019-02-17,3633.359375,3680.537354,3619.182129,3673.836182,3673.836182,7039512502
2019-02-18,3671.369873,3936.665039,3669.982422,3915.714355,3915.714355,9908216640
2019-02-19,3911.661621,4010.879395,3908.153076,3947.094482,3947.094482,9933626654
2019-02-20,3946.685059,4000.486328,3926.246826,3999.820557,3999.820557,8693373948
2019-02-21,4000.256836,4010.009521,3940.108154,3954.118164,3954.118164,7775128102
2019-02-22,3952.406494,4006.538330,3950.816406,4005.526611,4005.526611,7826525254
2019-02-23,3998.916260,4166.286133,3968.726807,4142.526855,4142.526855,8922258315
2019-02-24,4145.458008,4210.641602,3793.708984,3810.427490,3810.427490,10794227451
2019-02-25,3807.002441,3913.707275,3807.002441,3882.696289,3882.696289,9318796066
2019-02-26,3878.697266,3891.578857,3837.986328,3854.357910,3854.357910,7931218996
2019-02-27,3857.479736,3888.802490,3787.058838,3851.047363,3851.047363,8301309684
2019-02-28,3848.261963,3906.058350,3845.821289,3854.785400,3854.785400,8399767798
2019-03-01,3853.757080,3907.795410,3851.692383,3859.583740,3859.583740,7661247975
2019-03-02,3855.318115,3874.607422,3832.127930,3864.415039,3864.415039,7578786075
2019-03-03,3862.266113,3875.483643,3836.905762,3847.175781,3847.175781,7253558152
2019-03-04,3845.091553,3867.381836,3733.749756,3761.557129,3761.557129,9029175787
2019-03-05,3759.832520,3903.916748,3745.183105,3896.375000,3896.375000,10174126414
2019-03-06,3897.081055,3919.510498,3871.460693,3903.942627,3903.942627,9175291528
2019-03-07,3903.384766,3939.373291,3894.113037,3911.484375,3911.484375,9584165518
2019-03-08,3913.225830,3950.432129,3875.228516,3901.131592,3901.131592,10638638944
2019-03-09,3894.552490,3987.237793,3892.390381,3963.313721,3963.313721,10796103518
2019-03-10,3966.174316,3966.174316,3924.381104,3951.599854,3951.599854,9713267606
2019-03-11,3953.740234,3966.384766,3889.239014,3905.227295,3905.227295,10125901902
2019-03-12,3903.758301,3926.889160,3863.559082,3909.156250,3909.156250,9809887079
2019-03-13,3913.047363,3926.597656,3891.904297,3906.717285,3906.717285,9469184841
2019-03-14,3905.576904,3946.504395,3901.296875,3924.369141,3924.369141,10480789569
2019-03-15,3926.663330,3968.542969,3914.015381,3960.911133,3960.911133,9394210604
2019-03-16,3963.900146,4077.036377,3961.657471,4048.725830,4048.725830,9856166973
2019-03-17,4047.719482,4054.122070,4006.411133,4025.229004,4025.229004,8221625399
2019-03-18,4029.968506,4071.556641,4009.117188,4032.507324,4032.507324,9646954186
2019-03-19,4032.691895,4082.216064,4023.812500,4071.190186,4071.190186,9344919956
2019-03-20,4070.793945,4089.461914,4031.110840,4087.476318,4087.476318,10175916388
2019-03-21,4083.953857,4097.359863,4005.151367,4029.326904,4029.326904,10831212661
2019-03-22,4028.514648,4053.906738,4021.542480,4023.968262,4023.968262,9252935969
2019-03-23,4022.713379,4049.882568,4015.964600,4035.826416,4035.826416,9578850549
2019-03-24,4035.163574,4040.699707,4006.192871,4022.168213,4022.168213,9144851064
2019-03-25,4024.112793,4038.840820,3934.031250,3963.070557,3963.070557,10359818882
2019-03-26,3969.228760,3985.080811,3944.753174,3985.080811,3985.080811,10707678814
2019-03-27,3984.244873,4087.066162,3977.810547,4087.066162,4087.066162,10897131934
2019-03-28,4087.584473,4094.902100,4040.266357,4069.107178,4069.107178,9353915899
2019-03-29,4068.299805,4113.500977,4034.097168,4098.374512,4098.374512,10918665556
2019-03-30,4092.136230,4296.806641,4053.909668,4106.660156,4106.660156,9732688060
2019-03-31,4105.456055,4113.023438,4094.100830,4105.404297,4105.404297,9045122442
2019-04-01,4105.362305,4164.953125,4096.901367,4158.183105,4158.183105,10157794170
2019-04-02,4156.919434,4905.954590,4155.316895,4879.877930,4879.877930,21315047816
2019-04-03,4879.958008,5307.003418,4876.621094,4973.021973,4973.021973,22899891582
2019-04-04,4971.307617,5063.159668,4836.793945,4922.798828,4922.798828,18251810239
2019-04-05,4922.806152,5053.509766,4919.491699,5036.681152,5036.681152,16837325387
2019-04-06,5036.792969,5205.821777,4992.222168,5059.817383,5059.817383,16929795193
2019-04-07,5062.793945,5235.186523,5050.412109,5198.896973,5198.896973,16655416140
2019-04-08,5199.835449,5318.836426,5148.211914,5289.770996,5289.770996,17154113634
2019-04-09,5289.917969,5289.917969,5167.418945,5204.958496,5204.958496,14722104361
2019-04-10,5204.105469,5421.651367,5193.382324,5324.551758,5324.551758,15504590933
2019-04-11,5325.081543,5354.225586,5017.296387,5064.487793,5064.487793,16555616019
2019-04-12,5061.200684,5103.274414,4955.852539,5089.539063,5089.539063,13675206312
2019-04-13,5088.850098,5127.122070,5061.589355,5096.586426,5096.586426,10823289598
2019-04-14,5095.758789,5184.016113,5053.568359,5167.722168,5167.722168,10391952498
2019-04-15,5167.321777,5196.606934,5024.069336,5067.108398,5067.108398,12290155060
2019-04-16,5066.577637,5238.945313,5055.194824,5235.559570,5235.559570,11618660197
2019-04-17,5236.135254,5274.275391,5219.205566,5251.937988,5251.937988,12438480676
2019-04-18,5251.480469,5319.986328,5250.506836,5298.385742,5298.385742,13256489918
2019-04-19,5298.154297,5336.680176,5233.335449,5303.812500,5303.812500,13780238655
2019-04-20,5304.160645,5358.490723,5295.877930,5337.886230,5337.886230,13169647522
2019-04-21,5335.878906,5359.924805,5257.339355,5314.531250,5314.531250,13731844222
2019-04-22,5312.494629,5422.687500,5280.276855,5399.365234,5399.365234,14601631647
2019-04-23,5399.365723,5633.802246,5389.408691,5572.361816,5572.361816,15867308107
2019-04-24,5571.508301,5642.044434,5418.263184,5464.866699,5464.866699,17048033399
2019-04-25,5466.524414,5542.238281,5181.338867,5210.515625,5210.515625,15330283408
2019-04-26,5210.304688,5383.634277,5177.368652,5279.348145,5279.348145,16812108039
2019-04-27,5279.471191,5310.750000,5233.635742,5268.291016,5268.291016,13111274675
2019-04-28,5271.746582,5326.231934,5255.683594,5285.139160,5285.139160,12819992055
2019-04-29,5284.858398,5311.274902,5216.487793,5247.352539,5247.352539,13735490672
2019-04-30,5247.726074,5363.257324,5224.189941,5350.726563,5350.726563,13878964573
2019-05-01,5350.914551,5418.003906,5347.645996,5402.697266,5402.697266,13679528236
2019-05-02,5402.422852,5522.262695,5394.217285,5505.283691,5505.283691,14644460907
2019-05-03,5505.552246,5865.881836,5490.201660,5768.289551,5768.289551,18720780005
2019-05-04,5769.202637,5886.893555,5645.469238,5831.167480,5831.167480,17567780765
2019-05-05,5831.068359,5833.862793,5708.035156,5795.708496,5795.708496,14808830722
2019-05-06,5791.693359,5802.957520,5653.687500,5746.807129,5746.807129,15737171804
2019-05-07,5745.599121,5988.178223,5741.395996,5829.501465,5829.501465,18026409032
2019-05-08,5849.481445,5989.980957,5794.715820,5982.457520,5982.457520,15320605299
2019-05-09,5982.316406,6183.039063,5982.316406,6174.528809,6174.528809,16784645410
2019-05-10,6175.822754,6434.617676,6161.519043,6378.849121,6378.849121,19419875367
2019-05-11,6379.666992,7333.002930,6375.698730,7204.771484,7204.771484,28867562329
2019-05-12,7203.507324,7503.872070,6815.770996,6972.371582,6972.371582,27773333679
2019-05-13,6971.178223,8047.413086,6898.282227,7814.915039,7814.915039,28677672181
2019-05-14,7807.884277,8268.712891,7696.391113,7994.416016,7994.416016,32031452226
2019-05-15,7989.374512,8216.423828,7899.106934,8205.167969,8205.167969,28344112919
2019-05-16,8194.500977,8320.824219,7729.608398,7884.909180,7884.909180,33167197581
2019-05-17,7886.925781,7929.145508,7038.124512,7343.895508,7343.895508,30066644905
2019-05-18,7341.664551,7447.271973,7251.504395,7271.208008,7271.208008,21354286561
2019-05-19,7267.962891,8261.941406,7267.962891,8197.689453,8197.689453,25902422039
2019-05-20,8196.923828,8200.967773,7678.781738,7978.309082,7978.309082,23843404339
2019-05-21,7977.969238,8062.167969,7843.339844,7963.327637,7963.327637,25127245056
2019-05-22,7956.291992,7997.612305,7615.987305,7680.066406,7680.066406,24719473174
2019-05-23,7677.269043,7943.791504,7533.196777,7881.846680,7881.846680,24457107820
2019-05-24,7881.695313,8140.719727,7824.448730,7987.371582,7987.371582,25919126990
2019-05-25,7991.885254,8117.925781,7965.976074,8052.543945,8052.543945,22256813106
2019-05-26,8055.206055,8687.520508,7924.670410,8673.215820,8673.215820,26677970091
2019-05-27,8674.072266,8907.174805,8668.705078,8805.778320,8805.778320,27949839563
2019-05-28,8802.757813,8807.016602,8634.721680,8719.961914,8719.961914,24226919266
2019-05-29,8718.591797,8755.852539,8482.728516,8659.487305,8659.487305,23473479966
2019-05-30,8661.760742,9008.314453,8221.273438,8319.472656,8319.472656,29246528551
2019-05-31,8320.286133,8586.659180,8172.550781,8574.501953,8574.501953,25365190957
2019-06-01,8573.839844,8625.600586,8481.578125,8564.016602,8564.016602,22488303543
2019-06-02,8565.473633,8809.303711,8561.235352,8742.958008,8742.958008,20266216022
2019-06-03,8741.747070,8743.500000,8204.185547,8208.995117,8208.995117,22004511436
2019-06-04,8210.985352,8210.985352,7564.488770,7707.770996,7707.770996,24609731548
2019-06-05,7704.343262,7901.849121,7668.668457,7824.231445,7824.231445,21760923463
2019-06-06,7819.633301,7937.340820,7571.471191,7822.023438,7822.023438,19474611077
2019-06-07,7826.901367,8126.153320,7788.373535,8043.951172,8043.951172,19141423230
2019-06-08,8036.774902,8076.891113,7837.610840,7954.127930,7954.127930,16522722809
2019-06-09,7949.674805,7975.974121,7583.219727,7688.077148,7688.077148,16610726547
2019-06-10,7692.284668,8031.909668,7586.730957,8000.329590,8000.329590,18689275117
2019-06-11,8004.243652,8026.394043,7772.803711,7927.714355,7927.714355,17107279931
2019-06-12,7925.434082,8196.648438,7862.359863,8145.857422,8145.857422,19034432883
2019-06-13,8145.545410,8311.567383,8087.061035,8230.923828,8230.923828,18669407147
2019-06-14,8230.898438,8710.636719,8183.393066,8693.833008,8693.833008,19831162905
2019-06-15,8689.746094,8859.127930,8618.395508,8838.375000,8838.375000,18371033226
2019-06-16,8841.440430,9335.867188,8814.556641,8994.488281,8994.488281,23348550310
2019-06-17,8988.923828,9416.407227,8988.923828,9320.352539,9320.352539,15562951918
2019-06-18,9335.466797,9348.374023,9004.901367,9081.762695,9081.762695,15848210535
2019-06-19,9078.727539,9299.621094,9070.395508,9273.521484,9273.521484,15546809946
2019-06-20,9273.060547,9594.419922,9232.484375,9527.160156,9527.160156,17846823783
2019-06-21,9525.074219,10144.556641,9525.074219,10144.556641,10144.556641,20624008643
2019-06-22,10175.923828,11157.345703,10107.035156,10701.691406,10701.691406,29995204860
2019-06-23,10696.691406,11246.144531,10556.095703,10855.371094,10855.371094,20998326501
2019-06-24,10853.744141,11065.896484,10610.427734,11011.102539,11011.102539,19271652364
2019-06-25,11007.202148,11790.916992,11007.202148,11790.916992,11790.916992,24879684533
2019-06-26,11778.581055,13796.489258,11755.597656,13016.231445,13016.231445,45105733173
2019-06-27,13017.125000,13311.144531,10491.852539,11182.806641,11182.806641,39977475222
2019-06-28,11162.167969,12445.174805,10914.495117,12407.332031,12407.332031,35087757765
2019-06-29,12400.763672,12400.910156,11508.378906,11959.371094,11959.371094,29923961127
2019-06-30,11931.991211,12178.383789,10799.008789,10817.155273,10817.155273,27256473494
2019-07-01,10796.930664,11206.439453,10089.314453,10583.134766,10583.134766,29378589324
2019-07-02,10588.683594,10912.188477,9737.884766,10801.677734,10801.677734,31015895222
2019-07-03,10818.156250,11968.078125,10818.156250,11961.269531,11961.269531,30796494293
2019-07-04,11972.718750,12006.075195,11166.569336,11215.437500,11215.437500,25920294033
2019-07-05,11203.102539,11395.661133,10874.964844,10978.459961,10978.459961,23838480210
2019-07-06,10982.543945,11620.964844,10982.543945,11208.550781,11208.550781,21092024306
2019-07-07,11217.616211,11541.620117,11148.804688,11450.846680,11450.846680,19369044276
2019-07-08,11446.596680,12345.833008,11393.374023,12285.958008,12285.958008,23482551458
2019-07-09,12284.326172,12779.131836,12233.261719,12573.812500,12573.812500,28167921522
2019-07-10,12571.537109,13129.529297,11710.978516,12156.512695,12156.512695,33627574244
2019-07-11,12139.713867,12144.623047,11158.922852,11358.662109,11358.662109,28595327690
2019-07-12,11354.299805,11905.487305,11179.144531,11815.986328,11815.986328,23534692796
2019-07-13,11813.126953,11841.957031,10908.479492,11392.378906,11392.378906,21042616383
2019-07-14,11381.020508,11451.204102,10234.576172,10256.058594,10256.058594,22486000001
2019-07-15,10257.838867,11052.766602,9992.006836,10895.089844,10895.089844,25384047206
2019-07-16,10896.653320,10996.632813,9448.106445,9477.641602,9477.641602,24151199069
2019-07-17,9471.213867,9963.134766,9163.134766,9693.802734,9693.802734,24569921548
2019-07-18,9698.502930,10736.842773,9376.798828,10666.482422,10666.482422,25187024648
2019-07-19,10653.956055,10716.980469,10229.628906,10530.732422,10530.732422,20727426309
2019-07-20,10525.819336,11048.662109,10451.276367,10767.139648,10767.139648,20206615154
2019-07-21,10777.529297,10841.887695,10389.599609,10599.105469,10599.105469,17130580467
2019-07-22,10596.948242,10651.791016,10154.921875,10343.106445,10343.106445,16334414913
2019-07-23,10346.748047,10346.748047,9883.594727,9900.767578,9900.767578,17851916994
2019-07-24,9887.730469,9908.796875,9614.306641,9811.925781,9811.925781,17398734321
2019-07-25,9809.096680,10154.253906,9773.957031,9911.841797,9911.841797,15821952090
2019-07-26,9913.126953,9916.517578,9717.982422,9870.303711,9870.303711,14495714483
2019-07-27,9871.165039,10167.320313,9411.521484,9477.677734,9477.677734,16817809536
2019-07-28,9491.626953,9575.544922,9252.296875,9552.860352,9552.860352,13738687092
2019-07-29,9548.178711,9681.648438,9472.948242,9519.145508,9519.145508,13791445323
2019-07-30,9522.329102,9701.759766,9437.335938,9607.423828,9607.423828,13829811132
2019-07-31,9604.050781,10085.627930,9598.097656,10085.627930,10085.627930,16631520647
2019-08-01,10077.442383,10446.919922,9922.019531,10399.668945,10399.668945,17165337857
2019-08-02,10402.042969,10657.953125,10371.013672,10518.174805,10518.174805,17489094081
2019-08-03,10519.278320,10946.781250,10503.504883,10821.726563,10821.726563,15352685060
2019-08-04,10821.632813,11009.207031,10620.278320,10970.184570,10970.184570,16530894786
2019-08-05,10960.735352,11895.091797,10960.735352,11805.653320,11805.653320,23875988832
2019-08-06,11811.544922,12273.821289,11290.731445,11478.168945,11478.168945,23635107659
2019-08-07,11476.193359,12036.990234,11433.701172,11941.968750,11941.968750,22194988641
2019-08-08,11954.040039,11979.419922,11556.167969,11966.407227,11966.407227,19481591729
2019-08-09,11953.469727,11970.458008,11709.745117,11862.936523,11862.936523,18339989959
2019-08-10,11861.556641,11915.655273,11323.898438,11354.024414,11354.024414,18125355447
2019-08-11,11349.740234,11523.579102,11248.294922,11523.579102,11523.579102,15774371517
2019-08-12,11528.189453,11528.189453,11320.951172,11382.616211,11382.616211,13647198229
2019-08-13,11385.052734,11420.049805,10830.327148,10895.830078,10895.830078,16681503536
2019-08-14,10889.487305,10889.556641,10028.135742,10051.704102,10051.704102,19990838299
2019-08-15,10038.421875,10437.411133,9675.316406,10311.545898,10311.545898,22899115082
2019-08-16,10319.419922,10524.349609,9855.478516,10374.338867,10374.338867,20228207096
2019-08-17,10358.722656,10452.625000,10086.698242,10231.744141,10231.744141,13778035685
2019-08-18,10233.005859,10487.070313,10119.094727,10345.810547,10345.810547,12999813869
2019-08-19,10350.283203,10916.053711,10313.204102,10916.053711,10916.053711,16038264603
2019-08-20,10916.346680,10947.041992,10618.960938,10763.232422,10763.232422,15053082175
2019-08-21,10764.572266,10798.729492,9962.721680,10138.049805,10138.049805,19473084767
2019-08-22,10142.521484,10232.996094,9831.462891,10131.055664,10131.055664,17097508856
2019-08-23,10136.309570,10442.443359,10078.192383,10407.964844,10407.964844,15627023886
2019-08-24,10407.644531,10418.020508,9982.296875,10159.960938,10159.960938,15451030650
2019-08-25,10160.737305,10304.622070,10008.789063,10138.517578,10138.517578,14153856609
2019-08-26,10126.299805,10512.328125,10126.299805,10370.820313,10370.820313,18438654079
2019-08-27,10372.826172,10381.328125,10087.300781,10185.500000,10185.500000,14762609502
2019-08-28,10203.426758,10279.366211,9716.656250,9754.422852,9754.422852,17603790323
2019-08-29,9756.786133,9756.786133,9421.629883,9510.200195,9510.200195,17045878500
2019-08-30,9514.844727,9656.124023,9428.302734,9598.173828,9598.173828,13595263986
2019-08-31,9597.539063,9673.220703,9531.799805,9630.664063,9630.664063,11454806419
2019-09-01,9630.592773,9796.755859,9582.944336,9757.970703,9757.970703,11445355859
2019-09-02,9757.473633,10396.591797,9730.650391,10346.760742,10346.760742,17248102293
2019-09-03,10345.725586,10736.104492,10308.547852,10623.540039,10623.540039,19384917988
2019-09-04,10621.180664,10762.644531,10434.709961,10594.493164,10594.493164,16742664768
2019-09-05,10588.183594,10627.269531,10516.417969,10575.533203,10575.533203,14551239507
2019-09-06,10578.198242,10898.761719,10292.299805,10353.302734,10353.302734,19536574782
2019-09-07,10353.931641,10558.673828,10348.918945,10517.254883,10517.254883,15307366476
2019-09-08,10518.114258,10595.637695,10409.090820,10441.276367,10441.276367,13670567492
2019-09-09,10443.228516,10450.311523,10144.929688,10334.974609,10334.974609,17595943367
2019-09-10,10336.408203,10394.353516,10020.573242,10115.975586,10115.975586,14906809639
2019-09-11,10123.035156,10215.948242,9980.776367,10178.372070,10178.372070,15428063426
2019-09-12,10176.819336,10442.253906,10099.242188,10410.126953,10410.126953,15323563925
2019-09-13,10415.362305,10441.489258,10226.596680,10360.546875,10360.546875,14109864674
2019-09-14,10345.403320,10422.133789,10291.694336,10358.048828,10358.048828,13468713124
2019-09-15,10356.465820,10387.035156,10313.092773,10347.712891,10347.712891,12043433567

==> code_v0.1_finance/Finance/data/_DJI.csv <==
Date,Open,High,Low,Close,Adj Close,Volume
2020-02-18,29282.779297,29330.160156,29116.810547,29232.189453,29232.189453,256600000
2020-02-19,29312.699219,29409.089844,29274.380859,29348.029297,29348.029297,240640000
2020-02-20,29296.250000,29368.449219,28959.650391,29219.980469,29219.980469,287780000
2020-02-21,29146.529297,29146.529297,28892.699219,28992.410156,28992.410156,311210000
2020-02-24,28402.929688,28402.929688,27912.439453,27960.800781,27960.800781,452580000
2020-02-25,28037.650391,28149.199219,26997.619141,27081.359375,27081.359375,513270000
2020-02-26,27159.460938,27542.779297,26890.970703,26957.589844,26957.589844,472450000
2020-02-27,26526.000000,26775.310547,25752.820313,25766.640625,25766.640625,664980000
2020-02-28,25270.830078,25494.240234,24681.009766,25409.359375,25409.359375,915990000
2020-03-02,25590.509766,26706.169922,25391.960938,26703.320313,26703.320313,637200000
2020-03-03,26762.470703,27084.589844,25706.279297,25917.410156,25917.410156,647080000
2020-03-04,26383.679688,27102.339844,26286.310547,27090.859375,27090.859375,457590000
2020-03-05,26671.919922,26671.919922,25943.330078,26121.279297,26121.279297,477370000
2020-03-06,25457.210938,25994.380859,25226.619141,25864.779297,25864.779297,599780000
2020-03-09,24992.359375,24992.359375,23706.070313,23851.019531,23851.019531,750430000
2020-03-10,24453.000000,25020.990234,23690.339844,25018.160156,25018.160156,654860000
2020-03-11,24604.630859,24604.630859,23328.320313,23553.220703,23553.220703,663960000
2020-03-12,22184.710938,22837.949219,21154.460938,21200.619141,21200.619141,908260000
2020-03-13,21973.820313,23189.759766,21285.369141,23185.619141,23185.619141,843080000
2020-03-16,20917.529297,21768.279297,20116.460938,20188.519531,20188.519531,770130000
2020-03-17,20487.050781,21379.349609,19882.259766,21237.380859,21237.380859,793060000
2020-03-18,20188.689453,20489.330078,18917.460938,19898.919922,19898.919922,871360000
2020-03-19,19830.009766,20442.630859,19177.130859,20087.189453,20087.189453,780300000
2020-03-20,20253.150391,20531.259766,19094.269531,19173.980469,19173.980469,872290000
2020-03-23,19028.359375,19121.009766,18213.650391,18591.929688,18591.929688,787970000
2020-03-24,19722.189453,20737.699219,19649.250000,20704.910156,20704.910156,799340000
2020-03-25,21050.339844,22019.929688,20538.339844,21200.550781,21200.550781,796320000
2020-03-26,21468.380859,22595.060547,21427.099609,22552.169922,22552.169922,705180000
2020-03-27,21898.470703,22327.570313,21469.269531,21636.779297,21636.779297,588830000
2020-03-30,21678.220703,22378.089844,21522.080078,22327.480469,22327.480469,545540000
2020-03-31,22208.419922,22480.369141,21852.080078,21917.160156,21917.160156,571210000
2020-04-01,21227.380859,21487.240234,20784.429688,20943.509766,20943.509766,506680000
2020-04-02,20819.460938,21477.769531,20735.019531,21413.439453,21413.439453,529540000
2020-04-03,21285.929688,21447.810547,20863.089844,21052.529297,21052.529297,450010000
2020-04-06,21693.630859,22783.449219,21693.630859,22679.990234,22679.990234,610760000
2020-04-07,23537.439453,23617.240234,22634.449219,22653.859375,22653.859375,594660000
2020-04-08,22893.470703,23513.400391,22682.990234,23433.570313,23433.570313,472740000
2020-04-09,23690.660156,24008.990234,23504.089844,23719.369141,23719.369141,566400000
2020-04-13,23698.929688,23698.929688,23095.349609,23390.769531,23390.769531,394320000
2020-04-14,23690.570313,24040.580078,23683.439453,23949.759766,23949.759766,485910000
2020-04-15,23600.720703,23649.720703,23233.320313,23504.349609,23504.349609,437630000
2020-04-16,23543.660156,23598.080078,23211.380859,23537.679688,23537.679688,471050000
2020-04-17,23817.150391,24264.210938,23817.150391,24242.490234,24242.490234,525950000
2020-04-20,24095.099609,24108.689453,23627.189453,23650.439453,23650.439453,423410000
2020-04-21,23365.250000,23365.250000,22941.880859,23018.880859,23018.880859,485140000
2020-04-22,23437.339844,23613.099609,23339.599609,23475.820313,23475.820313,352880000
2020-04-23,23543.089844,23885.359375,23483.349609,23515.259766,23515.259766,389290000
2020-04-24,23628.240234,23826.000000,23417.679688,23775.269531,23775.269531,376020000
2020-04-27,23866.150391,24207.650391,23840.609375,24133.779297,24133.779297,389390000
2020-04-28,24357.169922,24512.240234,24031.199219,24101.550781,24101.550781,400250000
2020-04-29,24490.369141,24764.769531,24453.990234,24633.859375,24633.859375,455290000
2020-04-30,24585.570313,24585.570313,24186.900391,24345.720703,24345.720703,478280000
2020-05-01,24120.779297,24120.779297,23645.300781,23723.689453,23723.689453,418160000
2020-05-04,23581.550781,23769.560547,23361.160156,23749.759766,23749.759766,355360000
2020-05-05,23958.880859,24169.720703,23868.910156,23883.089844,23883.089844,369710000
2020-05-06,23978.880859,24054.589844,23661.140625,23664.640625,23664.640625,377450000
2020-05-07,23837.210938,24094.619141,23834.390625,23875.890625,23875.890625,369890000
2020-05-08,24107.820313,24349.900391,24107.050781,24331.320313,24331.320313,335760000
2020-05-11,24256.449219,24366.210938,24070.220703,24221.990234,24221.990234,352400000
2020-05-12,24292.839844,24382.089844,23761.580078,23764.779297,23764.779297,359480000
2020-05-13,23702.160156,23708.900391,23067.640625,23247.970703,23247.970703,469950000
2020-05-14,23049.060547,23630.859375,22789.619141,23625.339844,23625.339844,472700000

==> code_v0.1_finance/Finance/data/_GSPC.csv <==
Date,Open,High,Low,Close,Adj Close,Volume
2019-10-01,2983.689941,2992.530029,2938.699951,2940.250000,2940.250000,3558040000
2019-10-02,2924.780029,2924.780029,2874.929932,2887.610107,2887.610107,3912520000
2019-10-03,2885.379883,2911.129883,2855.939941,2910.629883,2910.629883,3503640000
2019-10-04,2918.560059,2953.739990,2918.560059,2952.010010,2952.010010,2990830000
2019-10-07,2944.229980,2959.750000,2935.679932,2938.790039,2938.790039,2940140000
2019-10-08,2920.399902,2925.469971,2892.659912,2893.060059,2893.060059,3356450000
2019-10-09,2911.100098,2929.320068,2907.409912,2919.399902,2919.399902,2726820000
2019-10-10,2918.550049,2948.459961,2917.120117,2938.129883,2938.129883,3217250000
2019-10-11,2963.070068,2993.280029,2963.070068,2970.270020,2970.270020,3580460000
2019-10-14,2965.810059,2972.840088,2962.939941,2966.149902,2966.149902,2557020000
2019-10-15,2973.610107,3003.280029,2973.610107,2995.679932,2995.679932,3340740000
2019-10-16,2989.679932,2997.540039,2985.199951,2989.689941,2989.689941,3222570000
2019-10-17,3000.770020,3008.290039,2991.790039,2997.949951,2997.949951,3115960000
2019-10-18,2996.840088,3000.000000,2976.310059,2986.199951,2986.199951,3264290000
2019-10-21,2996.479980,3007.330078,2995.350098,3006.719971,3006.719971,3271620000
2019-10-22,3010.729980,3014.570068,2995.040039,2995.989990,2995.989990,3523890000
2019-10-23,2994.010010,3004.780029,2991.209961,3004.520020,3004.520020,3392870000
2019-10-24,3014.780029,3016.070068,3000.419922,3010.290039,3010.290039,3692600000
2019-10-25,3003.320068,3027.389893,3001.939941,3022.550049,3022.550049,3370370000
2019-10-28,3032.120117,3044.080078,3032.120117,3039.419922,3039.419922,3521230000
2019-10-29,3035.389893,3047.870117,3034.810059,3036.889893,3036.889893,3589930000
2019-10-30,3039.739990,3050.100098,3025.959961,3046.770020,3046.770020,3776030000
2019-10-31,3046.899902,3046.899902,3023.189941,3037.560059,3037.560059,4139280000
2019-11-01,3050.719971,3066.949951,3050.719971,3066.909912,3066.909912,3930200000
2019-11-04,3078.959961,3085.199951,3074.870117,3078.270020,3078.270020,4146850000
2019-11-05,3080.800049,3083.949951,3072.149902,3074.620117,3074.620117,4486130000
2019-11-06,3075.100098,3078.340088,3065.889893,3076.780029,3076.780029,4458190000
2019-11-07,3087.020020,3097.770020,3080.229980,3085.179932,3085.179932,4144640000
2019-11-08,3081.250000,3093.090088,3073.580078,3093.080078,3093.080078,3499150000
2019-11-11,3080.330078,3088.330078,3075.820068,3087.010010,3087.010010,3035530000
2019-11-12,3089.280029,3102.610107,3084.729980,3091.840088,3091.840088,3466010000
2019-11-13,3084.179932,3098.060059,3078.800049,3094.040039,3094.040039,3509280000
2019-11-14,3090.750000,3098.199951,3083.260010,3096.629883,3096.629883,3276070000
2019-11-15,3107.919922,3120.459961,3104.600098,3120.459961,3120.459961,3335650000
2019-11-18,3117.909912,3124.169922,3112.060059,3122.030029,3122.030029,3436690000
2019-11-19,3127.449951,3127.639893,3113.469971,3120.179932,3120.179932,3590070000
2019-11-20,3114.659912,3118.969971,3091.409912,3108.459961,3108.459961,4034890000
2019-11-21,3108.489990,3110.110107,3094.550049,3103.540039,3103.540039,3720560000
2019-11-22,3111.409912,3112.870117,3099.260010,3110.290039,3110.290039,3226780000
2019-11-25,3117.439941,3133.830078,3117.439941,3133.639893,3133.639893,3511530000
2019-11-26,3134.850098,3142.689941,3131.000000,3140.520020,3140.520020,4595590000
2019-11-27,3145.489990,3154.260010,3143.409912,3153.629883,3153.629883,3033090000
2019-11-29,3147.179932,3150.300049,3139.340088,3140.979980,3140.979980,1743020000
2019-12-02,3143.850098,3144.310059,3110.780029,3113.870117,3113.870117,3268740000
2019-12-03,3087.409912,3094.969971,3070.330078,3093.199951,3093.199951,3653390000
2019-12-04,3103.500000,3119.379883,3102.530029,3112.760010,3112.760010,3695030000
2019-12-05,3119.209961,3119.449951,3103.760010,3117.429932,3117.429932,3355750000
2019-12-06,3134.620117,3150.600098,3134.620117,3145.909912,3145.909912,3479480000
2019-12-09,3141.860107,3148.870117,3135.459961,3135.959961,3135.959961,3345990000
2019-12-10,3135.360107,3142.120117,3126.090088,3132.520020,3132.520020,3343790000
2019-12-11,3135.750000,3143.979980,3133.209961,3141.629883,3141.629883,3252540000
2019-12-12,3141.229980,3176.280029,3138.469971,3168.570068,3168.570068,3990690000
2019-12-13,3166.649902,3182.679932,3156.510010,3168.800049,3168.800049,3736870000
2019-12-16,3183.629883,3197.709961,3183.629883,3191.449951,3191.449951,4051790000
2019-12-17,3195.399902,3198.219971,3191.030029,3192.520020,3192.520020,3837540000
2019-12-18,3195.209961,3198.479980,3191.139893,3191.139893,3191.139893,4014080000
2019-12-19,3192.320068,3205.479980,3192.320068,3205.370117,3205.370117,3720450000
2019-12-20,3223.330078,3225.649902,3216.030029,3221.219971,3221.219971,6454270000
2019-12-23,3226.050049,3227.780029,3222.300049,3224.010010,3224.010010,3060610000
2019-12-24,3225.449951,3226.429932,3220.510010,3223.379883,3223.379883,1296540000
2019-12-26,3227.199951,3240.080078,3227.199951,3239.909912,3239.909912,2160680000
2019-12-27,3247.229980,3247.929932,3234.370117,3240.020020,3240.020020,2428670000
2019-12-30,3240.090088,3240.919922,3216.570068,3221.290039,3221.290039,3013290000
2019-12-31,3215.179932,3231.719971,3212.030029,3230.780029,3230.780029,2893810000
2020-01-02,3244.669922,3258.139893,3235.530029,3257.850098,3257.850098,3458250000
2020-01-03,3226.360107,3246.149902,3222.340088,3234.850098,3234.850098,3461290000
2020-01-06,3217.550049,3246.840088,3214.639893,3246.280029,3246.280029,3674070000
2020-01-07,3241.860107,3244.909912,3232.429932,3237.179932,3237.179932,3420380000
2020-01-08,3238.590088,3267.070068,3236.669922,3253.050049,3253.050049,3720890000
2020-01-09,3266.030029,3275.580078,3263.669922,3274.699951,3274.699951,3638390000
2020-01-10,3281.810059,3282.989990,3260.860107,3265.350098,3265.350098,3212970000
2020-01-13,3271.129883,3288.129883,3268.429932,3288.129883,3288.129883,3456380000
2020-01-14,3285.350098,3294.250000,3277.189941,3283.149902,3283.149902,3665130000
2020-01-15,3282.270020,3298.659912,3280.689941,3289.290039,3289.290039,3716840000
2020-01-16,3302.969971,3317.110107,3302.820068,3316.810059,3316.810059,3535080000
2020-01-17,3323.659912,3329.879883,3318.860107,3329.620117,3329.620117,3698170000
2020-01-21,3321.030029,3329.790039,3316.610107,3320.790039,3320.790039,4105340000
2020-01-22,3330.020020,3337.770020,3320.040039,3321.750000,3321.750000,3619850000
2020-01-23,3315.770020,3326.879883,3301.870117,3325.540039,3325.540039,3764860000
2020-01-24,3333.100098,3333.179932,3281.530029,3295.469971,3295.469971,3707130000
2020-01-27,3247.159912,3258.850098,3234.500000,3243.629883,3243.629883,3823100000
2020-01-28,3255.350098,3285.780029,3253.219971,3276.239990,3276.239990,3526720000
2020-01-29,3289.459961,3293.469971,3271.889893,3273.399902,3273.399902,3584500000
2020-01-30,3256.449951,3285.909912,3242.800049,3283.659912,3283.659912,3787250000
2020-01-31,3282.330078,3282.330078,3214.679932,3225.520020,3225.520020,4527830000
2020-02-03,3235.659912,3268.439941,3235.659912,3248.919922,3248.919922,3757910000
2020-02-04,3280.610107,3306.919922,3280.610107,3297.590088,3297.590088,3995320000
2020-02-05,3324.909912,3337.580078,3313.750000,3334.689941,3334.689941,4117730000
2020-02-06,3344.919922,3347.959961,3334.389893,3345.780029,3345.780029,3868370000
2020-02-07,3335.540039,3341.419922,3322.120117,3327.709961,3327.709961,3730650000
2020-02-10,3318.280029,3352.260010,3317.770020,3352.090088,3352.090088,3450350000
2020-02-11,3365.870117,3375.629883,3352.719971,3357.750000,3357.750000,3760550000
2020-02-12,3370.500000,3381.469971,3369.719971,3379.449951,3379.449951,3926380000
2020-02-13,3365.899902,3385.090088,3360.520020,3373.939941,3373.939941,3498240000
2020-02-14,3378.080078,3380.689941,3366.149902,3380.159912,3380.159912,3398040000
2020-02-18,3369.040039,3375.010010,3355.610107,3370.290039,3370.290039,3746720000
2020-02-19,3380.389893,3393.520020,3378.830078,3386.149902,3386.149902,3600150000
2020-02-20,3380.449951,3389.149902,3341.020020,3373.229980,3373.229980,4007320000
2020-02-21,3360.500000,3360.760010,3328.449951,3337.750000,3337.750000,3899270000
2020-02-24,3257.610107,3259.810059,3214.649902,3225.889893,3225.889893,4842960000
2020-02-25,3238.939941,3246.989990,3118.770020,3128.209961,3128.209961,5591510000
2020-02-26,3139.899902,3182.510010,3108.989990,3116.389893,3116.389893,5478110000
2020-02-27,3062.540039,3097.070068,2977.389893,2978.760010,2978.760010,7058840000
2020-02-28,2916.899902,2959.719971,2855.840088,2954.219971,2954.219971,8563850000
2020-03-02,2974.280029,3090.959961,2945.189941,3090.229980,3090.229980,6376400000
2020-03-03,3096.459961,3136.719971,2976.629883,3003.370117,3003.370117,6355940000
2020-03-04,3045.750000,3130.969971,3034.379883,3130.120117,3130.120117,5035480000
2020-03-05,3075.699951,3083.040039,2999.830078,3023.939941,3023.939941,5575550000
2020-03-06,2954.199951,2985.929932,2901.540039,2972.370117,2972.370117,6552140000
2020-03-09,2863.889893,2863.889893,2734.429932,2746.560059,2746.560059,8423050000
2020-03-10,2813.479980,2882.590088,2734.000000,2882.229980,2882.229980,7635960000
2020-03-11,2825.600098,2825.600098,2707.219971,2741.379883,2741.379883,7374110000
2020-03-12,2630.860107,2660.949951,2478.860107,2480.639893,2480.639893,8829380000
2020-03-13,2569.989990,2711.330078,2492.370117,2711.020020,2711.020020,8258670000
2020-03-16,2508.590088,2562.979980,2380.939941,2386.129883,2386.129883,7781540000
2020-03-17,2425.659912,2553.929932,2367.040039,2529.189941,2529.189941,8358500000
2020-03-18,2436.500000,2453.570068,2280.520020,2398.100098,2398.100098,8755780000
2020-03-19,2393.479980,2466.969971,2319.780029,2409.389893,2409.389893,7946710000
2020-03-20,2431.939941,2453.010010,2295.560059,2304.919922,2304.919922,9044690000
2020-03-23,2290.709961,2300.729980,2191.860107,2237.399902,2237.399902,7402180000
2020-03-24,2344.439941,2449.709961,2344.439941,2447.330078,2447.330078,7547350000
2020-03-25,2457.770020,2571.419922,2407.530029,2475.560059,2475.560059,8285670000
2020-03-26,2501.290039,2637.010010,2500.719971,2630.070068,2630.070068,7753160000

==> code_v0.1_finance/Finance/data/__GSPC.csv <==
Date,Open,High,Low,Close,Adj Close,Volume
2018-04-02,2633.449951,2638.300049,2553.800049,2581.879883,2581.879883,3598520000
2018-04-03,2592.169922,2619.139893,2575.489990,2614.449951,2614.449951,3392810000
2018-04-04,2584.040039,2649.860107,2573.610107,2644.689941,2644.689941,3350340000
2018-04-05,2657.360107,2672.080078,2649.580078,2662.840088,2662.840088,3178970000
2018-04-06,2645.820068,2656.879883,2586.270020,2604.469971,2604.469971,3299700000
2018-04-09,2617.179932,2653.550049,2610.790039,2613.159912,2613.159912,3062960000
2018-04-10,2638.409912,2665.449951,2635.780029,2656.870117,2656.870117,3543930000
2018-04-11,2643.889893,2661.429932,2639.250000,2642.189941,2642.189941,3020760000
2018-04-12,2653.830078,2674.719971,2653.830078,2663.989990,2663.989990,3021320000
2018-04-13,2676.899902,2680.260010,2645.050049,2656.300049,2656.300049,2960910000
2018-04-16,2670.100098,2686.489990,2665.159912,2677.840088,2677.840088,3019700000
2018-04-17,2692.739990,2713.340088,2692.050049,2706.389893,2706.389893,3234360000
2018-04-18,2710.110107,2717.489990,2703.629883,2708.639893,2708.639893,3383410000
2018-04-19,2701.159912,2702.840088,2681.899902,2693.129883,2693.129883,3349370000
2018-04-20,2692.560059,2693.939941,2660.610107,2670.139893,2670.139893,3388590000
2018-04-23,2675.399902,2682.860107,2657.989990,2670.290039,2670.290039,3017480000
2018-04-24,2680.800049,2683.550049,2617.320068,2634.560059,2634.560059,3706740000
2018-04-25,2634.919922,2645.300049,2612.669922,2639.399902,2639.399902,3499440000
2018-04-26,2651.649902,2676.479980,2647.159912,2666.939941,2666.939941,3665720000
2018-04-27,2675.469971,2677.350098,2659.010010,2669.909912,2669.909912,3219030000
2018-04-30,2682.510010,2682.870117,2648.040039,2648.050049,2648.050049,3734530000
2018-05-01,2642.959961,2655.270020,2625.409912,2654.800049,2654.800049,3559850000
2018-05-02,2654.239990,2660.870117,2631.699951,2635.669922,2635.669922,4010770000
2018-05-03,2628.080078,2637.139893,2594.620117,2629.729980,2629.729980,3851470000
2018-05-04,2621.449951,2670.929932,2615.320068,2663.419922,2663.419922,3327220000
2018-05-07,2680.340088,2683.350098,2664.699951,2672.629883,2672.629883,3237960000
2018-05-08,2670.260010,2676.340088,2655.199951,2671.919922,2671.919922,3717570000
2018-05-09,2678.120117,2701.270020,2674.139893,2697.790039,2697.790039,3909500000
2018-05-10,2705.020020,2726.110107,2704.540039,2723.070068,2723.070068,3333050000
2018-05-11,2722.699951,2732.860107,2717.449951,2727.719971,2727.719971,2862700000
2018-05-14,2738.469971,2742.100098,2725.469971,2730.129883,2730.129883,2972660000
2018-05-15,2718.590088,2718.590088,2701.909912,2711.449951,2711.449951,3290680000
2018-05-16,2712.620117,2727.760010,2712.169922,2722.459961,2722.459961,3202670000
2018-05-17,2719.709961,2731.959961,2711.360107,2720.129883,2720.129883,3475400000
2018-05-18,2717.350098,2719.500000,2709.179932,2712.969971,2712.969971,3368690000
2018-05-21,2735.389893,2739.189941,2725.699951,2733.010010,2733.010010,3019890000
2018-05-22,2738.340088,2742.239990,2721.879883,2724.439941,2724.439941,3366310000
2018-05-23,2713.979980,2733.330078,2709.540039,2733.290039,2733.290039,3326290000
2018-05-24,2730.939941,2731.969971,2707.379883,2727.760010,2727.760010,3256030000
2018-05-25,2723.600098,2727.360107,2714.989990,2721.330078,2721.330078,2995260000
2018-05-29,2705.110107,2710.669922,2676.810059,2689.860107,2689.860107,3736890000
2018-05-30,2702.429932,2729.340088,2702.429932,2724.010010,2724.010010,3561050000
2018-05-31,2720.979980,2722.500000,2700.679932,2705.270020,2705.270020,4235370000
2018-06-01,2718.699951,2736.929932,2718.699951,2734.620117,2734.620117,3684130000
2018-06-04,2741.669922,2749.159912,2740.540039,2746.870117,2746.870117,3376510000
2018-06-05,2748.459961,2752.610107,2739.510010,2748.800049,2748.800049,3517790000
2018-06-06,2753.250000,2772.389893,2748.459961,2772.350098,2772.350098,3651640000
2018-06-07,2774.840088,2779.899902,2760.159912,2770.370117,2770.370117,3711330000
2018-06-08,2765.840088,2779.389893,2763.590088,2779.030029,2779.030029,3123210000
2018-06-11,2780.179932,2790.209961,2780.169922,2782.000000,2782.000000,3232330000
2018-06-12,2785.600098,2789.800049,2778.780029,2786.850098,2786.850098,3401010000
2018-06-13,2787.939941,2791.469971,2774.649902,2775.629883,2775.629883,3779230000
2018-06-14,2783.209961,2789.060059,2776.520020,2782.489990,2782.489990,3526890000
2018-06-15,2777.780029,2782.810059,2761.729980,2779.659912,2779.659912,5428790000
2018-06-18,2765.790039,2774.989990,2757.120117,2773.750000,2773.750000,3287150000
2018-06-19,2752.010010,2765.050049,2743.189941,2762.590088,2762.590088,3661470000
2018-06-20,2769.729980,2774.860107,2763.909912,2767.320068,2767.320068,3327600000
2018-06-21,2769.280029,2769.280029,2744.389893,2749.760010,2749.760010,3300060000
2018-06-22,2760.790039,2764.169922,2752.679932,2754.879883,2754.879883,5450550000
2018-06-25,2742.939941,2742.939941,2698.669922,2717.070068,2717.070068,3655080000
2018-06-26,2722.120117,2732.909912,2715.600098,2723.060059,2723.060059,3555090000
2018-06-27,2728.449951,2746.090088,2699.379883,2699.629883,2699.629883,3776090000
2018-06-28,2698.689941,2724.340088,2691.989990,2716.310059,2716.310059,3428140000
2018-06-29,2727.129883,2743.260010,2718.030029,2718.370117,2718.370117,3565620000
2018-07-02,2704.949951,2727.260010,2698.949951,2726.709961,2726.709961,3073650000
2018-07-03,2733.270020,2736.580078,2711.159912,2713.219971,2713.219971,1911470000
2018-07-05,2724.189941,2737.830078,2716.020020,2736.610107,2736.610107,2953420000
2018-07-06,2737.679932,2764.409912,2733.520020,2759.820068,2759.820068,2554780000
2018-07-09,2775.620117,2784.649902,2770.729980,2784.169922,2784.169922,3050040000
2018-07-10,2788.560059,2795.580078,2786.239990,2793.840088,2793.840088,3063850000
2018-07-11,2779.820068,2785.909912,2770.770020,2774.020020,2774.020020,2964740000
2018-07-12,2783.139893,2799.219971,2781.530029,2798.290039,2798.290039,2821690000
2018-07-13,2796.929932,2804.530029,2791.689941,2801.310059,2801.310059,2614000000
2018-07-16,2797.360107,2801.189941,2793.389893,2798.429932,2798.429932,2812230000
2018-07-17,2789.340088,2814.189941,2789.239990,2809.550049,2809.550049,3050730000
2018-07-18,2811.350098,2816.760010,2805.889893,2815.620117,2815.620117,3089780000
2018-07-19,2809.370117,2812.050049,2799.770020,2804.489990,2804.489990,3266700000
2018-07-20,2804.550049,2809.699951,2800.010010,2801.830078,2801.830078,3230210000
2018-07-23,2799.169922,2808.610107,2795.139893,2806.979980,2806.979980,2907430000
2018-07-24,2820.679932,2829.989990,2811.120117,2820.399902,2820.399902,3417530000
2018-07-25,2817.729980,2848.030029,2817.729980,2846.070068,2846.070068,3553010000
2018-07-26,2835.489990,2845.570068,2835.260010,2837.439941,2837.439941,3653330000
2018-07-27,2842.350098,2843.169922,2808.340088,2818.820068,2818.820068,3415710000
2018-07-30,2819.000000,2821.739990,2798.110107,2802.600098,2802.600098,3245770000
2018-07-31,2809.729980,2824.459961,2808.060059,2816.290039,2816.290039,3892100000
2018-08-01,2821.169922,2825.830078,2805.850098,2813.360107,2813.360107,3496990000
2018-08-02,2800.479980,2829.909912,2796.340088,2827.219971,2827.219971,3467380000
2018-08-03,2829.620117,2840.379883,2827.370117,2840.350098,2840.350098,3030390000
2018-08-06,2840.290039,2853.290039,2835.979980,2850.399902,2850.399902,2874540000
2018-08-07,2855.919922,2863.429932,2855.919922,2858.449951,2858.449951,3162770000
2018-08-08,2856.790039,2862.439941,2853.090088,2857.699951,2857.699951,2972200000
2018-08-09,2857.189941,2862.479980,2851.979980,2853.580078,2853.580078,3047050000
2018-08-10,2838.899902,2842.199951,2825.810059,2833.280029,2833.280029,3256040000
2018-08-13,2835.459961,2843.399902,2819.879883,2821.929932,2821.929932,3158450000
2018-08-14,2827.879883,2843.110107,2826.580078,2839.959961,2839.959961,2976970000
2018-08-15,2827.949951,2827.949951,2802.489990,2818.370117,2818.370117,3645070000
2018-08-16,2831.439941,2850.489990,2831.439941,2840.689941,2840.689941,3219880000
2018-08-17,2838.320068,2855.629883,2833.729980,2850.129883,2850.129883,3024100000
2018-08-20,2853.929932,2859.760010,2850.620117,2857.050049,2857.050049,2748020000
2018-08-21,2861.510010,2873.229980,2861.320068,2862.959961,2862.959961,3147140000
2018-08-22,2860.989990,2867.540039,2856.050049,2861.820068,2861.820068,2689560000
2018-08-23,2860.290039,2868.780029,2854.030029,2856.979980,2856.979980,2713910000
2018-08-24,2862.350098,2876.159912,2862.350098,2874.689941,2874.689941,2596190000
2018-08-27,2884.689941,2898.250000,2884.689941,2896.739990,2896.739990,2854080000
2018-08-28,2901.449951,2903.770020,2893.500000,2897.520020,2897.520020,2683190000
2018-08-29,2900.620117,2916.500000,2898.399902,2914.040039,2914.040039,2791860000
2018-08-30,2908.939941,2912.459961,2895.219971,2901.129883,2901.129883,2802180000
2018-08-31,2898.370117,2906.320068,2891.729980,2901.520020,2901.520020,2880260000
2018-09-04,2896.959961,2900.179932,2885.129883,2896.719971,2896.719971,3077060000
2018-09-05,2891.590088,2894.209961,2876.919922,2888.600098,2888.600098,3241250000
2018-09-06,2888.639893,2892.050049,2867.290039,2878.050049,2878.050049,3139590000
2018-09-07,2868.260010,2883.810059,2864.120117,2871.679932,2871.679932,2946270000
2018-09-10,2881.389893,2886.929932,2875.939941,2877.129883,2877.129883,2731400000
2018-09-11,2871.570068,2892.520020,2866.780029,2887.889893,2887.889893,2899660000
2018-09-12,2888.290039,2894.649902,2879.199951,2888.919922,2888.919922,3264930000
2018-09-13,2896.850098,2906.760010,2896.389893,2904.179932,2904.179932,3254930000
2018-09-14,2906.379883,2908.300049,2895.770020,2904.979980,2904.979980,3149800000
2018-09-17,2903.830078,2904.649902,2886.159912,2888.800049,2888.800049,2947760000
2018-09-18,2890.739990,2911.169922,2890.429932,2904.310059,2904.310059,3074610000
2018-09-19,2906.600098,2912.360107,2903.820068,2907.949951,2907.949951,3280020000
2018-09-20,2919.729980,2934.800049,2919.729980,2930.750000,2930.750000,3337730000
2018-09-21,2936.760010,2940.909912,2927.110107,2929.669922,2929.669922,5607610000
2018-09-24,2921.830078,2923.790039,2912.629883,2919.370117,2919.370117,3372210000
2018-09-25,2921.750000,2923.949951,2913.699951,2915.560059,2915.560059,3285480000
2018-09-26,2916.979980,2931.149902,2903.280029,2905.969971,2905.969971,3388620000
2018-09-27,2911.649902,2927.219971,2909.270020,2914.000000,2914.000000,3060850000
2018-09-28,2910.030029,2920.530029,2907.500000,2913.979980,2913.979980,3432300000
2018-10-01,2926.290039,2937.060059,2917.909912,2924.590088,2924.590088,3364190000
2018-10-02,2923.800049,2931.419922,2919.370117,2923.429932,2923.429932,3401880000
2018-10-03,2931.689941,2939.860107,2921.360107,2925.510010,2925.510010,3598710000
2018-10-04,2919.350098,2919.780029,2883.919922,2901.610107,2901.610107,3496860000
2018-10-05,2902.540039,2909.639893,2869.290039,2885.570068,2885.570068,3328980000
2018-10-08,2877.530029,2889.449951,2862.080078,2884.429932,2884.429932,3330320000
2018-10-09,2882.510010,2894.830078,2874.270020,2880.340088,2880.340088,3520500000
2018-10-10,2873.899902,2874.020020,2784.860107,2785.679932,2785.679932,4501250000
2018-10-11,2776.870117,2795.139893,2710.510010,2728.370117,2728.370117,4890630000
2018-10-12,2770.540039,2775.770020,2729.439941,2767.129883,2767.129883,3966040000
2018-10-15,2763.830078,2775.989990,2749.030029,2750.790039,2750.790039,3300140000
2018-10-16,2767.050049,2813.459961,2766.909912,2809.919922,2809.919922,3428340000
2018-10-17,2811.669922,2816.939941,2781.810059,2809.209961,2809.209961,3321710000
2018-10-18,2802.000000,2806.040039,2755.179932,2768.780029,2768.780029,3616440000
2018-10-19,2775.659912,2797.770020,2760.270020,2767.780029,2767.780029,3566490000
2018-10-22,2773.939941,2778.939941,2749.219971,2755.879883,2755.879883,3307140000
2018-10-23,2721.030029,2753.590088,2691.429932,2740.689941,2740.689941,4348580000
2018-10-24,2737.870117,2742.590088,2651.889893,2656.100098,2656.100098,4709310000
2018-10-25,2674.879883,2722.699951,2667.840088,2705.570068,2705.570068,4634770000
2018-10-26,2667.860107,2692.379883,2628.159912,2658.689941,2658.689941,4803150000
2018-10-29,2682.649902,2706.850098,2603.540039,2641.250000,2641.250000,4673700000
2018-10-30,2640.679932,2685.429932,2635.340088,2682.629883,2682.629883,5106380000
2018-10-31,2705.600098,2736.689941,2705.600098,2711.739990,2711.739990,5112420000
2018-11-01,2717.580078,2741.669922,2708.850098,2740.370117,2740.370117,4708420000
2018-11-02,2745.449951,2756.550049,2700.439941,2723.060059,2723.060059,4237930000
2018-11-05,2726.370117,2744.270020,2717.939941,2738.310059,2738.310059,3623320000
2018-11-06,2738.399902,2756.820068,2737.080078,2755.449951,2755.449951,3510860000
2018-11-07,2774.129883,2815.149902,2774.129883,2813.889893,2813.889893,3914750000
2018-11-08,2806.379883,2814.750000,2794.989990,2806.830078,2806.830078,3630490000
2018-11-09,2794.100098,2794.100098,2764.239990,2781.010010,2781.010010,4019090000
2018-11-12,2773.929932,2775.989990,2722.000000,2726.219971,2726.219971,3670930000
2018-11-13,2730.050049,2754.600098,2714.979980,2722.179932,2722.179932,4091440000
2018-11-14,2737.899902,2746.800049,2685.750000,2701.580078,2701.580078,4402370000
2018-11-15,2693.520020,2735.379883,2670.750000,2730.199951,2730.199951,4179140000
2018-11-16,2718.540039,2746.750000,2712.159912,2736.270020,2736.270020,3975180000
2018-11-19,2730.739990,2733.159912,2681.090088,2690.729980,2690.729980,3772900000
2018-11-20,2654.600098,2669.439941,2631.520020,2641.889893,2641.889893,4357900000
2018-11-21,2657.739990,2670.729980,2649.820068,2649.929932,2649.929932,3233550000
2018-11-23,2633.360107,2647.550049,2631.090088,2632.560059,2632.560059,1651650000
2018-11-26,2649.969971,2674.350098,2649.969971,2673.449951,2673.449951,3443950000
2018-11-27,2663.750000,2682.530029,2655.889893,2682.169922,2682.169922,3485220000
2018-11-28,2691.449951,2744.000000,2684.379883,2743.790039,2743.790039,3951670000
2018-11-29,2736.969971,2753.750000,2722.939941,2737.800049,2737.800049,3560770000
2018-11-30,2737.760010,2760.879883,2732.760010,2760.169922,2760.169922,4658580000
2018-12-03,2790.500000,2800.179932,2773.379883,2790.370117,2790.370117,4186060000
2018-12-04,2782.429932,2785.929932,2697.179932,2700.060059,2700.060059,4499840000
2018-12-06,2663.510010,2696.149902,2621.530029,2695.949951,2695.949951,5141470000
2018-12-07,2691.260010,2708.540039,2623.139893,2633.080078,2633.080078,4216690000
2018-12-10,2630.860107,2647.510010,2583.229980,2637.719971,2637.719971,4151030000
2018-12-11,2664.439941,2674.350098,2621.300049,2636.780029,2636.780029,3905870000
2018-12-12,2658.229980,2685.439941,2650.260010,2651.070068,2651.070068,3958890000
2018-12-13,2658.699951,2670.189941,2637.270020,2650.540039,2650.540039,3927720000
2018-12-14,2629.679932,2635.070068,2593.840088,2599.949951,2599.949951,4035020000
2018-12-17,2590.750000,2601.129883,2530.540039,2545.939941,2545.939941,4616350000
2018-12-18,2559.899902,2573.989990,2528.709961,2546.159912,2546.159912,4470880000
2018-12-19,2547.050049,2585.290039,2488.959961,2506.959961,2506.959961,5127940000
2018-12-20,2496.770020,2509.629883,2441.179932,2467.419922,2467.419922,5585780000
2018-12-21,2465.379883,2504.409912,2408.550049,2416.620117,2416.620117,7609010000
2018-12-24,2400.560059,2410.340088,2351.100098,2351.100098,2351.100098,2613930000
2018-12-26,2363.120117,2467.760010,2346.580078,2467.699951,2467.699951,4233990000
2018-12-27,2442.500000,2489.100098,2397.939941,2488.830078,2488.830078,4096610000
2018-12-28,2498.770020,2520.270020,2472.889893,2485.739990,2485.739990,3702620000
2018-12-31,2498.939941,2509.239990,2482.820068,2506.850098,2506.850098,3442870000
2019-01-02,2476.959961,2519.489990,2467.469971,2510.030029,2510.030029,3733160000
2019-01-03,2491.919922,2493.139893,2443.959961,2447.889893,2447.889893,3822860000
2019-01-04,2474.330078,2538.070068,2474.330078,2531.939941,2531.939941,4213410000
2019-01-07,2535.610107,2566.159912,2524.560059,2549.689941,2549.689941,4104710000
2019-01-08,2568.110107,2579.820068,2547.560059,2574.409912,2574.409912,4083030000
2019-01-09,2580.000000,2595.320068,2568.889893,2584.959961,2584.959961,4052480000
2019-01-10,2573.510010,2597.820068,2562.020020,2596.639893,2596.639893,3704500000
2019-01-11,2588.110107,2596.270020,2577.399902,2596.260010,2596.260010,3434490000
2019-01-14,2580.310059,2589.320068,2570.409912,2582.610107,2582.610107,3664450000
2019-01-15,2585.100098,2613.080078,2585.100098,2610.300049,2610.300049,3572330000
2019-01-16,2614.750000,2625.760010,2612.679932,2616.100098,2616.100098,3863770000
2019-01-17,2609.280029,2645.060059,2606.360107,2635.959961,2635.959961,3772270000
2019-01-18,2651.270020,2675.469971,2647.580078,2670.709961,2670.709961,3986730000
2019-01-22,2657.879883,2657.879883,2617.270020,2632.899902,2632.899902,3908030000
2019-01-23,2643.479980,2653.189941,2612.860107,2638.699951,2638.699951,3335610000
2019-01-24,2638.840088,2647.199951,2627.010010,2642.330078,2642.330078,3433250000
2019-01-25,2657.439941,2672.379883,2657.330078,2664.760010,2664.760010,3814080000
2019-01-28,2644.969971,2644.969971,2624.060059,2643.850098,2643.850098,3612810000
2019-01-29,2644.889893,2650.929932,2631.050049,2640.000000,2640.000000,3504200000
2019-01-30,2653.620117,2690.439941,2648.340088,2681.050049,2681.050049,3867810000
2019-01-31,2685.489990,2708.949951,2678.649902,2704.100098,2704.100098,4917650000
2019-02-01,2702.320068,2716.659912,2696.879883,2706.530029,2706.530029,3759270000
2019-02-04,2706.489990,2724.989990,2698.750000,2724.870117,2724.870117,3359840000
2019-02-05,2728.340088,2738.979980,2724.030029,2737.699951,2737.699951,3560430000
2019-02-06,2735.050049,2738.080078,2724.149902,2731.610107,2731.610107,3472690000
2019-02-07,2717.530029,2719.320068,2687.260010,2706.050049,2706.050049,4099490000
2019-02-08,2692.360107,2708.070068,2681.830078,2707.879883,2707.879883,3622330000
2019-02-11,2712.399902,2718.050049,2703.790039,2709.800049,2709.800049,3361970000
2019-02-12,2722.610107,2748.189941,2722.610107,2744.729980,2744.729980,3827770000
2019-02-13,2750.300049,2761.850098,2748.629883,2753.030029,2753.030029,3670770000
2019-02-14,2743.500000,2757.899902,2731.229980,2745.729980,2745.729980,3836700000
2019-02-15,2760.239990,2775.659912,2760.239990,2775.600098,2775.600098,3641370000
2019-02-19,2769.280029,2787.330078,2767.290039,2779.760010,2779.760010,3533710000
2019-02-20,2779.050049,2789.879883,2774.060059,2784.699951,2784.699951,3835450000
2019-02-21,2780.239990,2781.580078,2764.550049,2774.879883,2774.879883,3559710000
2019-02-22,2780.669922,2794.199951,2779.110107,2792.669922,2792.669922,3427810000
2019-02-25,2804.350098,2813.489990,2794.989990,2796.110107,2796.110107,3804380000
2019-02-26,2792.360107,2803.120117,2789.469971,2793.899902,2793.899902,3645680000
2019-02-27,2787.500000,2795.760010,2775.129883,2792.379883,2792.379883,3767130000
2019-02-28,2788.110107,2793.729980,2782.510010,2784.489990,2784.489990,4396930000
2019-03-01,2798.219971,2808.020020,2787.379883,2803.689941,2803.689941,3972280000
2019-03-04,2814.370117,2816.879883,2767.659912,2792.810059,2792.810059,3919810000
2019-03-05,2794.409912,2796.439941,2782.969971,2789.649902,2789.649902,3585690000
2019-03-06,2790.270020,2790.270020,2768.689941,2771.449951,2771.449951,3786600000
2019-03-07,2766.530029,2767.250000,2739.090088,2748.929932,2748.929932,3904860000
2019-03-08,2730.790039,2744.129883,2722.270020,2743.070068,2743.070068,3423130000
2019-03-11,2747.610107,2784.000000,2747.610107,2783.300049,2783.300049,3749030000
2019-03-12,2787.340088,2798.320068,2786.729980,2791.520020,2791.520020,3414230000
2019-03-13,2799.780029,2821.239990,2799.780029,2810.919922,2810.919922,3766150000
2019-03-14,2810.379883,2815.000000,2803.459961,2808.479980,2808.479980,3469730000
2019-03-15,2810.790039,2830.729980,2810.790039,2822.479980,2822.479980,5962730000
2019-03-18,2822.610107,2835.409912,2821.989990,2832.939941,2832.939941,3552190000
2019-03-19,2840.760010,2852.419922,2823.270020,2832.570068,2832.570068,3620220000
2019-03-20,2831.340088,2843.540039,2812.429932,2824.229980,2824.229980,3771200000
2019-03-21,2819.719971,2860.310059,2817.379883,2854.879883,2854.879883,3546800000
2019-03-22,2844.520020,2846.159912,2800.469971,2800.709961,2800.709961,4237200000
2019-03-25,2796.010010,2809.790039,2785.020020,2798.360107,2798.360107,3376580000
2019-03-26,2812.659912,2829.870117,2803.989990,2818.459961,2818.459961,3266050000
2019-03-27,2819.719971,2825.560059,2787.719971,2805.370117,2805.370117,3372930000
2019-03-28,2809.399902,2819.709961,2798.770020,2815.439941,2815.439941,3158170000
2019-03-29,2828.270020,2836.030029,2819.229980,2834.399902,2834.399902,3740700000
2019-04-01,2848.629883,2869.399902,2848.629883,2867.189941,2867.189941,3500760000
2019-04-02,2868.239990,2872.899902,2858.750000,2867.239990,2867.239990,3246900000
2019-04-03,2876.090088,2885.250000,2865.169922,2873.399902,2873.399902,3550240000
2019-04-04,2873.989990,2881.280029,2867.139893,2879.389893,2879.389893,3015180000
2019-04-05,2884.159912,2893.239990,2882.989990,2892.739990,2892.739990,3146820000
2019-04-08,2888.459961,2895.949951,2880.780029,2895.770020,2895.770020,3054030000
2019-04-09,2886.580078,2886.879883,2873.330078,2878.199951,2878.199951,3007980000
2019-04-10,2881.370117,2889.709961,2879.129883,2888.209961,2888.209961,3062380000
2019-04-11,2891.919922,2893.419922,2881.989990,2888.320068,2888.320068,2938540000
2019-04-12,2900.860107,2910.540039,2898.370117,2907.409912,2907.409912,3688490000
2019-04-15,2908.320068,2909.600098,2896.479980,2905.580078,2905.580078,3088330000
2019-04-16,2912.260010,2916.060059,2900.709961,2907.060059,2907.060059,3402210000
2019-04-17,2916.040039,2918.000000,2895.449951,2900.449951,2900.449951,3602300000
2019-04-18,2904.810059,2908.399902,2891.899902,2905.030029,2905.030029,3506850000
2019-04-22,2898.780029,2909.510010,2896.350098,2907.969971,2907.969971,2997950000
2019-04-23,2909.989990,2936.310059,2908.530029,2933.679932,2933.679932,3635030000
2019-04-24,2934.000000,2936.830078,2926.050049,2927.250000,2927.250000,3448960000
2019-04-25,2928.989990,2933.100098,2912.840088,2926.169922,2926.169922,3425280000
2019-04-26,2925.810059,2939.879883,2917.560059,2939.879883,2939.879883,3248500000
2019-04-29,2940.580078,2949.520020,2939.350098,2943.030029,2943.030029,3118780000
2019-04-30,2937.139893,2948.219971,2924.110107,2945.830078,2945.830078,3919330000
2019-05-01,2952.330078,2954.129883,2923.360107,2923.729980,2923.729980,3645850000
2019-05-02,2922.159912,2931.679932,2900.500000,2917.520020,2917.520020,3778890000
2019-05-03,2929.209961,2947.850098,2929.209961,2945.639893,2945.639893,3338120000
2019-05-06,2908.889893,2937.320068,2898.209961,2932.469971,2932.469971,3181520000
2019-05-07,2913.030029,2913.030029,2862.600098,2884.050049,2884.050049,3767100000
2019-05-08,2879.610107,2897.959961,2873.280029,2879.419922,2879.419922,3485790000
2019-05-09,2859.840088,2875.969971,2836.399902,2870.719971,2870.719971,3638820000
2019-05-10,2863.100098,2891.310059,2825.389893,2881.399902,2881.399902,3529600000
2019-05-13,2840.189941,2840.189941,2801.429932,2811.870117,2811.870117,3894030000
2019-05-14,2820.120117,2852.540039,2820.120117,2834.409912,2834.409912,3322720000
2019-05-15,2820.379883,2858.679932,2815.080078,2850.959961,2850.959961,3125950000
2019-05-16,2855.800049,2892.149902,2855.800049,2876.320068,2876.320068,3338060000
2019-05-17,2858.600098,2885.479980,2854.229980,2859.530029,2859.530029,3257950000
2019-05-20,2841.939941,2853.860107,2831.290039,2840.229980,2840.229980,3288870000
2019-05-21,2854.020020,2868.879883,2854.020020,2864.360107,2864.360107,3218700000
2019-05-22,2856.060059,2865.469971,2851.110107,2856.270020,2856.270020,3192510000
2019-05-23,2836.699951,2836.699951,2805.489990,2822.239990,2822.239990,3891980000
2019-05-24,2832.409912,2841.360107,2820.189941,2826.060059,2826.060059,2887390000
2019-05-28,2830.030029,2840.510010,2801.580078,2802.389893,2802.389893,4121410000
2019-05-29,2790.250000,2792.030029,2766.060059,2783.020020,2783.020020,3700050000
2019-05-30,2786.939941,2799.000000,2776.739990,2788.860107,2788.860107,3273790000
2019-05-31,2766.149902,2768.979980,2750.520020,2752.060059,2752.060059,3981020000
2019-06-03,2751.530029,2763.070068,2728.810059,2744.449951,2744.449951,3943810000
2019-06-04,2762.639893,2804.489990,2762.639893,2803.270020,2803.270020,3810430000
2019-06-05,2818.090088,2827.280029,2800.919922,2826.149902,2826.149902,3548830000
2019-06-06,2828.510010,2852.100098,2822.449951,2843.489990,2843.489990,3396410000
2019-06-07,2852.870117,2884.969971,2852.870117,2873.340088,2873.340088,3220250000
2019-06-10,2885.830078,2904.770020,2885.510010,2886.729980,2886.729980,3209210000
2019-06-11,2903.270020,2910.610107,2878.530029,2885.719971,2885.719971,3548420000
2019-06-12,2882.729980,2888.570068,2874.679932,2879.840088,2879.840088,3034130000
2019-06-13,2886.239990,2895.239990,2881.989990,2891.639893,2891.639893,3069810000
2019-06-14,2886.820068,2894.449951,2879.620117,2886.979980,2886.979980,2922330000
2019-06-17,2889.750000,2897.270020,2887.300049,2889.669922,2889.669922,2810140000
2019-06-18,2906.709961,2930.790039,2905.439941,2917.750000,2917.750000,3437620000
2019-06-19,2920.550049,2931.739990,2911.429932,2926.459961,2926.459961,3287890000
2019-06-20,2949.600098,2958.060059,2931.500000,2954.179932,2954.179932,3905940000
2019-06-21,2952.709961,2964.149902,2946.870117,2950.459961,2950.459961,5000120000
2019-06-24,2951.419922,2954.919922,2944.050049,2945.350098,2945.350098,3136250000
2019-06-25,2945.780029,2946.520020,2916.010010,2917.379883,2917.379883,3578050000
2019-06-26,2926.070068,2932.590088,2912.989990,2913.780029,2913.780029,3478130000
2019-06-27,2919.659912,2929.300049,2918.570068,2924.919922,2924.919922,3122920000
2019-06-28,2932.939941,2943.979980,2929.050049,2941.760010,2941.760010,5420700000
2019-07-01,2971.409912,2977.929932,2952.219971,2964.330078,2964.330078,3513270000
2019-07-02,2964.659912,2973.209961,2955.919922,2973.010010,2973.010010,3206840000
2019-07-03,2978.080078,2995.840088,2977.959961,2995.820068,2995.820068,1963720000
2019-07-05,2984.250000,2994.030029,2967.969971,2990.409912,2990.409912,2434210000
2019-07-08,2979.770020,2980.760010,2970.090088,2975.949951,2975.949951,2904550000
2019-07-09,2965.520020,2981.899902,2963.439941,2979.629883,2979.629883,3028210000
2019-07-10,2989.300049,3002.979980,2984.620117,2993.070068,2993.070068,3154240000
2019-07-11,2999.620117,3002.330078,2988.800049,2999.909912,2999.909912,3154620000
2019-07-12,3003.360107,3013.919922,3001.870117,3013.770020,3013.770020,2974960000
2019-07-15,3017.800049,3017.800049,3008.770020,3014.300049,3014.300049,2874970000
2019-07-16,3012.129883,3015.020020,3001.149902,3004.040039,3004.040039,3290650000
2019-07-17,3005.100098,3005.260010,2984.250000,2984.419922,2984.419922,3181600000
2019-07-18,2978.870117,2998.280029,2973.090088,2995.110107,2995.110107,3296580000
2019-07-19,3004.260010,3006.020020,2975.860107,2976.610107,2976.610107,3260360000
2019-07-22,2981.929932,2990.709961,2976.649902,2985.030029,2985.030029,3003720000
2019-07-23,2994.739990,3005.899902,2988.560059,3005.469971,3005.469971,3313660000
2019-07-24,2998.770020,3019.590088,2996.820068,3019.560059,3019.560059,3428980000
2019-07-25,3016.260010,3016.310059,2997.239990,3003.669922,3003.669922,3645270000
2019-07-26,3013.250000,3027.979980,3012.590088,3025.860107,3025.860107,3257590000
2019-07-29,3024.469971,3025.610107,3014.300049,3020.969971,3020.969971,3203710000
2019-07-30,3007.659912,3017.189941,3000.939941,3013.179932,3013.179932,3634330000
2019-07-31,3016.219971,3017.399902,2958.080078,2980.379883,2980.379883,4623430000
2019-08-01,2980.320068,3013.590088,2945.229980,2953.560059,2953.560059,4762300000
2019-08-02,2943.899902,2945.500000,2914.110107,2932.050049,2932.050049,3874660000
2019-08-05,2898.070068,2898.070068,2822.120117,2844.739990,2844.739990,4513730000
2019-08-06,2861.179932,2884.399902,2847.419922,2881.770020,2881.770020,4154240000
2019-08-07,2858.649902,2892.169922,2825.709961,2883.979980,2883.979980,4491750000
2019-08-08,2896.209961,2938.719971,2894.469971,2938.090088,2938.090088,4106370000
2019-08-09,2930.510010,2935.750000,2900.149902,2918.649902,2918.649902,3350640000
2019-08-12,2907.070068,2907.580078,2873.139893,2882.699951,2882.699951,2851630000
2019-08-13,2880.719971,2943.310059,2877.050049,2926.320068,2926.320068,3853600000
2019-08-14,2894.149902,2894.149902,2839.639893,2840.600098,2840.600098,4312530000
2019-08-15,2846.199951,2856.669922,2825.510010,2847.600098,2847.600098,4038000000
2019-08-16,2864.739990,2893.629883,2864.739990,2888.679932,2888.679932,3498150000
2019-08-19,2913.479980,2931.000000,2913.479980,2923.649902,2923.649902,3212880000
2019-08-20,2919.010010,2923.629883,2899.600098,2900.510010,2900.510010,3066300000
2019-08-21,2922.040039,2928.729980,2917.909912,2924.429932,2924.429932,3011190000
2019-08-22,2930.939941,2939.080078,2904.510010,2922.949951,2922.949951,2890880000
2019-08-23,2911.070068,2927.010010,2834.969971,2847.110107,2847.110107,3937300000
2019-08-26,2866.699951,2879.270020,2856.000000,2878.379883,2878.379883,2857600000
2019-08-27,2893.139893,2898.790039,2860.590088,2869.159912,2869.159912,3533630000
2019-08-28,2861.280029,2890.030029,2853.050049,2887.939941,2887.939941,3097420000
2019-08-29,2910.370117,2930.500000,2905.669922,2924.580078,2924.580078,3176190000
2019-08-30,2937.090088,2940.429932,2913.320068,2926.459961,2926.459961,3008450000
2019-09-03,2909.010010,2914.389893,2891.850098,2906.270020,2906.270020,3426790000
2019-09-04,2924.669922,2938.840088,2921.860107,2937.780029,2937.780029,3163260000
2019-09-05,2960.600098,2985.860107,2960.600098,2976.000000,2976.000000,3890700000
2019-09-06,2980.330078,2985.030029,2972.510010,2978.709961,2978.709961,3208280000
2019-09-09,2988.429932,2989.429932,2969.389893,2978.429932,2978.429932,4002890000
2019-09-10,2971.010010,2979.389893,2957.010010,2979.389893,2979.389893,4390770000
2019-09-11,2981.409912,3000.929932,2975.310059,3000.929932,3000.929932,3927550000
2019-09-12,3009.080078,3020.739990,3000.919922,3009.570068,3009.570068,3791860000
2019-09-13,3012.209961,3017.330078,3002.899902,3007.389893,3007.389893,3520060000
2019-09-16,2996.409912,3002.189941,2990.669922,2997.959961,2997.959961,4274640000
2019-09-17,2995.669922,3006.209961,2993.729980,3005.699951,3005.699951,3671840000
2019-09-18,3001.500000,3007.830078,2978.570068,3006.729980,3006.729980,3435540000
2019-09-19,3010.360107,3021.989990,3003.159912,3006.790039,3006.790039,3251290000
2019-09-20,3008.419922,3016.370117,2984.679932,2992.070068,2992.070068,6094740000
2019-09-23,2983.500000,2999.149902,2982.229980,2991.780029,2991.780029,3186590000
2019-09-24,3002.429932,3007.979980,2957.729980,2966.600098,2966.600098,3868160000
2019-09-25,2968.350098,2989.820068,2952.860107,2984.870117,2984.870117,3318870000
2019-09-26,2985.729980,2987.280029,2963.709961,2977.620117,2977.620117,3077240000
2019-09-27,2985.469971,2987.310059,2945.530029,2961.790039,2961.790039,3243650000
2019-09-30,2967.070068,2983.850098,2967.070068,2976.739990,2976.739990,3247610000
2019-10-01,2983.689941,2992.530029,2938.699951,2940.250000,2940.250000,3558040000
2019-10-02,2924.780029,2924.780029,2874.929932,2887.610107,2887.610107,3912520000
2019-10-03,2885.379883,2911.129883,2855.939941,2910.629883,2910.629883,3503640000
2019-10-04,2918.560059,2953.739990,2918.560059,2952.010010,2952.010010,2990830000
2019-10-07,2944.229980,2959.750000,2935.679932,2938.790039,2938.790039,2940140000
2019-10-08,2920.399902,2925.469971,2892.659912,2893.060059,2893.060059,3356450000
2019-10-09,2911.100098,2929.320068,2907.409912,2919.399902,2919.399902,2726820000
2019-10-10,2918.550049,2948.459961,2917.120117,2938.129883,2938.129883,3217250000
2019-10-11,2963.070068,2993.280029,2963.070068,2970.270020,2970.270020,3580460000
2019-10-14,2965.810059,2972.840088,2962.939941,2966.149902,2966.149902,2557020000
2019-10-15,2973.610107,3003.280029,2973.610107,2995.679932,2995.679932,3340740000
2019-10-16,2989.679932,2997.540039,2985.199951,2989.689941,2989.689941,3222570000
2019-10-17,3000.770020,3008.290039,2991.790039,2997.949951,2997.949951,3115960000
2019-10-18,2996.840088,3000.000000,2976.310059,2986.199951,2986.199951,3264290000
2019-10-21,2996.479980,3007.330078,2995.350098,3006.719971,3006.719971,3271620000
2019-10-22,3010.729980,3014.570068,2995.040039,2995.989990,2995.989990,3523890000
2019-10-23,2994.010010,3004.780029,2991.209961,3004.520020,3004.520020,3392870000
2019-10-24,3014.780029,3016.070068,3000.419922,3010.290039,3010.290039,3692600000
2019-10-25,3003.320068,3027.389893,3001.939941,3022.550049,3022.550049,3370370000
2019-10-28,3032.120117,3044.080078,3032.120117,3039.419922,3039.419922,3521230000
2019-10-29,3035.389893,3047.870117,3034.810059,3036.889893,3036.889893,3589930000
2019-10-30,3039.739990,3050.100098,3025.959961,3046.770020,3046.770020,3776030000
2019-10-31,3046.899902,3046.899902,3023.189941,3037.560059,3037.560059,4139280000
2019-11-01,3050.719971,3066.949951,3050.719971,3066.909912,3066.909912,3930200000
2019-11-04,3078.959961,3085.199951,3074.870117,3078.270020,3078.270020,4146850000
2019-11-05,3080.800049,3083.949951,3072.149902,3074.620117,3074.620117,4486130000
2019-11-06,3075.100098,3078.340088,3065.889893,3076.780029,3076.780029,4458190000
2019-11-07,3087.020020,3097.770020,3080.229980,3085.179932,3085.179932,4144640000
2019-11-08,3081.250000,3093.090088,3073.580078,3093.080078,3093.080078,3499150000
2019-11-11,3080.330078,3088.330078,3075.820068,3087.010010,3087.010010,3035530000
2019-11-12,3089.280029,3102.610107,3084.729980,3091.840088,3091.840088,3466010000
2019-11-13,3084.179932,3098.060059,3078.800049,3094.040039,3094.040039,3509280000
2019-11-14,3090.750000,3098.199951,3083.260010,3096.629883,3096.629883,3276070000
2019-11-15,3107.919922,3120.459961,3104.600098,3120.459961,3120.459961,3335650000
2019-11-18,3117.909912,3124.169922,3112.060059,3122.030029,3122.030029,3436690000
2019-11-19,3127.449951,3127.639893,3113.469971,3120.179932,3120.179932,3590070000
2019-11-20,3114.659912,3118.969971,3091.409912,3108.459961,3108.459961,4034890000
2019-11-21,3108.489990,3110.110107,3094.550049,3103.540039,3103.540039,3720560000
2019-11-22,3111.409912,3112.870117,3099.260010,3110.290039,3110.290039,3226780000
2019-11-25,3117.439941,3133.830078,3117.439941,3133.639893,3133.639893,3511530000
2019-11-26,3134.850098,3142.689941,3131.000000,3140.520020,3140.520020,4595590000
2019-11-27,3145.489990,3154.260010,3143.409912,3153.629883,3153.629883,3033090000
2019-11-29,3147.179932,3150.300049,3139.340088,3140.979980,3140.979980,1743020000
2019-12-02,3143.850098,3144.310059,3110.780029,3113.870117,3113.870117,3268740000
2019-12-03,3087.409912,3094.969971,3070.330078,3093.199951,3093.199951,3653390000
2019-12-04,3103.500000,3119.379883,3102.530029,3112.760010,3112.760010,3695030000
2019-12-05,3119.209961,3119.449951,3103.760010,3117.429932,3117.429932,3355750000
2019-12-06,3134.620117,3150.600098,3134.620117,3145.909912,3145.909912,3479480000
2019-12-09,3141.860107,3148.870117,3135.459961,3135.959961,3135.959961,3345990000
2019-12-10,3135.360107,3142.120117,3126.090088,3132.520020,3132.520020,3343790000
2019-12-11,3135.750000,3143.979980,3133.209961,3141.629883,3141.629883,3252540000
2019-12-12,3141.229980,3176.280029,3138.469971,3168.570068,3168.570068,3990690000
2019-12-13,3166.649902,3182.679932,3156.510010,3168.800049,3168.800049,3736870000
2019-12-16,3183.629883,3197.709961,3183.629883,3191.449951,3191.449951,4051790000
2019-12-17,3195.399902,3198.219971,3191.030029,3192.520020,3192.520020,3837540000
2019-12-18,3195.209961,3198.479980,3191.139893,3191.139893,3191.139893,4014080000
2019-12-19,3192.320068,3205.479980,3192.320068,3205.370117,3205.370117,3720450000
2019-12-20,3223.330078,3225.649902,3216.030029,3221.219971,3221.219971,6454270000
2019-12-23,3226.050049,3227.780029,3222.300049,3224.010010,3224.010010,3060610000
2019-12-24,3225.449951,3226.429932,3220.510010,3223.379883,3223.379883,1296540000
2019-12-26,3227.199951,3240.080078,3227.199951,3239.909912,3239.909912,2160680000
2019-12-27,3247.229980,3247.929932,3234.370117,3240.020020,3240.020020,2428670000
2019-12-30,3240.090088,3240.919922,3216.570068,3221.290039,3221.290039,3013290000
2019-12-31,3215.179932,3231.719971,3212.030029,3230.780029,3230.780029,2893810000
2020-01-02,3244.669922,3258.139893,3235.530029,3257.850098,3257.850098,3458250000
2020-01-03,3226.360107,3246.149902,3222.340088,3234.850098,3234.850098,3461290000
2020-01-06,3217.550049,3246.840088,3214.639893,3246.280029,3246.280029,3674070000
2020-01-07,3241.860107,3244.909912,3232.429932,3237.179932,3237.179932,3420380000
2020-01-08,3238.590088,3267.070068,3236.669922,3253.050049,3253.050049,3720890000
2020-01-09,3266.030029,3275.580078,3263.669922,3274.699951,3274.699951,3638390000
2020-01-10,3281.810059,3282.989990,3260.860107,3265.350098,3265.350098,3212970000
2020-01-13,3271.129883,3288.129883,3268.429932,3288.129883,3288.129883,3456380000
2020-01-14,3285.350098,3294.250000,3277.189941,3283.149902,3283.149902,3665130000
2020-01-15,3282.270020,3298.659912,3280.689941,3289.290039,3289.290039,3716840000
2020-01-16,3302.969971,3317.110107,3302.820068,3316.810059,3316.810059,3535080000
2020-01-17,3323.659912,3329.879883,3318.860107,3329.620117,3329.620117,3698170000
2020-01-21,3321.030029,3329.790039,3316.610107,3320.790039,3320.790039,4105340000
2020-01-22,3330.020020,3337.770020,3320.040039,3321.750000,3321.750000,3619850000
2020-01-23,3315.770020,3326.879883,3301.870117,3325.540039,3325.540039,3764860000
2020-01-24,3333.100098,3333.179932,3281.530029,3295.469971,3295.469971,3707130000
2020-01-27,3247.159912,3258.850098,3234.500000,3243.629883,3243.629883,3823100000
2020-01-28,3255.350098,3285.780029,3253.219971,3276.239990,3276.239990,3526720000
2020-01-29,3289.459961,3293.469971,3271.889893,3273.399902,3273.399902,3584500000
2020-01-30,3256.449951,3285.909912,3242.800049,3283.659912,3283.659912,3787250000
2020-01-31,3282.330078,3282.330078,3214.679932,3225.520020,3225.520020,4527830000
2020-02-03,3235.659912,3268.439941,3235.659912,3248.919922,3248.919922,3757910000
2020-02-04,3280.610107,3306.919922,3280.610107,3297.590088,3297.590088,3995320000
2020-02-05,3324.909912,3337.580078,3313.750000,3334.689941,3334.689941,4117730000
2020-02-06,3344.919922,3347.959961,3334.389893,3345.780029,3345.780029,3868370000
2020-02-07,3335.540039,3341.419922,3322.120117,3327.709961,3327.709961,3730650000
2020-02-10,3318.280029,3352.260010,3317.770020,3352.090088,3352.090088,3450350000
2020-02-11,3365.870117,3375.629883,3352.719971,3357.750000,3357.750000,3760550000
2020-02-12,3370.500000,3381.469971,3369.719971,3379.449951,3379.449951,3926380000
2020-02-13,3365.899902,3385.090088,3360.520020,3373.939941,3373.939941,3498240000
2020-02-14,3378.080078,3380.689941,3366.149902,3380.159912,3380.159912,3398040000
2020-02-18,3369.040039,3375.010010,3355.610107,3370.290039,3370.290039,3746720000
2020-02-19,3380.389893,3393.520020,3378.830078,3386.149902,3386.149902,3600150000
2020-02-20,3380.449951,3389.149902,3341.020020,3373.229980,3373.229980,4007320000
2020-02-21,3360.500000,3360.760010,3328.449951,3337.750000,3337.750000,3899270000
2020-02-24,3257.610107,3259.810059,3214.649902,3225.889893,3225.889893,4842960000
2020-02-25,3238.939941,3246.989990,3118.770020,3128.209961,3128.209961,5591510000
2020-02-26,3139.899902,3182.510010,3108.989990,3116.389893,3116.389893,5478110000
2020-02-27,3062.540039,3097.070068,2977.389893,2978.760010,2978.760010,7058840000
2020-02-28,2916.899902,2959.719971,2855.840088,2954.219971,2954.219971,8563850000
2020-03-02,2974.280029,3090.959961,2945.189941,3090.229980,3090.229980,6376400000
2020-03-03,3096.459961,3136.719971,2976.629883,3003.370117,3003.370117,6355940000
2020-03-04,3045.750000,3130.969971,3034.379883,3130.120117,3130.120117,5035480000
2020-03-05,3075.699951,3083.040039,2999.830078,3023.939941,3023.939941,5575550000
2020-03-06,2954.199951,2985.929932,2901.540039,2972.370117,2972.370117,6552140000
2020-03-09,2863.889893,2863.889893,2734.429932,2746.560059,2746.560059,8423050000
2020-03-10,2813.479980,2882.590088,2734.000000,2882.229980,2882.229980,7635960000
2020-03-11,2825.600098,2825.600098,2707.219971,2741.379883,2741.379883,7374110000
2020-03-12,2630.860107,2660.949951,2478.860107,2480.639893,2480.639893,8829380000
2020-03-13,2569.989990,2711.330078,2492.370117,2711.020020,2711.020020,8258670000
2020-03-16,2508.590088,2562.979980,2380.939941,2386.129883,2386.129883,7781540000
2020-03-17,2425.659912,2553.929932,2367.040039,2529.189941,2529.189941,8358500000
2020-03-18,2436.500000,2453.570068,2280.520020,2398.100098,2398.100098,8755780000
2020-03-19,2393.479980,2466.969971,2319.780029,2409.389893,2409.389893,7946710000
2020-03-20,2431.939941,2453.010010,2295.560059,2304.919922,2304.919922,9044690000
2020-03-23,2290.709961,2300.729980,2191.860107,2237.399902,2237.399902,7402180000
2020-03-24,2344.439941,2449.709961,2344.439941,2447.330078,2447.330078,7547350000
2020-03-25,2457.770020,2571.419922,2407.530029,2475.560059,2475.560059,8285670000
2020-03-26,2501.290039,2637.010010,2500.719971,2630.070068,2630.070068,7753160000
2020-03-27,2555.870117,2615.909912,2520.020020,2541.469971,2541.469971,6194330000
2020-03-30,2558.979980,2631.800049,2545.280029,2626.649902,2626.649902,5746220000
2020-03-31,2614.689941,2641.389893,2571.149902,2584.590088,2584.590088,6568290000
2020-04-01,2498.080078,2522.750000,2447.489990,2470.500000,2470.500000,5947900000
2020-04-02,2458.540039,2533.219971,2455.790039,2526.899902,2526.899902,6454990000
2020-04-03,2514.919922,2538.179932,2459.959961,2488.649902,2488.649902,6087190000
2020-04-06,2578.280029,2676.850098,2574.570068,2663.679932,2663.679932,6391860000
2020-04-07,2738.649902,2756.889893,2657.669922,2659.409912,2659.409912,7040720000
2020-04-08,2685.000000,2760.750000,2663.300049,2749.979980,2749.979980,5856370000
2020-04-09,2776.989990,2818.570068,2762.360107,2789.820068,2789.820068,7880140000
2020-04-13,2782.459961,2782.459961,2721.169922,2761.629883,2761.629883,5274310000
2020-04-14,2805.100098,2851.850098,2805.100098,2846.060059,2846.060059,5567400000

==> code_v0.1_finance/Finance/figs/result.txt <==
> dat<- read.csv("./data/BTC-USD.csv",header=T)
> dat$Close = as.numeric(as.character(dat$Close))
> Xt = dat$Close
> 
> adf.test(Xt) #not unit truth stationary

	Augmented Dickey-Fuller Test

data:  Xt
Dickey-Fuller = -2.544, Lag order = 13, p-value = 0.348
alternative hypothesis: stationary

> X=Xt[2:length(Xt)]/Xt[1:length(Xt)-1]
> adf.test(X) #not unit truth stationary

	Augmented Dickey-Fuller Test

data:  X
Dickey-Fuller = -13.92, Lag order = 13, p-value = 0.01
alternative hypothesis: stationary

Warning message:
In adf.test(X) : p-value smaller than printed p-value
> date_xt = as.Date(as.character(dat$Date)[-1])
> 
> McCullochParametersEstim(X)
      alpha        beta       gamma       delta 
 1.19800000 -0.00300000  0.01618484  1.00215720 
> IGParametersEstim(X)
      alpha        beta       gamma       delta 
 1.36702177 -0.04483143  0.01618484  1.00215720 
> #MLParametersEstim(X,PrintTime = TRUE)
> 
> par(mfrow=c(2,1)) 
> plot(date_xt,X,type="l",xlab="Date",ylab="Close")
> acf(X,100,main="")
> for (i in 1:20) {
+   res_iid = Box.test(X,i)
+   print(res_iid$p.value)
+ }
[1] 0.4733906
[1] 8.082424e-14
[1] 4.389822e-13
[1] 0
[1] 0
[1] 0
[1] 0
[1] 0
[1] 0
[1] 0
[1] 0
[1] 0
[1] 0
[1] 0
[1] 0
[1] 0
[1] 0
[1] 0
[1] 0
[1] 0
> 
> par(mfrow=c(2,1)) 
> fit=artfima(X, glp = "ARTFIMA", arimaOrder=c(0,0,6),likAlg = "Whittle")
> fit
ARTFIMA(0,0,6), MLE Algorithm: Whittle, optim: BFGS
snr = 0.099, sigmaSq = 0.00687201756223589
log-likelihood = 2737.83, AIC = -5455.65, BIC = -5397.19
                est.    se(est.)
mean      1.00496003 0.002431163
d         0.49765812 0.208050628
lambda    0.49714267 1.139697449
theta(1)  0.34544472 0.308655340
theta(2)  0.14106097 0.056674175
theta(3) -0.06816426 0.034934043
theta(4) -0.23522723 0.118403077
theta(5)  0.02018403 0.151338452
theta(6)  0.13346737 0.051550108
> plot(1:length(X),fit$res,xlab="Time index",ylab="ARTFIMA res",type="l")
> acf(fit$res,100,main="")
> acf(fit$res^2,100)
> for (i in 1:20) {
+   res_iid = Box.test(fit$res,i,type="Lj")
+   print(res_iid$p.value)
+ }
[1] 0.9473464
[1] 0.9912219
[1] 0.9969922
[1] 0.994693
[1] 0.9973791
[1] 0.9994245
[1] 0.9870814
[1] 0.9774843
[1] 0.9881289
[1] 0.9862302
[1] 0.9933738
[1] 0.980409
[1] 0.8735316
[1] 0.9124925
[1] 0.9397613
[1] 0.9321352
[1] 0.8751579
[1] 0.8902266
[1] 0.8296003
[1] 0.8696364
> 
> 
> par(mfrow=c(2,1)) 
> fit=artfima(X, glp = "ARFIMA", arimaOrder=c(0,0,6),likAlg = "Whittle")
> fit
ARFIMA(0,0,6), MLE Algorithm: Whittle, optim: BFGS
snr = 0.099, sigmaSq = 0.00687313403884124
log-likelihood = 2737.6, AIC = -5457.2, BIC = -5404.59
                est.    se(est.)
mean      1.00496003 0.002431163
d        -0.08077016 0.030026886
theta(1) -0.03609491 0.030729367
theta(2)  0.06631854 0.013291511
theta(3) -0.07170778 0.016276135
theta(4) -0.27176198 0.014405044
theta(5) -0.09348104 0.021213928
theta(6)  0.06985902 0.018172363
> plot(1:length(X),fit$res,xlab="Time index",ylab="ARFIMA res",type="l")
> acf(fit$res,100,main="")
> acf(fit$res^2,100)
> 
> for (i in 1:20) {
+   res_iid = Box.test(fit$res,i, type="Lj")
+   print(res_iid$p.value)
+ }
[1] 0.8935599
[1] 0.9681373
[1] 0.9727459
[1] 0.9870459
[1] 0.9930239
[1] 0.9977933
[1] 0.9177383
[1] 0.8889574
[1] 0.9340917
[1] 0.9590296
[1] 0.96925
[1] 0.969618
[1] 0.9020623
[1] 0.9338342
[1] 0.9520624
[1] 0.9575459
[1] 0.8736946
[1] 0.90084
[1] 0.8755944
[1] 0.9068882
> 
> ########################
> #Plot spectral density
> ########################
> par(mfrow=c(1,1)) 
> xt=X
> out <- artfima(xt, arimaOrder=c(0,0,6), likAlg="Whittle")
> out
ARTFIMA(0,0,6), MLE Algorithm: Whittle, optim: BFGS
snr = 0.099, sigmaSq = 0.00687201756223589
log-likelihood = 2737.83, AIC = -5455.65, BIC = -5397.19
                est.    se(est.)
mean      1.00496003 0.002431163
d         0.49765812 0.208050628
lambda    0.49714267 1.139697449
theta(1)  0.34544472 0.308655340
theta(2)  0.14106097 0.056674175
theta(3) -0.06816426 0.034934043
theta(4) -0.23522723 0.118403077
theta(5)  0.02018403 0.151338452
theta(6)  0.13346737 0.051550108
-------------------------------------------------------------------------------------------------
> dat<- read.csv("./data/^DJI.csv",header=T)
> dat$Close = as.numeric(as.character(dat$Close))
> Xt = dat$Close
> date_xt = as.Date(as.character(dat$Date)[-1])
> plot(as.Date(as.character(dat$Date)),Xt/10^4,type="l",xlab="Date",ylab=expression('Close, order of 10'^4))
> 
> adf.test(Xt) #not unit truth stationary

	Augmented Dickey-Fuller Test

data:  Xt
Dickey-Fuller = -2.554, Lag order = 3, p-value = 0.3506
alternative hypothesis: stationary

> X=Xt[2:length(Xt)]/Xt[1:length(Xt)-1]
> #X=log((Xt[2:length(Xt)]/Xt[1:length(Xt)-1])^2)
> adf.test(X) #not unit truth stationary

	Augmented Dickey-Fuller Test

data:  X
Dickey-Fuller = -3.9291, Lag order = 3, p-value = 0.01872
alternative hypothesis: stationary

> 
> 
> McCullochParametersEstim(X)
      alpha        beta       gamma       delta 
 1.54700000 -0.08700000  0.02404584  0.99601462 
> IGParametersEstim(X)
      alpha        beta       gamma       delta 
 1.82364663 -0.16655242  0.02404584  0.99601462 
> MLParametersEstim(X,PrintTime = TRUE)
[1] "MLParametersEstim :duration= 0  h, 0  min, 43  sec. "
$Estim
$Estim$par
     alpha       beta      gamma      delta 
1.64059289 0.12231875 0.02407546 0.99647510 

$Estim$value
[1] -108.6762

$Estim$counts
function gradient 
      61       61 

$Estim$convergence
[1] 0

$Estim$message
[1] "CONVERGENCE: REL_REDUCTION_OF_F <= FACTR*EPSMCH"


$duration
elapsed 
  42.61 

$method
[1] "ML_OptimAlgo=L-BFGS-B"

> print("---------d estimates-----------")
[1] "---------d estimates-----------"
> hurstexp(X)
Simple R/S Hurst estimation:         0.5312506 
Corrected R over S Hurst exponent:   0.7438154 
Empirical Hurst exponent:            0.453289 
Corrected empirical Hurst exponent:  0.5149513 
Theoretical Hurst exponent:          0.5148811 
> T<-length(spectrum(X,plot=F))
> m<-floor(1+T^0.8)
> print(gph(X=X,m=m))
[1] 0.2137134
> print(Hou.Perron(X, m))
$d
[1] -0.153749

$s.e.
[1] 0.1581139

> 
> par(mfrow=c(1,1)) 
> plot(date_xt,X,type="l",xlab="Date",ylab="Close")
> acf(X,100,main="")
> for (i in 1:20) {
+   res_iid = Box.test(X,i)
+   print(res_iid$p.value)
+ }
[1] 0.00272821
[1] 0.0006965704
[1] 0.002231049
[1] 0.003525144
[1] 0.003832008
[1] 0.0003291634
[1] 6.060746e-06
[1] 9.342217e-07
[1] 1.386881e-07
[1] 2.278213e-07
[1] 5.35924e-07
[1] 7.847112e-07
[1] 3.959115e-07
[1] 1.73758e-07
[1] 1.568361e-07
[1] 1.196422e-07
[1] 2.217425e-07
[1] 3.613311e-07
[1] 7.019689e-07
[1] 8.651247e-07
> 
> par(mfrow=c(2,1)) 
> fit=artfima(X, glp = "ARTFIMA",arimaOrder=c(0,0,5),likAlg = "Whittle")
> fit
ARTFIMA(0,0,5), MLE Algorithm: Whittle, optim: BFGS
snr = 0.322, sigmaSq = 0.00133286895312045
log-likelihood = 115.12, AIC = -212.24, BIC = -193.24
                est.    se(est.)
mean      0.99738784 0.007568862
d         0.15391060 0.570902725
lambda    0.12374459 0.289613286
theta(1)  0.48701346 0.367117493
theta(2) -0.42348542 0.159242524
theta(3)  0.17166925 0.286892976
theta(4) -0.03413232 0.166170998
theta(5)  0.14121618 0.110449846
> plot(1:length(X),fit$res,xlab="Time index",ylab="ARTFIMA res",type="l")
> acf(fit$res,100,main="")
> acf(fit$res^2,100)
> for (i in 1:20) {
+   res_iid = Box.test(fit$res,i,type="Lj")
+   print(res_iid$p.value)
+ }
[1] 0.9786226
[1] 0.9992687
[1] 0.9971641
[1] 0.9900193
[1] 0.994407
[1] 0.9339065
[1] 0.5955912
[1] 0.6244687
[1] 0.4431884
[1] 0.5376357
[1] 0.6271529
[1] 0.6960927
[1] 0.5389163
[1] 0.5498877
[1] 0.6250672
[1] 0.4811408
[1] 0.5410823
[1] 0.4127591
[1] 0.4640079

==> images/jul/state1/state1.csv <==
"","state2x"
"1",1
"2",2
"3",3
"4",4
"5",5
"6",6
"7",7
"8",8
"9",9
"10",10
"11",11
"12",12
"13",13
"14",14
"15",15
"16",16
"17",17
"18",18
"19",19
"20",20
"21",21
"22",22
"23",23
"24",24
"25",25
"26",26
"27",27
"28",28
"29",29
"30",30
"31",31
"32",32
"33",33
"34",34
"35",35
"36",36
"37",37
"38",38
"39",39
"40",40
"41",41
"42",42
"43",43
"44",44
"45",45
"46",46
"47",47
"48",48
"49",49
"50",50
"51",51
"52",52
"53",53
"54",54
"55",55
"56",56
"57",57
"58",58
"59",59
"60",60
"61",61
"62",62
"63",63
"64",64
"65",65
"66",66
"67",67
"68",68
"69",69
"70",70
"71",71
"72",72
"73",73
"74",74
"75",75
"76",76
"77",77
"78",78
"79",79
"80",80
"81",81
"82",82
"83",83
"84",84
"85",85
"86",86
"87",87
"88",88
"89",89
"90",90
"91",91
"92",92
"93",93
"94",94
"95",95
"96",96
"97",97
"98",98
"99",99
"100",100
"101",101
"102",102
"103",103
"104",104
"105",105
"106",106
"107",107
"108",108
"109",109
"110",110
"111",111
"112",112
"113",113
"114",114
"115",115
"116",116
"117",117
"118",118
"119",119
"120",120
"121",121
"122",122
"123",123
"124",124
"125",125
"126",126
"127",127
"128",128
"129",129
"130",130
"131",131
"132",132
"133",133
"134",134
"135",135
"136",136
"137",137
"138",138
"139",139
"140",140
"141",141
"142",142
"143",143
"144",144
"145",145
"146",146
"147",147
"148",148
"149",149
"150",150
"151",151
"152",152
"153",153
"154",154
"155",155
"156",156
"157",157
"158",158
"159",159
"160",160
"161",161
"162",162
"163",163
"164",164
"165",165
"166",166
"167",167
"168",168
"169",169
"170",170
"171",171
"172",172
"173",173
"174",174
"175",175
"176",176
"177",177
"178",178
"179",179
"180",180
"181",181
"182",182
"183",183
"184",184
"185",185
"186",186
"187",187
"188",188
"189",189
"190",190
"191",191
"192",192
"193",193
"194",194
"195",195
"196",196
"197",197
"198",198
"199",199
"200",200
"201",201
"202",202
"203",203
"204",204
"205",205
"206",206
"207",207
"208",208
"209",209
"210",210
"211",211
"212",212
"213",213
"214",214
"215",215
"216",216
"217",217
"218",218
"219",219
"220",220
"221",221
"222",222
"223",223
"224",224
"225",225
"226",226
"227",227
"228",228
"229",229
"230",230
"231",231
"232",232
"233",233
"234",234
"235",235
"236",236
"237",237
"238",238
"239",239
"240",240
"241",241
"242",242
"243",243
"244",244
"245",245
"246",246
"247",247
"248",248
"249",249
"250",250
"251",251
"252",252
"253",253
"254",254
"255",255
"256",256
"257",257
"258",258
"259",259
"260",260
"261",261
"262",262
"263",263
"264",264
"265",265
"266",266
"267",267
"268",268
"269",269
"270",270
"271",271
"272",272
"273",273
"274",274
"275",275
"276",276
"277",277
"278",278
"279",279
"280",280
"281",281
"282",282
"283",283
"284",284
"285",285
"286",286
"287",287
"288",288
"289",289
"290",290
"291",291
"292",292
"293",293
"294",294
"295",295
"296",296
"297",297
"298",298
"299",299
"300",300
"301",301
"302",302
"303",303
"304",304
"305",305
"306",306
"307",307
"308",308
"309",309
"310",310
"311",311
"312",312
"313",313
"314",314
"315",315
"316",316
"317",317
"318",318
"319",319
"320",320
"321",321
"322",322
"323",323
"324",324
"325",325
"326",326
"327",327
"328",328
"329",329
"330",330
"331",331
"332",332
"333",333
"334",334
"335",335
"336",336
"337",337
"338",338
"339",339
"340",340
"341",341
"342",342
"343",343
"344",344
"345",345
"346",346
"347",347
"348",348
"349",349
"350",350
"351",351
"352",352
"353",353
"354",354
"355",355
"356",356
"357",357
"358",358
"359",359
"360",360
"361",361
"362",362
"363",363
"364",364
"365",365
"366",366
"367",367
"368",368
"369",369
"370",370
"371",371
"372",372
"373",373
"374",374
"375",375
"376",376
"377",377
"378",378
"379",379
"380",380
"381",381
"382",382
"383",383
"384",384
"385",385
"386",386
"387",387
"388",388
"389",389
"390",390
"391",391
"392",392
"393",393
"394",394
"395",395
"396",396
"397",397
"398",398
"399",399
"400",400
"401",401
"402",402
"403",403
"404",404
"405",405
"406",406
"407",407
"408",408
"409",409
"410",410
"411",411
"412",412
"413",413
"414",414
"415",415
"416",416
"417",417
"418",418
"419",419
"420",420
"421",421
"422",422
"423",423
"424",424
"425",425
"426",426
"427",427
"428",428
"429",429
"430",430
"431",431
"432",432
"433",433
"434",434
"435",435
"436",436
"437",437
"438",438
"439",439
"440",440
"441",441
"442",442
"443",443
"444",444
"445",445
"446",446
"447",447
"448",448
"449",449
"450",450
"451",451
"452",452
"453",453
"454",454
"455",455
"456",456
"457",457
"458",458
"459",459
"460",460
"461",461
"462",462
"463",463
"464",464
"465",465
"466",466
"467",467
"468",468
"469",469
"470",470
"471",471
"472",472
"473",473
"474",474
"475",475
"476",476
"477",477
"478",478
"479",479
"480",480
"481",481
"482",482
"483",483
"484",484
"485",485
"486",486
"487",487
"488",488
"489",489
"490",490
"491",491
"492",492
"493",493
"494",494
"495",495
"496",496
"497",497
"498",498
"499",499
"500",500
"501",501
"502",502
"503",503
"504",504
"505",505
"506",506
"507",507
"508",508
"509",509
"510",510
"511",511
"512",512
"513",513
"514",514
"515",515
"516",516
"517",517
"518",518
"519",519
"520",520
"521",521
"522",522
"523",523
"524",524
"525",525
"526",526
"527",527
"528",528
"529",529
"530",530
"531",531
"532",532
"533",533
"534",534
"535",535
"536",536
"537",537
"538",538
"539",539
"540",540
"541",541
"542",542
"543",543
"544",544
"545",545
"546",546
"547",547
"548",548
"549",549
"550",550
"551",551
"552",552
"553",553
"554",554
"555",555
"556",556
"557",557
"558",558
"559",559
"560",560
"561",561
"562",562
"563",563
"564",564
"565",565
"566",566
"567",567
"568",568
"569",569
"570",570
"571",571
"572",572
"573",573
"574",574
"575",575
"576",576
"577",577
"578",578
"579",579
"580",580
"581",581
"582",582
"583",583
"584",584
"585",585
"586",586
"587",587
"588",588
"589",589
"590",590
"591",591
"592",592
"593",593
"594",594
"595",595
"596",596
"597",597
"598",598
"599",599
"600",600
"601",601
"602",602
"603",603
"604",604
"605",605
"606",606
"607",607
"608",608
"609",609
"610",610
"611",611
"612",612
"613",613
"614",614
"615",615
"616",616
"617",617
"618",618
"619",619
"620",620
"621",621
"622",622
"623",623
"624",624
"625",625
"626",626
"627",627
"628",628
"629",629
"630",630
"631",631
"632",632
"633",633
"634",634
"635",635
"636",636
"637",637
"638",638
"639",639
"640",640
"641",641
"642",642
"643",643
"644",644
"645",645
"646",646
"647",647
"648",648
"649",649
"650",650
"651",651
"652",652
"653",653
"654",654
"655",655
"656",656
"657",657
"658",658
"659",659
"660",660
"661",661
"662",662
"663",663
"664",664
"665",665
"666",666
"667",667
"668",668
"669",669
"670",670
"671",671
"672",672
"673",673
"674",674
"675",675
"676",676
"677",677
"678",678
"679",679
"680",680
"681",681
"682",682
"683",683
"684",684
"685",685
"686",686
"687",687
"688",688
"689",689
"690",690
"691",691
"692",692
"693",693
"694",694
"695",695
"696",696
"697",697
"698",698
"699",699
"700",700
"701",701
"702",702
"703",703
"704",704
"705",705
"706",706
"707",707
"708",708
"709",709
"710",710
"711",711
"712",712
"713",713
"714",714
"715",715
"716",716
"717",717
"718",718
"719",719
"720",720
"721",721
"722",722
"723",723
"724",724
"725",725
"726",726
"727",727
"728",728
"729",729
"730",730
"731",731
"732",732
"733",733
"734",734
"735",735
"736",736
"737",737
"738",738
"739",739
"740",740
"741",741
"742",742
"743",743
"744",744
"745",745
"746",746
"747",747
"748",748
"749",749
"750",750
"751",751
"752",752
"753",753
"754",754
"755",755
"756",756
"757",757
"758",758
"759",759
"760",760
"761",761
"762",762
"763",763
"764",764
"765",765
"766",766
"767",767
"768",768
"769",769
"770",770
"771",771
"772",772
"773",773
"774",774
"775",775
"776",776
"777",777
"778",778
"779",779
"780",780
"781",781
"782",782
"783",783
"784",784
"785",785
"786",786
"787",787
"788",788
"789",789
"790",790
"791",791
"792",792
"793",793
"794",794
"795",795
"796",796
"797",797
"798",798
"799",799
"800",800
"801",801
"802",802
"803",803
"804",804
"805",805
"806",806
"807",807
"808",808
"809",809
"810",810
"811",811
"812",812
"813",813
"814",814
"815",815
"816",816
"817",817
"818",818
"819",819
"820",820
"821",821
"822",822
"823",823
"824",824
"825",825
"826",826
"827",827
"828",828
"829",829
"830",830
"831",831
"832",832
"833",833
"834",834
"835",835
"836",836
"837",837
"838",838
"839",839
"840",840
"841",841
"842",842
"843",843
"844",844
"845",845
"846",846
"847",847
"848",848
"849",849
"850",850
"851",851
"852",852
"853",853
"854",854
"855",855
"856",856
"857",857
"858",858
"859",859
"860",860
"861",861
"862",862
"863",863
"864",864
"865",865
"866",866
"867",867
"868",868
"869",869
"870",870
"871",871
"872",872
"873",873
"874",874
"875",875
"876",876
"877",877
"878",878
"879",879
"880",880
"881",881
"882",882
"883",883
"884",884
"885",885
"886",886
"887",887
"888",888
"889",889
"890",890
"891",891
"892",892
"893",893
"894",894
"895",895
"896",896
"897",897
"898",898
"899",899
"900",900
"901",901
"902",902
"903",903
"904",904
"905",905
"906",906
"907",907
"908",908
"909",909
"910",910
"911",911
"912",912
"913",913
"914",914
"915",915
"916",916
"917",917
"918",918
"919",919
"920",920
"921",921
"922",922
"923",923
"924",924
"925",925
"926",926
"927",927
"928",928
"929",929
"930",930
"931",931
"932",932
"933",933
"934",934
"935",935
"936",936
"937",937
"938",938
"939",939
"940",940
"941",941
"942",942
"943",943
"944",944
"945",945
"946",946
"947",947
"948",948
"949",949
"950",950
"951",951
"952",952
"953",953
"954",954
"955",955
"956",956
"957",957
"958",958
"959",959
"960",960
"961",961
"962",962
"963",963
"964",964
"965",965
"966",966
"967",967
"968",968
"969",969
"970",970
"971",971
"972",972
"973",973
"974",974
"975",975
"976",976
"977",977
"978",978
"979",979
"980",980
"981",981
"982",982
"983",983
"984",984
"985",985
"986",986
"987",987
"988",988
"989",989
"990",990
"991",991
"992",992
"993",993
"994",994
"995",995
"996",996
"997",997
"998",998
"999",999
"1000",1000
"1001",1001
"1002",1002
"1003",1003
"1004",1004
"1005",1005
"1006",1006
"1007",1007
"1008",1008
"1009",1009
"1010",1010
"1011",1011
"1012",1012
"1013",1013
"1014",1014
"1015",1015
"1016",1016
"1017",1017
"1018",1018
"1019",1019
"1020",1020
"1021",1021
"1022",1022
"1023",1023
"1024",1024
"1025",1025
"1026",1026
"1027",1027
"1028",1028
"1029",1029
"1030",1030
"1031",1031
"1032",1032
"1033",1033
"1034",1034
"1035",1035
"1036",1036
"1037",1037
"1038",1038
"1039",1039
"1040",1040
"1041",1041
"1042",1042
"1043",1043
"1044",1044
"1045",1045
"1046",1046
"1047",1047
"1048",1048
"1049",1049
"1050",1050
"1051",1051
"1052",1052
"1053",1053
"1054",1054
"1055",1055
"1056",1056
"1057",1057
"1058",1058
"1059",1059
"1060",1060
"1061",1061
"1062",1062
"1063",1063
"1064",1064
"1065",1065
"1066",1066
"1067",1067
"1068",1068
"1069",1069
"1070",1070
"1071",1071
"1072",1072
"1073",1073
"1074",1074
"1075",1075
"1076",1076
"1077",1077
"1078",1078
"1079",1079
"1080",1080
"1081",1081
"1082",1082
"1083",1083
"1084",1084
"1085",1085
"1086",1086
"1087",1087
"1088",1088
"1089",1089
"1090",1090
"1091",1091
"1092",1092
"1093",1093
"1094",1094
"1095",1095
"1096",1096
"1097",1097
"1098",1098
"1099",1099
"1100",1100
"1101",1101
"1102",1102
"1103",1103
"1104",1104
"1105",1105
"1106",1106
"1107",1107
"1108",1108
"1109",1109
"1110",1110
"1111",1111
"1112",1112
"1113",1113
"1114",1114
"1115",1115
"1116",1116
"1117",1117
"1118",1118
"1119",1119
"1120",1120
"1121",1121
"1122",1122
"1123",1123
"1124",1124
"1125",1125
"1126",1126
"1127",1127
"1128",1128
"1129",1129
"1130",1130
"1131",1131
"1132",1132
"1133",1133
"1134",1134
"1135",1135
"1136",1136
"1137",1137
"1138",1138
"1139",1139
"1140",1140
"1141",1141
"1142",1142
"1143",1143
"1144",1144
"1145",1145
"1146",1146
"1147",1147
"1148",1148
"1149",1149
"1150",1150
"1151",1151
"1152",1152
"1153",1153
"1154",1154
"1155",1155
"1156",1156
"1157",1157
"1158",1158
"1159",1159
"1160",1160
"1161",1161
"1162",1162
"1163",1163
"1164",1164
"1165",1165
"1166",1166
"1167",1167
"1168",1168
"1169",1169
"1170",1170
"1171",1171
"1172",1172
"1173",1173
"1174",1174
"1175",1175
"1176",1176
"1177",1177
"1178",1178
"1179",1179
"1180",1180
"1181",1181
"1182",1182
"1183",1183
"1184",1184
"1185",1185
"1186",1186
"1187",1187
"1188",1188
"1189",1189
"1190",1190
"1191",1191
"1192",1192
"1193",1193
"1194",1194
"1195",1195
"1196",1196
"1197",1197
"1198",1198
"1199",1199
"1200",1200
"1201",1201
"1202",1202
"1203",1203
"1204",1204
"1205",1205
"1206",1206
"1207",1207
"1208",1208
"1209",1209
"1210",1210
"1211",1211
"1212",1212
"1213",1213
"1214",1214
"1215",1215
"1216",1216
"1217",1217
"1218",1218
"1219",1219
"1220",1220
"1221",1221
"1222",1222
"1223",1223
"1224",1224
"1225",1225
"1226",1226
"1227",1227
"1228",1228
"1229",1229
"1230",1230
"1231",1231
"1232",1232
"1233",1233
"1234",1234
"1235",1235
"1236",1236
"1237",1237
"1238",1238
"1239",1239
"1240",1240
"1241",1241
"1242",1242
"1243",1243
"1244",1244
"1245",1245
"1246",1246
"1247",1247
"1248",1248
"1249",1249
"1250",1250
"1251",1251
"1252",1252
"1253",1253
"1254",1254
"1255",1255
"1256",1256
"1257",1257
"1258",1258
"1259",1259
"1260",1260
"1261",1261
"1262",1262
"1263",1263
"1264",1264
"1265",1265
"1266",1266
"1267",1267
"1268",1268
"1269",1269
"1270",1270
"1271",1271
"1272",1272
"1273",1273
"1274",1274
"1275",1275
"1276",1276
"1277",1277
"1278",1278
"1279",1279
"1280",1280
"1281",1281
"1282",1282
"1283",1283
"1284",1284
"1285",1285
"1286",1286
"1287",1287
"1288",1288
"1289",1289
"1290",1290
"1291",1291
"1292",1292
"1293",1293
"1294",1294
"1295",1295
"1296",1296
"1297",1297
"1298",1298
"1299",1299
"1300",1300
"1301",1301
"1302",1302
"1303",1303
"1304",1304
"1305",1305
"1306",1306
"1307",1307
"1308",1308
"1309",1309
"1310",1310
"1311",1311
"1312",1312
"1313",1313
"1314",1314
"1315",1315
"1316",1316
"1317",1317
"1318",1318
"1319",1319
"1320",1320
"1321",1321
"1322",1322
"1323",1323
"1324",1324
"1325",1325
"1326",1326
"1327",1327
"1328",1328
"1329",1329
"1330",1330
"1331",1331
"1332",1332
"1333",1333
"1334",1334
"1335",1335
"1336",1336
"1337",1337
"1338",1338
"1339",1339
"1340",1340
"1341",1341
"1342",1342
"1343",1343
"1344",1344
"1345",1345
"1346",1346
"1347",1347
"1348",1348
"1349",1349
"1350",1350
"1351",1351
"1352",1352
"1353",1353
"1354",1354
"1355",1355
"1356",1356
"1357",1357
"1358",1358
"1359",1359
"1360",1360
"1361",1361
"1362",1362
"1363",1363
"1364",1364
"1365",1365
"1366",1366
"1367",1367
"1368",1368
"1369",1369
"1370",1370
"1371",1371
"1372",1372
"1373",1373
"1374",1374
"1375",1375
"1376",1376
"1377",1377
"1378",1378
"1379",1379
"1380",1380
"1381",1381
"1382",1382
"1383",1383
"1384",1384
"1385",1385
"1386",1386
"1387",1387
"1388",1388
"1389",1389
"1390",1390
"1391",1391
"1392",1392
"1393",1393
"1394",1394
"1395",1395
"1396",1396
"1397",1397
"1398",1398
"1399",1399
"1400",1400
"1401",1401
"1402",1402
"1403",1403
"1404",1404
"1405",1405
"1406",1406
"1407",1407
"1408",1408
"1409",1409
"1410",1410
"1411",1411
"1412",1412
"1413",1413
"1414",1414
"1415",1415
"1416",1416
"1417",1417
"1418",1418
"1419",1419
"1420",1420
"1421",1421
"1422",1422
"1423",1423
"1424",1424
"1425",1425
"1426",1426
"1427",1427
"1428",1428
"1429",1429
"1430",1430
"1431",1431
"1432",1432
"1433",1433
"1434",1434
"1435",1435
"1436",1436
"1437",1437
"1438",1438
"1439",1439
"1440",1440
"1441",1441
"1442",1442
"1443",1443
"1444",1444
"1445",1445
"1446",1446
"1447",1447
"1448",1448
"1449",1449
"1450",1450
"1451",1451
"1452",1452
"1453",1453
"1454",1454
"1455",1455
"1456",1456
"1457",1457
"1458",1458
"1459",1459
"1460",1460
"1461",1461
"1462",1462
"1463",1463
"1464",1464
"1465",1465
"1466",1466
"1467",1467
"1468",1468
"1469",1469
"1470",1470
"1471",1471
"1472",1472
"1473",1473
"1474",1474
"1475",1475
"1476",1476
"1477",1477
"1478",1478
"1479",1479
"1480",1480
"1481",1481
"1482",1482
"1483",1483
"1484",1484
"1485",1485
"1486",1486
"1487",1487
"1488",1488
"1489",1489
"1490",1490
"1491",1491
"1492",1492
"1493",1493
"1494",1494
"1495",1495
"1496",1496
"1497",1497
"1498",1498
"1499",1499
"1500",1500
"1501",1501
"1502",1502
"1503",1503
"1504",1504
"1505",1505
"1506",1506
"1507",1507
"1508",1508
"1509",1509
"1510",1510
"1511",1511
"1512",1512
"1513",1513
"1514",1514
"1515",1515
"1516",1516
"1517",1517
"1518",1518
"1519",1519
"1520",1520
"1521",1521
"1522",1522
"1523",1523
"1524",1524
"1525",1525
"1526",1526
"1527",1527
"1528",1528
"1529",1529
"1530",1530
"1531",1531
"1532",1532
"1533",1533
"1534",1534
"1535",1535
"1536",1536
"1537",1537
"1538",1538
"1539",1539
"1540",1540
"1541",1541
"1542",1542
"1543",1543
"1544",1544
"1545",1545
"1546",1546
"1547",1547
"1548",1548
"1549",1549
"1550",1550
"1551",1551
"1552",1552
"1553",1553
"1554",1554
"1555",1555
"1556",1556
"1557",1557
"1558",1558
"1559",1559
"1560",1560
"1561",1561
"1562",1562
"1563",1563
"1564",1564
"1565",1565
"1566",1566
"1567",1567
"1568",1568
"1569",1569
"1570",1570
"1571",1571
"1572",1572
"1573",1573
"1574",1574
"1575",1575
"1576",1576
"1577",1577
"1578",1578
"1579",1579
"1580",1580
"1581",1581
"1582",1582
"1583",1583
"1584",1584
"1585",1585
"1586",1586
"1587",1587
"1588",1588
"1589",1589
"1590",1590
"1591",1591
"1592",1592
"1593",1593
"1594",1594
"1595",1595
"1596",1596
"1597",1597
"1598",1598
"1599",1599
"1600",1600
"1601",1601
"1602",1602
"1603",1603
"1604",1604
"1605",1605
"1606",1606
"1607",1607
"1608",1608
"1609",1609
"1610",1610
"1611",1611
"1612",1612
"1613",1613
"1614",1614
"1615",1615
"1616",1616
"1617",1617
"1618",1618
"1619",1619
"1620",1620
"1621",1621
"1622",1622
"1623",1623
"1624",1624
"1625",1625
"1626",1626
"1627",1627
"1628",1628
"1629",1629
"1630",1630
"1631",1631
"1632",1632
"1633",1633
"1634",1634
"1635",1635
"1636",1636
"1637",1637
"1638",1638
"1639",1639
"1640",1640
"1641",1641
"1642",1642
"1643",1643
"1644",1644
"1645",1645
"1646",1646
"1647",1647
"1648",1648
"1649",1649
"1650",1650
"1651",1651
"1652",1652
"1653",1653
"1654",1654
"1655",1655
"1656",1656
"1657",1657
"1658",1658
"1659",1659
"1660",1660
"1661",1661
"1662",1662
"1663",1663
"1664",1664
"1665",1665
"1666",1666
"1667",1667
"1668",1668
"1669",1669
"1670",1670
"1671",1671
"1672",1672
"1673",1673
"1674",1674
"1675",1675
"1676",1676
"1677",1677
"1678",1678
"1679",1679
"1680",1680
"1681",1681
"1682",1682
"1683",1683
"1684",1684
"1685",1685
"1686",1686
"1687",1687
"1688",1688
"1689",1689
"1690",1690
"1691",1691
"1692",1692
"1693",1693
"1694",1694
"1695",1695
"1696",1696
"1697",1697
"1698",1698
"1699",1699
"1700",1700
"1701",1701
"1702",1702
"1703",1703
"1704",1704
"1705",1705
"1706",1706
"1707",1707
"1708",1708
"1709",1709
"1710",1710
"1711",1711
"1712",1712
"1713",1713
"1714",1714
"1715",1715
"1716",1716
"1717",1717
"1718",1718
"1719",1719
"1720",1720
"1721",1721
"1722",1722
"1723",1723
"1724",1724
"1725",1725
"1726",1726
"1727",1727
"1728",1728
"1729",1729
"1730",1730
"1731",1731
"1732",1732
"1733",1733
"1734",1734
"1735",1735
"1736",1736
"1737",1737
"1738",1738
"1739",1739
"1740",1740
"1741",1741
"1742",1742
"1743",1743
"1744",1744
"1745",1745
"1746",1746
"1747",1747
"1748",1748
"1749",1749
"1750",1750
"1751",1751
"1752",1752
"1753",1753
"1754",1754
"1755",1755
"1756",1756
"1757",1757
"1758",1758
"1759",1759
"1760",1760
"1761",1761
"1762",1762
"1763",1763
"1764",1764
"1765",1765
"1766",1766
"1767",1767
"1768",1768
"1769",1769
"1770",1770
"1771",1771
"1772",1772
"1773",1773
"1774",1774
"1775",1775
"1776",1776
"1777",1777
"1778",1778
"1779",1779
"1780",1780
"1781",1781
"1782",1782
"1783",1783
"1784",1784
"1785",1785
"1786",1786
"1787",1787
"1788",1788
"1789",1789
"1790",1790
"1791",1791
"1792",1792
"1793",1793
"1794",1794
"1795",1795
"1796",1796
"1797",1797
"1798",1798
"1799",1799
"1800",1800
"1801",1801
"1802",1802
"1803",1803
"1804",1804
"1805",1805
"1806",1806
"1807",1807
"1808",1808
"1809",1809
"1810",1810
"1811",1811
"1812",1812
"1813",1813
"1814",1814
"1815",1815
"1816",1816
"1817",1817
"1818",1818
"1819",1819
"1820",1820
"1821",1821
"1822",1822
"1823",1823
"1824",1824
"1825",1825
"1826",1826
"1827",1827
"1828",1828
"1829",1829
"1830",1830
"1831",1831
"1832",1832
"1833",1833
"1834",1834
"1835",1835
"1836",1836
"1837",1837
"1838",1838
"1839",1839
"1840",1840
"1841",1841
"1842",1842
"1843",1843
"1844",1844
"1845",1845
"1846",1846
"1847",1847
"1848",1848
"1849",1849
"1850",1850
"1851",1851
"1852",1852
"1853",1853
"1854",1854
"1855",1855
"1856",1856
"1857",1857
"1858",1858
"1859",1859
"1860",1860
"1861",1861
"1862",1862
"1863",1863
"1864",1864
"1865",1865
"1866",1866
"1867",1867
"1868",1868
"1869",1869
"1870",1870
"1871",1871
"1872",1872
"1873",1873
"1874",1874
"1875",1875
"1876",1876
"1877",1877
"1878",1878
"1879",1879
"1880",1880
"1881",1881
"1882",1882
"1883",1883
"1884",1884
"1885",1885
"1886",1886
"1887",1887
"1888",1888
"1889",1889
"1890",1890
"1891",1891
"1892",1892
"1893",1893
"1894",1894
"1895",1895
"1896",1896
"1897",1897
"1898",1898
"1899",1899
"1900",1900
"1901",1901
"1902",1902
"1903",1903
"1904",1904
"1905",1905
"1906",1906
"1907",1907
"1908",1908
"1909",1909
"1910",1910
"1911",1911
"1912",1912
"1913",1913
"1914",1914
"1915",1915
"1916",1916
"1917",1917
"1918",1918
"1919",1919
"1920",1920
"1921",1921
"1922",1922
"1923",1923
"1924",1924
"1925",1925
"1926",1926
"1927",1927
"1928",1928
"1929",1929
"1930",1930
"1931",1931
"1932",1932
"1933",1933
"1934",1934
"1935",1935
"1936",1936
"1937",1937
"1938",1938
"1939",1939
"1940",1940
"1941",1941
"1942",1942
"1943",1943
"1944",1944
"1945",1945
"1946",1946
"1947",1947
"1948",1948
"1949",1949
"1950",1950
"1951",1951
"1952",1952
"1953",1953
"1954",1954
"1955",1955
"1956",1956
"1957",1957
"1958",1958
"1959",1959
"1960",1960
"1961",1961
"1962",1962
"1963",1963
"1964",1964
"1965",1965
"1966",1966
"1967",1967
"1968",1968
"1969",1969
"1970",1970
"1971",1971
"1972",1972
"1973",1973
"1974",1974
"1975",1975
"1976",1976
"1977",1977
"1978",1978
"1979",1979
"1980",1980
"1981",1981
"1982",1982
"1983",1983
"1984",1984
"1985",1985
"1986",1986
"1987",1987
"1988",1988
"1989",1989
"1990",1990
"1991",1991
"1992",1992
"1993",1993
"1994",1994
"1995",1995
"1996",1996
"1997",1997
"1998",1998
"1999",1999
"2000",2000
"2001",2001
"2002",2002
"2003",2003
"2004",2004
"2005",2005
"2006",2006
"2007",2007
"2008",2008
"2009",2009
"2010",2010
"2011",2011
"2012",2012
"2013",2013
"2014",2014
"2015",2015
"2016",2016
"2017",2017
"2018",2018
"2019",2019
"2020",2020
"2021",2021
"2022",2022
"2023",2023
"2024",2024
"2025",2025
"2026",2026
"2027",2027
"2028",2028
"2029",2029
"2030",2030
"2031",2031
"2032",2032
"2033",2033
"2034",2034
"2035",2035
"2036",2036
"2037",2037
"2038",2038
"2039",2039
"2040",2040
"2041",2041
"2042",2042
"2043",2043
"2044",2044
"2045",2045
"2046",2046
"2047",2047
"2048",2048
"2049",2049
"2050",2050
"2051",2051
"2052",2052
"2053",2053
"2054",2054
"2055",2055
"2056",2056
"2057",2057
"2058",2058
"2059",2059
"2060",2060
"2061",2061
"2062",2062
"2063",2063
"2064",2064
"2065",2065
"2066",2066
"2067",2067
"2068",2068
"2069",2069
"2070",2070
"2071",2071
"2072",2072
"2073",2073
"2074",2074
"2075",2075
"2076",2076
"2077",2077
"2078",2078
"2079",2079
"2080",2080
"2081",2081
"2082",2082
"2083",2083
"2084",2084
"2085",2085
"2086",2086
"2087",2087
"2088",2088
"2089",2089
"2090",2090
"2091",2091
"2092",2092
"2093",2093
"2094",2094
"2095",2095
"2096",2096
"2097",2097
"2098",2098
"2099",2099
"2100",2100
"2101",2101
"2102",2102
"2103",2103
"2104",2104
"2105",2105
"2106",2106
"2107",2107
"2108",2108
"2109",2109
"2110",2110
"2111",2111
"2112",2112
"2113",2113
"2114",2114
"2115",2115
"2116",2116
"2117",2117
"2118",2118
"2119",2119
"2120",2120
"2121",2121
"2122",2122
"2123",2123
"2124",2124
"2125",2125
"2126",2126
"2127",2127
"2128",2128
"2129",2129
"2130",2130
"2131",2131
"2132",2132
"2133",2133
"2134",2134
"2135",2135
"2136",2136
"2137",2137
"2138",2138
"2139",2139
"2140",2140
"2141",2141
"2142",2142
"2143",2143
"2144",2144
"2145",2145
"2146",2146
"2147",2147
"2148",2148
"2149",2149
"2150",2150
"2151",2151
"2152",2152
"2153",2153
"2154",2154
"2155",2155
"2156",2156
"2157",2157
"2158",2158
"2159",2159
"2160",2160
"2161",2161
"2162",2162
"2163",2163
"2164",2164
"2165",2165
"2166",2166
"2167",2167
"2168",2168
"2169",2169
"2170",2170
"2171",2171
"2172",2172
"2173",2173
"2174",2174
"2175",2175
"2176",2176
"2177",2177
"2178",2178
"2179",2179
"2180",2180
"2181",2181
"2182",2182
"2183",2183
"2184",2184
"2185",2185
"2186",2186
"2187",2255
"2188",2256
"2189",2257
"2190",2258
"2191",2259
"2192",2260
"2193",2261
"2194",2262
"2195",2263
"2196",2264
"2197",2265
"2198",2266
"2199",2267
"2200",2268
"2201",2269
"2202",2270
"2203",2271
"2204",2272
"2205",2273
"2206",2274
"2207",2275
"2208",2276
"2209",2277
"2210",2278
"2211",2279
"2212",2280
"2213",2281
"2214",2282
"2215",2283
"2216",2284
"2217",2285
"2218",2286
"2219",2287
"2220",2288
"2221",2289
"2222",2290
"2223",2291
"2224",2292
"2225",2293
"2226",2294
"2227",2295
"2228",2296
"2229",2297
"2230",2298
"2231",2299
"2232",2300
"2233",2301
"2234",2302
"2235",2303
"2236",2304
"2237",2305
"2238",2306
"2239",2307
"2240",2308
"2241",2309
"2242",2310
"2243",2311
"2244",2312
"2245",2313
"2246",2314
"2247",2315
"2248",2316
"2249",2317
"2250",2318
"2251",2319
"2252",2320
"2253",2321
"2254",2322
"2255",2323
"2256",2324
"2257",2325
"2258",2326
"2259",2327
"2260",2328
"2261",2329
"2262",2330
"2263",2331
"2264",2332
"2265",2333
"2266",2334
"2267",2335
"2268",2336
"2269",2337
"2270",2338
"2271",2339
"2272",2340
"2273",2341
"2274",2342
"2275",2343
"2276",2344
"2277",2345
"2278",2346
"2279",2347
"2280",2348
"2281",2349
"2282",2350
"2283",2351
"2284",2352
"2285",2353
"2286",2354
"2287",2355
"2288",2356
"2289",2357
"2290",2358
"2291",2359
"2292",2360
"2293",2361
"2294",2362
"2295",2363
"2296",2364
"2297",2365
"2298",2366
"2299",2367
"2300",2368
"2301",2369
"2302",2370
"2303",2371
"2304",2372
"2305",2373
"2306",2374
"2307",2375
"2308",2376
"2309",2377
"2310",2378
"2311",2379
"2312",2380
"2313",2381
"2314",2382
"2315",2383
"2316",2384
"2317",2385
"2318",2386
"2319",2387
"2320",2388
"2321",2389
"2322",2390
"2323",2391
"2324",2392
"2325",2393
"2326",2394
"2327",2395
"2328",2396
"2329",2397
"2330",2398
"2331",2399
"2332",2400
"2333",2401
"2334",2402
"2335",2403
"2336",2404
"2337",2405
"2338",2406
"2339",2407
"2340",2408
"2341",2409
"2342",2410
"2343",2411
"2344",2412
"2345",2413
"2346",2414
"2347",2415
"2348",2416
"2349",2417
"2350",2418
"2351",2419
"2352",2420
"2353",2421
"2354",2422
"2355",2423
"2356",2424
"2357",2425
"2358",2426
"2359",2427
"2360",2428
"2361",2429
"2362",2430
"2363",2431
"2364",2432
"2365",2433
"2366",2434
"2367",2435
"2368",2436
"2369",2437
"2370",2438
"2371",2439
"2372",2440
"2373",2441
"2374",2442
"2375",2443
"2376",2444
"2377",2445
"2378",2446
"2379",2447
"2380",2448
"2381",2449
"2382",2450
"2383",2451
"2384",2452
"2385",2453
"2386",2454
"2387",2455
"2388",2456
"2389",2457
"2390",2458
"2391",2459
"2392",2460
"2393",2461
"2394",2462
"2395",2463
"2396",2464
"2397",2465
"2398",2466
"2399",2467
"2400",2468
"2401",2469
"2402",2470
"2403",2471
"2404",2472
"2405",2473
"2406",2474
"2407",2475
"2408",2476
"2409",2477
"2410",2478
"2411",2479
"2412",2480
"2413",2481
"2414",2482
"2415",2483
"2416",2484
"2417",2485
"2418",2486
"2419",2487
"2420",2488
"2421",2489
"2422",2490
"2423",2491
"2424",2492
"2425",2493
"2426",2494
"2427",2495
"2428",2496
"2429",2497
"2430",2498
"2431",2499
"2432",2500
"2433",2501
"2434",2502
"2435",2503
"2436",2504
"2437",2505
"2438",2506
"2439",2507
"2440",2508
"2441",2509
"2442",2510
"2443",2511
"2444",2512
"2445",2513
"2446",2514
"2447",2515
"2448",2516
"2449",2517
"2450",2518
"2451",2519
"2452",2520
"2453",2521
"2454",2522
"2455",2523
"2456",2524
"2457",2525
"2458",2526
"2459",2527
"2460",2528
"2461",2529
"2462",2530
"2463",2531
"2464",2532
"2465",2533
"2466",2534
"2467",2535
"2468",2536
"2469",2537
"2470",2538
"2471",2539
"2472",2540
"2473",2541
"2474",2542
"2475",2543
"2476",2544
"2477",2545
"2478",2546
"2479",2547
"2480",2548
"2481",2549
"2482",2550
"2483",2551
"2484",2552
"2485",2553
"2486",2554
"2487",2555
"2488",2556
"2489",2557
"2490",2558
"2491",2559
"2492",2560
"2493",2561
"2494",2562
"2495",2563
"2496",2564
"2497",2565
"2498",2566
"2499",2567
"2500",2568
"2501",2569
"2502",2570
"2503",2571
"2504",2572
"2505",2573
"2506",2574
"2507",2575
"2508",2576
"2509",2577
"2510",2578
"2511",2579
"2512",2580
"2513",2581
"2514",2582
"2515",2583
"2516",2584
"2517",2585
"2518",2586
"2519",2587
"2520",2588
"2521",2589
"2522",2590
"2523",2591
"2524",2592
"2525",2593
"2526",2594
"2527",2595
"2528",2596
"2529",2597
"2530",2598
"2531",2599
"2532",2600
"2533",2601
"2534",2602
"2535",2603
"2536",2604
"2537",2605
"2538",2606
"2539",2607
"2540",2608
"2541",2609
"2542",2610
"2543",2611
"2544",2612
"2545",2613
"2546",2614
"2547",2615
"2548",2616
"2549",2617
"2550",2618
"2551",2619
"2552",2620
"2553",2621
"2554",2622
"2555",2623
"2556",2624
"2557",2625
"2558",2626
"2559",2627
"2560",2628
"2561",2629
"2562",2630
"2563",2631
"2564",2632
"2565",2633
"2566",2634
"2567",2635
"2568",2636
"2569",2637
"2570",2638
"2571",2639
"2572",2640
"2573",2641
"2574",2642
"2575",2643
"2576",2644
"2577",2645
"2578",2646
"2579",2647
"2580",2648
"2581",2649
"2582",2650
"2583",2651
"2584",2652
"2585",2653
"2586",2654
"2587",2655
"2588",2656
"2589",2657
"2590",2658
"2591",2659
"2592",2660
"2593",2661
"2594",2662
"2595",2663
"2596",2664
"2597",2665
"2598",2666
"2599",2667
"2600",2668
"2601",2669
"2602",2670
"2603",2671
"2604",2672
"2605",2673
"2606",2674
"2607",2675
"2608",2676
"2609",2677
"2610",2678
"2611",2679
"2612",2680
"2613",2681
"2614",2682
"2615",2683
"2616",2684
"2617",2685
"2618",2686
"2619",2687
"2620",2688
"2621",2689
"2622",2690
"2623",2691
"2624",2692
"2625",2693
"2626",2694
"2627",2695
"2628",2696
"2629",2697
"2630",2698
"2631",2699
"2632",2700
"2633",2701
"2634",2702
"2635",2703
"2636",2704
"2637",2705
"2638",2706
"2639",2707
"2640",2708
"2641",2709
"2642",2710
"2643",2711
"2644",2712
"2645",2713
"2646",2714
"2647",2715
"2648",2716
"2649",2717
"2650",2718
"2651",2719
"2652",2720
"2653",2721
"2654",2722
"2655",2723
"2656",2724
"2657",2725
"2658",2726
"2659",2727
"2660",2728
"2661",2729
"2662",2730
"2663",2731
"2664",2732
"2665",2733
"2666",2734
"2667",2735
"2668",2736
"2669",2737
"2670",2738
"2671",2739
"2672",2740
"2673",2741
"2674",2742
"2675",2743
"2676",2744
"2677",2745
"2678",2746
"2679",2747
"2680",2748
"2681",2749
"2682",2750
"2683",2751
"2684",2752
"2685",2753
"2686",2754
"2687",2755
"2688",2756
"2689",2757
"2690",2758
"2691",2759
"2692",2760
"2693",2761
"2694",2762
"2695",2763
"2696",2764
"2697",2765
"2698",2766
"2699",2767
"2700",2768
"2701",2769
"2702",2770
"2703",2771
"2704",2772
"2705",2773
"2706",2774
"2707",2775
"2708",2776
"2709",2777
"2710",2778
"2711",2779
"2712",2780
"2713",2781
"2714",2782
"2715",2783
"2716",2784
"2717",2785
"2718",2786
"2719",2787
"2720",2788
"2721",2789
"2722",2790
"2723",2791
"2724",2792
"2725",2793
"2726",2794
"2727",2795
"2728",2796
"2729",2797
"2730",2798
"2731",2799
"2732",2800
"2733",2801
"2734",2802
"2735",2803
"2736",2804
"2737",2805
"2738",2806
"2739",2807
"2740",2808
"2741",2809
"2742",2810
"2743",2811
"2744",2812
"2745",2813
"2746",2814
"2747",2815
"2748",2816
"2749",2817
"2750",2818
"2751",2819
"2752",2820
"2753",2821
"2754",2822
"2755",2823
"2756",2824
"2757",2825
"2758",2826
"2759",2827
"2760",2828
"2761",2829
"2762",2830
"2763",2831
"2764",2832
"2765",2833
"2766",2834
"2767",2835
"2768",2836
"2769",2837
"2770",2838
"2771",2839
"2772",2840
"2773",2841
"2774",2842
"2775",2843
"2776",2844
"2777",2845
"2778",2846
"2779",2847
"2780",2848
"2781",2849
"2782",2850
"2783",2851
"2784",2852
"2785",2853
"2786",2854
"2787",2855
"2788",2856
"2789",2857
"2790",2858
"2791",2859
"2792",2860
"2793",2861
"2794",2862
"2795",2863
"2796",2864
"2797",2865
"2798",2866
"2799",2867
"2800",2868
"2801",2869
"2802",2870
"2803",2871
"2804",2872
"2805",2873
"2806",2874
"2807",2875
"2808",2876
"2809",2877
"2810",2878
"2811",2879
"2812",2880
"2813",2881
"2814",2882
"2815",2883
"2816",2884
"2817",2885
"2818",2886
"2819",2887
"2820",2888
"2821",2889
"2822",2890
"2823",2891
"2824",2892
"2825",2893
"2826",2894
"2827",2895
"2828",2896
"2829",2897
"2830",2898
"2831",2899
"2832",2900
"2833",2901
"2834",2902
"2835",2903
"2836",2904
"2837",2905
"2838",2906
"2839",2907
"2840",2908
"2841",2909
"2842",2910
"2843",2911
"2844",2912
"2845",2913
"2846",2914
"2847",2915
"2848",2916
"2849",2917
"2850",2918
"2851",2919
"2852",2920
"2853",2921
"2854",2922
"2855",2923
"2856",2924
"2857",2925
"2858",2926
"2859",2927
"2860",2928
"2861",2929
"2862",2930
"2863",2931
"2864",2932
"2865",2933
"2866",2934
"2867",2935
"2868",2936
"2869",2937
"2870",2938
"2871",2939
"2872",2940
"2873",2941
"2874",2942
"2875",2943
"2876",2944
"2877",2945
"2878",2946
"2879",2947
"2880",2948
"2881",2949
"2882",2950
"2883",2951
"2884",2952
"2885",2953
"2886",2954
"2887",2955
"2888",2956
"2889",2957
"2890",2958
"2891",2959
"2892",2960
"2893",2961
"2894",2962
"2895",2963
"2896",2964
"2897",2965
"2898",2966
"2899",2967
"2900",2968
"2901",2969
"2902",2970
"2903",2971
"2904",2972
"2905",2973
"2906",2974
"2907",2975
"2908",2976
"2909",2977
"2910",2978
"2911",2979
"2912",2980
"2913",2981
"2914",2982
"2915",2983
"2916",2984
"2917",2985
"2918",2986
"2919",2987
"2920",2988
"2921",2989
"2922",2990
"2923",2991
"2924",2992
"2925",2993
"2926",2994
"2927",2995
"2928",2996
"2929",2997
"2930",2998
"2931",2999
"2932",3000
"2933",3001
"2934",3002
"2935",3003
"2936",3004
"2937",3005
"2938",3006
"2939",3007
"2940",3008
"2941",3009
"2942",3010
"2943",3011
"2944",3012
"2945",3013
"2946",3014
"2947",3015
"2948",3016
"2949",3017
"2950",3018
"2951",3019
"2952",3020
"2953",3021
"2954",3022
"2955",3023
"2956",3024
"2957",3025
"2958",3026
"2959",3027
"2960",3028
"2961",3029
"2962",3030
"2963",3031
"2964",3032
"2965",3033
"2966",3034
"2967",3035
"2968",3036
"2969",3037
"2970",3038
"2971",3039
"2972",3040
"2973",3041
"2974",3042
"2975",3043
"2976",3044
"2977",3045
"2978",3046
"2979",3047
"2980",3048
"2981",3049
"2982",3050
"2983",3051
"2984",3052
"2985",3053
"2986",3054
"2987",3055
"2988",3056
"2989",3057
"2990",3058
"2991",3059
"2992",3060
"2993",3061
"2994",3062
"2995",3063
"2996",3064
"2997",3065
"2998",3066
"2999",3067
"3000",3068
"3001",3069
"3002",3070
"3003",3071
"3004",3072
"3005",3073
"3006",3074
"3007",3075
"3008",3076
"3009",3077
"3010",3078
"3011",3079
"3012",3080
"3013",3081
"3014",3082
"3015",3083
"3016",3084
"3017",3085
"3018",3086
"3019",3087
"3020",3088
"3021",3089
"3022",3090
"3023",3091
"3024",3092
"3025",3093
"3026",3094
"3027",3095
"3028",3109
"3029",3110
"3030",3111
"3031",3112
"3032",3113
"3033",3114
"3034",3115
"3035",3116
"3036",3117
"3037",3118
"3038",3119
"3039",3120
"3040",3121
"3041",3122
"3042",3123
"3043",3124
"3044",3125
"3045",3126
"3046",3127
"3047",3128
"3048",3129
"3049",3130
"3050",3131
"3051",3132
"3052",3133
"3053",3134
"3054",3135
"3055",3136
"3056",3137
"3057",3138
"3058",3139
"3059",3140
"3060",3141
"3061",3142
"3062",3143
"3063",3144
"3064",3145
"3065",3146
"3066",3147
"3067",3148
"3068",3149
"3069",3150
"3070",3151
"3071",3152
"3072",3153
"3073",3154
"3074",3155
"3075",3156
"3076",3157
"3077",3158
"3078",3159
"3079",3160
"3080",3161
"3081",3162
"3082",3163
"3083",3164
"3084",3165
"3085",3166
"3086",3167
"3087",3168
"3088",3169
"3089",3170
"3090",3171
"3091",3172
"3092",3173
"3093",3174
"3094",3175
"3095",3176
"3096",3177
"3097",3178
"3098",3179
"3099",3180
"3100",3181
"3101",3182
"3102",3183
"3103",3184
"3104",3185
"3105",3186
"3106",3187
"3107",3188
"3108",3189
"3109",3190
"3110",3191
"3111",3192
"3112",3193
"3113",3194
"3114",3195
"3115",3196
"3116",3197
"3117",3198
"3118",3199
"3119",3200
"3120",3201
"3121",3202
"3122",3203
"3123",3204
"3124",3205
"3125",3206
"3126",3207
"3127",3208
"3128",3209
"3129",3210
"3130",3211
"3131",3212
"3132",3213
"3133",3214
"3134",3215
"3135",3216
"3136",3217
"3137",3218
"3138",3219
"3139",3220
"3140",3221
"3141",3222
"3142",3223
"3143",3224
"3144",3225
"3145",3226
"3146",3227
"3147",3228
"3148",3229
"3149",3230
"3150",3231
"3151",3232
"3152",3233
"3153",3234
"3154",3235
"3155",3236
"3156",3237
"3157",3238
"3158",3239
"3159",3240
"3160",3241
"3161",3242
"3162",3243
"3163",3244
"3164",3245
"3165",3246
"3166",3247
"3167",3248
"3168",3249
"3169",3250
"3170",3251
"3171",3252
"3172",3253
"3173",3254
"3174",3255
"3175",3256
"3176",3257
"3177",3258
"3178",3259
"3179",3325
"3180",3326
"3181",3327
"3182",3328
"3183",3329
"3184",3330
"3185",3331
"3186",29361
"3187",29362
"3188",29363
"3189",29364
"3190",29365
"3191",29366
"3192",29367
"3193",29368
"3194",29369
"3195",29370
"3196",29371
"3197",29372
"3198",29373
"3199",29374
"3200",29375
"3201",29376
"3202",29377
"3203",29378
"3204",29379
"3205",29380
"3206",29381
"3207",29382
"3208",29383
"3209",29384
"3210",29385
"3211",29386
"3212",29387
"3213",29388
"3214",29389
"3215",29390
"3216",29391
"3217",29392
"3218",29393
"3219",29394
"3220",29395
"3221",29396
"3222",29397
"3223",29398
"3224",29399
"3225",29400
"3226",29401
"3227",29402
"3228",29403
"3229",29404
"3230",29405
"3231",29406
"3232",29407
"3233",29408
"3234",29409
"3235",29410
"3236",29411
"3237",29412
"3238",29413
"3239",29414
"3240",29415
"3241",29416
"3242",29417
"3243",29418
"3244",29419
"3245",29420
"3246",29421
"3247",29422
"3248",29423
"3249",29424
"3250",29425
"3251",29426
"3252",29427
"3253",29428
"3254",29429
"3255",29430
"3256",29431
"3257",29432
"3258",29433
"3259",29434
"3260",29435
"3261",29436
"3262",29437
"3263",29438
"3264",29439
"3265",29440
"3266",29441
"3267",29442
"3268",29443
"3269",29444
"3270",29445
"3271",29446
"3272",29447
"3273",29448
"3274",29449
"3275",29450
"3276",29451
"3277",29452
"3278",29453
"3279",29454
"3280",29455
"3281",29456
"3282",29457
"3283",29458
"3284",29459
"3285",29460
"3286",29461
"3287",29462
"3288",29463
"3289",29464
"3290",29465
"3291",29466
"3292",29467
"3293",29468
"3294",29469
"3295",29470
"3296",29471
"3297",29472
"3298",29473
"3299",29474
"3300",29475
"3301",29476
"3302",29477
"3303",29478
"3304",29479
"3305",29480
"3306",29481
"3307",29482
"3308",29483
"3309",29484
"3310",29485
"3311",29486
"3312",29487
"3313",29488
"3314",29489
"3315",29490
"3316",29491
"3317",29492
"3318",29493
"3319",29494
"3320",29495
"3321",29496
"3322",29497
"3323",29498
"3324",29499
"3325",29500
"3326",29501
"3327",29502
"3328",29503
"3329",29504
"3330",29505
"3331",29506
"3332",29507
"3333",29508
"3334",29509
"3335",29510
"3336",29511
"3337",29512
"3338",29513
"3339",29514
"3340",29515
"3341",29516
"3342",29517
"3343",29518
"3344",29519
"3345",29520
"3346",29521
"3347",29522
"3348",29523
"3349",29524
"3350",29525
"3351",29526
"3352",29527
"3353",29528
"3354",29529
"3355",29530
"3356",29531
"3357",29532
"3358",29533
"3359",29534
"3360",29535
"3361",29536
"3362",29537
"3363",29538
"3364",29539
"3365",29540
"3366",29541
"3367",29542
"3368",29543
"3369",29544
"3370",29545
"3371",29546
"3372",29547
"3373",29548
"3374",29549
"3375",29550
"3376",29551
"3377",29552
"3378",29553
"3379",29554
"3380",29555
"3381",29556
"3382",29557
"3383",29558
"3384",29559
"3385",29560
"3386",29561
"3387",29562
"3388",29563
"3389",29564
"3390",29565
"3391",29566
"3392",29567
"3393",29568
"3394",29569
"3395",29570
"3396",29571
"3397",29572
"3398",29573
"3399",29574
"3400",29575
"3401",29576
"3402",29577
"3403",29578
"3404",29579
"3405",29580
"3406",29581
"3407",29582
"3408",29583
"3409",29584
"3410",29585
"3411",29586
"3412",29587
"3413",29588
"3414",29589
"3415",29590
"3416",29591
"3417",29592
"3418",29593
"3419",29594
"3420",29595
"3421",29596
"3422",29597
"3423",29598
"3424",29599
"3425",29600
"3426",29601
"3427",29602
"3428",29603
"3429",29604
"3430",29605
"3431",29606
"3432",29607
"3433",29608
"3434",29609
"3435",29610
"3436",29611
"3437",29612
"3438",29613
"3439",29614
"3440",29615
"3441",29616
"3442",29617
"3443",29618
"3444",29619
"3445",29620
"3446",29621
"3447",29622
"3448",29623
"3449",29624
"3450",29625
"3451",29626
"3452",29627
"3453",29628
"3454",29629
"3455",29630
"3456",29631
"3457",29632
"3458",29633
"3459",29634
"3460",29635
"3461",29636
"3462",29637
"3463",29638
"3464",29639
"3465",29640
"3466",29641
"3467",29642
"3468",29643
"3469",29644
"3470",29645
"3471",29646
"3472",29647
"3473",29648
"3474",29649
"3475",29650
"3476",29651
"3477",29652
"3478",29653
"3479",29654
"3480",29655
"3481",29656
"3482",29657
"3483",29658
"3484",29659
"3485",29660
"3486",29661
"3487",29662
"3488",29663
"3489",29664
"3490",29665
"3491",29666
"3492",29667
"3493",29668
"3494",29669
"3495",29670
"3496",29671
"3497",29672
"3498",29673
"3499",29674
"3500",29675
"3501",29676
"3502",29677
"3503",29678
"3504",29679
"3505",29680
"3506",29681
"3507",29682
"3508",29683
"3509",29684
"3510",29685
"3511",29686
"3512",29687
"3513",29688
"3514",29689
"3515",29690
"3516",29691
"3517",29692
"3518",29693
"3519",29694
"3520",29695
"3521",29696
"3522",29697
"3523",29698
"3524",29699
"3525",29700
"3526",29701
"3527",29702
"3528",29703
"3529",29704
"3530",29705
"3531",29706
"3532",29707
"3533",29708
"3534",29709
"3535",29710
"3536",29711
"3537",29712
"3538",29713
"3539",29714
"3540",29715
"3541",29716
"3542",29717
"3543",29718
"3544",29719
"3545",29720
"3546",29721
"3547",29722
"3548",29723
"3549",29724
"3550",29725
"3551",29726
"3552",29727
"3553",29728
"3554",29729
"3555",29730
"3556",29731
"3557",29732
"3558",29733
"3559",29734
"3560",29735
"3561",29736
"3562",29737
"3563",29738
"3564",29739
"3565",29740
"3566",29741
"3567",29742
"3568",29743
"3569",29744
"3570",29745
"3571",29746
"3572",29747
"3573",29748
"3574",29749
"3575",29750
"3576",29751
"3577",29752
"3578",29753
"3579",29754
"3580",29755
"3581",29756
"3582",29757
"3583",29758
"3584",29759
"3585",29760
"3586",29761
"3587",29762
"3588",29763
"3589",29764
"3590",29765
"3591",29766
"3592",29767
"3593",29768
"3594",29769
"3595",29770
"3596",29771
"3597",29772
"3598",29773
"3599",29774
"3600",29775
"3601",29776
"3602",29777
"3603",29778
"3604",29779
"3605",29780
"3606",29781
"3607",29782
"3608",29783
"3609",29784
"3610",29785
"3611",29786
"3612",29787
"3613",29788
"3614",29789
"3615",29790
"3616",29791
"3617",29792
"3618",29793
"3619",29794
"3620",29795
"3621",29796
"3622",29797
"3623",29798
"3624",29799
"3625",29800
"3626",29801
"3627",29802
"3628",29803
"3629",29804
"3630",29805
"3631",29806
"3632",29807
"3633",29808
"3634",29809
"3635",29810
"3636",29811
"3637",29812
"3638",29813
"3639",29814
"3640",29815
"3641",29816
"3642",29817
"3643",29818
"3644",29819
"3645",29820
"3646",29821
"3647",29822
"3648",29823
"3649",29824
"3650",29825
"3651",29826
"3652",29827
"3653",29828
"3654",29829
"3655",29830
"3656",29831
"3657",29832
"3658",29833
"3659",29834
"3660",29835
"3661",29836
"3662",29837
"3663",29838
"3664",29839
"3665",29840
"3666",29841
"3667",29842
"3668",29843
"3669",29844
"3670",29845
"3671",29846
"3672",29847
"3673",29848
"3674",29849
"3675",29850
"3676",29851
"3677",29852
"3678",29853
"3679",29854
"3680",29855
"3681",29856
"3682",29857
"3683",29858
"3684",29859
"3685",29860
"3686",29861
"3687",29862
"3688",29863
"3689",29864
"3690",29865
"3691",29866
"3692",29867
"3693",29868
"3694",29869
"3695",29870
"3696",29871
"3697",29872
"3698",29873
"3699",29874
"3700",29875
"3701",29876
"3702",29877
"3703",29878
"3704",29879
"3705",29880
"3706",29881
"3707",29882
"3708",29883
"3709",29884
"3710",29885
"3711",29886
"3712",29887
"3713",29888
"3714",29889
"3715",29890
"3716",29891
"3717",29892
"3718",29893
"3719",29894
"3720",29895
"3721",29896
"3722",29897
"3723",29898
"3724",29899
"3725",29900
"3726",29901
"3727",29902
"3728",29903
"3729",29904
"3730",29905
"3731",29906
"3732",29907
"3733",29908
"3734",29909
"3735",29910
"3736",29911
"3737",29912
"3738",29913
"3739",29914
"3740",29915
"3741",29916
"3742",29917
"3743",29918
"3744",29919
"3745",29920
"3746",29921
"3747",29922
"3748",29923
"3749",29924
"3750",29925
"3751",29926
"3752",29927
"3753",29928
"3754",29929
"3755",29930
"3756",29931
"3757",29932
"3758",29933
"3759",29934
"3760",29935
"3761",29936
"3762",29937
"3763",29938
"3764",29939
"3765",29940
"3766",29941
"3767",29942
"3768",29943
"3769",29944
"3770",29945
"3771",29946
"3772",29947
"3773",29948
"3774",29949
"3775",29950
"3776",29951
"3777",29952
"3778",29953
"3779",29954
"3780",29955
"3781",29956
"3782",29957
"3783",29958
"3784",29959
"3785",29960
"3786",29961
"3787",29962
"3788",29963
"3789",29964
"3790",29965
"3791",29966
"3792",29967
"3793",29968
"3794",29969
"3795",29970
"3796",29971
"3797",29972
"3798",29973
"3799",29974
"3800",29975
"3801",29976
"3802",29977
"3803",29978
"3804",29979
"3805",29980
"3806",29981
"3807",29982
"3808",29983
"3809",29984
"3810",29985
"3811",29986
"3812",29987
"3813",29988
"3814",29989
"3815",29990
"3816",29991
"3817",29992
"3818",29993
"3819",29994
"3820",29995
"3821",29996
"3822",29997
"3823",29998
"3824",29999
"3825",30000
"3826",30001
"3827",30002
"3828",30003
"3829",30004
"3830",30005
"3831",30006
"3832",30007
"3833",30008
"3834",30009
"3835",30010
"3836",30011
"3837",30012
"3838",30013
"3839",30014
"3840",30015
"3841",30016
"3842",30017
"3843",30018
"3844",30019
"3845",30020
"3846",30021
"3847",30022
"3848",30023
"3849",30024
"3850",30025
"3851",30026
"3852",30027
"3853",30028
"3854",30029
"3855",30030
"3856",30031
"3857",30032
"3858",30033
"3859",30034
"3860",30035
"3861",30036
"3862",30037
"3863",30038
"3864",30039
"3865",30040
"3866",30041
"3867",30042
"3868",30043
"3869",30044
"3870",30045
"3871",30046
"3872",30047
"3873",30048
"3874",30049
"3875",30050
"3876",30051
"3877",30052
"3878",30053
"3879",30054
"3880",30055
"3881",30056
"3882",30057
"3883",30058
"3884",30059
"3885",30060
"3886",30061
"3887",30062
"3888",30063
"3889",30064
"3890",30065
"3891",30066
"3892",30067
"3893",30068
"3894",30069
"3895",30070
"3896",30071
"3897",30072
"3898",30073
"3899",30074
"3900",30075
"3901",30076
"3902",30077
"3903",30078
"3904",30079
"3905",30080
"3906",30081
"3907",30082
"3908",30083
"3909",30084
"3910",30085
"3911",30086
"3912",30087
"3913",30088
"3914",30089
"3915",30090
"3916",30091
"3917",30092
"3918",30093
"3919",30094
"3920",30095
"3921",30096
"3922",30097
"3923",30098
"3924",30099
"3925",30100
"3926",30101
"3927",30102
"3928",30103
"3929",30104
"3930",30105
"3931",30106
"3932",30107
"3933",30108
"3934",30109
"3935",30110
"3936",30111
"3937",30112
"3938",30113
"3939",30114
"3940",30115
"3941",30116
"3942",30117
"3943",30118
"3944",30119
"3945",30120
"3946",30121
"3947",30122
"3948",30123
"3949",30124
"3950",30125
"3951",30126
"3952",30127
"3953",30128
"3954",30129
"3955",30130
"3956",30131
"3957",30132
"3958",30133
"3959",30134
"3960",30135
"3961",30136
"3962",30137
"3963",30138
"3964",30139
"3965",30140
"3966",30141
"3967",30142
"3968",30143
"3969",30144
"3970",30145
"3971",30146
"3972",30147
"3973",30148
"3974",30149
"3975",30150
"3976",30151
"3977",30152
"3978",30153
"3979",30154
"3980",30155
"3981",30156
"3982",30157
"3983",30158
"3984",30159
"3985",30160
"3986",30161
"3987",30162
"3988",30163
"3989",30164
"3990",30165
"3991",30166
"3992",30167
"3993",30168
"3994",30169
"3995",30170
"3996",30171
"3997",30172
"3998",30173
"3999",30174
"4000",30175
"4001",30176
"4002",30177
"4003",30178
"4004",30179
"4005",30180
"4006",30181
"4007",30182
"4008",30183
"4009",30184
"4010",30185
"4011",30186
"4012",30187
"4013",30188
"4014",30189
"4015",30190
"4016",30191
"4017",30192
"4018",30193
"4019",30194
"4020",30195
"4021",30196
"4022",30197
"4023",30198
"4024",30199
"4025",30200
"4026",30201
"4027",30202
"4028",30203
"4029",30204
"4030",30205
"4031",30206
"4032",30207
"4033",30208
"4034",30209
"4035",30210
"4036",30211
"4037",30212
"4038",30213
"4039",30214
"4040",30215
"4041",30216
"4042",30217
"4043",30218
"4044",30219
"4045",30220
"4046",30221
"4047",30222
"4048",30223
"4049",30224
"4050",30225
"4051",30226
"4052",30227
"4053",30228
"4054",30229
"4055",30230
"4056",30231
"4057",30232
"4058",30233
"4059",30234
"4060",30235
"4061",30236
"4062",30237
"4063",30238
"4064",30239
"4065",30240
"4066",30241
"4067",30242
"4068",30243
"4069",30244
"4070",30245
"4071",30246
"4072",30247
"4073",30248
"4074",30249
"4075",30250
"4076",30251
"4077",30252
"4078",30253
"4079",30254
"4080",30255
"4081",30256
"4082",30257
"4083",30258
"4084",30259
"4085",30260
"4086",30261
"4087",30262
"4088",30263
"4089",30264
"4090",30265
"4091",30266
"4092",30267
"4093",30268
"4094",30269
"4095",30270
"4096",30271
"4097",30272
"4098",30273
"4099",30274
"4100",30275
"4101",30276
"4102",30277
"4103",30278
"4104",30279
"4105",30280
"4106",30281
"4107",30282
"4108",30283
"4109",30284
"4110",30285
"4111",30286
"4112",30287
"4113",30288
"4114",30289
"4115",30290
"4116",30291
"4117",30292
"4118",30293
"4119",30294
"4120",30295
"4121",30296
"4122",30297
"4123",30298
"4124",30299
"4125",30300
"4126",30301
"4127",30302
"4128",30303
"4129",30304
"4130",30305
"4131",30306
"4132",30307
"4133",30308
"4134",30309
"4135",30310
"4136",30311
"4137",30312
"4138",30313
"4139",30314
"4140",30315
"4141",30316
"4142",30317
"4143",30318
"4144",30319
"4145",30320
"4146",30321
"4147",30322
"4148",30323
"4149",30324
"4150",30325
"4151",30326
"4152",30327
"4153",30328
"4154",30329
"4155",30330
"4156",30331
"4157",30332
"4158",30333
"4159",30334
"4160",30335
"4161",30336
"4162",30337
"4163",30338
"4164",30339
"4165",30340
"4166",30341
"4167",30342
"4168",30343
"4169",30344
"4170",30345
"4171",30346
"4172",30347
"4173",30348
"4174",30349
"4175",30350
"4176",30351
"4177",30352
"4178",30353
"4179",30354
"4180",30355
"4181",30356
"4182",30357
"4183",30358
"4184",30359
"4185",30360
"4186",30361
"4187",30362
"4188",30363
"4189",30364
"4190",30365
"4191",30366
"4192",30367
"4193",30368
"4194",30369
"4195",30370
"4196",30371
"4197",30372
"4198",30373
"4199",30374
"4200",30375
"4201",30376
"4202",30377
"4203",30378
"4204",30379
"4205",30380
"4206",30381
"4207",30382
"4208",30383
"4209",30384
"4210",30385
"4211",30386
"4212",30387
"4213",30388
"4214",30389
"4215",30390
"4216",30391
"4217",30392
"4218",30393
"4219",30394
"4220",30395
"4221",30396
"4222",30397
"4223",30398
"4224",30399
"4225",30400
"4226",30401
"4227",30402
"4228",30403
"4229",30404
"4230",30405
"4231",30406
"4232",30407
"4233",30408
"4234",30409
"4235",30410
"4236",30411
"4237",30412
"4238",30413
"4239",30414
"4240",30415
"4241",30416
"4242",30417
"4243",30418
"4244",30419
"4245",30420
"4246",30421
"4247",30422
"4248",30423
"4249",30424
"4250",30425
"4251",30426
"4252",30427
"4253",30428
"4254",30429
"4255",30430
"4256",30431
"4257",30432
"4258",30433
"4259",30434
"4260",30435
"4261",30436
"4262",30437
"4263",30438
"4264",30439
"4265",30440
"4266",30441
"4267",30442
"4268",30443
"4269",30444
"4270",30445
"4271",30446
"4272",30447
"4273",30448
"4274",30449
"4275",30450
"4276",30451
"4277",30452
"4278",30453
"4279",30454
"4280",30455
"4281",30456
"4282",30457
"4283",30458
"4284",30459
"4285",30460
"4286",30461
"4287",30462
"4288",30463
"4289",30464
"4290",30465
"4291",30466
"4292",30467
"4293",30468
"4294",30469
"4295",30470
"4296",30471
"4297",30472
"4298",30473
"4299",30474
"4300",30475
"4301",30476
"4302",30477
"4303",30478
"4304",30479
"4305",30480
"4306",30481
"4307",30482
"4308",30483
"4309",30484
"4310",30485
"4311",30486
"4312",30487
"4313",30488
"4314",30489
"4315",30490
"4316",30491
"4317",30492
"4318",30493
"4319",30494
"4320",30495
"4321",30496
"4322",30497
"4323",30498
"4324",30499
"4325",30500
"4326",30501
"4327",30502
"4328",30503
"4329",30504
"4330",30505
"4331",30506
"4332",30507
"4333",30508
"4334",30509
"4335",30510
"4336",30511
"4337",30512
"4338",30513
"4339",30514
"4340",30515
"4341",30516
"4342",30517
"4343",30518
"4344",30519
"4345",30520
"4346",30521
"4347",30522
"4348",30523
"4349",30524
"4350",30525
"4351",30526
"4352",30527
"4353",30528
"4354",30529
"4355",30530
"4356",30531
"4357",30532
"4358",30533
"4359",30534
"4360",30535
"4361",30536
"4362",30537
"4363",30538
"4364",30539
"4365",30540
"4366",30541
"4367",30542
"4368",30543
"4369",30544
"4370",30545
"4371",30546
"4372",30547
"4373",30548
"4374",30549
"4375",30550
"4376",30551
"4377",30552
"4378",30553
"4379",30554
"4380",30555
"4381",30556
"4382",30557
"4383",30558
"4384",30559
"4385",30560
"4386",30561
"4387",30562
"4388",30563
"4389",30564
"4390",30565
"4391",30566
"4392",30567
"4393",30568
"4394",30569
"4395",30570
"4396",30571
"4397",30572
"4398",30573
"4399",30574
"4400",30575
"4401",30576
"4402",30577
"4403",30578
"4404",30579
"4405",30580
"4406",30581
"4407",30582
"4408",30583
"4409",30584
"4410",30585
"4411",30586
"4412",30587
"4413",30588
"4414",30589
"4415",30590
"4416",30591
"4417",30592
"4418",30593
"4419",30594
"4420",30595
"4421",30596
"4422",30597
"4423",30598
"4424",30599
"4425",30600
"4426",30601
"4427",30602
"4428",30603
"4429",30604
"4430",30605
"4431",30606
"4432",30607
"4433",30608
"4434",30609
"4435",30610
"4436",30611
"4437",30612
"4438",30613
"4439",30614
"4440",30615
"4441",30616
"4442",30617
"4443",30618
"4444",30619
"4445",30620
"4446",30621
"4447",30622
"4448",30623
"4449",30624
"4450",30625
"4451",30626
"4452",30627
"4453",30628
"4454",30629
"4455",30630
"4456",30631
"4457",30632
"4458",30633
"4459",30634
"4460",30635
"4461",30636
"4462",30637
"4463",30638
"4464",30639
"4465",30640
"4466",30641
"4467",30642
"4468",30643
"4469",30644
"4470",30645
"4471",30646
"4472",30647
"4473",30648
"4474",30649
"4475",30650
"4476",30651
"4477",30652
"4478",30653
"4479",30654
"4480",30655
"4481",30656
"4482",30657
"4483",30658
"4484",30659
"4485",30660
"4486",30661
"4487",30662
"4488",30663
"4489",30664
"4490",30665
"4491",30666
"4492",30667
"4493",30668
"4494",30669
"4495",30670
"4496",30671
"4497",30672
"4498",30673
"4499",30674
"4500",30675
"4501",30676
"4502",30677
"4503",30678
"4504",30679
"4505",30680
"4506",30681
"4507",30682
"4508",30683
"4509",30684
"4510",30685
"4511",30686
"4512",30687
"4513",30688
"4514",30689
"4515",30690
"4516",30691
"4517",30692
"4518",30693
"4519",30694
"4520",30695
"4521",30696
"4522",30697
"4523",30698
"4524",30699
"4525",30700
"4526",30701
"4527",30702
"4528",30703
"4529",30704
"4530",30705
"4531",30706
"4532",30707
"4533",30708
"4534",30709
"4535",30710
"4536",30711
"4537",30712
"4538",30713
"4539",30714
"4540",30715
"4541",30716
"4542",30717
"4543",30718
"4544",30719
"4545",30720
"4546",30721
"4547",30722
"4548",30723
"4549",30724
"4550",30725
"4551",30726
"4552",30727
"4553",30728
"4554",30729
"4555",30730
"4556",30731
"4557",30732
"4558",30733
"4559",30734
"4560",30735
"4561",30736
"4562",30737
"4563",30738
"4564",30739
"4565",30740
"4566",30741
"4567",30742
"4568",30743
"4569",30744
"4570",30745
"4571",30746
"4572",30747
"4573",30748
"4574",30749
"4575",30750
"4576",30751
"4577",30752
"4578",30753
"4579",30754
"4580",30755
"4581",30756
"4582",30757
"4583",30758
"4584",30759
"4585",30760
"4586",30761
"4587",30762
"4588",30763
"4589",30764
"4590",30765
"4591",30766
"4592",30767
"4593",30768
"4594",30769
"4595",30770
"4596",30771
"4597",30772
"4598",30773
"4599",30774
"4600",30775
"4601",30776
"4602",30777
"4603",30778
"4604",30779
"4605",30780
"4606",30781
"4607",30782
"4608",30783
"4609",30784
"4610",30785
"4611",30786
"4612",30787
"4613",30788
"4614",30789
"4615",30790
"4616",30791
"4617",30792
"4618",30793
"4619",30794
"4620",30795
"4621",30796
"4622",30797
"4623",30798
"4624",30799
"4625",30800
"4626",30801
"4627",30802
"4628",30803
"4629",30804
"4630",30805
"4631",30806
"4632",30807
"4633",30808
"4634",30809
"4635",30810
"4636",30811
"4637",30812
"4638",30813
"4639",30814
"4640",30815
"4641",30816
"4642",30817
"4643",30818
"4644",30819
"4645",30820
"4646",30821
"4647",30822
"4648",30823
"4649",30824
"4650",30825
"4651",30826
"4652",30827
"4653",30828
"4654",30829
"4655",30830
"4656",30831
"4657",30832
"4658",30833
"4659",30834
"4660",30835
"4661",30836
"4662",30837
"4663",30838
"4664",30839
"4665",30840
"4666",30841
"4667",30842
"4668",30843
"4669",30844
"4670",30845
"4671",30846
"4672",30847
"4673",30848
"4674",30849
"4675",30850
"4676",30851
"4677",30852
"4678",30853
"4679",30854
"4680",30855
"4681",30856
"4682",30857
"4683",30858
"4684",30859
"4685",30860
"4686",30861
"4687",30862
"4688",30863
"4689",30864
"4690",30865
"4691",30866
"4692",30867
"4693",30868
"4694",30869
"4695",30870
"4696",30871
"4697",30872
"4698",30873
"4699",30874
"4700",30875
"4701",30876
"4702",30877
"4703",30878
"4704",30879
"4705",30880
"4706",30881
"4707",30882
"4708",30883
"4709",30884
"4710",30885
"4711",30886
"4712",30887
"4713",30888
"4714",30889
"4715",30890
"4716",30891
"4717",30892
"4718",30893
"4719",30894
"4720",30895
"4721",30896
"4722",30897
"4723",30898
"4724",30899
"4725",30900
"4726",30901
"4727",30902
"4728",30903
"4729",30904
"4730",30905
"4731",30906
"4732",30907
"4733",30908
"4734",30909
"4735",30910
"4736",30911
"4737",30912
"4738",30913
"4739",30914
"4740",30915
"4741",30916
"4742",30917
"4743",30918
"4744",30919
"4745",30920
"4746",30921
"4747",30922
"4748",30923
"4749",30924
"4750",30925
"4751",30926
"4752",30927
"4753",30928
"4754",30929
"4755",30930
"4756",30931
"4757",30932
"4758",30933
"4759",30934
"4760",30935
"4761",30936
"4762",30937
"4763",30938
"4764",30939
"4765",30940
"4766",30941
"4767",30942
"4768",30943
"4769",30944
"4770",30945
"4771",30946
"4772",30947
"4773",30948
"4774",30949
"4775",30950
"4776",30951
"4777",30952
"4778",30953
"4779",30954
"4780",30955
"4781",30956
"4782",30957
"4783",30958
"4784",30959
"4785",30960
"4786",30961
"4787",30962
"4788",30963
"4789",30964
"4790",30965
"4791",30966
"4792",30967
"4793",30968
"4794",30969
"4795",30970
"4796",30971
"4797",30972
"4798",30973
"4799",30974
"4800",30975
"4801",30976
"4802",30977
"4803",30978
"4804",30979
"4805",30980
"4806",30981
"4807",30982
"4808",30983
"4809",30984
"4810",30985
"4811",30986
"4812",30987
"4813",30988
"4814",30989
"4815",30990
"4816",30991
"4817",30992
"4818",30993
"4819",30994
"4820",30995
"4821",30996
"4822",30997
"4823",30998
"4824",30999
"4825",31000
"4826",31001
"4827",31002
"4828",31003
"4829",31004
"4830",31005
"4831",31006
"4832",31007
"4833",31008
"4834",31009
"4835",31010
"4836",31011
"4837",31012
"4838",31013
"4839",31014
"4840",31015
"4841",31016
"4842",31017
"4843",31018
"4844",31019
"4845",31020
"4846",31021
"4847",31022
"4848",31023
"4849",31024
"4850",31025
"4851",31026
"4852",31027
"4853",31028
"4854",31029
"4855",31030
"4856",31031
"4857",31032
"4858",31033
"4859",31034
"4860",31035
"4861",31036
"4862",31037
"4863",31038
"4864",31039
"4865",31040
"4866",31041
"4867",31042
"4868",31043
"4869",31044
"4870",31045
"4871",31046
"4872",31047
"4873",31048
"4874",31049
"4875",31050
"4876",31051
"4877",31052
"4878",31053
"4879",31054
"4880",31055
"4881",31056
"4882",31057
"4883",31058
"4884",31059
"4885",31060
"4886",31061
"4887",31062
"4888",31063
"4889",31064
"4890",31065
"4891",31066
"4892",31067
"4893",31068
"4894",31069
"4895",31070
"4896",31071
"4897",31072
"4898",31073
"4899",31074
"4900",31075
"4901",31076
"4902",31077
"4903",31078
"4904",31079
"4905",31080
"4906",31081
"4907",31082
"4908",31083
"4909",31084
"4910",31085
"4911",31086
"4912",31087
"4913",31088
"4914",31089
"4915",31090
"4916",31091
"4917",31092
"4918",31093
"4919",31094
"4920",31095
"4921",31096
"4922",31097
"4923",31098
"4924",31099
"4925",31100
"4926",31101
"4927",31102
"4928",31103
"4929",31104
"4930",31105
"4931",31106
"4932",31107
"4933",31108
"4934",31109
"4935",31110
"4936",31111
"4937",31112
"4938",31113
"4939",31114
"4940",31115
"4941",31116
"4942",31117
"4943",31118
"4944",31119
"4945",31120
"4946",31121
"4947",31122
"4948",31123
"4949",31124
"4950",31125
"4951",31126
"4952",31127
"4953",31128
"4954",31129
"4955",31130
"4956",31131
"4957",31132
"4958",31133
"4959",31134
"4960",31135
"4961",31136
"4962",31137
"4963",31138
"4964",31139
"4965",31140
"4966",31141
"4967",31142
"4968",31143
"4969",31144
"4970",31145
"4971",31146
"4972",31147
"4973",31148
"4974",31149
"4975",31150
"4976",31151
"4977",31152
"4978",31153
"4979",31154
"4980",31155
"4981",31156
"4982",31157
"4983",31158
"4984",31159
"4985",31160
"4986",31161
"4987",31162
"4988",31163
"4989",31164
"4990",31165
"4991",31166
"4992",31167
"4993",31168
"4994",31169
"4995",31170
"4996",31171
"4997",31172
"4998",31173
"4999",31174
"5000",31175
"5001",31176
"5002",31177
"5003",31178
"5004",31179
"5005",31180
"5006",31181
"5007",31182
"5008",31183
"5009",31184
"5010",31185
"5011",31186
"5012",31187
"5013",31188
"5014",31189
"5015",31190
"5016",31191
"5017",31192
"5018",31193
"5019",31194
"5020",31195
"5021",31196
"5022",31197
"5023",31198
"5024",31199
"5025",31200
"5026",31201
"5027",31202
"5028",31203
"5029",31204
"5030",31205
"5031",31206
"5032",31207
"5033",31208
"5034",31209
"5035",31210
"5036",31211
"5037",31212
"5038",31213
"5039",31214
"5040",31215
"5041",31216
"5042",31217
"5043",31218
"5044",31219
"5045",31220
"5046",31221
"5047",31222
"5048",31223
"5049",31224
"5050",31225
"5051",31226
"5052",31227
"5053",31228
"5054",31229
"5055",31230
"5056",31231
"5057",31232
"5058",31233
"5059",31234
"5060",31235
"5061",31236
"5062",31237
"5063",31238
"5064",31239
"5065",31240
"5066",31241
"5067",31242
"5068",31243
"5069",31244
"5070",31245
"5071",31246
"5072",31247
"5073",31248
"5074",31249
"5075",31250
"5076",31251
"5077",31252
"5078",31253
"5079",31254
"5080",31255
"5081",31256
"5082",31257
"5083",31258
"5084",31259
"5085",31260
"5086",31261
"5087",31262
"5088",31263
"5089",31264
"5090",31265
"5091",31266
"5092",31267
"5093",31268
"5094",31269
"5095",31270
"5096",31271
"5097",31272
"5098",31273
"5099",31274
"5100",31275
"5101",31276
"5102",31277
"5103",31278
"5104",31279
"5105",31280
"5106",31281
"5107",31282
"5108",31283
"5109",31284
"5110",31285
"5111",31286
"5112",31287
"5113",31288
"5114",31289
"5115",31290
"5116",31291
"5117",31292
"5118",31293
"5119",31294
"5120",31295
"5121",31296
"5122",31297
"5123",31298
"5124",31299
"5125",31300
"5126",31301
"5127",31302
"5128",31303
"5129",31304
"5130",31305
"5131",31306
"5132",31307
"5133",31308
"5134",31309
"5135",31310
"5136",31311
"5137",31312
"5138",31313
"5139",31314
"5140",31315
"5141",31316
"5142",31317
"5143",31318
"5144",31319
"5145",31320
"5146",31321
"5147",31322
"5148",31323
"5149",31324
"5150",31325
"5151",31326
"5152",31327
"5153",31328
"5154",31329
"5155",31330
"5156",31331
"5157",31332
"5158",31333
"5159",31334
"5160",31335
"5161",31336
"5162",31337
"5163",31338
"5164",31339
"5165",31340
"5166",31341
"5167",31342
"5168",31343
"5169",31344
"5170",31345
"5171",31346
"5172",31347
"5173",31348
"5174",31349
"5175",31350
"5176",31351
"5177",31352
"5178",31353
"5179",31354
"5180",31355
"5181",31356
"5182",31357
"5183",31358
"5184",31359
"5185",31360
"5186",31361
"5187",31362
"5188",31363
"5189",31364
"5190",31365
"5191",31366
"5192",31367
"5193",31368
"5194",31369
"5195",31370
"5196",31371
"5197",31372
"5198",31373
"5199",31374
"5200",31375
"5201",31376
"5202",31377
"5203",31378
"5204",31379
"5205",31380
"5206",31381
"5207",31382
"5208",31383
"5209",31384
"5210",31385
"5211",31386
"5212",31387
"5213",31388
"5214",31389
"5215",31390
"5216",31391
"5217",31392
"5218",31393
"5219",31394
"5220",31395
"5221",31396
"5222",31397
"5223",31398
"5224",31399
"5225",31400
"5226",31401
"5227",31402
"5228",31403
"5229",31404
"5230",31405
"5231",31406
"5232",31407
"5233",31408
"5234",31409
"5235",31410
"5236",31411
"5237",31412
"5238",31413
"5239",31414
"5240",31415
"5241",31416
"5242",31417
"5243",31418
"5244",31419
"5245",31420
"5246",31421
"5247",31422
"5248",31423
"5249",31424
"5250",31425
"5251",31426
"5252",31427
"5253",31428
"5254",31429
"5255",31430
"5256",31431
"5257",31432
"5258",31433
"5259",31434
"5260",31435
"5261",31436
"5262",31437
"5263",31438
"5264",31439
"5265",31440
"5266",31441
"5267",31442
"5268",31443
"5269",31444
"5270",31445
"5271",31446
"5272",31447
"5273",31448
"5274",31449
"5275",31450
"5276",31451
"5277",31452
"5278",31453
"5279",31454
"5280",31455
"5281",31456
"5282",31457
"5283",31458
"5284",31459
"5285",31460
"5286",31461
"5287",31462
"5288",31463
"5289",31464
"5290",31465
"5291",31466
"5292",31467
"5293",31468
"5294",31469
"5295",31470
"5296",31471
"5297",31472
"5298",31473
"5299",31474
"5300",31475
"5301",31476
"5302",31477
"5303",31478
"5304",31479
"5305",31480
"5306",31481
"5307",31482
"5308",31483
"5309",31484
"5310",31485
"5311",31486
"5312",31487
"5313",31488
"5314",31489
"5315",31490
"5316",31491
"5317",31492
"5318",31493
"5319",31494
"5320",31495
"5321",31496
"5322",31497
"5323",31498
"5324",31499
"5325",31500
"5326",31501
"5327",31502
"5328",31503
"5329",31504
"5330",31505
"5331",31506
"5332",31507
"5333",31508
"5334",31509
"5335",31510
"5336",31511
"5337",31512
"5338",31513
"5339",31514
"5340",31515
"5341",31516
"5342",31517
"5343",31518
"5344",31519
"5345",31520
"5346",31521
"5347",31522
"5348",31523
"5349",31524
"5350",31525
"5351",31526
"5352",31527
"5353",31528
"5354",31529
"5355",31530
"5356",31531
"5357",31532
"5358",31533
"5359",31534
"5360",31535
"5361",31536
"5362",31537
"5363",31538
"5364",31539
"5365",31540
"5366",31541
"5367",31542
"5368",31543
"5369",31544
"5370",31545
"5371",31546
"5372",31547
"5373",31548
"5374",31549
"5375",31550
"5376",31551
"5377",31552
"5378",31553
"5379",31554
"5380",31555
"5381",31556
"5382",31557
"5383",31558
"5384",31559
"5385",31560
"5386",31561
"5387",31562
"5388",31563
"5389",31564
"5390",31565
"5391",31566
"5392",31567
"5393",31568
"5394",31569
"5395",31570
"5396",31571
"5397",31572
"5398",31573
"5399",31574
"5400",31575
"5401",31576
"5402",31577
"5403",31578
"5404",31579
"5405",31580
"5406",31581
"5407",31582
"5408",31583
"5409",31584
"5410",31585
"5411",31586
"5412",31587
"5413",31588
"5414",31589
"5415",31590
"5416",31591
"5417",31592
"5418",31593
"5419",31594
"5420",31595
"5421",31596
"5422",31597
"5423",31598
"5424",31599
"5425",31600
"5426",31601
"5427",31602
"5428",31603
"5429",31604
"5430",31605
"5431",31606
"5432",31607
"5433",31608
"5434",31609
"5435",31610
"5436",31611
"5437",31612
"5438",31613
"5439",31614
"5440",31615
"5441",31616
"5442",31617
"5443",31618
"5444",31619
"5445",31620
"5446",31621
"5447",31622
"5448",31623
"5449",31624
"5450",31625
"5451",31626
"5452",31627
"5453",31628
"5454",31629
"5455",31630
"5456",31631
"5457",31632
"5458",31633
"5459",31634
"5460",31635
"5461",31636
"5462",31637
"5463",31638
"5464",31639
"5465",31640
"5466",31641
"5467",31642
"5468",31643
"5469",31644
"5470",31645
"5471",31646
"5472",31647
"5473",31648
"5474",31649
"5475",31650
"5476",31651
"5477",31652
"5478",31653
"5479",31654
"5480",31655
"5481",31656
"5482",31657
"5483",31658
"5484",31659
"5485",31660
"5486",31661
"5487",31662
"5488",31663
"5489",31664
"5490",31665
"5491",31666
"5492",31667
"5493",31668
"5494",31669
"5495",31670
"5496",31671
"5497",31672
"5498",31673
"5499",31674
"5500",31675
"5501",31676
"5502",31677
"5503",31678
"5504",31679
"5505",31680
"5506",31681
"5507",31682
"5508",31683
"5509",31684
"5510",31685
"5511",31686
"5512",31687
"5513",31688
"5514",31689
"5515",31690
"5516",31691
"5517",31692
"5518",31693
"5519",31694
"5520",31695
"5521",31696
"5522",31697
"5523",31698
"5524",31699
"5525",31700
"5526",31701
"5527",31702
"5528",31703
"5529",31704
"5530",31705
"5531",31706
"5532",31707
"5533",31708
"5534",31709
"5535",31710
"5536",31711
"5537",31712
"5538",31713
"5539",31714
"5540",31715
"5541",31716
"5542",31717
"5543",31718
"5544",31719
"5545",31720
"5546",31721
"5547",31722
"5548",31723
"5549",31724
"5550",31725
"5551",31726
"5552",31727
"5553",31728
"5554",31729
"5555",31730
"5556",31731
"5557",31732
"5558",31733
"5559",31734
"5560",31735
"5561",31736
"5562",31737
"5563",31738
"5564",31739
"5565",31740
"5566",31741
"5567",31742
"5568",31743
"5569",31744
"5570",31745
"5571",31746
"5572",31747
"5573",31748
"5574",31749
"5575",31750
"5576",31751
"5577",31752
"5578",31753
"5579",31754
"5580",31755
"5581",31756
"5582",31757
"5583",31758
"5584",31759
"5585",31760
"5586",31761
"5587",31762
"5588",31763
"5589",31764
"5590",31765
"5591",31766
"5592",31767
"5593",31768
"5594",31769
"5595",31770
"5596",31771
"5597",31772
"5598",31773
"5599",31774
"5600",31775
"5601",31776
"5602",31777
"5603",31778
"5604",31779
"5605",31780
"5606",31781
"5607",31782
"5608",31783
"5609",31784
"5610",31785
"5611",31786
"5612",31787
"5613",31788
"5614",31789
"5615",31790
"5616",31791
"5617",31792
"5618",31793
"5619",31794
"5620",31795
"5621",31796
"5622",31797
"5623",31798
"5624",31799
"5625",31800
"5626",31801
"5627",31802
"5628",31803
"5629",31804
"5630",31805
"5631",31806
"5632",31807
"5633",31808
"5634",31809
"5635",31810
"5636",31811
"5637",31812
"5638",31813
"5639",31814
"5640",31815
"5641",31816
"5642",31817
"5643",31818
"5644",31819
"5645",31820
"5646",31821
"5647",31822
"5648",31823
"5649",31824
"5650",31825
"5651",31826
"5652",31827
"5653",31828
"5654",31829
"5655",31830
"5656",31831
"5657",31832
"5658",31833
"5659",31834
"5660",31835
"5661",31836
"5662",31837
"5663",31838
"5664",31839
"5665",31840
"5666",31841
"5667",31842
"5668",31843
"5669",31844
"5670",31845
"5671",31846
"5672",31847
"5673",31848
"5674",31849
"5675",31850
"5676",31851
"5677",31852
"5678",31853
"5679",31854
"5680",31855
"5681",31856
"5682",31857
"5683",31858
"5684",31859
"5685",31860
"5686",31861
"5687",31862
"5688",31863
"5689",31864
"5690",31865
"5691",31866
"5692",31867
"5693",31868
"5694",31869
"5695",31870
"5696",31871
"5697",31872
"5698",31873
"5699",31874
"5700",31875
"5701",31876
"5702",31877
"5703",31878
"5704",31879
"5705",31880
"5706",31881
"5707",31882
"5708",31883
"5709",31884
"5710",31885
"5711",31886
"5712",31887
"5713",31888
"5714",31889
"5715",31890
"5716",31891
"5717",31892
"5718",31893
"5719",31894
"5720",31895
"5721",31896
"5722",31897
"5723",31898
"5724",31899
"5725",31900
"5726",31901
"5727",31902
"5728",31903
"5729",31904
"5730",31905
"5731",31906
"5732",31907
"5733",31908
"5734",31909
"5735",31910
"5736",31911
"5737",31912
"5738",31913
"5739",31914
"5740",31915
"5741",31916
"5742",31917
"5743",31918
"5744",31919
"5745",31920
"5746",31921
"5747",31922
"5748",31923
"5749",31924
"5750",31925
"5751",31926
"5752",31927
"5753",31928
"5754",31929
"5755",31930
"5756",31931
"5757",31932
"5758",31933
"5759",31934
"5760",31935
"5761",31936
"5762",31937
"5763",31938
"5764",31939
"5765",31940
"5766",31941
"5767",31942
"5768",31943
"5769",31944
"5770",31945
"5771",31946
"5772",31947
"5773",31948
"5774",31949
"5775",31950
"5776",31951
"5777",31952
"5778",31953
"5779",31954
"5780",31955
"5781",31956
"5782",31957
"5783",31958
"5784",31959
"5785",31960
"5786",31961
"5787",31962
"5788",31963
"5789",31964
"5790",31965
"5791",31966
"5792",31967
"5793",31968
"5794",31969
"5795",31970
"5796",31971
"5797",31972
"5798",31973
"5799",31974
"5800",31975
"5801",31976
"5802",31977
"5803",31978
"5804",31979
"5805",31980
"5806",31981
"5807",31982
"5808",31983
"5809",31984
"5810",31985
"5811",31986
"5812",31987
"5813",31988
"5814",31989
"5815",31990
"5816",31991
"5817",31992
"5818",32035
"5819",32036
"5820",32037
"5821",32038
"5822",32039
"5823",32040
"5824",32041
"5825",32042
"5826",32043
"5827",32044
"5828",32045
"5829",32046
"5830",32047
"5831",32048
"5832",32049
"5833",32050
"5834",32051
"5835",32052
"5836",32053
"5837",32054
"5838",32055
"5839",32056
"5840",32057
"5841",32058
"5842",32059
"5843",32060
"5844",32061
"5845",32062
"5846",32063
"5847",32064
"5848",32065
"5849",32066
"5850",32067
"5851",32068
"5852",32069
"5853",32070
"5854",32071
"5855",32072
"5856",32073
"5857",32074
"5858",32075
"5859",32076
"5860",32077
"5861",32078
"5862",32079
"5863",32080
"5864",32081
"5865",32082
"5866",32083
"5867",32084
"5868",32085
"5869",32086
"5870",32087
"5871",32088
"5872",32089
"5873",32090
"5874",32091
"5875",32092
"5876",32093
"5877",32094
"5878",32095
"5879",32096
"5880",32097
"5881",32098
"5882",32099
"5883",32100
"5884",32101
"5885",32102
"5886",32103
"5887",32104
"5888",32105
"5889",32106
"5890",32107
"5891",32108
"5892",32109
"5893",32110
"5894",32111
"5895",32112
"5896",32113
"5897",32114
"5898",32115
"5899",32116
"5900",32117
"5901",32118
"5902",32119
"5903",32120
"5904",32121
"5905",32122
"5906",32123
"5907",32124
"5908",32125
"5909",32126
"5910",32127
"5911",32128
"5912",32129
"5913",32153
"5914",32154
"5915",32155
"5916",32156
"5917",32157
"5918",32158
"5919",32159
"5920",32160
"5921",32161
"5922",32162
"5923",32163
"5924",32164
"5925",32165
"5926",32166
"5927",32167
"5928",32168
"5929",32169
"5930",32170
"5931",32171
"5932",32172
"5933",32173
"5934",32174
"5935",32175
"5936",32176
"5937",32177
"5938",32178
"5939",32179
"5940",32180
"5941",32181
"5942",32182
"5943",32183
"5944",32184
"5945",32185
"5946",32186
"5947",32187
"5948",32188
"5949",32189
"5950",32190
"5951",32191
"5952",32192
"5953",32193
"5954",32194
"5955",32195
"5956",32196
"5957",32197
"5958",32198
"5959",32199
"5960",32200
"5961",32201
"5962",32202
"5963",32203
"5964",32204
"5965",32205
"5966",32206
"5967",32207
"5968",32208
"5969",32209
"5970",32210
"5971",32211
"5972",32212
"5973",32213
"5974",32214
"5975",32215
"5976",32216
"5977",32217
"5978",32218
"5979",32219
"5980",32220
"5981",32221
"5982",32222
"5983",32223
"5984",32224
"5985",32225
"5986",32226
"5987",32227
"5988",32228
"5989",32229
"5990",32230
"5991",32231
"5992",32232
"5993",32233
"5994",32234
"5995",32235
"5996",32236
"5997",32237
"5998",32238
"5999",32239
"6000",32240
"6001",32241
"6002",32242
"6003",32243
"6004",32244
"6005",32245
"6006",32246
"6007",32247
"6008",32248
"6009",32249
"6010",32250
"6011",32251
"6012",32252
"6013",32253
"6014",32254
"6015",32255
"6016",32256
"6017",32257
"6018",32258
"6019",32259
"6020",32260
"6021",32261
"6022",32262
"6023",32263
"6024",32264
"6025",32265
"6026",32266
"6027",32267
"6028",32268
"6029",32269
"6030",32270
"6031",32271
"6032",32272
"6033",32273
"6034",32274
"6035",32275
"6036",32276
"6037",32277
"6038",32278
"6039",32279
"6040",32280
"6041",32281
"6042",32282
"6043",32283
"6044",32284
"6045",32285
"6046",32286
"6047",32287
"6048",32288
"6049",32289
"6050",32290
"6051",32291
"6052",32292
"6053",32293
"6054",32294
"6055",32295
"6056",32296
"6057",32297
"6058",32298
"6059",32299
"6060",32300
"6061",32301
"6062",32302
"6063",32303
"6064",32304
"6065",32305
"6066",32306
"6067",32307
"6068",32308
"6069",32309
"6070",32310
"6071",32311
"6072",32312
"6073",32313
"6074",32314
"6075",32315
"6076",32316
"6077",32317
"6078",32318
"6079",32319
"6080",32320
"6081",32321
"6082",32322
"6083",32323
"6084",32324
"6085",32325
"6086",32326
"6087",32327
"6088",32328
"6089",32329
"6090",32330
"6091",32331
"6092",32332
"6093",32333
"6094",32334
"6095",32335
"6096",32336
"6097",32337
"6098",32338
"6099",32339
"6100",32340
"6101",32341
"6102",32342
"6103",32343
"6104",32344
"6105",32345
"6106",32346
"6107",32347
"6108",32348
"6109",32349
"6110",32350
"6111",32351
"6112",32352
"6113",32353
"6114",32354
"6115",32355
"6116",32356
"6117",32357
"6118",32358
"6119",32359
"6120",32360
"6121",32361
"6122",32362
"6123",32363
"6124",32364
"6125",32365
"6126",32366
"6127",32367
"6128",32368
"6129",32369
"6130",32370
"6131",32371
"6132",32372
"6133",32373
"6134",32374
"6135",32375
"6136",32376
"6137",32377
"6138",32378
"6139",32379
"6140",32380
"6141",32381
"6142",32382
"6143",32383
"6144",32384
"6145",32385
"6146",32386
"6147",32387
"6148",32388
"6149",32389
"6150",32390
"6151",32391
"6152",32392
"6153",32393
"6154",32394
"6155",32395
"6156",32396
"6157",32397
"6158",32398
"6159",32399
"6160",32400
"6161",32401
"6162",32402
"6163",32403
"6164",32404
"6165",32405
"6166",32406
"6167",32407
"6168",32408
"6169",32409
"6170",32410
"6171",32411
"6172",32412
"6173",32413
"6174",32414
"6175",32415
"6176",32416
"6177",32417
"6178",32418
"6179",32419
"6180",32420
"6181",32421
"6182",32422
"6183",32423
"6184",32424
"6185",32425
"6186",32426
"6187",32427
"6188",32428
"6189",32429
"6190",32430
"6191",32431
"6192",32432
"6193",32433
"6194",32434
"6195",32435
"6196",32436
"6197",32437
"6198",32438
"6199",32439
"6200",32440
"6201",32441
"6202",32442
"6203",32443
"6204",32444
"6205",32445
"6206",32446
"6207",32447
"6208",32448
"6209",32449
"6210",32450
"6211",32451
"6212",32452
"6213",32453
"6214",32454
"6215",32455
"6216",32456
"6217",32457
"6218",32458
"6219",32459
"6220",32460
"6221",32461
"6222",32462
"6223",32463
"6224",32464
"6225",32465
"6226",32466
"6227",32467
"6228",32468
"6229",32469
"6230",32470
"6231",32471
"6232",32472
"6233",32473
"6234",32474
"6235",32475
"6236",32476
"6237",32477
"6238",32478
"6239",32479
"6240",32480
"6241",32481
"6242",32482
"6243",32483
"6244",32484
"6245",32485
"6246",32486
"6247",32487
"6248",32488
"6249",32489
"6250",32490
"6251",32491
"6252",32492
"6253",32493
"6254",32494
"6255",32495
"6256",32496
"6257",32497
"6258",32498
"6259",32499
"6260",32500
"6261",32501
"6262",32502
"6263",32503
"6264",32504
"6265",32505
"6266",32506
"6267",32507
"6268",32508
"6269",32509
"6270",32510
"6271",32511
"6272",32512
"6273",32513
"6274",32514
"6275",32515
"6276",32516
"6277",32517
"6278",32518
"6279",32519
"6280",32520
"6281",32521
"6282",32522
"6283",32523
"6284",32524
"6285",32525
"6286",32526
"6287",32527
"6288",32528
"6289",32529
"6290",32530
"6291",32531
"6292",32532
"6293",32533
"6294",32534
"6295",32535
"6296",32536
"6297",32537
"6298",32538
"6299",32539
"6300",32540
"6301",32541
"6302",32542
"6303",32543
"6304",32544
"6305",32545
"6306",32546
"6307",32547
"6308",32548
"6309",32549
"6310",32550
"6311",32551
"6312",32552
"6313",32553
"6314",32554
"6315",32555
"6316",32556
"6317",32557
"6318",32558
"6319",32559
"6320",32560
"6321",32561
"6322",32562
"6323",32563
"6324",32564
"6325",32565
"6326",32566
"6327",32567
"6328",32568
"6329",32569
"6330",32570
"6331",32571
"6332",32572
"6333",32573
"6334",32574
"6335",32575
"6336",32576
"6337",32577
"6338",32578
"6339",32579
"6340",32580
"6341",32581
"6342",32582
"6343",32583
"6344",32584
"6345",32585
"6346",32586
"6347",32587
"6348",32588
"6349",32589
"6350",32590
"6351",32591
"6352",32592
"6353",32593
"6354",32594
"6355",32595
"6356",32596
"6357",32597
"6358",32598
"6359",32599
"6360",32600
"6361",32601
"6362",32602
"6363",32603
"6364",32604
"6365",32605
"6366",32606
"6367",32607
"6368",32608
"6369",32609
"6370",32610
"6371",32611
"6372",32612
"6373",32613
"6374",32614
"6375",32615
"6376",32616
"6377",32617
"6378",32618
"6379",32619
"6380",32620
"6381",32621
"6382",32622
"6383",32623
"6384",32624
"6385",32625
"6386",32626
"6387",32627
"6388",32628
"6389",32629
"6390",32630
"6391",32631
"6392",32632
"6393",32633
"6394",32634
"6395",32635
"6396",32636
"6397",32637
"6398",32638
"6399",32639
"6400",32640
"6401",32641
"6402",32642
"6403",32643
"6404",32644
"6405",32645
"6406",32646
"6407",32647
"6408",32648
"6409",32649
"6410",32650
"6411",32651
"6412",32652
"6413",32653
"6414",32654
"6415",32655
"6416",32656
"6417",32657
"6418",32658
"6419",32659
"6420",32660
"6421",32661
"6422",32662
"6423",32663
"6424",32664
"6425",32665
"6426",32666
"6427",32667
"6428",32668
"6429",32669
"6430",32670
"6431",32671
"6432",32672
"6433",32673
"6434",32674
"6435",32675
"6436",32676
"6437",32677
"6438",32678
"6439",32679
"6440",32680
"6441",32681
"6442",32682
"6443",32683
"6444",32684
"6445",32685
"6446",32686
"6447",32687
"6448",32688
"6449",32689
"6450",32690
"6451",32691
"6452",32692
"6453",32693
"6454",32694
"6455",32695
"6456",32696
"6457",32697
"6458",32698
"6459",32699
"6460",32700
"6461",32701
"6462",32702
"6463",32703
"6464",32704
"6465",32705
"6466",32706
"6467",32707
"6468",32708
"6469",32709
"6470",32710
"6471",32711
"6472",32712
"6473",32713
"6474",32714
"6475",32715
"6476",32716
"6477",32717
"6478",32718
"6479",32719
"6480",32720
"6481",32721
"6482",32722
"6483",32723
"6484",32724
"6485",32725
"6486",32726
"6487",32727
"6488",32728
"6489",32729
"6490",32730
"6491",32731
"6492",32732
"6493",32733
"6494",32734
"6495",32735
"6496",32736
"6497",32737
"6498",32738
"6499",32739
"6500",32740
"6501",32741
"6502",32742
"6503",32743
"6504",32744
"6505",32745
"6506",32746
"6507",32747
"6508",32748
"6509",32749
"6510",32750
"6511",32751
"6512",32752
"6513",32753
"6514",32754
"6515",32755
"6516",32756
"6517",32757
"6518",32758
"6519",32759
"6520",32760
"6521",32761
"6522",32762
"6523",32763
"6524",32764
"6525",32765
"6526",32766
"6527",32767
"6528",32768
"6529",32769
"6530",32770
"6531",32771
"6532",32772
"6533",32773
"6534",32774
"6535",32775
"6536",32776
"6537",32777
"6538",32778
"6539",32779
"6540",32780
"6541",32781
"6542",32782
"6543",32783
"6544",32784
"6545",32785
"6546",32786
"6547",32787
"6548",32788
"6549",32789
"6550",32790
"6551",32791
"6552",32792
"6553",32793
"6554",32794
"6555",32795
"6556",32796
"6557",32797
"6558",32798
"6559",32799
"6560",32800
"6561",32801
"6562",32802
"6563",32803
"6564",32804
"6565",32805
"6566",32806
"6567",32807
"6568",32808
"6569",32809
"6570",32810
"6571",32811
"6572",32812
"6573",32813
"6574",32814
"6575",32815
"6576",32816
"6577",32817
"6578",32818
"6579",32819
"6580",32820
"6581",32821
"6582",32822
"6583",32823
"6584",32824
"6585",32825
"6586",32826
"6587",32827
"6588",32828
"6589",32829
"6590",32830
"6591",32831
"6592",32832
"6593",32833
"6594",32834
"6595",32835
"6596",32836
"6597",32837
"6598",32838
"6599",32839
"6600",32840
"6601",32841
"6602",32842
"6603",32843
"6604",32844
"6605",32845
"6606",32846
"6607",32847
"6608",32848
"6609",32849
"6610",32850
"6611",32851
"6612",32852
"6613",32853
"6614",32854
"6615",32855
"6616",32856
"6617",32857
"6618",32858
"6619",32859
"6620",32860
"6621",32861
"6622",32862
"6623",32863
"6624",32864
"6625",32865
"6626",32866
"6627",32867
"6628",32868
"6629",32869
"6630",32870
"6631",32871
"6632",32872
"6633",32873
"6634",32874
"6635",32875
"6636",32876
"6637",32877
"6638",32878
"6639",32879
"6640",32880
"6641",32881
"6642",32882
"6643",32883
"6644",32884
"6645",32885
"6646",32886
"6647",32887
"6648",32888
"6649",32889
"6650",32890
"6651",32891
"6652",32892
"6653",32893
"6654",32894
"6655",32895
"6656",32896
"6657",32897
"6658",32898
"6659",32899
"6660",32900
"6661",32901
"6662",32902
"6663",32903
"6664",32904
"6665",32905
"6666",32906
"6667",32907
"6668",32908
"6669",32909
"6670",32910
"6671",32911
"6672",32912
"6673",32913
"6674",32914
"6675",32915
"6676",32916
"6677",32917
"6678",32918
"6679",32919
"6680",32920
"6681",32921
"6682",32922
"6683",32923
"6684",32924
"6685",32925
"6686",32926
"6687",32927
"6688",32928
"6689",32929
"6690",32930
"6691",32931
"6692",32932
"6693",32933
"6694",32934
"6695",32935
"6696",32936
"6697",32937
"6698",32938
"6699",32939
"6700",32940
"6701",32941
"6702",32942
"6703",32943
"6704",32944
"6705",32945
"6706",32946
"6707",32947
"6708",32948
"6709",32949
"6710",32950
"6711",32951
"6712",32952
"6713",32953
"6714",32954
"6715",32955
"6716",32956
"6717",32957
"6718",32958
"6719",32959
"6720",32960
"6721",32961
"6722",32962
"6723",32963
"6724",32964
"6725",32965
"6726",32966
"6727",32967
"6728",32968
"6729",32969
"6730",32970
"6731",32971
"6732",32972
"6733",32973
"6734",32974
"6735",32975
"6736",32976
"6737",32977
"6738",32978
"6739",32979
"6740",32980
"6741",32981
"6742",32982
"6743",32983
"6744",32984
"6745",32985
"6746",32986
"6747",32987
"6748",32988
"6749",32989
"6750",32990
"6751",32991
"6752",32992
"6753",32993
"6754",32994
"6755",32995
"6756",32996
"6757",32997
"6758",32998
"6759",32999
"6760",33000
"6761",33001
"6762",33002
"6763",33003
"6764",33004
"6765",33005
"6766",33006
"6767",33007
"6768",33008
"6769",33009
"6770",33010
"6771",33011
"6772",33012
"6773",33013
"6774",33014
"6775",33015
"6776",33016
"6777",33017
"6778",33018
"6779",33019
"6780",33020
"6781",33021
"6782",33022
"6783",33023
"6784",33024
"6785",33025
"6786",33026
"6787",33027
"6788",33028
"6789",33029
"6790",33030
"6791",33031
"6792",33032
"6793",33033
"6794",33065
"6795",33066
"6796",33067
"6797",33068
"6798",33069
"6799",33070
"6800",33071
"6801",33072
"6802",33073
"6803",33074
"6804",33075
"6805",33076
"6806",33077
"6807",33078
"6808",33079
"6809",33080
"6810",33081
"6811",33082
"6812",33083
"6813",33084
"6814",33085
"6815",33086
"6816",33087
"6817",33088
"6818",33089
"6819",33090
"6820",33091
"6821",33092
"6822",33093
"6823",33094
"6824",33095
"6825",33096
"6826",33097
"6827",33098
"6828",33099
"6829",33100
"6830",33101
"6831",33102
"6832",33103
"6833",33104
"6834",33105
"6835",33106
"6836",33107
"6837",33108
"6838",33109
"6839",33110
"6840",33111
"6841",33112
"6842",33113
"6843",33114
"6844",33115
"6845",33116
"6846",33117
"6847",33118
"6848",33119
"6849",33120
"6850",33121
"6851",33122
"6852",33123
"6853",33124
"6854",33125
"6855",33126
"6856",33127
"6857",33128
"6858",33129
"6859",33130
"6860",33131
"6861",33132
"6862",33133
"6863",33134
"6864",33135
"6865",33136
"6866",33137
"6867",33138
"6868",33139
"6869",33140
"6870",33141
"6871",33142
"6872",33143
"6873",33144
"6874",33145
"6875",33146
"6876",33147
"6877",33148
"6878",33149
"6879",33150
"6880",33151
"6881",33152
"6882",33153
"6883",33154
"6884",33155
"6885",33156
"6886",33157
"6887",33158
"6888",33159
"6889",33160
"6890",33161
"6891",33162
"6892",33163
"6893",33164
"6894",33165
"6895",33166
"6896",33167
"6897",33168
"6898",33169
"6899",33170
"6900",33171
"6901",33172
"6902",33173
"6903",33174
"6904",33175
"6905",33176
"6906",33177
"6907",33178
"6908",33179
"6909",33180
"6910",33181
"6911",33182
"6912",33183
"6913",33184
"6914",33185
"6915",33186
"6916",33187
"6917",33188
"6918",33189
"6919",33190
"6920",33191
"6921",33192
"6922",33193
"6923",33194
"6924",33195
"6925",33196
"6926",33197
"6927",33198
"6928",33199
"6929",33200
"6930",33201
"6931",33202
"6932",33203
"6933",33204
"6934",33205
"6935",33206
"6936",33207
"6937",33208
"6938",33209
"6939",33210
"6940",33211
"6941",33212
"6942",33213
"6943",33214
"6944",33215
"6945",33216
"6946",33217
"6947",33218
"6948",33219
"6949",33220
"6950",33221
"6951",33222
"6952",33223
"6953",33224
"6954",33225
"6955",33226
"6956",33227
"6957",33228
"6958",33229
"6959",33230
"6960",33231
"6961",33232
"6962",33233
"6963",33234
"6964",33235
"6965",33236
"6966",33237
"6967",33238
"6968",33239
"6969",33240
"6970",33241
"6971",33242
"6972",33243
"6973",33244
"6974",33245
"6975",33246
"6976",33247
"6977",33248
"6978",33249
"6979",33250
"6980",33251
"6981",33252
"6982",33253
"6983",33254
"6984",33255
"6985",33256
"6986",33257
"6987",33258
"6988",33259
"6989",33260
"6990",33261
"6991",33262
"6992",33263
"6993",33264
"6994",33265
"6995",33266
"6996",33267
"6997",33268
"6998",33269
"6999",33270
"7000",33271
"7001",33272
"7002",33273
"7003",33274
"7004",33275
"7005",33276
"7006",33277
"7007",33278
"7008",33279
"7009",33280
"7010",33281
"7011",33282
"7012",33283
"7013",33284
"7014",33285
"7015",33286
"7016",33287
"7017",33288
"7018",33289
"7019",33290
"7020",33291
"7021",33292
"7022",33293
"7023",33294
"7024",33295
"7025",33296
"7026",33297
"7027",33298
"7028",33299
"7029",33300
"7030",33301
"7031",33302
"7032",33303
"7033",33304
"7034",33305
"7035",33306
"7036",33307
"7037",33308
"7038",33309
"7039",33310
"7040",33311
"7041",33312
"7042",33313
"7043",33314
"7044",33315
"7045",33316
"7046",33317
"7047",33318
"7048",33319
"7049",33320
"7050",33321
"7051",33322
"7052",33323
"7053",33324
"7054",33325
"7055",33326
"7056",33327
"7057",33328
"7058",33329
"7059",33330
"7060",33331
"7061",33332
"7062",33333
"7063",33334
"7064",33335
"7065",33336
"7066",33337
"7067",33338
"7068",33339
"7069",33340
"7070",33341
"7071",33342
"7072",33343
"7073",33344
"7074",33345
"7075",33346
"7076",33347
"7077",33348
"7078",33349
"7079",33350
"7080",33351
"7081",33352
"7082",33353
"7083",33354
"7084",33355
"7085",33356
"7086",33357
"7087",33358
"7088",33359
"7089",33360
"7090",33361
"7091",33362
"7092",33363
"7093",33364
"7094",33365
"7095",33366
"7096",33367
"7097",33368
"7098",33369
"7099",33370
"7100",33371
"7101",33372
"7102",33373
"7103",33374
"7104",33375
"7105",33376
"7106",33377
"7107",33378
"7108",33379
"7109",33380
"7110",33381
"7111",33382
"7112",33383
"7113",33384
"7114",33385
"7115",33386
"7116",33387
"7117",33388
"7118",33389
"7119",33390
"7120",33391
"7121",33392
"7122",33393
"7123",33394
"7124",33395
"7125",33396
"7126",33397
"7127",33398
"7128",33399
"7129",33400
"7130",33401
"7131",33402
"7132",33403
"7133",33404
"7134",33405
"7135",33406
"7136",33407
"7137",33408
"7138",33409
"7139",33410
"7140",33411
"7141",33412
"7142",33413
"7143",33414
"7144",33415
"7145",33416
"7146",33417
"7147",33418
"7148",33419
"7149",33420
"7150",33421
"7151",33422
"7152",33423
"7153",33424
"7154",33425
"7155",33426
"7156",33427
"7157",33428
"7158",33429
"7159",33430
"7160",33431
"7161",33432
"7162",33433
"7163",33434
"7164",33435
"7165",33436
"7166",33437
"7167",33438
"7168",33439
"7169",33440
"7170",33441
"7171",33442
"7172",33443
"7173",33444
"7174",33445
"7175",33446
"7176",33447
"7177",33448
"7178",33449
"7179",33450
"7180",33451
"7181",33452
"7182",33453
"7183",33454
"7184",33455
"7185",33456
"7186",33457
"7187",33458
"7188",33459
"7189",33460
"7190",33461
"7191",33462
"7192",33463
"7193",33464
"7194",33465
"7195",33466
"7196",33467
"7197",33468
"7198",33469
"7199",33470
"7200",33471
"7201",33472
"7202",33473
"7203",33474
"7204",33475
"7205",33476
"7206",33477
"7207",33478
"7208",33479
"7209",33480
"7210",33481
"7211",33482
"7212",33483
"7213",33484
"7214",33485
"7215",33486
"7216",33487
"7217",33488
"7218",33489
"7219",33490
"7220",33491
"7221",33492
"7222",33493
"7223",33494
"7224",33495
"7225",33496
"7226",33497
"7227",33498
"7228",33499
"7229",33500
"7230",33501
"7231",33502
"7232",33503
"7233",33504
"7234",33505
"7235",33506
"7236",33507
"7237",33508
"7238",33509
"7239",33510
"7240",33511
"7241",33512
"7242",33513
"7243",33514
"7244",33515
"7245",33516
"7246",33517
"7247",33518
"7248",33519
"7249",33520
"7250",33521
"7251",33522
"7252",33523
"7253",33524
"7254",33525
"7255",33526
"7256",33527
"7257",33528
"7258",33529
"7259",33530
"7260",33531
"7261",33532
"7262",33533
"7263",33534
"7264",33535
"7265",33536
"7266",33537
"7267",33538
"7268",33539
"7269",33540
"7270",33541
"7271",33542
"7272",33543
"7273",33544
"7274",33545
"7275",33546
"7276",33547
"7277",33548
"7278",33549
"7279",33550
"7280",33551
"7281",33552
"7282",33553
"7283",33554
"7284",33555
"7285",33556
"7286",33557
"7287",33558
"7288",33559
"7289",33560
"7290",33561
"7291",33562
"7292",33563
"7293",33564
"7294",33565
"7295",33566
"7296",33567
"7297",33568
"7298",33569
"7299",33570
"7300",33571
"7301",33572
"7302",33573
"7303",33574
"7304",33575
"7305",33576
"7306",33577
"7307",33578
"7308",33579
"7309",33580
"7310",33581
"7311",33582
"7312",33583
"7313",33584
"7314",33585
"7315",33586
"7316",33587
"7317",33588
"7318",33589
"7319",33590
"7320",33591
"7321",33592
"7322",33593
"7323",33594
"7324",33595
"7325",33596
"7326",33597
"7327",33598
"7328",33599
"7329",33600
"7330",33601
"7331",33602
"7332",33603
"7333",33604
"7334",33605
"7335",33606
"7336",33607
"7337",33608
"7338",33609
"7339",33610
"7340",33623
"7341",33624
"7342",33625
"7343",33626
"7344",33627
"7345",33628
"7346",33629
"7347",33630
"7348",33631
"7349",33632
"7350",33633
"7351",33634
"7352",33635
"7353",33636
"7354",33637
"7355",33638
"7356",33639
"7357",33640
"7358",33641
"7359",33642
"7360",33643
"7361",33644
"7362",33645
"7363",33646
"7364",33647
"7365",33648
"7366",33649
"7367",33650
"7368",33651
"7369",33652
"7370",33653
"7371",33654
"7372",33655
"7373",33656
"7374",33657
"7375",33658
"7376",33659
"7377",33660
"7378",33661
"7379",33662
"7380",33663
"7381",33664
"7382",33665
"7383",33666
"7384",33667
"7385",33668
"7386",33669
"7387",33670
"7388",33671
"7389",33672
"7390",33673
"7391",33674
"7392",33675
"7393",33676
"7394",33677
"7395",33678
"7396",33679
"7397",33680
"7398",33681
"7399",33682
"7400",33683
"7401",33684
"7402",33685
"7403",33686
"7404",33687
"7405",33688
"7406",33689
"7407",33690
"7408",33691
"7409",33692
"7410",33693
"7411",33694
"7412",33695
"7413",33696
"7414",33697
"7415",33698
"7416",33699
"7417",33700
"7418",33701
"7419",33702
"7420",33703
"7421",33704
"7422",33705
"7423",33706
"7424",33707
"7425",33708
"7426",33709
"7427",33710
"7428",33711
"7429",33712
"7430",33713
"7431",33714
"7432",33715
"7433",33716
"7434",33717
"7435",33718
"7436",33719
"7437",33720
"7438",33721
"7439",33722
"7440",33723
"7441",33724
"7442",33725
"7443",33726
"7444",33727
"7445",33728
"7446",33729
"7447",33730
"7448",33731
"7449",33732
"7450",33733
"7451",33734
"7452",33735
"7453",33736
"7454",33737
"7455",33738
"7456",33739
"7457",33740
"7458",33741
"7459",33742
"7460",33743
"7461",33744
"7462",33745
"7463",33746
"7464",33747
"7465",33748
"7466",33749
"7467",33750
"7468",33751
"7469",33752
"7470",33753
"7471",33754
"7472",33755
"7473",33756
"7474",33757
"7475",33758
"7476",33759
"7477",33760
"7478",33761
"7479",33762
"7480",33763
"7481",33764
"7482",33765
"7483",33766
"7484",33767
"7485",33768
"7486",33769
"7487",33770
"7488",33771
"7489",33772
"7490",33773
"7491",33774
"7492",33775
"7493",33776
"7494",33777
"7495",33778
"7496",33779
"7497",33780
"7498",33781
"7499",33782
"7500",33783
"7501",33784
"7502",33785
"7503",33786
"7504",33787
"7505",33788
"7506",33789
"7507",33790
"7508",33791
"7509",33792
"7510",33793
"7511",33794
"7512",33795
"7513",33796
"7514",33797
"7515",33798
"7516",33799
"7517",33800
"7518",33801
"7519",33802
"7520",33803
"7521",33804
"7522",33805
"7523",33806
"7524",33807
"7525",33808
"7526",33809
"7527",33810
"7528",33811
"7529",33812
"7530",33813
"7531",33814
"7532",33815
"7533",33816
"7534",33817
"7535",33818
"7536",33819
"7537",33820
"7538",33821
"7539",33822
"7540",33823
"7541",33824
"7542",33825
"7543",33826
"7544",33827
"7545",33828
"7546",33829
"7547",33830
"7548",33831
"7549",33832
"7550",33833
"7551",33834
"7552",33835
"7553",33836
"7554",33837
"7555",33838
"7556",33839
"7557",33840
"7558",33841
"7559",33842
"7560",33843
"7561",33844
"7562",33845
"7563",33846
"7564",33847
"7565",33848
"7566",33849
"7567",33850
"7568",33851
"7569",33852
"7570",33853
"7571",33854
"7572",33855
"7573",33856
"7574",33857
"7575",33858
"7576",33859
"7577",33860
"7578",33861
"7579",33862
"7580",33863
"7581",33864
"7582",33865
"7583",33866
"7584",33867
"7585",33868
"7586",33869
"7587",33870
"7588",33871
"7589",33872
"7590",33873
"7591",33874
"7592",33875
"7593",33876
"7594",33877
"7595",33878
"7596",33879
"7597",33880
"7598",33881
"7599",33882
"7600",33883
"7601",33884
"7602",33885
"7603",33886
"7604",33887
"7605",33888
"7606",33889
"7607",33890
"7608",33891
"7609",33892
"7610",33893
"7611",33894
"7612",33895
"7613",33896
"7614",33897
"7615",33898
"7616",33899
"7617",33900
"7618",33901
"7619",33902
"7620",33903
"7621",33904
"7622",33905
"7623",33906
"7624",33907
"7625",33908
"7626",33909
"7627",33910
"7628",33911
"7629",33912
"7630",33913
"7631",33914
"7632",33915
"7633",33916
"7634",33917
"7635",33918
"7636",33919
"7637",33920
"7638",33921
"7639",33922
"7640",33923
"7641",33924
"7642",33925
"7643",33926
"7644",33927
"7645",33928
"7646",33929
"7647",33930
"7648",33931
"7649",33932
"7650",33933
"7651",33934
"7652",33935
"7653",33936
"7654",33937
"7655",33938
"7656",33939
"7657",33940
"7658",33941
"7659",33942
"7660",33943
"7661",33944
"7662",33945
"7663",33946
"7664",33947
"7665",33948
"7666",33949
"7667",33950
"7668",33951
"7669",33952
"7670",33953
"7671",33954
"7672",33955
"7673",33956
"7674",33957
"7675",33958
"7676",33959
"7677",33960
"7678",33961
"7679",33962
"7680",33963
"7681",33964
"7682",33965
"7683",33966
"7684",33967
"7685",33968
"7686",33969
"7687",33970
"7688",33971
"7689",33972
"7690",33973
"7691",33974
"7692",33975
"7693",33976
"7694",33977
"7695",33978
"7696",33979
"7697",33980
"7698",33981
"7699",33982
"7700",33983
"7701",33984
"7702",33985
"7703",33986
"7704",33987
"7705",33988
"7706",33989
"7707",33990
"7708",33991
"7709",33992
"7710",33993
"7711",33994
"7712",33995
"7713",33996
"7714",33997
"7715",33998
"7716",33999
"7717",34000
"7718",34001
"7719",34002
"7720",34003
"7721",34004
"7722",34005
"7723",34006
"7724",34007
"7725",34008
"7726",34009
"7727",34010
"7728",34011
"7729",34012
"7730",34013
"7731",34014
"7732",34015
"7733",34016
"7734",34017
"7735",34018
"7736",34019
"7737",34020
"7738",34021
"7739",34022
"7740",34023
"7741",34024
"7742",34025
"7743",34026
"7744",34027
"7745",34028
"7746",34029
"7747",34030
"7748",34031
"7749",34032
"7750",34033
"7751",34034
"7752",34035
"7753",34036
"7754",34037
"7755",34038
"7756",34039
"7757",34040
"7758",34041
"7759",34042
"7760",34043
"7761",34044
"7762",34045
"7763",34046
"7764",34047
"7765",34048
"7766",34049
"7767",34050
"7768",34051
"7769",34052
"7770",34053
"7771",34054
"7772",34055
"7773",34056
"7774",34057
"7775",34058
"7776",34059
"7777",34060
"7778",34061
"7779",34062
"7780",34063
"7781",34064
"7782",34065
"7783",34066
"7784",34067
"7785",34068
"7786",34069
"7787",34070
"7788",34071
"7789",34072
"7790",34073
"7791",34074
"7792",34075
"7793",34076
"7794",34077
"7795",34078
"7796",34079
"7797",34080
"7798",34081
"7799",34082
"7800",34083
"7801",34084
"7802",34085
"7803",34086
"7804",34087
"7805",34088
"7806",34089
"7807",34090
"7808",34091
"7809",34092
"7810",34093
"7811",34094
"7812",34095
"7813",34096
"7814",34097
"7815",34098
"7816",34099
"7817",34100
"7818",34101
"7819",34102
"7820",34103
"7821",34104
"7822",34105
"7823",34106
"7824",34107
"7825",34108
"7826",34109
"7827",34110
"7828",34111
"7829",34112
"7830",34113
"7831",34114
"7832",34115
"7833",34116
"7834",34117
"7835",34118
"7836",34119
"7837",34120
"7838",34121
"7839",34122
"7840",34123
"7841",34124
"7842",34125
"7843",34126
"7844",34127
"7845",34128
"7846",34129
"7847",34130
"7848",34131
"7849",34132
"7850",34133
"7851",34134
"7852",34135
"7853",34136
"7854",34137
"7855",34138
"7856",34139
"7857",34140
"7858",34141
"7859",34142
"7860",34143
"7861",34144
"7862",34145
"7863",34146
"7864",34147
"7865",34148
"7866",34149
"7867",34150
"7868",34151
"7869",34152
"7870",34153
"7871",34154
"7872",34155
"7873",34156
"7874",34157
"7875",34158
"7876",34159
"7877",34160
"7878",34161
"7879",34162
"7880",34163
"7881",34164
"7882",34165
"7883",34166
"7884",34167
"7885",34168
"7886",34169
"7887",34170
"7888",34171
"7889",34172
"7890",34173
"7891",34174
"7892",34175
"7893",34176
"7894",34177
"7895",34178
"7896",34179
"7897",34180
"7898",34181
"7899",34182
"7900",34183
"7901",34184
"7902",34185
"7903",34186
"7904",34187
"7905",34188
"7906",34189
"7907",34190
"7908",34191
"7909",34192
"7910",34193
"7911",34194
"7912",34195
"7913",34196
"7914",34197
"7915",34198
"7916",34199
"7917",34200
"7918",34201
"7919",34202
"7920",34203
"7921",34204
"7922",34205
"7923",34206
"7924",34207
"7925",34208
"7926",34209
"7927",34210
"7928",34211
"7929",34212
"7930",34213
"7931",34214
"7932",34215
"7933",34216
"7934",34217
"7935",34218
"7936",34219
"7937",34220
"7938",34221
"7939",34222
"7940",34223
"7941",34224
"7942",34225
"7943",34226
"7944",34227
"7945",34228
"7946",34229
"7947",34230
"7948",34231
"7949",34232
"7950",34233
"7951",34234
"7952",34235
"7953",34236
"7954",34237
"7955",34238
"7956",34239
"7957",34240
"7958",34241
"7959",34242
"7960",34243
"7961",34244
"7962",34245
"7963",34246
"7964",34247
"7965",34248
"7966",34249
"7967",34250
"7968",34251
"7969",34252
"7970",34253
"7971",34254
"7972",34255
"7973",34256
"7974",34257
"7975",34258
"7976",34259
"7977",34260
"7978",34261
"7979",34262
"7980",34263
"7981",34264
"7982",34265
"7983",34266
"7984",34267
"7985",34268
"7986",34269
"7987",34270
"7988",34271
"7989",34272
"7990",34273
"7991",34274
"7992",34275
"7993",34276
"7994",34277
"7995",34278
"7996",34279
"7997",34280
"7998",34281
"7999",34282
"8000",34283
"8001",34284
"8002",34285
"8003",34286
"8004",34287
"8005",34288
"8006",34289
"8007",34290
"8008",34291
"8009",34292
"8010",34293
"8011",34294
"8012",34295
"8013",34296
"8014",34297
"8015",34298
"8016",34299
"8017",34300
"8018",34301
"8019",34302
"8020",34303
"8021",34304
"8022",34305
"8023",34306
"8024",34307
"8025",34308
"8026",34309
"8027",34310
"8028",34311
"8029",34312
"8030",34313
"8031",34314
"8032",34315
"8033",34316
"8034",34317
"8035",34318
"8036",34319
"8037",34320
"8038",34321
"8039",34322
"8040",34323
"8041",34324
"8042",34325
"8043",34326
"8044",34327
"8045",34328
"8046",34329
"8047",34330
"8048",34331
"8049",34332
"8050",34333
"8051",34334
"8052",34335
"8053",34336
"8054",34337
"8055",34338
"8056",34339
"8057",34340
"8058",34341
"8059",34342
"8060",34343
"8061",34344
"8062",34345
"8063",34346
"8064",34347
"8065",34348
"8066",34349
"8067",34350
"8068",34351
"8069",34352
"8070",34353
"8071",34354
"8072",34355
"8073",34356
"8074",34357
"8075",34358
"8076",34359
"8077",34360
"8078",34361
"8079",34362
"8080",34363
"8081",34364
"8082",34365
"8083",34366
"8084",34367
"8085",34368
"8086",34369
"8087",34370
"8088",34371
"8089",34372
"8090",34373
"8091",34374
"8092",34375
"8093",34376
"8094",34377
"8095",34378
"8096",34379
"8097",34380
"8098",34381
"8099",34382
"8100",34383
"8101",34384
"8102",34385
"8103",34386
"8104",34387
"8105",34388
"8106",34389
"8107",34390
"8108",34391
"8109",34392
"8110",34393
"8111",34394
"8112",34395
"8113",34396
"8114",34397
"8115",34398
"8116",34399
"8117",34400
"8118",34401
"8119",34402
"8120",34403
"8121",34404
"8122",34405
"8123",34406
"8124",34407
"8125",34408
"8126",34409
"8127",34410
"8128",34411
"8129",34412
"8130",34413
"8131",34414
"8132",34415
"8133",34416
"8134",34417
"8135",34418
"8136",34419
"8137",34420
"8138",34421
"8139",34422
"8140",34423
"8141",34424
"8142",34425
"8143",34426
"8144",34427
"8145",34428
"8146",34429
"8147",34430
"8148",34431
"8149",34432
"8150",34433
"8151",34434
"8152",34435
"8153",34436
"8154",34437
"8155",34438
"8156",34439
"8157",34440
"8158",34441
"8159",34442
"8160",34443
"8161",34444
"8162",34445
"8163",34446
"8164",34447
"8165",34448
"8166",34449
"8167",34450
"8168",34451
"8169",34452
"8170",34453
"8171",34454
"8172",34455
"8173",34456
"8174",34457
"8175",34458
"8176",34459
"8177",34460
"8178",34461
"8179",34462
"8180",34463
"8181",34464
"8182",34465
"8183",34466
"8184",34467
"8185",34468
"8186",34469
"8187",34470
"8188",34471
"8189",34472
"8190",34473
"8191",34474
"8192",34475
"8193",34476
"8194",34477
"8195",34478
"8196",34479
"8197",34480
"8198",34481
"8199",34482
"8200",34483
"8201",34484
"8202",34485
"8203",34486
"8204",34487
"8205",34488
"8206",34489
"8207",34490
"8208",34491
"8209",34492
"8210",34493
"8211",34494
"8212",34495
"8213",34496
"8214",34497
"8215",34498
"8216",34499
"8217",34500
"8218",34501
"8219",34502
"8220",34503
"8221",34504
"8222",34505
"8223",34506
"8224",34507
"8225",34508
"8226",34509
"8227",34510
"8228",34511
"8229",34512
"8230",34513
"8231",34514
"8232",34515
"8233",34516
"8234",34517
"8235",34518
"8236",34519
"8237",34520
"8238",34521
"8239",34522
"8240",34523
"8241",34524
"8242",34525
"8243",34526
"8244",34527
"8245",34528
"8246",34529
"8247",34530
"8248",34531
"8249",34532
"8250",34533
"8251",34534
"8252",34535
"8253",34536
"8254",34537
"8255",34538
"8256",34539
"8257",34540
"8258",34541
"8259",34542
"8260",34543
"8261",34544
"8262",34545
"8263",34546
"8264",34547
"8265",34548
"8266",34549
"8267",34550
"8268",34551
"8269",34552
"8270",34553
"8271",34554
"8272",34555
"8273",34556
"8274",34557
"8275",34558
"8276",34559
"8277",34560
"8278",34561
"8279",34562
"8280",34563
"8281",34564
"8282",34565
"8283",34566
"8284",34567
"8285",34568
"8286",34569
"8287",34570
"8288",34571
"8289",34572
"8290",34573
"8291",34574
"8292",34575
"8293",34576
"8294",34577
"8295",34578
"8296",34579
"8297",34580
"8298",34581
"8299",34582
"8300",34583
"8301",34584
"8302",34585
"8303",34586
"8304",34587
"8305",34588
"8306",34589
"8307",34590
"8308",34591
"8309",34592
"8310",34593
"8311",34594
"8312",34595
"8313",34596
"8314",34597
"8315",34598
"8316",34599
"8317",34600
"8318",34601
"8319",34602
"8320",34603
"8321",34604
"8322",34605
"8323",34606
"8324",34607
"8325",34608
"8326",34609
"8327",34610
"8328",34611
"8329",34612
"8330",34613
"8331",34614
"8332",34615
"8333",34616
"8334",34617
"8335",34618
"8336",34619
"8337",34620
"8338",34621
"8339",34622
"8340",34623
"8341",34624
"8342",34625
"8343",34626
"8344",34627
"8345",34628
"8346",34629
"8347",34630
"8348",34631
"8349",34632
"8350",34633
"8351",34634
"8352",34635
"8353",34636
"8354",34637
"8355",34638
"8356",34639
"8357",34640
"8358",34641
"8359",34642
"8360",34643
"8361",34644
"8362",34645
"8363",34646
"8364",34647
"8365",34648
"8366",34649
"8367",34650
"8368",34651
"8369",34652
"8370",34653
"8371",34654
"8372",34655
"8373",34656
"8374",34657
"8375",34658
"8376",34659
"8377",34660
"8378",34661
"8379",34662
"8380",34663
"8381",34664
"8382",34665
"8383",34666
"8384",34667
"8385",34668
"8386",34669
"8387",34670
"8388",34671
"8389",34672
"8390",34673
"8391",34674
"8392",34675
"8393",34676
"8394",34677
"8395",34678
"8396",34679
"8397",34680
"8398",34681
"8399",34682
"8400",34683
"8401",34684
"8402",34685
"8403",34686
"8404",34687
"8405",34688
"8406",34689
"8407",34690
"8408",34691
"8409",34692
"8410",34693
"8411",34694
"8412",34695
"8413",34696
"8414",34697
"8415",34698
"8416",34699
"8417",34700
"8418",34701
"8419",34702
"8420",34703
"8421",34704
"8422",34705
"8423",34706
"8424",34707
"8425",34708
"8426",34709
"8427",34710
"8428",34711
"8429",34712
"8430",34713
"8431",34714
"8432",34715
"8433",34716
"8434",34717
"8435",34718
"8436",34719
"8437",34720
"8438",34721
"8439",34722
"8440",34723
"8441",34724
"8442",34725
"8443",34726
"8444",34727
"8445",34728
"8446",34729
"8447",34730
"8448",34731
"8449",34732
"8450",34733
"8451",34734
"8452",34735
"8453",34736
"8454",34737
"8455",34738
"8456",34739
"8457",34740
"8458",34741
"8459",34742
"8460",34743
"8461",34744
"8462",34745
"8463",34746
"8464",34747
"8465",34748
"8466",34749
"8467",34750
"8468",34751
"8469",34752
"8470",34753
"8471",34754
"8472",34755
"8473",34756
"8474",34757
"8475",34758
"8476",34759
"8477",34760
"8478",34761
"8479",34762
"8480",34763
"8481",34764
"8482",34765
"8483",34766
"8484",34767
"8485",34768
"8486",34769
"8487",34770
"8488",34771
"8489",34772
"8490",34773
"8491",34774
"8492",34775
"8493",34776
"8494",34777
"8495",34778
"8496",34779
"8497",34780
"8498",34781
"8499",34782
"8500",34783
"8501",34784
"8502",34785
"8503",34786
"8504",34787
"8505",34788
"8506",34789
"8507",34790
"8508",34791
"8509",34792
"8510",34793
"8511",34794
"8512",34795
"8513",34796
"8514",34797
"8515",34798
"8516",34799
"8517",34800
"8518",34801
"8519",34802
"8520",34803
"8521",34804
"8522",34805
"8523",34806
"8524",34807
"8525",34808
"8526",34809
"8527",34810
"8528",34811
"8529",34812
"8530",34813
"8531",34814
"8532",34815
"8533",34816
"8534",34817
"8535",34818
"8536",34819
"8537",34820
"8538",34821
"8539",34822
"8540",34823
"8541",34824
"8542",34825
"8543",34826
"8544",34827
"8545",34828
"8546",34829
"8547",34830
"8548",34831
"8549",34832
"8550",34833
"8551",34834
"8552",34835
"8553",34839
"8554",34840
"8555",34841
"8556",34842
"8557",34843
"8558",34844
"8559",34845
"8560",34846
"8561",34847
"8562",34848
"8563",34849
"8564",34850
"8565",34851
"8566",34852
"8567",34853
"8568",34854
"8569",34855
"8570",34856
"8571",34857
"8572",34858
"8573",34859
"8574",34860
"8575",34861
"8576",34862
"8577",34863
"8578",34864
"8579",34865
"8580",34866
"8581",34867
"8582",34868
"8583",34869
"8584",34870
"8585",34871
"8586",34872
"8587",34873
"8588",34874
"8589",34875
"8590",34876
"8591",34877
"8592",34878
"8593",34879
"8594",34880
"8595",34881
"8596",34882
"8597",34883
"8598",34884
"8599",34885
"8600",34886
"8601",34887
"8602",34888
"8603",34889
"8604",34890
"8605",34891
"8606",34892
"8607",34893
"8608",34894
"8609",34895
"8610",34896
"8611",34897
"8612",34898
"8613",34899
"8614",34900
"8615",34901
"8616",34902
"8617",34903
"8618",34904
"8619",34905
"8620",34906
"8621",34907
"8622",34908
"8623",34909
"8624",34910
"8625",34911
"8626",34912
"8627",34913
"8628",34914
"8629",34915
"8630",34916
"8631",34917
"8632",34918
"8633",34919
"8634",34920
"8635",34921
"8636",34922
"8637",34923
"8638",34924
"8639",34925
"8640",34926
"8641",34927
"8642",34928
"8643",34929
"8644",34930
"8645",34931
"8646",34932
"8647",34933
"8648",34934
"8649",34935
"8650",34936
"8651",34937
"8652",34938
"8653",34939
"8654",34940
"8655",34941
"8656",34942
"8657",34943
"8658",34944
"8659",34945
"8660",34946
"8661",34947
"8662",34948
"8663",34949
"8664",34950
"8665",34951
"8666",34952
"8667",34953
"8668",34954
"8669",34955
"8670",34956
"8671",34957
"8672",34958
"8673",34959
"8674",34960
"8675",34961
"8676",34962
"8677",34963
"8678",34964
"8679",34965
"8680",34966
"8681",34967
"8682",34968
"8683",34969
"8684",34970
"8685",34971
"8686",34972
"8687",34973
"8688",34974
"8689",34975
"8690",34976
"8691",34977
"8692",34978
"8693",34979
"8694",34980
"8695",34981
"8696",34982
"8697",34983
"8698",34984
"8699",34985
"8700",34986
"8701",34987
"8702",34988
"8703",34989
"8704",34990
"8705",34991
"8706",34992
"8707",34993
"8708",34994
"8709",34995
"8710",34996
"8711",34997
"8712",34998
"8713",34999
"8714",35000
"8715",35001
"8716",35002
"8717",35003
"8718",35004
"8719",35005
"8720",35006
"8721",35007
"8722",35008
"8723",35009
"8724",35010
"8725",35011
"8726",35012
"8727",35013
"8728",35014
"8729",35015
"8730",35016
"8731",35017
"8732",35018
"8733",35019
"8734",35020
"8735",35021
"8736",35022
"8737",35023
"8738",35024
"8739",35025
"8740",35026
"8741",35027
"8742",35028
"8743",35029
"8744",35030
"8745",35031
"8746",35032
"8747",35033
"8748",35034
"8749",35035
"8750",35036
"8751",35037
"8752",35038
"8753",35039
"8754",35040
"8755",35041
"8756",35042
"8757",35043
"8758",35044
"8759",35045
"8760",35046
"8761",35047
"8762",35048
"8763",35049
"8764",35050
"8765",35051
"8766",35052
"8767",35053
"8768",35054
"8769",35055
"8770",35056
"8771",35057
"8772",35058
"8773",35059
"8774",35060
"8775",35061
"8776",35062
"8777",35063
"8778",35064
"8779",35065
"8780",35066
"8781",35067
"8782",35068
"8783",35069
"8784",35070
"8785",35071
"8786",35072
"8787",35073
"8788",35074
"8789",35075
"8790",35076
"8791",35077
"8792",35078
"8793",35079
"8794",35080
"8795",35081
"8796",35082
"8797",35083
"8798",35084
"8799",35085
"8800",35086
"8801",35087
"8802",35088
"8803",35089
"8804",35090
"8805",35091
"8806",35092
"8807",35093
"8808",35094
"8809",35095
"8810",35096
"8811",35097
"8812",35098
"8813",35099
"8814",35100
"8815",35101
"8816",35102
"8817",35103
"8818",35104
"8819",35105
"8820",35106
"8821",35107
"8822",35108
"8823",35109
"8824",35110
"8825",35111
"8826",35112
"8827",35113
"8828",35114
"8829",35115
"8830",35116
"8831",35117
"8832",35118
"8833",35119
"8834",35120
"8835",35121
"8836",35122
"8837",35123
"8838",35124
"8839",35125
"8840",35126
"8841",35127
"8842",35128
"8843",35129
"8844",35130
"8845",35131
"8846",35132
"8847",35133
"8848",35134
"8849",35135
"8850",35136
"8851",35137
"8852",35138
"8853",35139
"8854",35140
"8855",35141
"8856",35142
"8857",35143
"8858",35144
"8859",35145
"8860",35146
"8861",35147
"8862",35148
"8863",35149
"8864",35150
"8865",35151
"8866",35152
"8867",35153
"8868",35154
"8869",35155
"8870",35156
"8871",35157
"8872",35158
"8873",35159
"8874",35160
"8875",35161
"8876",35162
"8877",35163
"8878",35164
"8879",35165
"8880",35166
"8881",35167
"8882",35168
"8883",35169
"8884",35170
"8885",35171
"8886",35172
"8887",35173
"8888",35174
"8889",35175
"8890",35176
"8891",35177
"8892",35178
"8893",35179
"8894",35180
"8895",35181
"8896",35182
"8897",35183
"8898",35184
"8899",35185
"8900",35186
"8901",35187
"8902",35188
"8903",35189
"8904",35190
"8905",35191
"8906",35192
"8907",35193
"8908",35194
"8909",35195
"8910",35196
"8911",35197
"8912",35198
"8913",35199
"8914",35200
"8915",35201
"8916",35202
"8917",35203
"8918",35204
"8919",35205
"8920",35206
"8921",35207
"8922",35208
"8923",35209
"8924",35210
"8925",35211
"8926",35212
"8927",35213
"8928",35214
"8929",35215
"8930",35216
"8931",35217
"8932",35218
"8933",35219
"8934",35220
"8935",35221
"8936",35222
"8937",35223
"8938",35224
"8939",35225
"8940",35226
"8941",35227
"8942",35228
"8943",35229
"8944",35230
"8945",35231
"8946",35232
"8947",35233
"8948",35234
"8949",35235
"8950",35236
"8951",35237
"8952",35238
"8953",35239
"8954",35240
"8955",35241
"8956",35242
"8957",35243
"8958",35244
"8959",35245
"8960",35246
"8961",35247
"8962",35248
"8963",35249
"8964",35250
"8965",35251
"8966",35252
"8967",35253
"8968",35254
"8969",35255
"8970",35256
"8971",35257
"8972",35258
"8973",35259
"8974",35260
"8975",35261
"8976",35262
"8977",35263
"8978",35264
"8979",35265
"8980",35266
"8981",35267
"8982",35268
"8983",35269
"8984",35270
"8985",35271
"8986",35272
"8987",35273
"8988",35274
"8989",35275
"8990",35276
"8991",35277
"8992",35278
"8993",35279
"8994",35280
"8995",35281
"8996",35282
"8997",35283
"8998",35284
"8999",35285
"9000",35286
"9001",35287
"9002",35288
"9003",35289
"9004",35290
"9005",35291
"9006",35292
"9007",35293
"9008",35294
"9009",35295
"9010",35296
"9011",35297
"9012",35298
"9013",35299
"9014",35300
"9015",35301
"9016",35302
"9017",35303
"9018",35304
"9019",35305
"9020",35306
"9021",35307
"9022",35308
"9023",35309
"9024",35310
"9025",35311
"9026",35312
"9027",35313
"9028",35314
"9029",35315
"9030",35316
"9031",35317
"9032",35318
"9033",35319
"9034",35320
"9035",35321
"9036",35322
"9037",35323
"9038",35324
"9039",35325
"9040",35326
"9041",35327
"9042",35328
"9043",35329
"9044",35330
"9045",35331
"9046",35332
"9047",35333
"9048",35334
"9049",35335
"9050",35336
"9051",35337
"9052",35338
"9053",35339
"9054",35340
"9055",35341
"9056",35342
"9057",35343
"9058",35344
"9059",35345
"9060",35346
"9061",35347
"9062",35348
"9063",35349
"9064",35350
"9065",35351
"9066",35352
"9067",35353
"9068",35354
"9069",35355
"9070",35356
"9071",35357
"9072",35358
"9073",35359
"9074",35360
"9075",35361
"9076",35362
"9077",35363
"9078",35364
"9079",35365
"9080",35366
"9081",35367
"9082",35368
"9083",35369
"9084",35370
"9085",35371
"9086",35372
"9087",35373
"9088",35374
"9089",35375
"9090",35376
"9091",35377
"9092",35378
"9093",35379
"9094",35380
"9095",35381
"9096",35382
"9097",35383
"9098",35384
"9099",35385
"9100",35386
"9101",35387
"9102",35388
"9103",35389
"9104",35390
"9105",35391
"9106",35392
"9107",35393
"9108",35394
"9109",35395
"9110",35396
"9111",35397
"9112",35398
"9113",35399
"9114",35400
"9115",35401
"9116",35402
"9117",35403
"9118",35404
"9119",35405
"9120",35406
"9121",35407
"9122",35408
"9123",35409
"9124",35410
"9125",35411
"9126",35412
"9127",35413
"9128",35414
"9129",35415
"9130",35416
"9131",35417
"9132",35418
"9133",35419
"9134",35420
"9135",35421
"9136",35422
"9137",35423
"9138",35424
"9139",35425
"9140",35426
"9141",35427
"9142",35428
"9143",35429
"9144",35430
"9145",35431
"9146",35432
"9147",35433
"9148",35434
"9149",35435
"9150",35436
"9151",35437
"9152",35438
"9153",35439
"9154",35440
"9155",35441
"9156",35442
"9157",35443
"9158",35444
"9159",35445
"9160",35446
"9161",35447
"9162",35448
"9163",35449
"9164",35450
"9165",35451
"9166",35452
"9167",35453
"9168",35454
"9169",35455
"9170",35456
"9171",35457
"9172",35458
"9173",35459
"9174",35460
"9175",35461
"9176",35462
"9177",35463
"9178",35464
"9179",35465
"9180",35466
"9181",35467
"9182",35468
"9183",35469
"9184",35470
"9185",35471
"9186",35472
"9187",35473
"9188",35474
"9189",35475
"9190",35476
"9191",35477
"9192",35478
"9193",35479
"9194",35480
"9195",35481
"9196",35482
"9197",35483
"9198",35484
"9199",35485
"9200",35486
"9201",35487
"9202",35488
"9203",35489
"9204",35490
"9205",35491
"9206",35492
"9207",35493
"9208",35494
"9209",35495
"9210",35496
"9211",35497
"9212",35498
"9213",35499
"9214",35500
"9215",35501
"9216",35502
"9217",35503
"9218",35504
"9219",35505
"9220",35506
"9221",35507
"9222",35508
"9223",35509
"9224",35510
"9225",35511
"9226",35512
"9227",35513
"9228",35514
"9229",35515
"9230",35516
"9231",35517
"9232",35518
"9233",35519
"9234",35520
"9235",35521
"9236",35522
"9237",35523
"9238",35524
"9239",35525
"9240",35526
"9241",35527
"9242",35528
"9243",35529
"9244",35530
"9245",35531
"9246",35532
"9247",35533
"9248",35534
"9249",35535
"9250",35536
"9251",35537
"9252",35538
"9253",35539
"9254",35540
"9255",35541
"9256",35542
"9257",35543
"9258",35544
"9259",35545
"9260",35546
"9261",35547
"9262",35548
"9263",35549
"9264",35550
"9265",35551
"9266",35552
"9267",35553
"9268",35554
"9269",35555
"9270",35556
"9271",35557
"9272",35558
"9273",35559
"9274",35560
"9275",35561
"9276",35562
"9277",35563
"9278",35564
"9279",35565
"9280",35566
"9281",35567
"9282",35568
"9283",35569
"9284",35570
"9285",35571
"9286",35572
"9287",35573
"9288",35574
"9289",35575
"9290",35576
"9291",35577
"9292",35578
"9293",35579
"9294",35580
"9295",35581
"9296",35582
"9297",35583
"9298",35584
"9299",35585
"9300",35586
"9301",35587
"9302",35588
"9303",35589
"9304",35590
"9305",35591
"9306",35592
"9307",35593
"9308",35594
"9309",35595
"9310",35596
"9311",35597
"9312",35598
"9313",35599
"9314",35600
"9315",35601
"9316",35602
"9317",35603
"9318",35604
"9319",35605
"9320",35606
"9321",35607
"9322",35608
"9323",35609
"9324",35610
"9325",35611
"9326",35612
"9327",35613
"9328",35614
"9329",35615
"9330",35616
"9331",35617
"9332",35618
"9333",35619
"9334",35620
"9335",35621
"9336",35622
"9337",35623
"9338",35624
"9339",35625
"9340",35626
"9341",35627
"9342",35628
"9343",35629
"9344",35630
"9345",35631
"9346",35632
"9347",35633
"9348",35634
"9349",35635
"9350",35636
"9351",35637
"9352",35638
"9353",35639
"9354",35640
"9355",35641
"9356",35642
"9357",35643
"9358",35644
"9359",35645
"9360",35646
"9361",35647
"9362",35648
"9363",35649
"9364",35650
"9365",35651
"9366",35652
"9367",35653
"9368",35654
"9369",35655
"9370",35656
"9371",35657
"9372",35658
"9373",35659
"9374",35660
"9375",35661
"9376",35662
"9377",35663
"9378",35664
"9379",35665
"9380",35666
"9381",35667
"9382",35668
"9383",35669
"9384",35670
"9385",35671
"9386",35672
"9387",35673
"9388",35674
"9389",35675
"9390",35676
"9391",35677
"9392",35678
"9393",35679
"9394",35680
"9395",35681
"9396",35682
"9397",35683
"9398",35684
"9399",35685
"9400",35686
"9401",35687
"9402",35688
"9403",35689
"9404",35690
"9405",35691
"9406",35692
"9407",35693
"9408",35694
"9409",35695
"9410",35696
"9411",35697
"9412",35698
"9413",35699
"9414",35700
"9415",35701
"9416",35702
"9417",35703
"9418",35704
"9419",35705
"9420",35706
"9421",35707
"9422",35708
"9423",35709
"9424",35710
"9425",35711
"9426",35712
"9427",35713
"9428",35714
"9429",35715
"9430",35716
"9431",35717
"9432",35718
"9433",35719
"9434",35720
"9435",35721
"9436",35722
"9437",35723
"9438",35724
"9439",35725
"9440",35726
"9441",35727
"9442",35728
"9443",35729
"9444",35730
"9445",35731
"9446",35732
"9447",35733
"9448",35734
"9449",35735
"9450",35736
"9451",35737
"9452",35738
"9453",35739
"9454",35740
"9455",35741
"9456",35742
"9457",35743
"9458",35744
"9459",35745
"9460",35746
"9461",35747
"9462",35748
"9463",35749
"9464",35750
"9465",35751
"9466",35752
"9467",35753
"9468",35754
"9469",35755
"9470",35756
"9471",35757
"9472",35758
"9473",35759
"9474",35760
"9475",35761
"9476",35762
"9477",35763
"9478",35764
"9479",35765
"9480",35766
"9481",35767
"9482",35768
"9483",35769
"9484",35770
"9485",35771
"9486",35772
"9487",35773
"9488",35774
"9489",35775
"9490",35776
"9491",35777
"9492",35778
"9493",35779
"9494",35780
"9495",35781
"9496",35782
"9497",35783
"9498",35784
"9499",35785
"9500",35786
"9501",35787
"9502",35788
"9503",35789
"9504",35790
"9505",35791
"9506",35792
"9507",35793
"9508",35794
"9509",35795
"9510",35796
"9511",35797
"9512",35798
"9513",35799
"9514",35800
"9515",35801
"9516",35802
"9517",35803
"9518",35804
"9519",35805
"9520",35806
"9521",35807
"9522",35808
"9523",35809
"9524",35810
"9525",35811
"9526",35812
"9527",35813
"9528",35814
"9529",35815
"9530",35816
"9531",35817
"9532",35818
"9533",35819
"9534",35820
"9535",35821
"9536",35822
"9537",35823
"9538",35824
"9539",35825
"9540",35826
"9541",35827
"9542",35828
"9543",35829
"9544",35830
"9545",35831
"9546",35832
"9547",35833
"9548",35834
"9549",35835
"9550",35836
"9551",35837
"9552",35838
"9553",35839
"9554",35840
"9555",35841
"9556",35842
"9557",35843
"9558",35844
"9559",35845
"9560",35846
"9561",35847
"9562",35848
"9563",35849
"9564",35850
"9565",35851
"9566",35852
"9567",35853
"9568",35854
"9569",35855
"9570",35856
"9571",35857
"9572",35858
"9573",35859
"9574",35860
"9575",35861
"9576",35862
"9577",35863
"9578",35864
"9579",35865
"9580",35866
"9581",35867
"9582",35868
"9583",35869
"9584",35870
"9585",35871
"9586",35872
"9587",35873
"9588",35874
"9589",35875
"9590",35876
"9591",35877
"9592",35878
"9593",35879
"9594",35880
"9595",35881
"9596",35882
"9597",35883
"9598",35884
"9599",35885
"9600",35886
"9601",35887
"9602",35888
"9603",35889
"9604",35890
"9605",35891
"9606",35892
"9607",35893
"9608",35894
"9609",35895
"9610",35896
"9611",35897
"9612",35898
"9613",35899
"9614",35900
"9615",35901
"9616",35902
"9617",35903
"9618",35904
"9619",35905
"9620",35906
"9621",35907
"9622",35908
"9623",35909
"9624",35910
"9625",35911
"9626",35912
"9627",35913
"9628",35914
"9629",35915
"9630",35916
"9631",35917
"9632",35918
"9633",35919
"9634",35920
"9635",35921
"9636",35922
"9637",35923
"9638",35924
"9639",35925
"9640",35926
"9641",35927
"9642",35928
"9643",35929
"9644",35930
"9645",35931
"9646",35932
"9647",35933
"9648",35934
"9649",35935
"9650",35936
"9651",35937
"9652",35938
"9653",35939
"9654",35940
"9655",35941
"9656",35942
"9657",35943
"9658",35944
"9659",35945
"9660",35946
"9661",35947
"9662",35948
"9663",35949
"9664",35950
"9665",35951
"9666",35952
"9667",35953
"9668",35954
"9669",35955
"9670",35956
"9671",35957
"9672",35958
"9673",35959
"9674",35960
"9675",35961
"9676",35962
"9677",35963
"9678",35964
"9679",35965
"9680",35966
"9681",35967
"9682",35968
"9683",35969
"9684",35970
"9685",35971
"9686",35972
"9687",35973
"9688",35974
"9689",35975
"9690",35976
"9691",35977
"9692",35978
"9693",35979
"9694",35980
"9695",35981
"9696",35982
"9697",35983
"9698",35984
"9699",35985
"9700",35986
"9701",35987
"9702",35988
"9703",35989
"9704",35990
"9705",35991
"9706",35992
"9707",35993
"9708",35994
"9709",35995
"9710",35996
"9711",35997
"9712",35998
"9713",35999
"9714",36000
"9715",36001
"9716",36002
"9717",36003
"9718",36004
"9719",36005
"9720",36006
"9721",36007
"9722",36008
"9723",36009
"9724",36010
"9725",36011
"9726",36012
"9727",36013
"9728",36014
"9729",36015
"9730",36016
"9731",36017
"9732",36018
"9733",36019
"9734",36020
"9735",36021
"9736",36022
"9737",36023
"9738",36024
"9739",36025
"9740",36026
"9741",36027
"9742",36028
"9743",36029
"9744",36030
"9745",36031
"9746",36032
"9747",36033
"9748",36034
"9749",36035
"9750",36036
"9751",36037
"9752",36038
"9753",36039
"9754",36040
"9755",36041
"9756",36042
"9757",36043
"9758",36044
"9759",36045
"9760",36046
"9761",36047
"9762",36048
"9763",36049
"9764",36050
"9765",36051
"9766",36052
"9767",36053
"9768",36054
"9769",36055
"9770",36056
"9771",36057
"9772",36058
"9773",36059
"9774",36060
"9775",36061
"9776",36062
"9777",36063
"9778",36064
"9779",36065
"9780",36066
"9781",36067
"9782",36068
"9783",36069
"9784",36070
"9785",36071
"9786",36072
"9787",36073
"9788",36074
"9789",36075
"9790",36076
"9791",36077
"9792",36078
"9793",36079
"9794",36080
"9795",36081
"9796",36082
"9797",36083
"9798",36084
"9799",36085
"9800",36086
"9801",36087
"9802",36088
"9803",36089
"9804",36090
"9805",36091
"9806",36092
"9807",36093
"9808",36094
"9809",36095
"9810",36096
"9811",36097
"9812",36098
"9813",36099
"9814",36100
"9815",36101
"9816",36102
"9817",36103
"9818",36104
"9819",36105
"9820",36106
"9821",36107
"9822",36108
"9823",36109
"9824",36110
"9825",36111
"9826",36112
"9827",36113
"9828",36114
"9829",36115
"9830",36116
"9831",36117
"9832",36118
"9833",36119
"9834",36120
"9835",36121
"9836",36122
"9837",36123
"9838",36124
"9839",36125
"9840",36126
"9841",36127
"9842",36128
"9843",36129
"9844",36130
"9845",36131
"9846",36132
"9847",36133
"9848",36134
"9849",36135
"9850",36136
"9851",36137
"9852",36138
"9853",36139
"9854",36140
"9855",36141
"9856",36142
"9857",36143
"9858",36144
"9859",36145
"9860",36146
"9861",36147
"9862",36148
"9863",36149
"9864",36150
"9865",36151
"9866",36152
"9867",36153
"9868",36154
"9869",36155
"9870",36156
"9871",36157
"9872",36158
"9873",36159
"9874",36160
"9875",36161
"9876",36162
"9877",36163
"9878",36164
"9879",36165
"9880",36166
"9881",36167
"9882",36168
"9883",36169
"9884",36170
"9885",36171
"9886",36172
"9887",36173
"9888",36174
"9889",36175
"9890",36176
"9891",36177
"9892",36178
"9893",36179
"9894",36180
"9895",36181
"9896",36182
"9897",36183
"9898",36184
"9899",36185
"9900",36186
"9901",36187
"9902",36188
"9903",36189
"9904",36190
"9905",36191
"9906",36192
"9907",36193
"9908",36194
"9909",36195
"9910",36196
"9911",36197
"9912",36198
"9913",36199
"9914",36200
"9915",36201
"9916",36202
"9917",36203
"9918",36204
"9919",36205
"9920",36206
"9921",36207
"9922",36208
"9923",36209
"9924",36210
"9925",36211
"9926",36212
"9927",36213
"9928",36214
"9929",36215
"9930",36216
"9931",36217
"9932",36218
"9933",36219
"9934",36220
"9935",36221
"9936",36222
"9937",36223
"9938",36224
"9939",36225
"9940",36226
"9941",36227
"9942",36228
"9943",36229
"9944",36230
"9945",36231
"9946",36232
"9947",36233
"9948",36234
"9949",36235
"9950",36236
"9951",36237
"9952",36238
"9953",36239
"9954",36240
"9955",36241
"9956",36242
"9957",36243
"9958",36244
"9959",36245
"9960",36246
"9961",36247
"9962",36248
"9963",36249
"9964",36250
"9965",36251
"9966",36252
"9967",36253
"9968",36254
"9969",36255
"9970",36256
"9971",36257
"9972",36258
"9973",36259
"9974",36260
"9975",36261
"9976",36262
"9977",36263
"9978",36264
"9979",36265
"9980",36266
"9981",36267
"9982",36268
"9983",36269
"9984",36270
"9985",36271
"9986",36272
"9987",36273
"9988",36274
"9989",36275
"9990",36276
"9991",36277
"9992",36278
"9993",36279
"9994",36280
"9995",36281
"9996",36282
"9997",36283
"9998",36284
"9999",36285
"10000",36286
"10001",36287
"10002",36288
"10003",36289
"10004",36290
"10005",36291
"10006",36292
"10007",36293
"10008",36294
"10009",36295
"10010",36296
"10011",36297
"10012",36298
"10013",36299
"10014",36300
"10015",36301
"10016",36302
"10017",36303
"10018",36304
"10019",36305
"10020",36306
"10021",36307
"10022",36308
"10023",36309
"10024",36310
"10025",36311
"10026",36312
"10027",36313
"10028",36314
"10029",36315
"10030",36316
"10031",36317
"10032",36318
"10033",36319
"10034",36320
"10035",36321
"10036",36322
"10037",36323
"10038",36324
"10039",36325
"10040",36326
"10041",36327
"10042",36328
"10043",36329
"10044",36330
"10045",36331
"10046",36332
"10047",36333
"10048",36334
"10049",36335
"10050",36336
"10051",36337
"10052",36338
"10053",36339
"10054",36340
"10055",36341
"10056",36342
"10057",36343
"10058",36344
"10059",36345
"10060",36346
"10061",36347
"10062",36348
"10063",36349
"10064",36350
"10065",36351
"10066",36352
"10067",36353
"10068",36354
"10069",36355
"10070",36356
"10071",36357
"10072",36358
"10073",36359
"10074",36360
"10075",36361
"10076",36362
"10077",36363
"10078",36364
"10079",36365
"10080",36366
"10081",36367
"10082",36368
"10083",36369
"10084",36370
"10085",36371
"10086",36372
"10087",36373
"10088",36374
"10089",36375
"10090",36376
"10091",36377
"10092",36378
"10093",36379
"10094",36380
"10095",36381
"10096",36382
"10097",36383
"10098",36384
"10099",36385
"10100",36386
"10101",36387
"10102",36388
"10103",36389
"10104",36390
"10105",36391
"10106",36392
"10107",36393
"10108",36394
"10109",36395
"10110",36396
"10111",36397
"10112",36398
"10113",36399
"10114",36400
"10115",36401
"10116",36402
"10117",36403
"10118",36404
"10119",36405
"10120",36406
"10121",36407
"10122",36408
"10123",36409
"10124",36410
"10125",36411
"10126",36412
"10127",36413
"10128",36414
"10129",36415
"10130",36416
"10131",36417
"10132",36418
"10133",36419
"10134",36420
"10135",36421
"10136",36422
"10137",36423
"10138",36424
"10139",36425
"10140",36426
"10141",36427
"10142",36428
"10143",36429
"10144",36430
"10145",36431
"10146",36432
"10147",36433
"10148",36434
"10149",36435
"10150",36436
"10151",36437
"10152",36438
"10153",36439
"10154",36440
"10155",36441
"10156",36442
"10157",36443
"10158",36444
"10159",36445
"10160",36446
"10161",36447
"10162",36448
"10163",36449
"10164",36450
"10165",36451
"10166",36452
"10167",36453
"10168",36454
"10169",36455
"10170",36456
"10171",36457
"10172",36458
"10173",36459
"10174",36460
"10175",36461
"10176",36462
"10177",36463
"10178",36464
"10179",36465
"10180",36466
"10181",36467
"10182",36468
"10183",36469
"10184",36470
"10185",36471
"10186",36472
"10187",36473
"10188",36474
"10189",36475
"10190",36476
"10191",36477
"10192",36478
"10193",36479
"10194",36480
"10195",36481
"10196",36482
"10197",36483
"10198",36484
"10199",36485
"10200",36486
"10201",36487
"10202",36488
"10203",36489
"10204",36490
"10205",36491
"10206",36492
"10207",36493
"10208",36494
"10209",36495
"10210",36496
"10211",36497
"10212",36498
"10213",36499
"10214",36500
"10215",36501
"10216",36502
"10217",36503
"10218",36504
"10219",36505
"10220",36506
"10221",36507
"10222",36508
"10223",36509
"10224",36510
"10225",36511
"10226",36512
"10227",36513
"10228",36514
"10229",36515
"10230",36516
"10231",36517
"10232",36518
"10233",36519
"10234",36520
"10235",36521
"10236",36522
"10237",36523
"10238",36524
"10239",36525
"10240",36526
"10241",36527
"10242",36528
"10243",36529
"10244",36530
"10245",36531
"10246",36532
"10247",36533
"10248",36534
"10249",36535
"10250",36536
"10251",36537
"10252",36538
"10253",36539
"10254",36540
"10255",36541
"10256",36542
"10257",36543
"10258",36544
"10259",36545
"10260",36546
"10261",36547
"10262",36548
"10263",36549
"10264",36550
"10265",36551
"10266",36552
"10267",36553
"10268",36554
"10269",36555
"10270",36556
"10271",36557
"10272",36558
"10273",36559
"10274",36560
"10275",36561
"10276",36562
"10277",36563
"10278",36564
"10279",36565
"10280",36566
"10281",36567
"10282",36568
"10283",36569
"10284",36570
"10285",36571
"10286",36572
"10287",36573
"10288",36584
"10289",36585
"10290",36586
"10291",36587
"10292",36588
"10293",36589
"10294",36590
"10295",36591
"10296",36592
"10297",36593
"10298",36594
"10299",36595
"10300",36596
"10301",36597
"10302",36598
"10303",36599
"10304",36600
"10305",36601
"10306",36602
"10307",36603
"10308",36604
"10309",36605
"10310",36606
"10311",36607
"10312",36608
"10313",36609
"10314",36610
"10315",36611
"10316",36612
"10317",36613
"10318",36614
"10319",36615
"10320",36616
"10321",36617
"10322",36618
"10323",36619
"10324",36620
"10325",36621
"10326",36622
"10327",36623
"10328",36624
"10329",36625
"10330",36626
"10331",36627
"10332",36628
"10333",36629
"10334",36630
"10335",36631
"10336",36632
"10337",36633
"10338",36634
"10339",36635
"10340",36636
"10341",36637
"10342",36638
"10343",36639
"10344",36640
"10345",36641
"10346",36642
"10347",36643
"10348",36644
"10349",36645
"10350",36646
"10351",36647
"10352",36648
"10353",36649
"10354",36650
"10355",36651
"10356",36652
"10357",36653
"10358",36654
"10359",36655
"10360",36656
"10361",36657
"10362",36658
"10363",36659
"10364",36660
"10365",36661
"10366",36662
"10367",36663
"10368",36664
"10369",36665
"10370",36666
"10371",36667
"10372",36668
"10373",36669
"10374",36670
"10375",36671
"10376",36672
"10377",36673
"10378",36674
"10379",36675
"10380",36676
"10381",36677
"10382",36678
"10383",36679
"10384",36680
"10385",36681
"10386",36682
"10387",36683
"10388",36684
"10389",36685
"10390",36686
"10391",36687
"10392",36688
"10393",36689
"10394",36690
"10395",36691
"10396",36692
"10397",36693
"10398",36694
"10399",36695
"10400",36696
"10401",36697
"10402",36698
"10403",36699
"10404",36700
"10405",36701
"10406",36702
"10407",36703
"10408",36704
"10409",36705
"10410",36706
"10411",36707
"10412",36708
"10413",36709
"10414",36710
"10415",36711
"10416",36712
"10417",36713
"10418",36714
"10419",36715
"10420",36716
"10421",36717
"10422",36718
"10423",36719
"10424",36720
"10425",36721
"10426",36722
"10427",36723
"10428",36724
"10429",36725
"10430",36726
"10431",36727
"10432",36728
"10433",36729
"10434",36730
"10435",36731
"10436",36732
"10437",36733
"10438",36734
"10439",36735
"10440",36736
"10441",36737
"10442",36738
"10443",36739
"10444",36740
"10445",36741
"10446",36742
"10447",36743
"10448",36744
"10449",36745
"10450",36746
"10451",36747
"10452",36748
"10453",36749
"10454",36750
"10455",36751
"10456",36752
"10457",36753
"10458",36754
"10459",36755
"10460",36756
"10461",36757
"10462",36758
"10463",36759
"10464",36760
"10465",36761
"10466",36762
"10467",36763
"10468",36764
"10469",36765
"10470",36766
"10471",36767
"10472",36768
"10473",36769
"10474",36770
"10475",36771
"10476",36772
"10477",36773
"10478",36774
"10479",36775
"10480",36776
"10481",36777
"10482",36778
"10483",36779
"10484",36780
"10485",36781
"10486",36782
"10487",36783
"10488",36784
"10489",36785
"10490",36786
"10491",36787
"10492",36788
"10493",36789
"10494",36790
"10495",36791
"10496",36792
"10497",36793
"10498",36794
"10499",36795
"10500",36796
"10501",36797
"10502",36798
"10503",36799
"10504",36800
"10505",36801
"10506",36802
"10507",36803
"10508",36804
"10509",36805
"10510",36806
"10511",36807
"10512",36808
"10513",36809
"10514",36810
"10515",36811
"10516",36812
"10517",36813
"10518",36814
"10519",36815
"10520",36816
"10521",36817
"10522",36818
"10523",36819
"10524",36820
"10525",36821
"10526",36822
"10527",36823
"10528",36824
"10529",36825
"10530",36826
"10531",36827
"10532",36828
"10533",36829
"10534",36830
"10535",36831
"10536",36832
"10537",36833
"10538",36834
"10539",36835
"10540",36836
"10541",36837
"10542",36838
"10543",36839
"10544",36840
"10545",36841
"10546",36842
"10547",36843
"10548",36844
"10549",36845
"10550",36846
"10551",36847
"10552",36848
"10553",36849
"10554",36850
"10555",36851
"10556",36852
"10557",36853
"10558",36854
"10559",36855
"10560",36856
"10561",36857
"10562",36858
"10563",36859
"10564",36860
"10565",36861
"10566",36862
"10567",36863
"10568",36864
"10569",36865
"10570",36866
"10571",36867
"10572",36868
"10573",36869
"10574",36870
"10575",36871
"10576",36872
"10577",36873
"10578",36874
"10579",36875
"10580",36876
"10581",36877
"10582",36878
"10583",36879
"10584",36880
"10585",36881
"10586",36882
"10587",36883
"10588",36884
"10589",36885
"10590",36886
"10591",36887
"10592",36888
"10593",36889
"10594",36890
"10595",36891
"10596",36892
"10597",36893
"10598",36894
"10599",36895
"10600",36896
"10601",36897
"10602",36898
"10603",36899
"10604",36900
"10605",36901
"10606",36902
"10607",36903
"10608",36904
"10609",36905
"10610",36906
"10611",36907
"10612",36908
"10613",36909
"10614",36910
"10615",36911
"10616",36912
"10617",36913
"10618",36914
"10619",36915
"10620",36916
"10621",36917
"10622",36918
"10623",36919
"10624",36920
"10625",36921
"10626",36922
"10627",36923
"10628",36924
"10629",36925
"10630",36926
"10631",36927
"10632",36928
"10633",36929
"10634",36930
"10635",36931
"10636",36932
"10637",36933
"10638",36934
"10639",36935
"10640",36936
"10641",36937
"10642",36938
"10643",36939
"10644",36940
"10645",36941
"10646",36942
"10647",36943
"10648",36944
"10649",36945
"10650",36946
"10651",36947
"10652",36948
"10653",36949
"10654",36950
"10655",36951
"10656",36952
"10657",36953
"10658",36954
"10659",36955
"10660",36956
"10661",36957
"10662",36958
"10663",36959
"10664",36960
"10665",36961
"10666",36962
"10667",36963
"10668",36964
"10669",36965
"10670",36966
"10671",36967
"10672",36968
"10673",36969
"10674",36970
"10675",36971
"10676",36972
"10677",36973
"10678",36974
"10679",36975
"10680",36976
"10681",36977
"10682",36978
"10683",36979
"10684",36980
"10685",36981
"10686",36982
"10687",36983
"10688",36984
"10689",36985
"10690",36986
"10691",36987
"10692",36988
"10693",36989
"10694",36990
"10695",36991
"10696",36992
"10697",36993
"10698",36994
"10699",36995
"10700",36996
"10701",36997
"10702",36998
"10703",36999
"10704",37000
"10705",37001
"10706",37002
"10707",37003
"10708",37004
"10709",37005
"10710",37006
"10711",37007
"10712",37008
"10713",37009
"10714",37010
"10715",37011
"10716",37012
"10717",37013
"10718",37014
"10719",37015
"10720",37016
"10721",37017
"10722",37018
"10723",37019
"10724",37020
"10725",37021
"10726",37022
"10727",37023
"10728",37024
"10729",37025
"10730",37026
"10731",37027
"10732",37028
"10733",37029
"10734",37030
"10735",37031
"10736",37032
"10737",37033
"10738",37034
"10739",37035
"10740",37036
"10741",37037
"10742",37038
"10743",37039
"10744",37040
"10745",37041
"10746",37042
"10747",37043
"10748",37044
"10749",37045
"10750",37046
"10751",37047
"10752",37048
"10753",37049
"10754",37050
"10755",37051
"10756",37052
"10757",37053
"10758",37054
"10759",37055
"10760",37056
"10761",37057
"10762",37058
"10763",37059
"10764",37060
"10765",37061
"10766",37062
"10767",37063
"10768",37064
"10769",37065
"10770",37066
"10771",37067
"10772",37068
"10773",37069
"10774",37070
"10775",37071
"10776",37072
"10777",37073
"10778",37074
"10779",37075
"10780",37076
"10781",37077
"10782",37078
"10783",37079
"10784",37080
"10785",37081
"10786",37082
"10787",37083
"10788",37084
"10789",37085
"10790",37086
"10791",37087
"10792",37088
"10793",37089
"10794",37090
"10795",37091
"10796",37092
"10797",37093
"10798",37094
"10799",37095
"10800",37096
"10801",37097
"10802",37098
"10803",37099
"10804",37100
"10805",37101
"10806",37102
"10807",37103
"10808",37104
"10809",37105
"10810",37106
"10811",37107
"10812",37108
"10813",37109
"10814",37110
"10815",37111
"10816",37112
"10817",37113
"10818",37114
"10819",37115
"10820",37116
"10821",37117
"10822",37118
"10823",37119
"10824",37120
"10825",37121
"10826",37122
"10827",37123
"10828",37124
"10829",37125
"10830",37126
"10831",37127
"10832",37128
"10833",37129
"10834",37130
"10835",37131
"10836",37132
"10837",37133
"10838",37134
"10839",37135
"10840",37136
"10841",37137
"10842",37138
"10843",37139
"10844",37140
"10845",37141
"10846",37142
"10847",37143
"10848",37144
"10849",37145
"10850",37146
"10851",37147
"10852",37148
"10853",37149
"10854",37150
"10855",37151
"10856",37152
"10857",37153
"10858",37154
"10859",37155
"10860",37156
"10861",37157
"10862",37158
"10863",37159
"10864",37160
"10865",37161
"10866",37162
"10867",37163
"10868",37164
"10869",37165
"10870",37166
"10871",37167
"10872",37168
"10873",37169
"10874",37170
"10875",37171
"10876",37172
"10877",37173
"10878",37174
"10879",37175
"10880",37176
"10881",37177
"10882",37178
"10883",37179
"10884",37180
"10885",37181
"10886",37182
"10887",37183
"10888",37184
"10889",37185
"10890",37186
"10891",37187
"10892",37188
"10893",37189
"10894",37190
"10895",37191
"10896",37192
"10897",37193
"10898",37194
"10899",37195
"10900",37196
"10901",37197
"10902",37198
"10903",37199
"10904",37200
"10905",37201
"10906",37202
"10907",37203
"10908",37204
"10909",37205
"10910",37206
"10911",37207
"10912",37208
"10913",37209
"10914",37210
"10915",37211
"10916",37212
"10917",37213
"10918",37214
"10919",37215
"10920",37216
"10921",37217
"10922",37218
"10923",37219
"10924",37220
"10925",37221
"10926",37222
"10927",37223
"10928",37224
"10929",37225
"10930",37226
"10931",37227
"10932",37228
"10933",37229
"10934",37230
"10935",37231
"10936",37232
"10937",37233
"10938",37234
"10939",37235
"10940",37236
"10941",37237
"10942",37238
"10943",37239
"10944",37240
"10945",37241
"10946",37242
"10947",37243
"10948",37244
"10949",37245
"10950",37246
"10951",37247
"10952",37248
"10953",37249
"10954",37250
"10955",37251
"10956",37252
"10957",37253
"10958",37254
"10959",37255
"10960",37256
"10961",37257
"10962",37258
"10963",37259
"10964",37260
"10965",37261
"10966",37262
"10967",37263
"10968",37264
"10969",37265
"10970",37266
"10971",37267
"10972",37268
"10973",37269
"10974",37270
"10975",37271
"10976",37272
"10977",37273
"10978",37274
"10979",37275
"10980",37276
"10981",37277
"10982",37278
"10983",37279
"10984",37280
"10985",37281
"10986",37282
"10987",37283
"10988",37284
"10989",37285
"10990",37286
"10991",37287
"10992",37288
"10993",37289
"10994",37290
"10995",37291
"10996",37292
"10997",37293
"10998",37294
"10999",37295
"11000",37296
"11001",37297
"11002",37298
"11003",37299
"11004",37300
"11005",37301
"11006",37302
"11007",37303
"11008",37304
"11009",37305
"11010",37306
"11011",37307
"11012",37308
"11013",37309
"11014",37310
"11015",37311
"11016",37312
"11017",37313
"11018",37314
"11019",37315
"11020",37316
"11021",37317
"11022",37318
"11023",37319
"11024",37320
"11025",37321
"11026",37322
"11027",37323
"11028",37324
"11029",37325
"11030",37326
"11031",37327
"11032",37328
"11033",37329
"11034",37330
"11035",37331
"11036",37332
"11037",37333
"11038",37334
"11039",37335
"11040",37336
"11041",37337
"11042",37338
"11043",37339
"11044",37340
"11045",37341
"11046",37342
"11047",37343
"11048",37344
"11049",37345
"11050",37346
"11051",37347
"11052",37348
"11053",37349
"11054",37350
"11055",37351
"11056",37352
"11057",37353
"11058",37354
"11059",37355
"11060",37356
"11061",37357
"11062",37358
"11063",37359
"11064",37360
"11065",37361
"11066",37362
"11067",37363
"11068",37364
"11069",37365
"11070",37366
"11071",37367
"11072",37368
"11073",37369
"11074",37370
"11075",37371
"11076",37372
"11077",37373
"11078",37374
"11079",37375
"11080",37376
"11081",37377
"11082",37378
"11083",37379
"11084",37380
"11085",37381
"11086",37382
"11087",37383
"11088",37384
"11089",37385
"11090",37386
"11091",37387
"11092",37388
"11093",37389
"11094",37390
"11095",37391
"11096",37392
"11097",37393
"11098",37394
"11099",37395
"11100",37396
"11101",37397
"11102",37398
"11103",37399
"11104",37400
"11105",37401
"11106",37402
"11107",37403
"11108",37404
"11109",37405
"11110",37406
"11111",37407
"11112",37408
"11113",37409
"11114",37410
"11115",37411
"11116",37412
"11117",37413
"11118",37414
"11119",37415
"11120",37416
"11121",37417
"11122",37418
"11123",37419
"11124",37420
"11125",37421
"11126",37422
"11127",37423
"11128",37424
"11129",37425
"11130",37426
"11131",37427
"11132",37428
"11133",37429
"11134",37430
"11135",37431
"11136",37432
"11137",37433
"11138",37434
"11139",37435
"11140",37436
"11141",37437
"11142",37438
"11143",37439
"11144",37440
"11145",37441
"11146",37442
"11147",37443
"11148",37444
"11149",37445
"11150",37446
"11151",37447
"11152",37448
"11153",37449
"11154",37450
"11155",37451
"11156",37452
"11157",37453
"11158",37454
"11159",37455
"11160",37456
"11161",37457
"11162",37458
"11163",37459
"11164",37460
"11165",37461
"11166",37462
"11167",37463
"11168",37464
"11169",37465
"11170",37466
"11171",37467
"11172",37468
"11173",37469
"11174",37470
"11175",37471
"11176",37472
"11177",37473
"11178",37474
"11179",37475
"11180",37476
"11181",37477
"11182",37478
"11183",37479
"11184",37480
"11185",37481
"11186",37482
"11187",37483
"11188",37484
"11189",37485
"11190",37486
"11191",37487
"11192",37488
"11193",37489
"11194",37490
"11195",37491
"11196",37492
"11197",37493
"11198",37494
"11199",37495
"11200",37496
"11201",37497
"11202",37498
"11203",37499
"11204",37500
"11205",37501
"11206",37502
"11207",37503
"11208",37504
"11209",37505
"11210",37506
"11211",37507
"11212",37508
"11213",37509
"11214",37510
"11215",37511
"11216",37512
"11217",37513
"11218",37514
"11219",37515
"11220",37516
"11221",37517
"11222",37518
"11223",37519
"11224",37520
"11225",37521
"11226",37522
"11227",37523
"11228",37524
"11229",37525
"11230",37526
"11231",37527
"11232",37528
"11233",37529
"11234",37530
"11235",37531
"11236",37532
"11237",37533
"11238",37534
"11239",37535
"11240",37536
"11241",37537
"11242",37538
"11243",37539
"11244",37540
"11245",37541
"11246",37542
"11247",37543
"11248",37544
"11249",37545
"11250",37546
"11251",37547
"11252",37548
"11253",37549
"11254",37550
"11255",37551
"11256",37552
"11257",37553
"11258",37554
"11259",37555
"11260",37556
"11261",37557
"11262",37558
"11263",37559
"11264",37560
"11265",37561
"11266",37562
"11267",37563
"11268",37564
"11269",37565
"11270",37566
"11271",37567
"11272",37568
"11273",37569
"11274",37570
"11275",37571
"11276",37572
"11277",37573
"11278",37574
"11279",37575
"11280",37576
"11281",37577
"11282",37578
"11283",37579
"11284",37580
"11285",37581
"11286",37582
"11287",37583
"11288",37584
"11289",37585
"11290",37586
"11291",37587
"11292",37588
"11293",37589
"11294",37590
"11295",37591
"11296",37592
"11297",37593
"11298",37594
"11299",37595
"11300",37596
"11301",37597
"11302",37598
"11303",37599
"11304",37600
"11305",37601
"11306",37602
"11307",37603
"11308",37604
"11309",37605
"11310",37606
"11311",37607
"11312",37608
"11313",37609
"11314",37610
"11315",37611
"11316",37612
"11317",37613
"11318",37614
"11319",37615
"11320",37616
"11321",37617
"11322",37618
"11323",37619
"11324",37620
"11325",37621
"11326",37622
"11327",37623
"11328",37624
"11329",37625
"11330",37626
"11331",37627
"11332",37628
"11333",37629
"11334",37630
"11335",37631
"11336",37632
"11337",37633
"11338",37634
"11339",37635
"11340",37636
"11341",37637
"11342",37638
"11343",37639
"11344",37640
"11345",37641
"11346",37642
"11347",37643
"11348",37644
"11349",37645
"11350",37646
"11351",37647
"11352",37648
"11353",37649
"11354",37650
"11355",37651
"11356",37652
"11357",37653
"11358",37654
"11359",37655
"11360",37656
"11361",37657
"11362",37658
"11363",37659
"11364",37660
"11365",37661
"11366",37662
"11367",37663
"11368",37664
"11369",37665
"11370",37666
"11371",37667
"11372",37668
"11373",37669
"11374",37670
"11375",37671
"11376",37672
"11377",37673
"11378",37674
"11379",37675
"11380",37676
"11381",37677
"11382",37678
"11383",37679
"11384",37680
"11385",37681
"11386",37682
"11387",37683
"11388",37684
"11389",37685
"11390",37686
"11391",37687
"11392",37688
"11393",37689
"11394",37690
"11395",37691
"11396",37692
"11397",37693
"11398",37694
"11399",37695
"11400",37696
"11401",37697
"11402",37698
"11403",37699
"11404",37700
"11405",37701
"11406",37702
"11407",37703
"11408",37704
"11409",37705
"11410",37706
"11411",37707
"11412",37708
"11413",37709
"11414",37710
"11415",37711
"11416",37712
"11417",37713
"11418",37714
"11419",37715
"11420",37716
"11421",37717
"11422",37718
"11423",37719
"11424",37720
"11425",37721
"11426",37722
"11427",37723
"11428",37724
"11429",37725
"11430",37726
"11431",37727
"11432",37728
"11433",37729
"11434",37730
"11435",37731
"11436",37732
"11437",37733
"11438",37734
"11439",37735
"11440",37736
"11441",37737
"11442",37738
"11443",37739
"11444",37740
"11445",37741
"11446",37742
"11447",37743
"11448",37744
"11449",37745
"11450",37746
"11451",37747
"11452",37748
"11453",37749
"11454",37750
"11455",37751
"11456",37752
"11457",37753
"11458",37754
"11459",37755
"11460",37756
"11461",37757
"11462",37758
"11463",37759
"11464",37760
"11465",37761
"11466",37762
"11467",37763
"11468",37764
"11469",37765
"11470",37766
"11471",37767
"11472",37768
"11473",37769
"11474",37770
"11475",37771
"11476",37772
"11477",37773
"11478",37774
"11479",37775
"11480",37776
"11481",37777
"11482",37778
"11483",37779
"11484",37780
"11485",37781
"11486",37782
"11487",37783
"11488",37784
"11489",37785
"11490",37786
"11491",37787
"11492",37788
"11493",37789
"11494",37790
"11495",37791
"11496",37792
"11497",37793
"11498",37794
"11499",37795
"11500",37796
"11501",37797
"11502",37798
"11503",37799
"11504",37800
"11505",37801
"11506",37802
"11507",37803
"11508",37804
"11509",37805
"11510",37806
"11511",37807
"11512",37808
"11513",37809
"11514",37810
"11515",37811
"11516",37812
"11517",37813
"11518",37814
"11519",37815
"11520",37816
"11521",37817
"11522",37818
"11523",37819
"11524",37820
"11525",37821
"11526",37822
"11527",37823
"11528",37824
"11529",37825
"11530",37826
"11531",37827
"11532",37828
"11533",37829
"11534",37830
"11535",37831
"11536",37832
"11537",37833
"11538",37834
"11539",37835
"11540",37836
"11541",37837
"11542",37838
"11543",37839
"11544",37840
"11545",37841
"11546",37842
"11547",37843
"11548",37844
"11549",37845
"11550",37846
"11551",37847
"11552",37848
"11553",37849
"11554",37850
"11555",37851
"11556",37852
"11557",37853
"11558",37854
"11559",37855
"11560",37856
"11561",37857
"11562",37858
"11563",37859
"11564",37860
"11565",37861
"11566",37862
"11567",37863
"11568",37864
"11569",37865
"11570",37866
"11571",37867
"11572",37868
"11573",37869
"11574",37870
"11575",37871
"11576",37872
"11577",37873
"11578",37874
"11579",37875
"11580",37876
"11581",37877
"11582",37878
"11583",37879
"11584",37880
"11585",37881
"11586",37882
"11587",37883
"11588",37884
"11589",37885
"11590",37886
"11591",37887
"11592",37888
"11593",37889
"11594",37890
"11595",37891
"11596",37892
"11597",37893
"11598",37894
"11599",37895
"11600",37896
"11601",37897
"11602",37898
"11603",37899
"11604",37900
"11605",37901
"11606",37902
"11607",37903
"11608",37904
"11609",37905
"11610",37906
"11611",37907
"11612",37908
"11613",37909
"11614",37910
"11615",37911
"11616",37912
"11617",37913
"11618",37914
"11619",37915
"11620",37916
"11621",37917
"11622",37918
"11623",37919
"11624",37920
"11625",37921
"11626",37922
"11627",37923
"11628",37924
"11629",37925
"11630",37926
"11631",37927
"11632",37928
"11633",37929
"11634",37930
"11635",37931
"11636",37932
"11637",37933
"11638",37934
"11639",37935
"11640",37936
"11641",37937
"11642",37938
"11643",37939
"11644",37940
"11645",37941
"11646",37942
"11647",37943
"11648",37944
"11649",37945
"11650",37946
"11651",37947
"11652",37948
"11653",37949
"11654",37950
"11655",37951
"11656",37952
"11657",37953
"11658",37954
"11659",37955
"11660",37956
"11661",37957
"11662",37958
"11663",37959
"11664",37960
"11665",37961
"11666",37962
"11667",37963
"11668",37964
"11669",37965
"11670",37966
"11671",37967
"11672",37968
"11673",37969
"11674",37970
"11675",37971
"11676",37972
"11677",37973
"11678",37974
"11679",37975
"11680",37976
"11681",37977
"11682",37978
"11683",37979
"11684",37980
"11685",37981
"11686",37982
"11687",37983
"11688",37984
"11689",37985
"11690",37986
"11691",37987
"11692",37988
"11693",37989
"11694",37990
"11695",37991
"11696",37992
"11697",37993
"11698",37994
"11699",37995
"11700",37996
"11701",37997
"11702",37998
"11703",37999
"11704",38000
"11705",38001
"11706",38002
"11707",38003
"11708",38004
"11709",38005
"11710",38006
"11711",38007
"11712",38008
"11713",38009
"11714",38010
"11715",38011
"11716",38012
"11717",38013
"11718",38014
"11719",38015
"11720",38016
"11721",38017
"11722",38018
"11723",38019
"11724",38020
"11725",38021
"11726",38022
"11727",38023
"11728",38024
"11729",38025
"11730",38026
"11731",38027
"11732",38028
"11733",38029
"11734",38030
"11735",38031
"11736",38032
"11737",38033
"11738",38034
"11739",38035
"11740",38036
"11741",38037
"11742",38038
"11743",38039
"11744",38040
"11745",38041
"11746",38042
"11747",38043
"11748",38044
"11749",38045
"11750",38046
"11751",38047
"11752",38048
"11753",38049
"11754",38050
"11755",38051
"11756",38052
"11757",38053
"11758",38054
"11759",38055
"11760",38056
"11761",38057
"11762",38058
"11763",38059
"11764",38060
"11765",38061
"11766",38062
"11767",38063
"11768",38064
"11769",38065
"11770",38066
"11771",38067
"11772",38068
"11773",38069
"11774",38070
"11775",38071
"11776",38072
"11777",38073
"11778",38074
"11779",38075
"11780",38076
"11781",38077
"11782",38078
"11783",38079
"11784",38080
"11785",38081
"11786",38082
"11787",38083
"11788",38084
"11789",38085
"11790",38086
"11791",38087
"11792",38088
"11793",38089
"11794",38090
"11795",38091
"11796",38092
"11797",38093
"11798",38094
"11799",38095
"11800",38096
"11801",38097
"11802",38098
"11803",38099
"11804",38100
"11805",38101
"11806",38102
"11807",38103
"11808",38104
"11809",38105
"11810",38106
"11811",38107
"11812",38108
"11813",38109
"11814",38110
"11815",38111
"11816",38112
"11817",38113
"11818",38114
"11819",38115
"11820",38116
"11821",38117
"11822",38118
"11823",38119
"11824",38120
"11825",38121
"11826",38122
"11827",38123
"11828",38124
"11829",38125
"11830",38126
"11831",38127
"11832",38128
"11833",38129
"11834",38130
"11835",38131
"11836",38132
"11837",38133
"11838",38134
"11839",38135
"11840",38136
"11841",38137
"11842",38138
"11843",38139
"11844",38140
"11845",38141
"11846",38142
"11847",38143
"11848",38144
"11849",38145
"11850",38146
"11851",38147
"11852",38148
"11853",38149
"11854",38150
"11855",38151
"11856",38152
"11857",38153
"11858",38154
"11859",38155
"11860",38156
"11861",38157
"11862",38158
"11863",38159
"11864",38160
"11865",38161
"11866",38162
"11867",38163
"11868",38164
"11869",38165
"11870",38166
"11871",38167
"11872",38168
"11873",38169
"11874",38170
"11875",38171
"11876",38172
"11877",38173
"11878",38174
"11879",38175
"11880",38176
"11881",38177
"11882",38178
"11883",38179
"11884",38180
"11885",38181
"11886",38182
"11887",38183
"11888",38184
"11889",38185
"11890",38186
"11891",38187
"11892",38188
"11893",38189
"11894",38190
"11895",38191
"11896",38192
"11897",38193
"11898",38194
"11899",38195
"11900",38196
"11901",38197
"11902",38198
"11903",38199
"11904",38200
"11905",38201
"11906",38202
"11907",38203
"11908",38204
"11909",38205
"11910",38206
"11911",38207
"11912",38208
"11913",38209
"11914",38210
"11915",38211
"11916",38212
"11917",38213
"11918",38214
"11919",38215
"11920",38216
"11921",38217
"11922",38218
"11923",38219
"11924",38220
"11925",38221
"11926",38222
"11927",38223
"11928",38224
"11929",38225
"11930",38226
"11931",38227
"11932",38228
"11933",38229
"11934",38230
"11935",38231
"11936",38232
"11937",38233
"11938",38234
"11939",38235
"11940",38236
"11941",38237
"11942",38238
"11943",38239
"11944",38240
"11945",38241
"11946",38242
"11947",38243
"11948",38244
"11949",38245
"11950",38246
"11951",38247
"11952",38248
"11953",38249
"11954",38250
"11955",38251
"11956",38252
"11957",38253
"11958",38254
"11959",38255
"11960",38256
"11961",38257
"11962",38258
"11963",38259
"11964",38260
"11965",38261
"11966",38262
"11967",38263
"11968",38264
"11969",38265
"11970",38266
"11971",38267
"11972",38268
"11973",38269
"11974",38270
"11975",38271
"11976",38272
"11977",38273
"11978",38274
"11979",38275
"11980",38276
"11981",38277
"11982",38278
"11983",38279
"11984",38280
"11985",38281
"11986",38282
"11987",38283
"11988",38284
"11989",38285
"11990",38286
"11991",38287
"11992",38288
"11993",38289
"11994",38290
"11995",38291
"11996",38292
"11997",38293
"11998",38294
"11999",38295
"12000",38296
"12001",38297
"12002",38298
"12003",38299
"12004",38300
"12005",38301
"12006",38302
"12007",38303
"12008",38304
"12009",38305
"12010",38306
"12011",38307
"12012",38308
"12013",38309
"12014",38310
"12015",38311
"12016",38312
"12017",38313
"12018",38314
"12019",38315
"12020",38316
"12021",38317
"12022",38318
"12023",38319
"12024",38320
"12025",38321
"12026",38322
"12027",38323
"12028",38324
"12029",38325
"12030",38326
"12031",38327
"12032",38328
"12033",38329
"12034",38330
"12035",38331
"12036",38332
"12037",38333
"12038",38334
"12039",38335
"12040",38336
"12041",38337
"12042",38338
"12043",38339
"12044",38340
"12045",38341
"12046",38342
"12047",38343
"12048",38344
"12049",38345
"12050",38346
"12051",38347
"12052",38348
"12053",38349
"12054",38350
"12055",38351
"12056",38352
"12057",38353
"12058",38354
"12059",38355
"12060",38356
"12061",38357
"12062",38358
"12063",38359
"12064",38360
"12065",38361
"12066",38362
"12067",38363
"12068",38364
"12069",38365
"12070",38366
"12071",38367
"12072",38368
"12073",38369
"12074",38370
"12075",38371
"12076",38372
"12077",38373
"12078",38374
"12079",38375
"12080",38376
"12081",38377
"12082",38378
"12083",38379
"12084",38380
"12085",38381
"12086",38382
"12087",38383
"12088",38384
"12089",38385
"12090",38386
"12091",38387
"12092",38388
"12093",38389
"12094",38390
"12095",38391
"12096",38392
"12097",38393
"12098",38394
"12099",38395
"12100",38396
"12101",38397
"12102",38398
"12103",38399
"12104",38400
"12105",38401
"12106",38402
"12107",38403
"12108",38404
"12109",38405
"12110",38406
"12111",38407
"12112",38408
"12113",38409
"12114",38410
"12115",38411
"12116",38412
"12117",38413
"12118",38414
"12119",38415
"12120",38416
"12121",38417
"12122",38418
"12123",38419
"12124",38420
"12125",38421
"12126",38422
"12127",38423
"12128",38424
"12129",38425
"12130",38426
"12131",38427
"12132",38428
"12133",38429
"12134",38430
"12135",38431
"12136",38432
"12137",38433
"12138",38434
"12139",38435
"12140",38436
"12141",38437
"12142",38438
"12143",38439
"12144",38440
"12145",38441
"12146",38442
"12147",38443
"12148",38444
"12149",38445
"12150",38446
"12151",38447
"12152",38448
"12153",38449
"12154",38450
"12155",38451
"12156",38452
"12157",38453
"12158",38454
"12159",38455
"12160",38456
"12161",38457
"12162",38458
"12163",38459
"12164",38460
"12165",38461
"12166",38462
"12167",38463
"12168",38464
"12169",38465
"12170",38466
"12171",38467
"12172",38468
"12173",38469
"12174",38470
"12175",38471
"12176",38472
"12177",38473
"12178",38474
"12179",38475
"12180",38476
"12181",38477
"12182",38478
"12183",38479
"12184",38480
"12185",38481
"12186",38482
"12187",38483
"12188",38484
"12189",38485
"12190",38486
"12191",38487
"12192",38488
"12193",38489
"12194",38490
"12195",38491
"12196",38492
"12197",38493
"12198",38494
"12199",38495
"12200",38496
"12201",38497
"12202",38498
"12203",38499
"12204",38500
"12205",38501
"12206",38502
"12207",38503
"12208",38504
"12209",38505
"12210",38506
"12211",38507
"12212",38508
"12213",38509
"12214",38510
"12215",38511
"12216",38512
"12217",38513
"12218",38514
"12219",38515
"12220",38516
"12221",38517
"12222",38518
"12223",38519
"12224",38520
"12225",38521
"12226",38522
"12227",38523
"12228",38524
"12229",38525
"12230",38526
"12231",38527
"12232",38528
"12233",38529
"12234",38530
"12235",38531
"12236",38532
"12237",38533
"12238",38534
"12239",38535
"12240",38536
"12241",38537
"12242",38538
"12243",38539
"12244",38540
"12245",38541
"12246",38542
"12247",38543
"12248",38544
"12249",38545
"12250",38546
"12251",38547
"12252",38548
"12253",38549
"12254",38550
"12255",38551
"12256",38552
"12257",38553
"12258",38554
"12259",38555
"12260",38556
"12261",38557
"12262",38558
"12263",38559
"12264",38560
"12265",38561
"12266",38562
"12267",38563
"12268",38564
"12269",38565
"12270",38566
"12271",38567
"12272",38568
"12273",38569
"12274",38570
"12275",38571
"12276",38572
"12277",38573
"12278",38574
"12279",38575
"12280",38576
"12281",38577
"12282",38578
"12283",38579
"12284",38580
"12285",38581
"12286",38582
"12287",38583
"12288",38584
"12289",38585
"12290",38586
"12291",38587
"12292",38588
"12293",38589
"12294",38590
"12295",38591
"12296",38592
"12297",38593
"12298",38594
"12299",38595
"12300",38596
"12301",38597
"12302",38598
"12303",38599
"12304",38600
"12305",38601
"12306",38602
"12307",38603
"12308",38604
"12309",38605
"12310",38606
"12311",38607
"12312",38608
"12313",38609
"12314",38610
"12315",38611
"12316",38612
"12317",38613
"12318",38614
"12319",38615
"12320",38616
"12321",38617
"12322",38618
"12323",38619
"12324",38620
"12325",38621
"12326",38622
"12327",38623
"12328",38624
"12329",38625
"12330",38626
"12331",38627
"12332",38628
"12333",38629
"12334",38630
"12335",38631
"12336",38632
"12337",38633
"12338",38634
"12339",38635
"12340",38636
"12341",38637
"12342",38638
"12343",38639
"12344",38640
"12345",38641
"12346",38642
"12347",38643
"12348",38644
"12349",38645
"12350",38646
"12351",38647
"12352",38648
"12353",38649
"12354",38650
"12355",38651
"12356",38652
"12357",38653
"12358",38654
"12359",38655
"12360",38656
"12361",38657
"12362",38658
"12363",38659
"12364",38660
"12365",38661
"12366",38662
"12367",38663
"12368",38664
"12369",38665
"12370",38666
"12371",38667
"12372",38668
"12373",38669
"12374",38670
"12375",38671
"12376",38672
"12377",38673
"12378",38674
"12379",38675
"12380",38676
"12381",38677
"12382",38678
"12383",38679
"12384",38680
"12385",38681
"12386",38682
"12387",38683
"12388",38684
"12389",38685
"12390",38686
"12391",38687
"12392",38688
"12393",38689
"12394",38690
"12395",38691
"12396",38692
"12397",38693
"12398",38694
"12399",38695
"12400",38696
"12401",38697
"12402",38698
"12403",38699
"12404",38700
"12405",38701
"12406",38702
"12407",38703
"12408",38704
"12409",38705
"12410",38706
"12411",38707
"12412",38708
"12413",38709
"12414",38710
"12415",38711
"12416",38712
"12417",38713
"12418",38714
"12419",38715
"12420",38766
"12421",38767
"12422",38768
"12423",38769
"12424",38770
"12425",38771
"12426",38772
"12427",38773
"12428",38774
"12429",38775
"12430",38776
"12431",38777
"12432",38778
"12433",38779
"12434",38780
"12435",38781
"12436",38782
"12437",38783
"12438",38784
"12439",38785
"12440",38786
"12441",38787
"12442",38788
"12443",38789
"12444",38790
"12445",38791
"12446",38792
"12447",38793
"12448",38794
"12449",38795
"12450",38796
"12451",38797
"12452",38798
"12453",38799
"12454",38800
"12455",38801
"12456",38802
"12457",38803
"12458",38804
"12459",38805
"12460",38806
"12461",38807
"12462",38808
"12463",38809
"12464",38810
"12465",38811
"12466",38812
"12467",38813
"12468",38814
"12469",38815
"12470",38816
"12471",38817
"12472",38818
"12473",38819
"12474",38820
"12475",38821
"12476",38822
"12477",38823
"12478",38824
"12479",38825
"12480",38826
"12481",38827
"12482",38828
"12483",38829
"12484",38830
"12485",38831
"12486",38832
"12487",38833
"12488",38834
"12489",38835
"12490",38836
"12491",38837
"12492",38838
"12493",38839
"12494",38840
"12495",38841
"12496",38842
"12497",38843
"12498",38844
"12499",38845
"12500",38846
"12501",38847
"12502",38848
"12503",38849
"12504",38850
"12505",38851
"12506",38852
"12507",38853
"12508",38854
"12509",38855
"12510",38856
"12511",38857
"12512",38858
"12513",38859
"12514",38860
"12515",38861
"12516",38862
"12517",38863
"12518",38864
"12519",38865
"12520",38866
"12521",38867
"12522",38868
"12523",38869
"12524",38870
"12525",38871
"12526",38872
"12527",38873
"12528",38874
"12529",38875
"12530",38876
"12531",38877
"12532",38878
"12533",38879
"12534",38880
"12535",38881
"12536",38882
"12537",38883
"12538",38884
"12539",38885
"12540",38886
"12541",38887
"12542",38888
"12543",38889
"12544",38890
"12545",38891
"12546",38892
"12547",38893
"12548",38894
"12549",38895
"12550",38896
"12551",38897
"12552",38898
"12553",38899
"12554",38900
"12555",38901
"12556",38902
"12557",38903
"12558",38904
"12559",38905
"12560",38906
"12561",38907
"12562",38908
"12563",38909
"12564",38910
"12565",38911
"12566",38912
"12567",38913
"12568",38914
"12569",38915
"12570",38916
"12571",38917
"12572",38918
"12573",38919
"12574",38920
"12575",38921
"12576",38922
"12577",38923
"12578",38924
"12579",38925
"12580",38926
"12581",38927
"12582",38928
"12583",38929
"12584",38930
"12585",38931
"12586",38932
"12587",38933
"12588",38934
"12589",38935
"12590",38936
"12591",38937
"12592",38938
"12593",38939
"12594",38940
"12595",38941
"12596",38942
"12597",38943
"12598",38944
"12599",38945
"12600",38946
"12601",38947
"12602",38948
"12603",38949
"12604",38950
"12605",38951
"12606",38952
"12607",38953
"12608",38954
"12609",38955
"12610",38956
"12611",38957
"12612",38958
"12613",38959
"12614",38960
"12615",38961
"12616",38962
"12617",38963
"12618",38964
"12619",38965
"12620",38966
"12621",38967
"12622",38968
"12623",38969
"12624",38970
"12625",38971
"12626",38972
"12627",38973
"12628",38974
"12629",38975
"12630",38976
"12631",38977
"12632",38978
"12633",38979
"12634",38980
"12635",38981
"12636",38982
"12637",38983
"12638",38984
"12639",38985
"12640",38986
"12641",38987
"12642",38988
"12643",38989
"12644",38990
"12645",38991
"12646",38992
"12647",38993
"12648",38994
"12649",38995
"12650",38996
"12651",38997
"12652",38998
"12653",38999
"12654",39000
"12655",39001
"12656",39002
"12657",39003
"12658",39004
"12659",39005
"12660",39006
"12661",39007
"12662",39008
"12663",39009
"12664",39010
"12665",39011
"12666",39012
"12667",39013
"12668",39014
"12669",39015
"12670",39016
"12671",39017
"12672",39018
"12673",39019
"12674",39020
"12675",39021
"12676",39022
"12677",39023
"12678",39024
"12679",39025
"12680",39026
"12681",39027
"12682",39028
"12683",39029
"12684",39030
"12685",39031
"12686",39032
"12687",39033
"12688",39034
"12689",39035
"12690",39036
"12691",39037
"12692",39038
"12693",39039
"12694",39040
"12695",39041
"12696",39042
"12697",39043
"12698",39044
"12699",39045
"12700",39046
"12701",39047
"12702",39048
"12703",39049
"12704",39050
"12705",39051
"12706",39052
"12707",39053
"12708",39054
"12709",39055
"12710",39056
"12711",39057
"12712",39058
"12713",39059
"12714",39060
"12715",39061
"12716",39062
"12717",39063
"12718",39064
"12719",39065
"12720",39066
"12721",39067
"12722",39068
"12723",39069
"12724",39070
"12725",39071
"12726",39072
"12727",39073
"12728",39074
"12729",39075
"12730",39076
"12731",39077
"12732",39078
"12733",39079
"12734",39080
"12735",39081
"12736",39082
"12737",39083
"12738",39084
"12739",39085
"12740",39086
"12741",39087
"12742",39088
"12743",39089
"12744",39090
"12745",39091
"12746",39092
"12747",39093
"12748",39094
"12749",39095
"12750",39096
"12751",39097
"12752",39098
"12753",39099
"12754",39100
"12755",39101
"12756",39102
"12757",39103
"12758",39104
"12759",39105
"12760",39106
"12761",39107
"12762",39108
"12763",39109
"12764",39110
"12765",39111
"12766",39112
"12767",39113
"12768",39114
"12769",39115
"12770",39116
"12771",39117
"12772",39118
"12773",39119
"12774",39120
"12775",39121
"12776",39122
"12777",39123
"12778",39124
"12779",39125
"12780",39126
"12781",39127
"12782",39128
"12783",39129
"12784",39130
"12785",39131
"12786",39132
"12787",39133
"12788",39134
"12789",39135
"12790",39136
"12791",39137
"12792",39138
"12793",39139
"12794",39140
"12795",39141
"12796",39142
"12797",39143
"12798",39144
"12799",39145
"12800",39146
"12801",39147
"12802",39148
"12803",39149
"12804",39150
"12805",39151
"12806",39152
"12807",39153
"12808",39154
"12809",39155
"12810",39156
"12811",39157
"12812",39158
"12813",39159
"12814",39160
"12815",39161
"12816",39162
"12817",39163
"12818",39164
"12819",39165
"12820",39166
"12821",39167
"12822",39168
"12823",39169
"12824",39170
"12825",39171
"12826",39172
"12827",39173
"12828",39174
"12829",39175
"12830",39176
"12831",39177
"12832",39178
"12833",39179
"12834",39180
"12835",39181
"12836",39182
"12837",39183
"12838",39184
"12839",39185
"12840",39186
"12841",39187
"12842",39188
"12843",39189
"12844",39190
"12845",39191
"12846",39192
"12847",39193
"12848",39194
"12849",39195
"12850",39196
"12851",39197
"12852",39198
"12853",39199
"12854",39200
"12855",39201
"12856",39202
"12857",39203
"12858",39204
"12859",39205
"12860",39206
"12861",39207
"12862",39208
"12863",39209
"12864",39210
"12865",39211
"12866",39212
"12867",39213
"12868",39214
"12869",39215
"12870",39216
"12871",39217
"12872",39218
"12873",39219
"12874",39220
"12875",39221
"12876",39222
"12877",39223
"12878",39224
"12879",39225
"12880",39226
"12881",39227
"12882",39228
"12883",39229
"12884",39230
"12885",39231
"12886",39232
"12887",39233
"12888",39234
"12889",39235
"12890",39236
"12891",39237
"12892",39238
"12893",39239
"12894",39240
"12895",39241
"12896",39242
"12897",39243
"12898",39244
"12899",39245
"12900",39246
"12901",39247
"12902",39248
"12903",39249
"12904",39250
"12905",39251
"12906",39252
"12907",39253
"12908",39254
"12909",39255
"12910",39256
"12911",39257
"12912",39258
"12913",39259
"12914",39260
"12915",39261
"12916",39262
"12917",39263
"12918",39264
"12919",39265
"12920",39266
"12921",39267
"12922",39268
"12923",39269
"12924",39270
"12925",39271
"12926",39272
"12927",39273
"12928",39274
"12929",39275
"12930",39276
"12931",39277
"12932",39278
"12933",39279
"12934",39280
"12935",39281
"12936",39282
"12937",39283
"12938",39284
"12939",39285
"12940",39286
"12941",39287
"12942",39288
"12943",39289
"12944",39290
"12945",39291
"12946",39292
"12947",39293
"12948",39294
"12949",39295
"12950",39296
"12951",39297
"12952",39298
"12953",39299
"12954",39300
"12955",39301
"12956",39302
"12957",39303
"12958",39304
"12959",39305
"12960",39306
"12961",39307
"12962",39308
"12963",39309
"12964",39310
"12965",39311
"12966",39312
"12967",39313
"12968",39314
"12969",39315
"12970",39316
"12971",39317
"12972",39318
"12973",39319
"12974",39320
"12975",39321
"12976",39322
"12977",39323
"12978",39324
"12979",39325
"12980",39326
"12981",39327
"12982",39328
"12983",39329
"12984",39330
"12985",39331
"12986",39332
"12987",39333
"12988",39334
"12989",39335
"12990",39336
"12991",39337
"12992",39338
"12993",39339
"12994",39340
"12995",39341
"12996",39342
"12997",39343
"12998",39344
"12999",39345
"13000",39346
"13001",39347
"13002",39348
"13003",39349
"13004",39350
"13005",39351
"13006",39352
"13007",39353
"13008",39354
"13009",39355
"13010",39356
"13011",39357
"13012",39358
"13013",39359
"13014",39360
"13015",39361
"13016",39362
"13017",39363
"13018",39364
"13019",39365
"13020",39366
"13021",39367
"13022",39368
"13023",39369
"13024",39370
"13025",39371
"13026",39372
"13027",39373
"13028",39374
"13029",39375
"13030",39376
"13031",39377
"13032",39378
"13033",39379
"13034",39380
"13035",39381
"13036",39382
"13037",39383
"13038",39384
"13039",39385
"13040",39386
"13041",39387
"13042",39388
"13043",39389
"13044",39390
"13045",39391
"13046",39392
"13047",39393
"13048",39394
"13049",39395
"13050",39396
"13051",39397
"13052",39398
"13053",39399
"13054",39400
"13055",39401
"13056",39402
"13057",39403
"13058",39404
"13059",39405
"13060",39406
"13061",39407
"13062",39408
"13063",39409
"13064",39410
"13065",39411
"13066",39412
"13067",39413
"13068",39414
"13069",39415
"13070",39416
"13071",39417
"13072",39418
"13073",39419
"13074",39420
"13075",39421
"13076",39422
"13077",39423
"13078",39424
"13079",39425
"13080",39426
"13081",39427
"13082",39428
"13083",39429
"13084",39430
"13085",39431
"13086",39432
"13087",39433
"13088",39434
"13089",39435
"13090",39436
"13091",39437
"13092",39438
"13093",39439
"13094",39440
"13095",39441
"13096",39442
"13097",39443
"13098",39444
"13099",39445
"13100",39446
"13101",39447
"13102",39448
"13103",39449
"13104",39450
"13105",39451
"13106",39452
"13107",39453
"13108",39454
"13109",39455
"13110",39456
"13111",39457
"13112",39458
"13113",39459
"13114",39460
"13115",39461
"13116",39462
"13117",39463
"13118",39464
"13119",39465
"13120",39466
"13121",39467
"13122",39468
"13123",39469
"13124",39470
"13125",39471
"13126",39472
"13127",39473
"13128",39474
"13129",39475
"13130",39476
"13131",39477
"13132",39478
"13133",39479
"13134",39480
"13135",39481
"13136",39482
"13137",39483
"13138",39484
"13139",39485
"13140",39486
"13141",39487
"13142",39488
"13143",39489
"13144",39490
"13145",39491
"13146",39492
"13147",39493
"13148",39494
"13149",39495
"13150",39496
"13151",39497
"13152",39498
"13153",39499
"13154",39500
"13155",39501
"13156",39502
"13157",39503
"13158",39504
"13159",39505
"13160",39506
"13161",39507
"13162",39508
"13163",39509
"13164",39510
"13165",39511
"13166",39512
"13167",39513
"13168",39514
"13169",39515
"13170",39516
"13171",39517
"13172",39518
"13173",39519
"13174",39520
"13175",39521
"13176",39522
"13177",39523
"13178",39524
"13179",39525
"13180",39526
"13181",39527
"13182",39528
"13183",39529
"13184",39530
"13185",39531
"13186",39532
"13187",39533
"13188",39534
"13189",39535
"13190",39536
"13191",39537
"13192",39538
"13193",39539
"13194",39540
"13195",39541
"13196",39542
"13197",39543
"13198",39544
"13199",39545
"13200",39546
"13201",39547
"13202",39548
"13203",39549
"13204",39550
"13205",39551
"13206",39552
"13207",39553
"13208",39554
"13209",39555
"13210",39556
"13211",39557
"13212",39558
"13213",39559
"13214",39560
"13215",39561
"13216",39562
"13217",39563
"13218",39564
"13219",39565
"13220",39566
"13221",39567
"13222",39568
"13223",39569
"13224",39570
"13225",39571
"13226",39572
"13227",39573
"13228",39574
"13229",39575
"13230",39576
"13231",39577
"13232",39578
"13233",39579
"13234",39580
"13235",39581
"13236",39582
"13237",39583
"13238",39584
"13239",39585
"13240",39586
"13241",39587
"13242",39588
"13243",39589
"13244",39590
"13245",39591
"13246",39592
"13247",39593
"13248",39594
"13249",39595
"13250",39596
"13251",39597
"13252",39598
"13253",39599
"13254",39600
"13255",39601
"13256",39602
"13257",39603
"13258",39604
"13259",39605
"13260",39606
"13261",39607
"13262",39608
"13263",39609
"13264",39610
"13265",39611
"13266",39612
"13267",39613
"13268",39614
"13269",39615
"13270",39616
"13271",39617
"13272",39618
"13273",39619
"13274",39620
"13275",39621
"13276",39622
"13277",39623
"13278",39624
"13279",39625
"13280",39626
"13281",39627
"13282",39628
"13283",39629
"13284",39630
"13285",39631
"13286",39632
"13287",39633
"13288",39634
"13289",39635
"13290",39636
"13291",39637
"13292",39638
"13293",39639
"13294",39640
"13295",39641
"13296",39642
"13297",39643
"13298",39644
"13299",39645
"13300",39646
"13301",39647
"13302",39648
"13303",39649
"13304",39650
"13305",39651
"13306",39652
"13307",39653
"13308",39654
"13309",39655
"13310",39656
"13311",39657
"13312",39658
"13313",39659
"13314",39660
"13315",39661
"13316",39662
"13317",39663
"13318",39664
"13319",39665
"13320",39666
"13321",39667
"13322",39668
"13323",39669
"13324",39670
"13325",39671
"13326",39672
"13327",39673
"13328",39674
"13329",39675
"13330",39676
"13331",39677
"13332",39678
"13333",39679
"13334",39680
"13335",39681
"13336",39682
"13337",39683
"13338",39684
"13339",39685
"13340",39686
"13341",39687
"13342",39688
"13343",39689
"13344",39690
"13345",39691
"13346",39692
"13347",39693
"13348",39694
"13349",39695
"13350",39696
"13351",39697
"13352",39698
"13353",39699
"13354",39700
"13355",39701
"13356",39702
"13357",39703
"13358",39704
"13359",39705
"13360",39706
"13361",39707
"13362",39708
"13363",39709
"13364",39710
"13365",39711
"13366",39712
"13367",39713
"13368",39714
"13369",39715
"13370",39716
"13371",39717
"13372",39718
"13373",39719
"13374",39720
"13375",39721
"13376",39722
"13377",39723
"13378",39724
"13379",39725
"13380",39726
"13381",39727
"13382",39728
"13383",39729
"13384",39730
"13385",39731
"13386",39732
"13387",39733
"13388",39734
"13389",39735
"13390",39736
"13391",39737
"13392",39738
"13393",39739
"13394",39740
"13395",39741
"13396",39742
"13397",39743
"13398",39744
"13399",39745
"13400",39746
"13401",39747
"13402",39748
"13403",39749
"13404",39750
"13405",39751
"13406",39752
"13407",39753
"13408",39754
"13409",39755
"13410",39756
"13411",39757
"13412",39758
"13413",39759
"13414",39760
"13415",39761
"13416",39762
"13417",39763
"13418",39764
"13419",39765
"13420",39766
"13421",39767
"13422",39768
"13423",39769
"13424",39770
"13425",39771
"13426",39772
"13427",39773
"13428",39774
"13429",39775
"13430",39776
"13431",39777
"13432",39778
"13433",39779
"13434",39780
"13435",39781
"13436",39782
"13437",39783
"13438",39784
"13439",39785
"13440",39786
"13441",39787
"13442",39788
"13443",39789
"13444",39790
"13445",39791
"13446",39792
"13447",39793
"13448",39794
"13449",39795
"13450",39796
"13451",39797
"13452",39798
"13453",39799
"13454",39800
"13455",39801
"13456",39802
"13457",39803
"13458",39804
"13459",39805
"13460",39806
"13461",39807
"13462",39808
"13463",39809
"13464",39810
"13465",39811
"13466",39812
"13467",39813
"13468",39814
"13469",39815
"13470",39816
"13471",39817
"13472",39818
"13473",39819
"13474",39820
"13475",39821
"13476",39822
"13477",39823
"13478",39824
"13479",39825
"13480",39826
"13481",39827
"13482",39828
"13483",39829
"13484",39830
"13485",39831
"13486",39832
"13487",39833
"13488",39834
"13489",39835
"13490",39836
"13491",39837
"13492",39838
"13493",39839
"13494",39840
"13495",39841
"13496",39842
"13497",39843
"13498",39844
"13499",39845
"13500",39846
"13501",39847
"13502",39848
"13503",39849
"13504",39850
"13505",39851
"13506",39852
"13507",39853
"13508",39854
"13509",39855
"13510",39856
"13511",39857
"13512",39858
"13513",39859
"13514",39860
"13515",39861
"13516",39862
"13517",39863
"13518",39864
"13519",39865
"13520",39866
"13521",39867
"13522",39868
"13523",39869
"13524",39870
"13525",39871
"13526",39872
"13527",39873
"13528",39874
"13529",39875
"13530",39876
"13531",39877
"13532",39878
"13533",39879
"13534",39880
"13535",39881
"13536",39882
"13537",39883
"13538",39884
"13539",39885
"13540",39886
"13541",39887
"13542",39888
"13543",39889
"13544",39890
"13545",39891
"13546",39892
"13547",39893
"13548",39894
"13549",39895
"13550",39896
"13551",39897
"13552",39898
"13553",39899
"13554",39900
"13555",39901
"13556",39902
"13557",39903
"13558",39904
"13559",39905
"13560",39906
"13561",39907
"13562",39908
"13563",39909
"13564",39910
"13565",39911
"13566",39912
"13567",39913
"13568",39914
"13569",39915
"13570",39916
"13571",39917
"13572",39918
"13573",39919
"13574",39920
"13575",39921
"13576",39922
"13577",39923
"13578",39960
"13579",39961
"13580",39962
"13581",39963
"13582",39964
"13583",39965
"13584",39966
"13585",39967
"13586",39968
"13587",39969
"13588",39970
"13589",39971
"13590",39972
"13591",39973
"13592",39974
"13593",39975
"13594",39976
"13595",39977
"13596",39978
"13597",39979
"13598",39980
"13599",39981
"13600",39982
"13601",39983
"13602",39984
"13603",39985
"13604",39986
"13605",39987
"13606",39988
"13607",39989
"13608",39990
"13609",39991
"13610",39992
"13611",39993
"13612",39994
"13613",39995
"13614",39996
"13615",39997
"13616",39998
"13617",39999
"13618",40000
"13619",40001
"13620",40002
"13621",40003
"13622",40004
"13623",40005
"13624",40006
"13625",40007
"13626",40008
"13627",40009
"13628",40010
"13629",40011
"13630",40012
"13631",40013
"13632",40014
"13633",40015
"13634",40016
"13635",40017
"13636",40018
"13637",40019
"13638",40020
"13639",40021
"13640",40022
"13641",40023
"13642",40024
"13643",40025
"13644",40026
"13645",40027
"13646",40028
"13647",40029
"13648",40030
"13649",40031
"13650",40032
"13651",40033
"13652",40034
"13653",40035
"13654",40036
"13655",40037
"13656",40038
"13657",40039
"13658",40040
"13659",40041
"13660",40042
"13661",40043
"13662",40044
"13663",40045
"13664",40046
"13665",40047
"13666",40048
"13667",40049
"13668",40050
"13669",40051
"13670",40052
"13671",40053
"13672",40054
"13673",40055
"13674",40056
"13675",40057
"13676",40058
"13677",40059
"13678",40060
"13679",40061
"13680",40062
"13681",40063
"13682",40064
"13683",40065
"13684",40066
"13685",40067
"13686",40068
"13687",40069
"13688",40070
"13689",40071
"13690",40072
"13691",40073
"13692",40074
"13693",40075
"13694",40076
"13695",40077
"13696",40078
"13697",40079
"13698",40080
"13699",40081
"13700",40082
"13701",40083
"13702",40084
"13703",40085
"13704",40086
"13705",40087
"13706",40088
"13707",40089
"13708",40090
"13709",40091
"13710",40092
"13711",40093
"13712",40094
"13713",40095
"13714",40096
"13715",40097
"13716",40098
"13717",40099
"13718",40100
"13719",40101
"13720",40102
"13721",40103
"13722",40104
"13723",40105
"13724",40106
"13725",40107
"13726",40108
"13727",40109
"13728",40110
"13729",40111
"13730",40112
"13731",40113
"13732",40114
"13733",40115
"13734",40116
"13735",40117
"13736",40118
"13737",40119
"13738",40120
"13739",40121
"13740",40122
"13741",40123
"13742",40124
"13743",40125
"13744",40126
"13745",40127
"13746",40128
"13747",40129
"13748",40130
"13749",40131
"13750",40132
"13751",40133
"13752",40134
"13753",40135
"13754",40136
"13755",40137
"13756",40138
"13757",40139
"13758",40140
"13759",40141
"13760",40142
"13761",40143
"13762",40144
"13763",40145
"13764",40146
"13765",40147
"13766",40148
"13767",40149
"13768",40150
"13769",40151
"13770",40152
"13771",40153
"13772",40154
"13773",40155
"13774",40156
"13775",40157
"13776",40158
"13777",40159
"13778",40160
"13779",40161
"13780",40162
"13781",40163
"13782",40164
"13783",40165
"13784",40166
"13785",40167
"13786",40168
"13787",40169
"13788",40170
"13789",40171
"13790",40172
"13791",40173
"13792",40174
"13793",40175
"13794",40176
"13795",40177
"13796",40178
"13797",40179
"13798",40180
"13799",40181
"13800",40182
"13801",40183
"13802",40184
"13803",40185
"13804",40186
"13805",40187
"13806",40188
"13807",40189
"13808",40190
"13809",40191
"13810",40192
"13811",40193
"13812",40194
"13813",40195
"13814",40196
"13815",40197
"13816",40198
"13817",40199
"13818",40200
"13819",40201
"13820",40202
"13821",40203
"13822",40204
"13823",40205
"13824",40206
"13825",40207
"13826",40208
"13827",40209
"13828",40210
"13829",40211
"13830",40212
"13831",40213
"13832",40214
"13833",40215
"13834",40216
"13835",40217
"13836",40218
"13837",40219
"13838",40220
"13839",40221
"13840",40222
"13841",40223
"13842",40224
"13843",40225
"13844",40226
"13845",40227
"13846",40228
"13847",40229
"13848",40230
"13849",40231
"13850",40232
"13851",40233
"13852",40234
"13853",40235
"13854",40236
"13855",40237
"13856",40238
"13857",40239
"13858",40240
"13859",40241
"13860",40242
"13861",40243
"13862",40244
"13863",40245
"13864",40246
"13865",40247
"13866",40248
"13867",40249
"13868",40250
"13869",40251
"13870",40252
"13871",40253
"13872",40254
"13873",40255
"13874",40256
"13875",40257
"13876",40258
"13877",40259
"13878",40260
"13879",40261
"13880",40262
"13881",40263
"13882",40264
"13883",40265
"13884",40266
"13885",40267
"13886",40268
"13887",40269
"13888",40270
"13889",40271
"13890",40272
"13891",40273
"13892",40274
"13893",40275
"13894",40276
"13895",40277
"13896",40278
"13897",40279
"13898",40280
"13899",40281
"13900",40282
"13901",40283
"13902",40284
"13903",40285
"13904",40286
"13905",40287
"13906",40288
"13907",40289
"13908",40290
"13909",40291
"13910",40292
"13911",40293
"13912",40294
"13913",40295
"13914",40296
"13915",40297
"13916",40298
"13917",40299
"13918",40300
"13919",40301
"13920",40302
"13921",40303
"13922",40304
"13923",40305
"13924",40306
"13925",40307
"13926",40308
"13927",40309
"13928",40310
"13929",40311
"13930",40312
"13931",40313
"13932",40314
"13933",40315
"13934",40316
"13935",40317
"13936",40318
"13937",40319
"13938",40320
"13939",40321
"13940",40322
"13941",40323
"13942",40324
"13943",40325
"13944",40326
"13945",40327
"13946",40328
"13947",40329
"13948",40330
"13949",40331
"13950",40332
"13951",40333
"13952",40334
"13953",40335
"13954",40336
"13955",40337
"13956",40338
"13957",40339
"13958",40340
"13959",40341
"13960",40342
"13961",40343
"13962",40344
"13963",40345
"13964",40346
"13965",40347
"13966",40348
"13967",40349
"13968",40350
"13969",40351
"13970",40352
"13971",40353
"13972",40354
"13973",40355
"13974",40356
"13975",40357
"13976",40358
"13977",40359
"13978",40360
"13979",40361
"13980",40362
"13981",40363
"13982",40364
"13983",40365
"13984",40366
"13985",40367
"13986",40368
"13987",40369
"13988",40370
"13989",40371
"13990",40372
"13991",40373
"13992",40374
"13993",40375
"13994",40376
"13995",40377
"13996",40378
"13997",40379
"13998",40380
"13999",40381
"14000",40382
"14001",40383
"14002",40384
"14003",40385
"14004",40386
"14005",40387
"14006",40388
"14007",40389
"14008",40390
"14009",40391
"14010",40392
"14011",40393
"14012",40394
"14013",40395
"14014",40396
"14015",40397
"14016",40398
"14017",40399
"14018",40400
"14019",40401
"14020",40402
"14021",40403
"14022",40404
"14023",40405
"14024",40406
"14025",40407
"14026",40408
"14027",40409
"14028",40410
"14029",40411
"14030",40412
"14031",40413
"14032",40414
"14033",40415
"14034",40416
"14035",40417
"14036",40418
"14037",40419
"14038",40420
"14039",40421
"14040",40422
"14041",40423
"14042",40424
"14043",40425
"14044",40426
"14045",40427
"14046",40428
"14047",40429
"14048",40430
"14049",40431
"14050",40432
"14051",40433
"14052",40434
"14053",40435
"14054",40436
"14055",40437
"14056",40438
"14057",40439
"14058",40440
"14059",40441
"14060",40442
"14061",40443
"14062",40444
"14063",40445
"14064",40446
"14065",40447
"14066",40448
"14067",40449
"14068",40450
"14069",40451
"14070",40452
"14071",40453
"14072",40454
"14073",40455
"14074",40456
"14075",40457
"14076",40458
"14077",40459
"14078",40460
"14079",40461
"14080",40462
"14081",40463
"14082",40464
"14083",40465
"14084",40466
"14085",40467
"14086",40468
"14087",40469
"14088",40470
"14089",40471
"14090",40472
"14091",40473
"14092",40474
"14093",40475
"14094",40476
"14095",40477
"14096",40478
"14097",40479
"14098",40480
"14099",40481
"14100",40482
"14101",40483
"14102",40484
"14103",40485
"14104",40486
"14105",40487
"14106",40488
"14107",40489
"14108",40490
"14109",40491
"14110",40492
"14111",40493
"14112",40494
"14113",40495
"14114",40496
"14115",40497
"14116",40498
"14117",40499
"14118",40500
"14119",40501
"14120",40502
"14121",40503
"14122",40504
"14123",40505
"14124",40506
"14125",40507
"14126",40508
"14127",40509
"14128",40510
"14129",40511
"14130",40512
"14131",40513
"14132",40514
"14133",40515
"14134",40516
"14135",40517
"14136",40518
"14137",40519
"14138",40520
"14139",40521
"14140",40522
"14141",40523
"14142",40524
"14143",40525
"14144",40526
"14145",40527
"14146",40528
"14147",40529
"14148",40530
"14149",40531
"14150",40532
"14151",40533
"14152",40534
"14153",40535
"14154",40536
"14155",40537
"14156",40538
"14157",40539
"14158",40540
"14159",40541
"14160",40542
"14161",40543
"14162",40544
"14163",40545
"14164",40546
"14165",40547
"14166",40548
"14167",40549
"14168",40550
"14169",40551
"14170",40552
"14171",40553
"14172",40554
"14173",40555
"14174",40556
"14175",40557
"14176",40558
"14177",40559
"14178",40560
"14179",40561
"14180",40562
"14181",40563
"14182",40564
"14183",40565
"14184",40566
"14185",40567
"14186",40568
"14187",40569
"14188",40570
"14189",40571
"14190",40572
"14191",40573
"14192",40574
"14193",40575
"14194",40576
"14195",40577
"14196",40578
"14197",40579
"14198",40580
"14199",40581
"14200",40582
"14201",40583
"14202",40584
"14203",40585
"14204",40586
"14205",40587
"14206",40588
"14207",40589
"14208",40590
"14209",40591
"14210",40592
"14211",40593
"14212",40594
"14213",40595
"14214",40596
"14215",40597
"14216",40598
"14217",40599
"14218",40600
"14219",40601
"14220",40602
"14221",40603
"14222",40604
"14223",40605
"14224",40606
"14225",40607
"14226",40608
"14227",40609
"14228",40610
"14229",40611
"14230",40612
"14231",40613
"14232",40614
"14233",40615
"14234",40616
"14235",40617
"14236",40618
"14237",40619
"14238",40620
"14239",40621
"14240",40622
"14241",40623
"14242",40624
"14243",40625
"14244",40626
"14245",40627
"14246",40628
"14247",40629
"14248",40630
"14249",40631
"14250",40632
"14251",40633
"14252",40634
"14253",40635
"14254",40636
"14255",40637
"14256",40638
"14257",40639
"14258",40640
"14259",40641
"14260",40642
"14261",40643
"14262",40644
"14263",40645
"14264",40646
"14265",40647
"14266",40648
"14267",40649
"14268",40650
"14269",40651
"14270",40652
"14271",40653
"14272",40654
"14273",40655
"14274",40656
"14275",40657
"14276",40658
"14277",40659
"14278",40660
"14279",40661
"14280",40662
"14281",40663
"14282",40664
"14283",40665
"14284",40666
"14285",40667
"14286",40668
"14287",40669
"14288",40670
"14289",40671
"14290",40672
"14291",40673
"14292",40674
"14293",40675
"14294",40676
"14295",40677
"14296",40678
"14297",40679
"14298",40680
"14299",40681
"14300",40682
"14301",40683
"14302",40684
"14303",40685
"14304",40686
"14305",40687
"14306",40688
"14307",40689
"14308",40690
"14309",40691
"14310",40692
"14311",40693
"14312",40694
"14313",40695
"14314",40696
"14315",40697
"14316",40698
"14317",40699
"14318",40700
"14319",40701
"14320",40702
"14321",40703
"14322",40704
"14323",40705
"14324",40706
"14325",40707
"14326",40708
"14327",40709
"14328",40710
"14329",40711
"14330",40712
"14331",40713
"14332",40714
"14333",40715
"14334",40716
"14335",40717
"14336",40718
"14337",40719
"14338",40720
"14339",40721
"14340",40722
"14341",40723
"14342",40724
"14343",40725
"14344",40726
"14345",40727
"14346",40728
"14347",40729
"14348",40730
"14349",40731
"14350",40732
"14351",40733
"14352",40734
"14353",40735
"14354",40736
"14355",40737
"14356",40738
"14357",40739
"14358",40740
"14359",40741
"14360",40742
"14361",40743
"14362",40744
"14363",40745
"14364",40746
"14365",40747
"14366",40748
"14367",40749
"14368",40750
"14369",40751
"14370",40752
"14371",40753
"14372",40754
"14373",40755
"14374",40756
"14375",40757
"14376",40758
"14377",40759
"14378",40760
"14379",40761
"14380",40762
"14381",40763
"14382",40764
"14383",40765
"14384",40766
"14385",40767
"14386",40768
"14387",40769
"14388",40770
"14389",40771
"14390",40772
"14391",40773
"14392",40774
"14393",40775
"14394",40776
"14395",40777
"14396",40778
"14397",40779
"14398",40780
"14399",40781
"14400",40782
"14401",40783
"14402",40784
"14403",40785
"14404",40786
"14405",40787
"14406",40788
"14407",40789
"14408",40790
"14409",40791
"14410",40792
"14411",40793
"14412",40794
"14413",40795
"14414",40796
"14415",40797
"14416",40798
"14417",40799
"14418",40800
"14419",40801
"14420",40802
"14421",40803
"14422",40804
"14423",40805
"14424",40806
"14425",40807
"14426",40808
"14427",40809
"14428",40810
"14429",40811
"14430",40812
"14431",40813
"14432",40814
"14433",40815
"14434",40816
"14435",40817
"14436",40818
"14437",40819
"14438",40820
"14439",40821
"14440",40822
"14441",40823
"14442",40824
"14443",40825
"14444",40826
"14445",40827
"14446",40828
"14447",40829
"14448",40830
"14449",40831
"14450",40832
"14451",40833
"14452",40834
"14453",40835
"14454",40836
"14455",40837
"14456",40838
"14457",40839
"14458",40840
"14459",40841
"14460",40842
"14461",40843
"14462",40844
"14463",40845
"14464",40846
"14465",40847
"14466",40848
"14467",40849
"14468",40850
"14469",40851
"14470",40852
"14471",40853
"14472",40854
"14473",40855
"14474",40856
"14475",40857
"14476",40858
"14477",40859
"14478",40860
"14479",40861
"14480",40862
"14481",40863
"14482",40864
"14483",40865
"14484",40866
"14485",40867
"14486",40868
"14487",40869
"14488",40870
"14489",40871
"14490",40872
"14491",40873
"14492",40874
"14493",40875
"14494",40876
"14495",40877
"14496",40878
"14497",40879
"14498",40880
"14499",40881
"14500",40882
"14501",40883
"14502",40884
"14503",40885
"14504",40886
"14505",40887
"14506",40888
"14507",40889
"14508",40890
"14509",40891
"14510",40892
"14511",40893
"14512",40894
"14513",40895
"14514",40896
"14515",40897
"14516",40898
"14517",40899
"14518",40900
"14519",40901
"14520",40902
"14521",40903
"14522",40904
"14523",40905
"14524",40906
"14525",40907
"14526",40908
"14527",40909
"14528",40910
"14529",40911
"14530",40912
"14531",40913
"14532",40914
"14533",40915
"14534",40916
"14535",40917
"14536",40918
"14537",40919
"14538",40920
"14539",40921
"14540",40922
"14541",40923
"14542",40924
"14543",40925
"14544",40926
"14545",40927
"14546",40928
"14547",40929
"14548",40930
"14549",40931
"14550",40932
"14551",40933
"14552",40934
"14553",40935
"14554",40936
"14555",40937
"14556",40938
"14557",40939
"14558",40940
"14559",40941
"14560",40942
"14561",40943
"14562",40944
"14563",40945
"14564",40946
"14565",40947
"14566",40948
"14567",40949
"14568",40950
"14569",40951
"14570",40952
"14571",40953
"14572",40954
"14573",40955
"14574",40956
"14575",40957
"14576",40958
"14577",40959
"14578",40960
"14579",40961
"14580",40962
"14581",40963
"14582",40964
"14583",40965
"14584",40966
"14585",40967
"14586",40968
"14587",40969
"14588",40970
"14589",40971
"14590",40972
"14591",40973
"14592",40974
"14593",40975
"14594",40976
"14595",40977
"14596",40978
"14597",40979
"14598",40980
"14599",40981
"14600",40982
"14601",40983
"14602",40984
"14603",40985
"14604",40986
"14605",40987
"14606",40988
"14607",40989
"14608",40990
"14609",40991
"14610",40992
"14611",40993
"14612",40994
"14613",40995
"14614",40996
"14615",40997
"14616",40998
"14617",40999
"14618",41000
"14619",41001
"14620",41002
"14621",41003
"14622",41004
"14623",41005
"14624",41006
"14625",41007
"14626",41008
"14627",41009
"14628",41010
"14629",41011
"14630",41012
"14631",41013
"14632",41014
"14633",41015
"14634",41016
"14635",41017
"14636",41018
"14637",41019
"14638",41020
"14639",41021
"14640",41022
"14641",41023
"14642",41024
"14643",41025
"14644",41026
"14645",41027
"14646",41028
"14647",41029
"14648",41030
"14649",41031
"14650",41032
"14651",41033
"14652",41034
"14653",41035
"14654",41036
"14655",41037
"14656",41038
"14657",41039
"14658",41040
"14659",41041
"14660",41042
"14661",41043
"14662",41044
"14663",41045
"14664",41046
"14665",41047
"14666",41048
"14667",41049
"14668",41050
"14669",41051
"14670",41052
"14671",41053
"14672",41054
"14673",41055
"14674",41056
"14675",41057
"14676",41058
"14677",41059
"14678",41060
"14679",41061
"14680",41062
"14681",41063
"14682",41064
"14683",41065
"14684",41066
"14685",41067
"14686",41068
"14687",41069
"14688",41070
"14689",41071
"14690",41072
"14691",41073
"14692",41074
"14693",41075
"14694",41076
"14695",41077
"14696",41078
"14697",41079
"14698",41080
"14699",41081
"14700",41082
"14701",41083
"14702",41084
"14703",41085
"14704",41086
"14705",41087
"14706",41088
"14707",41089
"14708",41090
"14709",41091
"14710",41092
"14711",41093
"14712",41094
"14713",41095
"14714",41096
"14715",41097
"14716",41098
"14717",41099
"14718",41100
"14719",41101
"14720",41102
"14721",41103
"14722",41104
"14723",41105
"14724",41106
"14725",41107
"14726",41108
"14727",41109
"14728",41110
"14729",41111
"14730",41112
"14731",41113
"14732",41114
"14733",41115
"14734",41116
"14735",41117
"14736",41118
"14737",41119
"14738",41120
"14739",41121
"14740",41122
"14741",41123
"14742",41124
"14743",41125
"14744",41126
"14745",41127
"14746",41128
"14747",41129
"14748",41130
"14749",41131
"14750",41132
"14751",41133
"14752",41134
"14753",41135
"14754",41136
"14755",41137
"14756",41138
"14757",41139
"14758",41140
"14759",41141
"14760",41142
"14761",41143
"14762",41144
"14763",41145
"14764",41146
"14765",41147
"14766",41148
"14767",41149
"14768",41150
"14769",41151
"14770",41152
"14771",41153
"14772",41154
"14773",41155
"14774",41156
"14775",41157
"14776",41158
"14777",41159
"14778",41160
"14779",41161
"14780",41162
"14781",41163
"14782",41164
"14783",41165
"14784",41166
"14785",41167
"14786",41168
"14787",41169
"14788",41170
"14789",41171
"14790",41172
"14791",41173
"14792",41174
"14793",41175
"14794",41176
"14795",41177
"14796",41178
"14797",41179
"14798",41180
"14799",41181
"14800",41182
"14801",41183
"14802",41184
"14803",41185
"14804",41186
"14805",41187
"14806",41188
"14807",41189
"14808",41190
"14809",41191
"14810",41192
"14811",41193
"14812",41194
"14813",41195
"14814",41196
"14815",41197
"14816",41198
"14817",41199
"14818",41200
"14819",41201
"14820",41202
"14821",41203
"14822",41204
"14823",41205
"14824",41206
"14825",41207
"14826",41208
"14827",41209
"14828",41210
"14829",41211
"14830",41212
"14831",41213
"14832",41214
"14833",41215
"14834",41216
"14835",41217
"14836",41218
"14837",41219
"14838",41220
"14839",41221
"14840",41222
"14841",41223
"14842",41224
"14843",41225
"14844",41226
"14845",41227
"14846",41228
"14847",41229
"14848",41230
"14849",41231
"14850",41232
"14851",41233
"14852",41234
"14853",41235
"14854",41236
"14855",41237
"14856",41238
"14857",41239
"14858",41240
"14859",41241
"14860",41242
"14861",41243
"14862",41244
"14863",41245
"14864",41246
"14865",41247
"14866",41248
"14867",41249
"14868",41250
"14869",41251
"14870",41252
"14871",41253
"14872",41254
"14873",41255
"14874",41256
"14875",41257
"14876",41258
"14877",41259
"14878",41260
"14879",41261
"14880",41262
"14881",41263
"14882",41264
"14883",41265
"14884",41266
"14885",41267
"14886",41268
"14887",41269
"14888",41270
"14889",41271
"14890",41272
"14891",41273
"14892",41274
"14893",41275
"14894",41276
"14895",41277
"14896",41278
"14897",41279
"14898",41280
"14899",41281
"14900",41282
"14901",41283
"14902",41284
"14903",41285
"14904",41286
"14905",41287
"14906",41288
"14907",41289
"14908",41290
"14909",41291
"14910",41292
"14911",41293
"14912",41294
"14913",41295
"14914",41296
"14915",41297
"14916",41298
"14917",41299
"14918",41300
"14919",41301
"14920",41302
"14921",41303
"14922",41304
"14923",41305
"14924",41306
"14925",41307
"14926",41308
"14927",41309
"14928",41310
"14929",41311
"14930",41312
"14931",41313
"14932",41314
"14933",41315
"14934",41316
"14935",41317
"14936",41318
"14937",41319
"14938",41320
"14939",41321
"14940",41322
"14941",41323
"14942",41324
"14943",41325
"14944",41326
"14945",41327
"14946",41328
"14947",41329
"14948",41330
"14949",41331
"14950",41332
"14951",41333
"14952",41334
"14953",41335
"14954",41336
"14955",41337
"14956",41338
"14957",41339
"14958",41340
"14959",41341
"14960",41342
"14961",41343
"14962",41344
"14963",41345
"14964",41346
"14965",41347
"14966",41348
"14967",41349
"14968",41350
"14969",41351
"14970",41352
"14971",41353
"14972",41354
"14973",41355
"14974",41356
"14975",41357
"14976",41358
"14977",41359
"14978",41360
"14979",41361
"14980",41362
"14981",41363
"14982",41364
"14983",41365
"14984",41366
"14985",41367
"14986",41368
"14987",41369
"14988",41370
"14989",41371
"14990",41372
"14991",41373
"14992",41374
"14993",41375
"14994",41376
"14995",41377
"14996",41378
"14997",41379
"14998",41380
"14999",41381
"15000",41382
"15001",41383
"15002",41384
"15003",41385
"15004",41386
"15005",41387
"15006",41388
"15007",41389
"15008",41390
"15009",41391
"15010",41392
"15011",41393
"15012",41394
"15013",41395
"15014",41396
"15015",41397
"15016",41398
"15017",41399
"15018",41400
"15019",41401
"15020",41402
"15021",41403
"15022",41404
"15023",41405
"15024",41406
"15025",41407
"15026",41408
"15027",41409
"15028",41410
"15029",41411
"15030",41412
"15031",41413
"15032",41414
"15033",41415
"15034",41416
"15035",41417
"15036",41418
"15037",41419
"15038",41420
"15039",41421
"15040",41422
"15041",41423
"15042",41424
"15043",41425
"15044",41426
"15045",41427
"15046",41428
"15047",41429
"15048",41430
"15049",41431
"15050",41432
"15051",41433
"15052",41434
"15053",41435
"15054",41436
"15055",41437
"15056",41438
"15057",41439
"15058",41440
"15059",41441
"15060",41442
"15061",41443
"15062",41444
"15063",41445
"15064",41446
"15065",41447
"15066",41448
"15067",41449
"15068",41450
"15069",41451
"15070",41452
"15071",41453
"15072",41454
"15073",41455
"15074",41456
"15075",41457
"15076",41458
"15077",41459
"15078",41460
"15079",41461
"15080",41462
"15081",41463
"15082",41464
"15083",41465
"15084",41466
"15085",41467
"15086",41468
"15087",41469
"15088",41470
"15089",41471
"15090",41472
"15091",41473
"15092",41474
"15093",41475
"15094",41476
"15095",41477
"15096",41478
"15097",41479
"15098",41480
"15099",41481
"15100",41482
"15101",41483
"15102",41484
"15103",41485
"15104",41486
"15105",41487
"15106",41488
"15107",41489
"15108",41490
"15109",41491
"15110",41492
"15111",41493
"15112",41494
"15113",41495
"15114",41496
"15115",41497
"15116",41498
"15117",41499
"15118",41500
"15119",41501
"15120",41502
"15121",41503
"15122",41504
"15123",41505
"15124",41506
"15125",41507
"15126",41508
"15127",41509
"15128",41510
"15129",41511
"15130",41512
"15131",41513
"15132",41514
"15133",41515
"15134",41516
"15135",41517
"15136",41518
"15137",41519
"15138",41520
"15139",41521
"15140",41522
"15141",41523
"15142",41524
"15143",41525
"15144",41526
"15145",41527
"15146",41528
"15147",41529
"15148",41530
"15149",41531
"15150",41532
"15151",41533
"15152",41534
"15153",41535
"15154",41536
"15155",41537
"15156",41538
"15157",41539
"15158",41540
"15159",41541
"15160",41542
"15161",41543
"15162",41544
"15163",41545
"15164",41546
"15165",41547
"15166",41548
"15167",41549
"15168",41550
"15169",41551
"15170",41552
"15171",41553
"15172",41554
"15173",41555
"15174",41556
"15175",41557
"15176",41558
"15177",41559
"15178",41560
"15179",41561
"15180",41562
"15181",41563
"15182",41564
"15183",41565
"15184",41566
"15185",41567
"15186",41568
"15187",41569
"15188",41570
"15189",41571
"15190",41572
"15191",41573
"15192",41574
"15193",41575
"15194",41576
"15195",41577
"15196",41578
"15197",41579
"15198",41580
"15199",41581
"15200",41582
"15201",41583
"15202",41584
"15203",41585
"15204",41586
"15205",41587
"15206",41588
"15207",41589
"15208",41590
"15209",41591
"15210",41592
"15211",41593
"15212",41594
"15213",41595
"15214",41596
"15215",41597
"15216",41598
"15217",41599
"15218",41600
"15219",41601
"15220",41602
"15221",41603
"15222",41604
"15223",41605
"15224",41606
"15225",41607
"15226",41608
"15227",41609
"15228",41610
"15229",41611
"15230",41612
"15231",41613
"15232",41614
"15233",41615
"15234",41616
"15235",41617
"15236",41618
"15237",41619
"15238",41620
"15239",41621
"15240",41622
"15241",41623
"15242",41624
"15243",41625
"15244",41626
"15245",41627
"15246",41628
"15247",41629
"15248",41630
"15249",41631
"15250",41632
"15251",41633
"15252",41634
"15253",41635
"15254",41636
"15255",41637
"15256",41638
"15257",41639
"15258",41640
"15259",41641
"15260",41642
"15261",41643
"15262",41644
"15263",41645
"15264",41646
"15265",41647
"15266",41648
"15267",41649
"15268",41650
"15269",41651
"15270",41652
"15271",41653
"15272",41654
"15273",41655
"15274",41656
"15275",41657
"15276",41658
"15277",41659
"15278",41660
"15279",41661
"15280",41662
"15281",41663
"15282",41664
"15283",41665
"15284",41666
"15285",41667
"15286",41668
"15287",41669
"15288",41670
"15289",41671
"15290",41672
"15291",41673
"15292",41674
"15293",41675
"15294",41676
"15295",41677
"15296",41678
"15297",41679
"15298",41680
"15299",41681
"15300",41682
"15301",41683
"15302",41684
"15303",41685
"15304",41686
"15305",41687
"15306",41688
"15307",41689
"15308",41690
"15309",41691
"15310",41692
"15311",41693
"15312",41694
"15313",41695
"15314",41696
"15315",41697
"15316",41698
"15317",41699
"15318",41700
"15319",41701
"15320",41702
"15321",41703
"15322",41704
"15323",41705
"15324",41706
"15325",41707
"15326",41708
"15327",41709
"15328",41710
"15329",41711
"15330",41712
"15331",41713
"15332",41714
"15333",41715
"15334",41716
"15335",41717
"15336",41718
"15337",41719
"15338",41720
"15339",41721
"15340",41722
"15341",41723
"15342",41724
"15343",41725
"15344",41726
"15345",41727
"15346",41728
"15347",41729
"15348",41730
"15349",41731
"15350",41732
"15351",41733
"15352",41734
"15353",41735
"15354",41736
"15355",41737
"15356",41738
"15357",41739
"15358",41740
"15359",41741
"15360",41742
"15361",41743
"15362",41744
"15363",41745
"15364",41746
"15365",41747
"15366",41748
"15367",41749
"15368",41750
"15369",41751
"15370",41752
"15371",41753
"15372",41754
"15373",41755
"15374",41756
"15375",41757
"15376",41758
"15377",41759
"15378",41760
"15379",41761
"15380",41762
"15381",41763
"15382",41764
"15383",41765
"15384",41766
"15385",41767
"15386",41768
"15387",41769
"15388",41770
"15389",41771
"15390",41772
"15391",41773
"15392",41774
"15393",41775
"15394",41776
"15395",41777
"15396",41778
"15397",41779
"15398",41780
"15399",41781
"15400",41782
"15401",41783
"15402",41784
"15403",41785
"15404",41786
"15405",41787
"15406",41788
"15407",41789
"15408",41790
"15409",41791
"15410",41792
"15411",41793
"15412",41794
"15413",41795
"15414",41796
"15415",41797
"15416",41798
"15417",41799
"15418",41800
"15419",41801
"15420",41802
"15421",41803
"15422",41804
"15423",41805
"15424",41806
"15425",41807
"15426",41808
"15427",41809
"15428",41810
"15429",41811
"15430",41812
"15431",41813
"15432",41814
"15433",41815
"15434",41816
"15435",41817
"15436",41818
"15437",41819
"15438",41820
"15439",41821
"15440",41822
"15441",41823
"15442",41824
"15443",41825
"15444",41826
"15445",41827
"15446",41828
"15447",41829
"15448",41830
"15449",41831
"15450",41832
"15451",41833
"15452",41834
"15453",41835
"15454",41836
"15455",41837
"15456",41838
"15457",41839
"15458",41840
"15459",41841
"15460",41842
"15461",41843
"15462",41844
"15463",41845
"15464",41846
"15465",41847
"15466",41848
"15467",41849
"15468",41850
"15469",41851
"15470",41852
"15471",41853
"15472",41854
"15473",41855
"15474",41856
"15475",41857
"15476",41858
"15477",41859
"15478",41860
"15479",41861
"15480",41862
"15481",41863
"15482",41864
"15483",41865
"15484",41866
"15485",41867
"15486",41868
"15487",41869
"15488",41870
"15489",41871
"15490",41872
"15491",41873
"15492",41874
"15493",41875
"15494",41876
"15495",41877
"15496",41878
"15497",41879
"15498",41880
"15499",41881
"15500",41882
"15501",41883
"15502",41884
"15503",41885
"15504",41886
"15505",41887
"15506",41888
"15507",41889
"15508",41890
"15509",41891
"15510",41892
"15511",41893
"15512",41894
"15513",41895
"15514",41896
"15515",41897
"15516",41898
"15517",41899
"15518",41900
"15519",41901
"15520",41902
"15521",41903
"15522",41904
"15523",41905
"15524",41906
"15525",41907
"15526",41908
"15527",41909
"15528",41910
"15529",41911
"15530",41912
"15531",41913
"15532",41914
"15533",41915
"15534",41916
"15535",41917
"15536",41918
"15537",41919
"15538",41920
"15539",41921
"15540",41922
"15541",41923
"15542",41924
"15543",41925
"15544",41926
"15545",41927
"15546",41928
"15547",41929
"15548",41930
"15549",41931
"15550",41932
"15551",41933
"15552",41934
"15553",41935
"15554",41936
"15555",41937
"15556",41938
"15557",41939
"15558",41940
"15559",41941
"15560",41942
"15561",41943
"15562",41944
"15563",41945
"15564",41946
"15565",41947
"15566",41948
"15567",41949
"15568",41950
"15569",41951
"15570",41952
"15571",41953
"15572",41954
"15573",41955
"15574",41956
"15575",41957
"15576",41958
"15577",41959
"15578",41960
"15579",41961
"15580",41962
"15581",41963
"15582",41964
"15583",41965
"15584",41966
"15585",41967
"15586",41968
"15587",41969
"15588",41970
"15589",41971
"15590",41972
"15591",41973
"15592",41974
"15593",41975
"15594",41976
"15595",41977
"15596",41978
"15597",41979
"15598",41980
"15599",41981
"15600",41982
"15601",41983
"15602",41984
"15603",41985
"15604",41986
"15605",41987
"15606",41988
"15607",41989
"15608",41990
"15609",41991
"15610",41992
"15611",41993
"15612",41994
"15613",41995
"15614",41996
"15615",41997
"15616",41998
"15617",41999
"15618",42000
"15619",42001
"15620",42002
"15621",42003
"15622",42004
"15623",42005
"15624",42006
"15625",42007
"15626",42008
"15627",42009
"15628",42010
"15629",42011
"15630",42012
"15631",42013
"15632",42014
"15633",42015
"15634",42016
"15635",42017
"15636",42018
"15637",42019
"15638",42020
"15639",42021
"15640",42022
"15641",42023
"15642",42024
"15643",42025
"15644",42026
"15645",42027
"15646",42028
"15647",42029
"15648",42030
"15649",42031
"15650",42032
"15651",42033
"15652",42034
"15653",42035
"15654",42036
"15655",42037
"15656",42038
"15657",42039
"15658",42040
"15659",42041
"15660",42042
"15661",42043
"15662",42044
"15663",42045
"15664",42046
"15665",42047
"15666",42048
"15667",42049
"15668",42050
"15669",42051
"15670",42052
"15671",42053
"15672",42054
"15673",42055
"15674",42056
"15675",42057
"15676",42058
"15677",42059
"15678",42060
"15679",42061
"15680",42062
"15681",42063
"15682",42064
"15683",42065
"15684",42066
"15685",42067
"15686",42068
"15687",42069
"15688",42070
"15689",42071
"15690",42072
"15691",42073
"15692",42074
"15693",42075
"15694",42076
"15695",42077
"15696",42078
"15697",42079
"15698",42080
"15699",42081
"15700",42082
"15701",42083
"15702",42084
"15703",42085
"15704",42086
"15705",42087
"15706",42088
"15707",42089
"15708",42090
"15709",42091
"15710",42092
"15711",42093
"15712",42094
"15713",42095
"15714",42096
"15715",42097
"15716",42098
"15717",42099
"15718",42100
"15719",42101
"15720",42102
"15721",42103
"15722",42104
"15723",42105
"15724",42106
"15725",42107
"15726",42108
"15727",42109
"15728",42110
"15729",42111
"15730",42112
"15731",42113
"15732",42114
"15733",42115
"15734",42116
"15735",42117
"15736",42118
"15737",42119
"15738",42120
"15739",42121
"15740",42122
"15741",42123
"15742",42124
"15743",42125
"15744",42126
"15745",42127
"15746",42128
"15747",42129
"15748",42130
"15749",42131
"15750",42132
"15751",42133
"15752",42134
"15753",42135
"15754",42136
"15755",42137
"15756",42138
"15757",42139
"15758",42140
"15759",42141
"15760",42142
"15761",42143
"15762",42144
"15763",42145
"15764",42146
"15765",42147
"15766",42148
"15767",42149
"15768",42150
"15769",42151
"15770",42152
"15771",42153
"15772",42154
"15773",42155
"15774",42156
"15775",42157
"15776",42158
"15777",42159
"15778",42160
"15779",42161
"15780",42162
"15781",42163
"15782",42164
"15783",42165
"15784",42166
"15785",42167
"15786",42168
"15787",42169
"15788",42170
"15789",42171
"15790",42172
"15791",42173
"15792",42174
"15793",42175
"15794",42176
"15795",42177
"15796",42178
"15797",42179
"15798",42180
"15799",42181
"15800",42182
"15801",42183
"15802",42184
"15803",42185
"15804",42186
"15805",42187
"15806",42188
"15807",42189
"15808",42190
"15809",42191
"15810",42192
"15811",42193
"15812",42194
"15813",42195
"15814",42196
"15815",42197
"15816",42198
"15817",42199
"15818",42200
"15819",42201
"15820",42202
"15821",42203
"15822",42204
"15823",42205
"15824",42206
"15825",42207
"15826",42208
"15827",42209
"15828",42210
"15829",42211
"15830",42212
"15831",42213
"15832",42214
"15833",42215
"15834",42216
"15835",42217
"15836",42218
"15837",42219
"15838",42220
"15839",42221
"15840",42222
"15841",42223
"15842",42224
"15843",42225
"15844",42226
"15845",42227
"15846",42228
"15847",42229
"15848",42230
"15849",42231
"15850",42232
"15851",42233
"15852",42234
"15853",42235
"15854",42236
"15855",42237
"15856",42238
"15857",42239
"15858",42240
"15859",42241
"15860",42242
"15861",42243
"15862",42244
"15863",42245
"15864",42246
"15865",42247
"15866",42248
"15867",42249
"15868",42250
"15869",42251
"15870",42252
"15871",42253
"15872",42254
"15873",42255
"15874",42256
"15875",42257
"15876",42258
"15877",42259
"15878",42260
"15879",42261
"15880",42262
"15881",42263
"15882",42264
"15883",42265
"15884",42266
"15885",42267
"15886",42268
"15887",42269
"15888",42270
"15889",42271
"15890",42272
"15891",42273
"15892",42274
"15893",42275
"15894",42276
"15895",42277
"15896",42278
"15897",42279
"15898",42280
"15899",42281
"15900",42282
"15901",42283
"15902",42284
"15903",42285
"15904",42286
"15905",42287
"15906",42288
"15907",42289
"15908",42290
"15909",42291
"15910",42292
"15911",42293
"15912",42294
"15913",42295
"15914",42296
"15915",42297
"15916",42298
"15917",42299
"15918",42300
"15919",42301
"15920",42302
"15921",42303
"15922",42304
"15923",42305
"15924",42306
"15925",42307
"15926",42308
"15927",42309
"15928",42310
"15929",42311
"15930",42312
"15931",42313
"15932",42314
"15933",42315
"15934",42316
"15935",42317
"15936",42318
"15937",42319
"15938",42320
"15939",42321
"15940",42322
"15941",42323
"15942",42324
"15943",42325
"15944",42326
"15945",42327
"15946",42328
"15947",42329
"15948",42330
"15949",42331
"15950",42332
"15951",42333
"15952",42334
"15953",42335
"15954",42336
"15955",42337
"15956",42338
"15957",42339
"15958",42340
"15959",42341
"15960",42342
"15961",42343
"15962",42344
"15963",42345
"15964",42346
"15965",42347
"15966",42348
"15967",42349
"15968",42350
"15969",42351
"15970",42352
"15971",42353
"15972",42354
"15973",42355
"15974",42356
"15975",42357
"15976",42358
"15977",42359
"15978",42360
"15979",42361
"15980",42362
"15981",42363
"15982",42364
"15983",42365
"15984",42366
"15985",42367
"15986",42368
"15987",42369
"15988",42370
"15989",42371
"15990",42372
"15991",42373
"15992",42374
"15993",42375
"15994",42376
"15995",42377
"15996",42378
"15997",42379
"15998",42380
"15999",42381
"16000",42382
"16001",42383
"16002",42384
"16003",42385
"16004",42386
"16005",42387
"16006",42388
"16007",42389
"16008",42390
"16009",42391
"16010",42392
"16011",42393
"16012",42394
"16013",42395
"16014",42396
"16015",42397
"16016",42398
"16017",42399
"16018",42400
"16019",42401
"16020",42402
"16021",42403
"16022",42404
"16023",42405
"16024",42406
"16025",42407
"16026",42408
"16027",42409
"16028",42410
"16029",42411
"16030",42412
"16031",42413
"16032",42414
"16033",42415
"16034",42416
"16035",42417
"16036",42418
"16037",42419
"16038",42420
"16039",42421
"16040",42422
"16041",42423
"16042",42424
"16043",42425
"16044",42426
"16045",42427
"16046",42428
"16047",42429
"16048",42430
"16049",42431
"16050",42432
"16051",42433
"16052",42434
"16053",42435
"16054",42436
"16055",42437
"16056",42438
"16057",42439
"16058",42440
"16059",42441
"16060",42442
"16061",42443
"16062",42444
"16063",42445
"16064",42446
"16065",42447
"16066",42448
"16067",42449
"16068",42450
"16069",42451
"16070",42452
"16071",42453
"16072",42454
"16073",42455
"16074",42456
"16075",42457
"16076",42458
"16077",42459
"16078",42460
"16079",42461
"16080",42462
"16081",42463
"16082",42464
"16083",42465
"16084",42466
"16085",42467
"16086",42468
"16087",42469
"16088",42470
"16089",42471
"16090",42472
"16091",42473
"16092",42474
"16093",42475
"16094",42476
"16095",42477
"16096",42478
"16097",42479
"16098",42480
"16099",42481
"16100",42482
"16101",42483
"16102",42484
"16103",42485
"16104",42486
"16105",42487
"16106",42488
"16107",42489
"16108",42490
"16109",42491
"16110",42492
"16111",42493
"16112",42494
"16113",42495
"16114",42496
"16115",42497
"16116",42498
"16117",42499
"16118",42500
"16119",42501
"16120",42502
"16121",42503
"16122",42504
"16123",42505
"16124",42506
"16125",42507
"16126",42508
"16127",42509
"16128",42510
"16129",42511
"16130",42512
"16131",42513
"16132",42514
"16133",42515
"16134",42516
"16135",42517
"16136",42518
"16137",42519
"16138",42520
"16139",42521
"16140",42522
"16141",42523
"16142",42524
"16143",42525
"16144",42526
"16145",42527
"16146",42528
"16147",42529
"16148",42530
"16149",42531
"16150",42532
"16151",42533
"16152",42534
"16153",42535
"16154",42536
"16155",42537
"16156",42538
"16157",42539
"16158",42540
"16159",42541
"16160",42542
"16161",42543
"16162",42544
"16163",42545
"16164",42546
"16165",42547
"16166",42548
"16167",42549
"16168",42550
"16169",42551
"16170",42552
"16171",42553
"16172",42554
"16173",42555
"16174",42556
"16175",42557
"16176",42558
"16177",42559
"16178",42560
"16179",42561
"16180",42562
"16181",42563
"16182",42564
"16183",42565
"16184",42566
"16185",42567
"16186",42568
"16187",42569
"16188",42570
"16189",42571
"16190",42572
"16191",42573
"16192",42574
"16193",42575
"16194",42576
"16195",42577
"16196",42578
"16197",42579
"16198",42580
"16199",42581
"16200",42582
"16201",42583
"16202",42584
"16203",42585
"16204",42586
"16205",42587
"16206",42588
"16207",42589
"16208",42590
"16209",42591
"16210",42592
"16211",42593
"16212",42594
"16213",42595
"16214",42596
"16215",42597
"16216",42598
"16217",42599
"16218",42600
"16219",42601
"16220",42602
"16221",42603
"16222",42604
"16223",42605
"16224",42606
"16225",42607
"16226",42608
"16227",42609
"16228",42610
"16229",42611
"16230",42612
"16231",42613
"16232",42614
"16233",42615
"16234",42616
"16235",42617
"16236",42618
"16237",42619
"16238",42620
"16239",42621
"16240",42622
"16241",42623
"16242",42624
"16243",42625
"16244",42626
"16245",42627
"16246",42628
"16247",42629
"16248",42630
"16249",42631
"16250",42632
"16251",42633
"16252",42634
"16253",42635
"16254",42636
"16255",42637
"16256",42638
"16257",42639
"16258",42640
"16259",42641
"16260",42642
"16261",42643
"16262",42644
"16263",42645
"16264",42646
"16265",42647
"16266",42648
"16267",42649
"16268",42650
"16269",42651
"16270",42652
"16271",42653
"16272",42654
"16273",42655
"16274",42656
"16275",42657
"16276",42658
"16277",42659
"16278",42660
"16279",42661
"16280",42662
"16281",42663
"16282",42664
"16283",42665
"16284",42666
"16285",42667
"16286",42668
"16287",42669
"16288",42670
"16289",42671
"16290",42672
"16291",42673
"16292",42674
"16293",42675
"16294",42676
"16295",42677
"16296",42678
"16297",42679
"16298",42680
"16299",42681
"16300",42682
"16301",42683
"16302",42684
"16303",42685
"16304",42686
"16305",42687
"16306",42688
"16307",42689
"16308",42690
"16309",42691
"16310",42692
"16311",42693
"16312",42694
"16313",42695
"16314",42696
"16315",42697
"16316",42698
"16317",42699
"16318",42700
"16319",42701
"16320",42702
"16321",42703
"16322",42704
"16323",42705
"16324",42706
"16325",42707
"16326",42708
"16327",42709
"16328",42710
"16329",42711
"16330",42712
"16331",42713
"16332",42714
"16333",42715
"16334",42716
"16335",42717
"16336",42718
"16337",42719
"16338",42720
"16339",42721
"16340",42722
"16341",42723
"16342",42724
"16343",42725
"16344",42726
"16345",42727
"16346",42728
"16347",42729
"16348",42730
"16349",42731
"16350",42732
"16351",42733
"16352",42734
"16353",42735
"16354",42736
"16355",42737
"16356",42738
"16357",42739
"16358",42740
"16359",42741
"16360",42742
"16361",42743
"16362",42744
"16363",42745
"16364",42746
"16365",42747
"16366",42748
"16367",42749
"16368",42750
"16369",42751
"16370",42752
"16371",42753
"16372",42754
"16373",42755
"16374",42756
"16375",42757
"16376",42758
"16377",42759
"16378",42760
"16379",42761
"16380",42762
"16381",42763
"16382",42764
"16383",42765
"16384",42766
"16385",42767
"16386",42768
"16387",42769
"16388",42770
"16389",42771
"16390",42772
"16391",42773
"16392",42774
"16393",42775
"16394",42776
"16395",42777
"16396",42778
"16397",42779
"16398",42780
"16399",42781
"16400",42782
"16401",42783
"16402",42784
"16403",42785
"16404",42786
"16405",42787
"16406",42788
"16407",42789
"16408",42790
"16409",42791
"16410",42792
"16411",42793
"16412",42794
"16413",42795
"16414",42796
"16415",42797
"16416",42798
"16417",42799
"16418",42800
"16419",42801
"16420",42802
"16421",42803
"16422",42804
"16423",42805
"16424",42806
"16425",42807
"16426",42808
"16427",42809
"16428",42810
"16429",42811
"16430",42812
"16431",42813
"16432",42814
"16433",42815
"16434",42816
"16435",42817
"16436",42818
"16437",42819
"16438",42820
"16439",42821
"16440",42822
"16441",42823
"16442",42824
"16443",42825
"16444",42826
"16445",42827
"16446",42828
"16447",42829
"16448",42830
"16449",42831
"16450",42832
"16451",42833
"16452",42834
"16453",42835
"16454",42836
"16455",42837
"16456",42838
"16457",42839
"16458",42840
"16459",42841
"16460",42842
"16461",42843
"16462",42844
"16463",42845
"16464",42846
"16465",42847
"16466",42848
"16467",42849
"16468",42850
"16469",42851
"16470",42852
"16471",42853
"16472",42854
"16473",42855
"16474",42856
"16475",42857
"16476",42858
"16477",42859
"16478",42860
"16479",42861
"16480",42862
"16481",42863
"16482",42864
"16483",42865
"16484",42866
"16485",42867
"16486",42868
"16487",42869
"16488",42870
"16489",42871
"16490",42872
"16491",42873
"16492",42874
"16493",42875
"16494",42876
"16495",42877
"16496",42878
"16497",42879
"16498",42880
"16499",42881
"16500",42882
"16501",42883
"16502",42884
"16503",42885
"16504",42886
"16505",42887
"16506",42888
"16507",42889
"16508",42890
"16509",42891
"16510",42892
"16511",42893
"16512",42894
"16513",42895
"16514",42896
"16515",42897
"16516",42898
"16517",42899
"16518",42900
"16519",42901
"16520",42902
"16521",42903
"16522",42904
"16523",42905
"16524",42906
"16525",42907
"16526",42908
"16527",42909
"16528",42910
"16529",42911
"16530",42912
"16531",42913
"16532",42914
"16533",42915
"16534",42916
"16535",42917
"16536",42918
"16537",42919
"16538",42920
"16539",42921
"16540",42922
"16541",42923
"16542",42924
"16543",42925
"16544",42926
"16545",42927
"16546",42928
"16547",42929
"16548",42930
"16549",42931
"16550",42932
"16551",42933
"16552",42934
"16553",42935
"16554",42936
"16555",42937
"16556",42938
"16557",42939
"16558",42940
"16559",42941
"16560",42942
"16561",42943
"16562",42944
"16563",42945
"16564",42946
"16565",42947
"16566",42948
"16567",42949
"16568",42950
"16569",42951
"16570",42952
"16571",42953
"16572",42954
"16573",42955
"16574",42956
"16575",42957
"16576",42958
"16577",42959
"16578",42960
"16579",42961
"16580",42962
"16581",42963
"16582",42964
"16583",42965
"16584",42966
"16585",42967
"16586",42968
"16587",42969
"16588",42970
"16589",42971
"16590",42972
"16591",42973
"16592",42974
"16593",42975
"16594",42976
"16595",42977
"16596",42978
"16597",42979
"16598",42980
"16599",42981
"16600",42982
"16601",42983
"16602",42984
"16603",42985
"16604",42986
"16605",42987
"16606",42988
"16607",42989
"16608",42990
"16609",42991
"16610",42992
"16611",42993
"16612",42994
"16613",42995
"16614",42996
"16615",42997
"16616",42998
"16617",42999
"16618",43019
"16619",43020
"16620",43021
"16621",43022
"16622",43023
"16623",43024
"16624",43025
"16625",43026
"16626",43027
"16627",43028
"16628",43029
"16629",43030
"16630",43031
"16631",43032
"16632",43033
"16633",43034
"16634",43035
"16635",43036
"16636",43037
"16637",43038
"16638",43039
"16639",43040
"16640",43041
"16641",43042
"16642",43043
"16643",43044
"16644",43045
"16645",43046
"16646",43047
"16647",43048
"16648",43049
"16649",43050
"16650",43051
"16651",43052
"16652",43053
"16653",43054
"16654",43055
"16655",43056
"16656",43057
"16657",43058
"16658",43059
"16659",43060
"16660",43061
"16661",43062
"16662",43063
"16663",43064
"16664",43065
"16665",43066
"16666",43067
"16667",43068
"16668",43069
"16669",43070
"16670",43071
"16671",43072
"16672",43073
"16673",43074
"16674",43075
"16675",43076
"16676",43077
"16677",43078
"16678",43079
"16679",43080
"16680",43081
"16681",43082
"16682",43083
"16683",43084
"16684",43085
"16685",43086
"16686",43087
"16687",43088
"16688",43089
"16689",43090
"16690",43091
"16691",43092
"16692",43093
"16693",43094
"16694",43095
"16695",43096
"16696",43097
"16697",43098
"16698",43099
"16699",43100
"16700",43101
"16701",43102
"16702",43103
"16703",43104
"16704",43105
"16705",43106
"16706",43107
"16707",43108
"16708",43109
"16709",43110
"16710",43111
"16711",43112
"16712",43113
"16713",43114
"16714",43115
"16715",43116
"16716",43117
"16717",43118
"16718",43119
"16719",43120
"16720",43121
"16721",43122
"16722",43123
"16723",43124
"16724",43125
"16725",43126
"16726",43127
"16727",43128
"16728",43129
"16729",43130
"16730",43131
"16731",43132
"16732",43133
"16733",43134
"16734",43135
"16735",43136
"16736",43137
"16737",43138
"16738",43139
"16739",43140
"16740",43141
"16741",43142
"16742",43143
"16743",43144
"16744",43145
"16745",43146
"16746",43147
"16747",43148
"16748",43149
"16749",43150
"16750",43151
"16751",43152
"16752",43153
"16753",43154
"16754",43155
"16755",43156
"16756",43157
"16757",43158
"16758",43159
"16759",43160
"16760",43161
"16761",43162
"16762",43163
"16763",43164
"16764",43165
"16765",43166
"16766",43167
"16767",43168
"16768",43169
"16769",43170
"16770",43171
"16771",43172
"16772",43173
"16773",43174
"16774",43175
"16775",43176
"16776",43177
"16777",43178
"16778",43179
"16779",43180
"16780",43181
"16781",43182
"16782",43183
"16783",43184
"16784",43185
"16785",43186
"16786",43187
"16787",43188
"16788",43189
"16789",43190
"16790",43191
"16791",43192
"16792",43193
"16793",43194
"16794",43195
"16795",43196
"16796",43197
"16797",43198
"16798",43199
"16799",43200
"16800",43201
"16801",43202
"16802",43203
"16803",43204
"16804",43205
"16805",43206
"16806",43207
"16807",43208
"16808",43209
"16809",43210
"16810",43211
"16811",43212
"16812",43213
"16813",43214
"16814",43215
"16815",43216
"16816",43217
"16817",43218
"16818",43219
"16819",43220
"16820",43221
"16821",43222
"16822",43223
"16823",43224
"16824",43225
"16825",43226
"16826",43227
"16827",43228
"16828",43229
"16829",43230
"16830",43231
"16831",43232
"16832",43233
"16833",43234
"16834",43235
"16835",43236
"16836",43237
"16837",43238
"16838",43239
"16839",43240
"16840",43241
"16841",43242
"16842",43243
"16843",43244
"16844",43245
"16845",43246
"16846",43247
"16847",43248
"16848",43249
"16849",43250
"16850",43251
"16851",43252
"16852",43253
"16853",43254
"16854",43255
"16855",43256
"16856",43257
"16857",43258
"16858",43259
"16859",43260
"16860",43261
"16861",43262
"16862",43263
"16863",43264
"16864",43265
"16865",43266
"16866",43267
"16867",43268
"16868",43269
"16869",43270
"16870",43271
"16871",43272
"16872",43273
"16873",43274
"16874",43275
"16875",43276
"16876",43277
"16877",43278
"16878",43279
"16879",43280
"16880",43281
"16881",43282
"16882",43283
"16883",43284
"16884",43285
"16885",43286
"16886",43287
"16887",43288
"16888",43289
"16889",43290
"16890",43291
"16891",43292
"16892",43293
"16893",43294
"16894",43295
"16895",43296
"16896",43297
"16897",43298
"16898",43299
"16899",43300
"16900",43301
"16901",43302
"16902",43303
"16903",43304
"16904",43305
"16905",43306
"16906",43307
"16907",43308
"16908",43309
"16909",43310
"16910",43311
"16911",43312
"16912",43313
"16913",43314
"16914",43315
"16915",43316
"16916",43317
"16917",43318
"16918",43319
"16919",43320
"16920",43321
"16921",43322
"16922",43323
"16923",43324
"16924",43325
"16925",43326
"16926",43327
"16927",43328
"16928",43329
"16929",43330
"16930",43331
"16931",43332
"16932",43333
"16933",43334
"16934",43335
"16935",43336
"16936",43337
"16937",43338
"16938",43339
"16939",43340
"16940",43341
"16941",43342
"16942",43343
"16943",43344
"16944",43345
"16945",43346
"16946",43347
"16947",43348
"16948",43349
"16949",43350
"16950",43351
"16951",43352
"16952",43353
"16953",43354
"16954",43355
"16955",43356
"16956",43357
"16957",43358
"16958",43359
"16959",43360
"16960",43361
"16961",43362
"16962",43363
"16963",43364
"16964",43365
"16965",43366
"16966",43367
"16967",43368
"16968",43369
"16969",43370
"16970",43371
"16971",43372
"16972",43373
"16973",43374
"16974",43375
"16975",43376
"16976",43377
"16977",43378
"16978",43379
"16979",43380
"16980",43381
"16981",43382
"16982",43383
"16983",43384
"16984",43385
"16985",43386
"16986",43387
"16987",43388
"16988",43389
"16989",43390
"16990",43391
"16991",43392
"16992",43393
"16993",43394
"16994",43395
"16995",43396
"16996",43438
"16997",43439
"16998",43440
"16999",43441
"17000",43442
"17001",43443
"17002",43444
"17003",43445
"17004",43446
"17005",43447
"17006",43448
"17007",43449
"17008",43450
"17009",43451
"17010",43452
"17011",43453
"17012",43454
"17013",43455
"17014",43456
"17015",43457
"17016",43458
"17017",43459
"17018",43460
"17019",43461
"17020",43462
"17021",43463
"17022",43464
"17023",43465
"17024",43466
"17025",43467
"17026",43468
"17027",43469
"17028",43470
"17029",43471
"17030",43472
"17031",43473
"17032",43474
"17033",43475
"17034",43476
"17035",43477
"17036",43478
"17037",43479
"17038",43480
"17039",43481
"17040",43482
"17041",43483
"17042",43484
"17043",43485
"17044",43486
"17045",43487
"17046",43488
"17047",43489
"17048",43490
"17049",43491
"17050",43492
"17051",43493
"17052",43494
"17053",43495
"17054",43496
"17055",43497
"17056",43498
"17057",43499
"17058",43500
"17059",43501
"17060",43502
"17061",43503
"17062",43504
"17063",43505
"17064",43506
"17065",43507
"17066",43508


==> images/jul/state2/state2.csv <==
"","state1x"
"1",2187
"2",2188
"3",2189
"4",2190
"5",2191
"6",2192
"7",2193
"8",2194
"9",2195
"10",2196
"11",2197
"12",2198
"13",2199
"14",2200
"15",2201
"16",2202
"17",2203
"18",2204
"19",2205
"20",2206
"21",2207
"22",2208
"23",2209
"24",2210
"25",2211
"26",2212
"27",2213
"28",2214
"29",2215
"30",2216
"31",2217
"32",2218
"33",2219
"34",2220
"35",2221
"36",2222
"37",2223
"38",2224
"39",2225
"40",2226
"41",2227
"42",2228
"43",2229
"44",2230
"45",2231
"46",2232
"47",2233
"48",2234
"49",2235
"50",2236
"51",2237
"52",2238
"53",2239
"54",2240
"55",2241
"56",2242
"57",2243
"58",2244
"59",2245
"60",2246
"61",2247
"62",2248
"63",2249
"64",2250
"65",2251
"66",2252
"67",2253
"68",2254
"69",3096
"70",3097
"71",3098
"72",3099
"73",3100
"74",3101
"75",3102
"76",3103
"77",3104
"78",3105
"79",3106
"80",3107
"81",3108
"82",3260
"83",3261
"84",3262
"85",3263
"86",3264
"87",3265
"88",3266
"89",3267
"90",3268
"91",3269
"92",3270
"93",3271
"94",3272
"95",3273
"96",3274
"97",3275
"98",3276
"99",3277
"100",3278
"101",3279
"102",3280
"103",3281
"104",3282
"105",3283
"106",3284
"107",3285
"108",3286
"109",3287
"110",3288
"111",3289
"112",3290
"113",3291
"114",3292
"115",3293
"116",3294
"117",3295
"118",3296
"119",3297
"120",3298
"121",3299
"122",3300
"123",3301
"124",3302
"125",3303
"126",3304
"127",3305
"128",3306
"129",3307
"130",3308
"131",3309
"132",3310
"133",3311
"134",3312
"135",3313
"136",3314
"137",3315
"138",3316
"139",3317
"140",3318
"141",3319
"142",3320
"143",3321
"144",3322
"145",3323
"146",3324
"147",3332
"148",3333
"149",3334
"150",3335
"151",3336
"152",3337
"153",3338
"154",3339
"155",3340
"156",3341
"157",3342
"158",3343
"159",3344
"160",3345
"161",3346
"162",3347
"163",3348
"164",3349
"165",3350
"166",3351
"167",3352
"168",3353
"169",3354
"170",3355
"171",3356
"172",3357
"173",3358
"174",3359
"175",3360
"176",3361
"177",3362
"178",3363
"179",3364
"180",3365
"181",3366
"182",3367
"183",3368
"184",3369
"185",3370
"186",3371
"187",3372
"188",3373
"189",3374
"190",3375
"191",3376
"192",3377
"193",3378
"194",3379
"195",3380
"196",3381
"197",3382
"198",3383
"199",3384
"200",3385
"201",3386
"202",3387
"203",3388
"204",3389
"205",3390
"206",3391
"207",3392
"208",3393
"209",3394
"210",3395
"211",3396
"212",3397
"213",3398
"214",3399
"215",3400
"216",3401
"217",3402
"218",3403
"219",3404
"220",3405
"221",3406
"222",3407
"223",3408
"224",3409
"225",3410
"226",3411
"227",3412
"228",3413
"229",3414
"230",3415
"231",3416
"232",3417
"233",3418
"234",3419
"235",3420
"236",3421
"237",3422
"238",3423
"239",3424
"240",3425
"241",3426
"242",3427
"243",3428
"244",3429
"245",3430
"246",3431
"247",3432
"248",3433
"249",3434
"250",3435
"251",3436
"252",3437
"253",3438
"254",3439
"255",3440
"256",3441
"257",3442
"258",3443
"259",3444
"260",3445
"261",3446
"262",3447
"263",3448
"264",3449
"265",3450
"266",3451
"267",3452
"268",3453
"269",3454
"270",3455
"271",3456
"272",3457
"273",3458
"274",3459
"275",3460
"276",3461
"277",3462
"278",3463
"279",3464
"280",3465
"281",3466
"282",3467
"283",3468
"284",3469
"285",3470
"286",3471
"287",3472
"288",3473
"289",3474
"290",3475
"291",3476
"292",3477
"293",3478
"294",3479
"295",3480
"296",3481
"297",3482
"298",3483
"299",3484
"300",3485
"301",3486
"302",3487
"303",3488
"304",3489
"305",3490
"306",3491
"307",3492
"308",3493
"309",3494
"310",3495
"311",3496
"312",3497
"313",3498
"314",3499
"315",3500
"316",3501
"317",3502
"318",3503
"319",3504
"320",3505
"321",3506
"322",3507
"323",3508
"324",3509
"325",3510
"326",3511
"327",3512
"328",3513
"329",3514
"330",3515
"331",3516
"332",3517
"333",3518
"334",3519
"335",3520
"336",3521
"337",3522
"338",3523
"339",3524
"340",3525
"341",3526
"342",3527
"343",3528
"344",3529
"345",3530
"346",3531
"347",3532
"348",3533
"349",3534
"350",3535
"351",3536
"352",3537
"353",3538
"354",3539
"355",3540
"356",3541
"357",3542
"358",3543
"359",3544
"360",3545
"361",3546
"362",3547
"363",3548
"364",3549
"365",3550
"366",3551
"367",3552
"368",3553
"369",3554
"370",3555
"371",3556
"372",3557
"373",3558
"374",3559
"375",3560
"376",3561
"377",3562
"378",3563
"379",3564
"380",3565
"381",3566
"382",3567
"383",3568
"384",3569
"385",3570
"386",3571
"387",3572
"388",3573
"389",3574
"390",3575
"391",3576
"392",3577
"393",3578
"394",3579
"395",3580
"396",3581
"397",3582
"398",3583
"399",3584
"400",3585
"401",3586
"402",3587
"403",3588
"404",3589
"405",3590
"406",3591
"407",3592
"408",3593
"409",3594
"410",3595
"411",3596
"412",3597
"413",3598
"414",3599
"415",3600
"416",3601
"417",3602
"418",3603
"419",3604
"420",3605
"421",3606
"422",3607
"423",3608
"424",3609
"425",3610
"426",3611
"427",3612
"428",3613
"429",3614
"430",3615
"431",3616
"432",3617
"433",3618
"434",3619
"435",3620
"436",3621
"437",3622
"438",3623
"439",3624
"440",3625
"441",3626
"442",3627
"443",3628
"444",3629
"445",3630
"446",3631
"447",3632
"448",3633
"449",3634
"450",3635
"451",3636
"452",3637
"453",3638
"454",3639
"455",3640
"456",3641
"457",3642
"458",3643
"459",3644
"460",3645
"461",3646
"462",3647
"463",3648
"464",3649
"465",3650
"466",3651
"467",3652
"468",3653
"469",3654
"470",3655
"471",3656
"472",3657
"473",3658
"474",3659
"475",3660
"476",3661
"477",3662
"478",3663
"479",3664
"480",3665
"481",3666
"482",3667
"483",3668
"484",3669
"485",3670
"486",3671
"487",3672
"488",3673
"489",3674
"490",3675
"491",3676
"492",3677
"493",3678
"494",3679
"495",3680
"496",3681
"497",3682
"498",3683
"499",3684
"500",3685
"501",3686
"502",3687
"503",3688
"504",3689
"505",3690
"506",3691
"507",3692
"508",3693
"509",3694
"510",3695
"511",3696
"512",3697
"513",3698
"514",3699
"515",3700
"516",3701
"517",3702
"518",3703
"519",3704
"520",3705
"521",3706
"522",3707
"523",3708
"524",3709
"525",3710
"526",3711
"527",3712
"528",3713
"529",3714
"530",3715
"531",3716
"532",3717
"533",3718
"534",3719
"535",3720
"536",3721
"537",3722
"538",3723
"539",3724
"540",3725
"541",3726
"542",3727
"543",3728
"544",3729
"545",3730
"546",3731
"547",3732
"548",3733
"549",3734
"550",3735
"551",3736
"552",3737
"553",3738
"554",3739
"555",3740
"556",3741
"557",3742
"558",3743
"559",3744
"560",3745
"561",3746
"562",3747
"563",3748
"564",3749
"565",3750
"566",3751
"567",3752
"568",3753
"569",3754
"570",3755
"571",3756
"572",3757
"573",3758
"574",3759
"575",3760
"576",3761
"577",3762
"578",3763
"579",3764
"580",3765
"581",3766
"582",3767
"583",3768
"584",3769
"585",3770
"586",3771
"587",3772
"588",3773
"589",3774
"590",3775
"591",3776
"592",3777
"593",3778
"594",3779
"595",3780
"596",3781
"597",3782
"598",3783
"599",3784
"600",3785
"601",3786
"602",3787
"603",3788
"604",3789
"605",3790
"606",3791
"607",3792
"608",3793
"609",3794
"610",3795
"611",3796
"612",3797
"613",3798
"614",3799
"615",3800
"616",3801
"617",3802
"618",3803
"619",3804
"620",3805
"621",3806
"622",3807
"623",3808
"624",3809
"625",3810
"626",3811
"627",3812
"628",3813
"629",3814
"630",3815
"631",3816
"632",3817
"633",3818
"634",3819
"635",3820
"636",3821
"637",3822
"638",3823
"639",3824
"640",3825
"641",3826
"642",3827
"643",3828
"644",3829
"645",3830
"646",3831
"647",3832
"648",3833
"649",3834
"650",3835
"651",3836
"652",3837
"653",3838
"654",3839
"655",3840
"656",3841
"657",3842
"658",3843
"659",3844
"660",3845
"661",3846
"662",3847
"663",3848
"664",3849
"665",3850
"666",3851
"667",3852
"668",3853
"669",3854
"670",3855
"671",3856
"672",3857
"673",3858
"674",3859
"675",3860
"676",3861
"677",3862
"678",3863
"679",3864
"680",3865
"681",3866
"682",3867
"683",3868
"684",3869
"685",3870
"686",3871
"687",3872
"688",3873
"689",3874
"690",3875
"691",3876
"692",3877
"693",3878
"694",3879
"695",3880
"696",3881
"697",3882
"698",3883
"699",3884
"700",3885
"701",3886
"702",3887
"703",3888
"704",3889
"705",3890
"706",3891
"707",3892
"708",3893
"709",3894
"710",3895
"711",3896
"712",3897
"713",3898
"714",3899
"715",3900
"716",3901
"717",3902
"718",3903
"719",3904
"720",3905
"721",3906
"722",3907
"723",3908
"724",3909
"725",3910
"726",3911
"727",3912
"728",3913
"729",3914
"730",3915
"731",3916
"732",3917
"733",3918
"734",3919
"735",3920
"736",3921
"737",3922
"738",3923
"739",3924
"740",3925
"741",3926
"742",3927
"743",3928
"744",3929
"745",3930
"746",3931
"747",3932
"748",3933
"749",3934
"750",3935
"751",3936
"752",3937
"753",3938
"754",3939
"755",3940
"756",3941
"757",3942
"758",3943
"759",3944
"760",3945
"761",3946
"762",3947
"763",3948
"764",3949
"765",3950
"766",3951
"767",3952
"768",3953
"769",3954
"770",3955
"771",3956
"772",3957
"773",3958
"774",3959
"775",3960
"776",3961
"777",3962
"778",3963
"779",3964
"780",3965
"781",3966
"782",3967
"783",3968
"784",3969
"785",3970
"786",3971
"787",3972
"788",3973
"789",3974
"790",3975
"791",3976
"792",3977
"793",3978
"794",3979
"795",3980
"796",3981
"797",3982
"798",3983
"799",3984
"800",3985
"801",3986
"802",3987
"803",3988
"804",3989
"805",3990
"806",3991
"807",3992
"808",3993
"809",3994
"810",3995
"811",3996
"812",3997
"813",3998
"814",3999
"815",4000
"816",4001
"817",4002
"818",4003
"819",4004
"820",4005
"821",4006
"822",4007
"823",4008
"824",4009
"825",4010
"826",4011
"827",4012
"828",4013
"829",4014
"830",4015
"831",4016
"832",4017
"833",4018
"834",4019
"835",4020
"836",4021
"837",4022
"838",4023
"839",4024
"840",4025
"841",4026
"842",4027
"843",4028
"844",4029
"845",4030
"846",4031
"847",4032
"848",4033
"849",4034
"850",4035
"851",4036
"852",4037
"853",4038
"854",4039
"855",4040
"856",4041
"857",4042
"858",4043
"859",4044
"860",4045
"861",4046
"862",4047
"863",4048
"864",4049
"865",4050
"866",4051
"867",4052
"868",4053
"869",4054
"870",4055
"871",4056
"872",4057
"873",4058
"874",4059
"875",4060
"876",4061
"877",4062
"878",4063
"879",4064
"880",4065
"881",4066
"882",4067
"883",4068
"884",4069
"885",4070
"886",4071
"887",4072
"888",4073
"889",4074
"890",4075
"891",4076
"892",4077
"893",4078
"894",4079
"895",4080
"896",4081
"897",4082
"898",4083
"899",4084
"900",4085
"901",4086
"902",4087
"903",4088
"904",4089
"905",4090
"906",4091
"907",4092
"908",4093
"909",4094
"910",4095
"911",4096
"912",4097
"913",4098
"914",4099
"915",4100
"916",4101
"917",4102
"918",4103
"919",4104
"920",4105
"921",4106
"922",4107
"923",4108
"924",4109
"925",4110
"926",4111
"927",4112
"928",4113
"929",4114
"930",4115
"931",4116
"932",4117
"933",4118
"934",4119
"935",4120
"936",4121
"937",4122
"938",4123
"939",4124
"940",4125
"941",4126
"942",4127
"943",4128
"944",4129
"945",4130
"946",4131
"947",4132
"948",4133
"949",4134
"950",4135
"951",4136
"952",4137
"953",4138
"954",4139
"955",4140
"956",4141
"957",4142
"958",4143
"959",4144
"960",4145
"961",4146
"962",4147
"963",4148
"964",4149
"965",4150
"966",4151
"967",4152
"968",4153
"969",4154
"970",4155
"971",4156
"972",4157
"973",4158
"974",4159
"975",4160
"976",4161
"977",4162
"978",4163
"979",4164
"980",4165
"981",4166
"982",4167
"983",4168
"984",4169
"985",4170
"986",4171
"987",4172
"988",4173
"989",4174
"990",4175
"991",4176
"992",4177
"993",4178
"994",4179
"995",4180
"996",4181
"997",4182
"998",4183
"999",4184
"1000",4185
"1001",4186
"1002",4187
"1003",4188
"1004",4189
"1005",4190
"1006",4191
"1007",4192
"1008",4193
"1009",4194
"1010",4195
"1011",4196
"1012",4197
"1013",4198
"1014",4199
"1015",4200
"1016",4201
"1017",4202
"1018",4203
"1019",4204
"1020",4205
"1021",4206
"1022",4207
"1023",4208
"1024",4209
"1025",4210
"1026",4211
"1027",4212
"1028",4213
"1029",4214
"1030",4215
"1031",4216
"1032",4217
"1033",4218
"1034",4219
"1035",4220
"1036",4221
"1037",4222
"1038",4223
"1039",4224
"1040",4225
"1041",4226
"1042",4227
"1043",4228
"1044",4229
"1045",4230
"1046",4231
"1047",4232
"1048",4233
"1049",4234
"1050",4235
"1051",4236
"1052",4237
"1053",4238
"1054",4239
"1055",4240
"1056",4241
"1057",4242
"1058",4243
"1059",4244
"1060",4245
"1061",4246
"1062",4247
"1063",4248
"1064",4249
"1065",4250
"1066",4251
"1067",4252
"1068",4253
"1069",4254
"1070",4255
"1071",4256
"1072",4257
"1073",4258
"1074",4259
"1075",4260
"1076",4261
"1077",4262
"1078",4263
"1079",4264
"1080",4265
"1081",4266
"1082",4267
"1083",4268
"1084",4269
"1085",4270
"1086",4271
"1087",4272
"1088",4273
"1089",4274
"1090",4275
"1091",4276
"1092",4277
"1093",4278
"1094",4279
"1095",4280
"1096",4281
"1097",4282
"1098",4283
"1099",4284
"1100",4285
"1101",4286
"1102",4287
"1103",4288
"1104",4289
"1105",4290
"1106",4291
"1107",4292
"1108",4293
"1109",4294
"1110",4295
"1111",4296
"1112",4297
"1113",4298
"1114",4299
"1115",4300
"1116",4301
"1117",4302
"1118",4303
"1119",4304
"1120",4305
"1121",4306
"1122",4307
"1123",4308
"1124",4309
"1125",4310
"1126",4311
"1127",4312
"1128",4313
"1129",4314
"1130",4315
"1131",4316
"1132",4317
"1133",4318
"1134",4319
"1135",4320
"1136",4321
"1137",4322
"1138",4323
"1139",4324
"1140",4325
"1141",4326
"1142",4327
"1143",4328
"1144",4329
"1145",4330
"1146",4331
"1147",4332
"1148",4333
"1149",4334
"1150",4335
"1151",4336
"1152",4337
"1153",4338
"1154",4339
"1155",4340
"1156",4341
"1157",4342
"1158",4343
"1159",4344
"1160",4345
"1161",4346
"1162",4347
"1163",4348
"1164",4349
"1165",4350
"1166",4351
"1167",4352
"1168",4353
"1169",4354
"1170",4355
"1171",4356
"1172",4357
"1173",4358
"1174",4359
"1175",4360
"1176",4361
"1177",4362
"1178",4363
"1179",4364
"1180",4365
"1181",4366
"1182",4367
"1183",4368
"1184",4369
"1185",4370
"1186",4371
"1187",4372
"1188",4373
"1189",4374
"1190",4375
"1191",4376
"1192",4377
"1193",4378
"1194",4379
"1195",4380
"1196",4381
"1197",4382
"1198",4383
"1199",4384
"1200",4385
"1201",4386
"1202",4387
"1203",4388
"1204",4389
"1205",4390
"1206",4391
"1207",4392
"1208",4393
"1209",4394
"1210",4395
"1211",4396
"1212",4397
"1213",4398
"1214",4399
"1215",4400
"1216",4401
"1217",4402
"1218",4403
"1219",4404
"1220",4405
"1221",4406
"1222",4407
"1223",4408
"1224",4409
"1225",4410
"1226",4411
"1227",4412
"1228",4413
"1229",4414
"1230",4415
"1231",4416
"1232",4417
"1233",4418
"1234",4419
"1235",4420
"1236",4421
"1237",4422
"1238",4423
"1239",4424
"1240",4425
"1241",4426
"1242",4427
"1243",4428
"1244",4429
"1245",4430
"1246",4431
"1247",4432
"1248",4433
"1249",4434
"1250",4435
"1251",4436
"1252",4437
"1253",4438
"1254",4439
"1255",4440
"1256",4441
"1257",4442
"1258",4443
"1259",4444
"1260",4445
"1261",4446
"1262",4447
"1263",4448
"1264",4449
"1265",4450
"1266",4451
"1267",4452
"1268",4453
"1269",4454
"1270",4455
"1271",4456
"1272",4457
"1273",4458
"1274",4459
"1275",4460
"1276",4461
"1277",4462
"1278",4463
"1279",4464
"1280",4465
"1281",4466
"1282",4467
"1283",4468
"1284",4469
"1285",4470
"1286",4471
"1287",4472
"1288",4473
"1289",4474
"1290",4475
"1291",4476
"1292",4477
"1293",4478
"1294",4479
"1295",4480
"1296",4481
"1297",4482
"1298",4483
"1299",4484
"1300",4485
"1301",4486
"1302",4487
"1303",4488
"1304",4489
"1305",4490
"1306",4491
"1307",4492
"1308",4493
"1309",4494
"1310",4495
"1311",4496
"1312",4497
"1313",4498
"1314",4499
"1315",4500
"1316",4501
"1317",4502
"1318",4503
"1319",4504
"1320",4505
"1321",4506
"1322",4507
"1323",4508
"1324",4509
"1325",4510
"1326",4511
"1327",4512
"1328",4513
"1329",4514
"1330",4515
"1331",4516
"1332",4517
"1333",4518
"1334",4519
"1335",4520
"1336",4521
"1337",4522
"1338",4523
"1339",4524
"1340",4525
"1341",4526
"1342",4527
"1343",4528
"1344",4529
"1345",4530
"1346",4531
"1347",4532
"1348",4533
"1349",4534
"1350",4535
"1351",4536
"1352",4537
"1353",4538
"1354",4539
"1355",4540
"1356",4541
"1357",4542
"1358",4543
"1359",4544
"1360",4545
"1361",4546
"1362",4547
"1363",4548
"1364",4549
"1365",4550
"1366",4551
"1367",4552
"1368",4553
"1369",4554
"1370",4555
"1371",4556
"1372",4557
"1373",4558
"1374",4559
"1375",4560
"1376",4561
"1377",4562
"1378",4563
"1379",4564
"1380",4565
"1381",4566
"1382",4567
"1383",4568
"1384",4569
"1385",4570
"1386",4571
"1387",4572
"1388",4573
"1389",4574
"1390",4575
"1391",4576
"1392",4577
"1393",4578
"1394",4579
"1395",4580
"1396",4581
"1397",4582
"1398",4583
"1399",4584
"1400",4585
"1401",4586
"1402",4587
"1403",4588
"1404",4589
"1405",4590
"1406",4591
"1407",4592
"1408",4593
"1409",4594
"1410",4595
"1411",4596
"1412",4597
"1413",4598
"1414",4599
"1415",4600
"1416",4601
"1417",4602
"1418",4603
"1419",4604
"1420",4605
"1421",4606
"1422",4607
"1423",4608
"1424",4609
"1425",4610
"1426",4611
"1427",4612
"1428",4613
"1429",4614
"1430",4615
"1431",4616
"1432",4617
"1433",4618
"1434",4619
"1435",4620
"1436",4621
"1437",4622
"1438",4623
"1439",4624
"1440",4625
"1441",4626
"1442",4627
"1443",4628
"1444",4629
"1445",4630
"1446",4631
"1447",4632
"1448",4633
"1449",4634
"1450",4635
"1451",4636
"1452",4637
"1453",4638
"1454",4639
"1455",4640
"1456",4641
"1457",4642
"1458",4643
"1459",4644
"1460",4645
"1461",4646
"1462",4647
"1463",4648
"1464",4649
"1465",4650
"1466",4651
"1467",4652
"1468",4653
"1469",4654
"1470",4655
"1471",4656
"1472",4657
"1473",4658
"1474",4659
"1475",4660
"1476",4661
"1477",4662
"1478",4663
"1479",4664
"1480",4665
"1481",4666
"1482",4667
"1483",4668
"1484",4669
"1485",4670
"1486",4671
"1487",4672
"1488",4673
"1489",4674
"1490",4675
"1491",4676
"1492",4677
"1493",4678
"1494",4679
"1495",4680
"1496",4681
"1497",4682
"1498",4683
"1499",4684
"1500",4685
"1501",4686
"1502",4687
"1503",4688
"1504",4689
"1505",4690
"1506",4691
"1507",4692
"1508",4693
"1509",4694
"1510",4695
"1511",4696
"1512",4697
"1513",4698
"1514",4699
"1515",4700
"1516",4701
"1517",4702
"1518",4703
"1519",4704
"1520",4705
"1521",4706
"1522",4707
"1523",4708
"1524",4709
"1525",4710
"1526",4711
"1527",4712
"1528",4713
"1529",4714
"1530",4715
"1531",4716
"1532",4717
"1533",4718
"1534",4719
"1535",4720
"1536",4721
"1537",4722
"1538",4723
"1539",4724
"1540",4725
"1541",4726
"1542",4727
"1543",4728
"1544",4729
"1545",4730
"1546",4731
"1547",4732
"1548",4733
"1549",4734
"1550",4735
"1551",4736
"1552",4737
"1553",4738
"1554",4739
"1555",4740
"1556",4741
"1557",4742
"1558",4743
"1559",4744
"1560",4745
"1561",4746
"1562",4747
"1563",4748
"1564",4749
"1565",4750
"1566",4751
"1567",4752
"1568",4753
"1569",4754
"1570",4755
"1571",4756
"1572",4757
"1573",4758
"1574",4759
"1575",4760
"1576",4761
"1577",4762
"1578",4763
"1579",4764
"1580",4765
"1581",4766
"1582",4767
"1583",4768
"1584",4769
"1585",4770
"1586",4771
"1587",4772
"1588",4773
"1589",4774
"1590",4775
"1591",4776
"1592",4777
"1593",4778
"1594",4779
"1595",4780
"1596",4781
"1597",4782
"1598",4783
"1599",4784
"1600",4785
"1601",4786
"1602",4787
"1603",4788
"1604",4789
"1605",4790
"1606",4791
"1607",4792
"1608",4793
"1609",4794
"1610",4795
"1611",4796
"1612",4797
"1613",4798
"1614",4799
"1615",4800
"1616",4801
"1617",4802
"1618",4803
"1619",4804
"1620",4805
"1621",4806
"1622",4807
"1623",4808
"1624",4809
"1625",4810
"1626",4811
"1627",4812
"1628",4813
"1629",4814
"1630",4815
"1631",4816
"1632",4817
"1633",4818
"1634",4819
"1635",4820
"1636",4821
"1637",4822
"1638",4823
"1639",4824
"1640",4825
"1641",4826
"1642",4827
"1643",4828
"1644",4829
"1645",4830
"1646",4831
"1647",4832
"1648",4833
"1649",4834
"1650",4835
"1651",4836
"1652",4837
"1653",4838
"1654",4839
"1655",4840
"1656",4841
"1657",4842
"1658",4843
"1659",4844
"1660",4845
"1661",4846
"1662",4847
"1663",4848
"1664",4849
"1665",4850
"1666",4851
"1667",4852
"1668",4853
"1669",4854
"1670",4855
"1671",4856
"1672",4857
"1673",4858
"1674",4859
"1675",4860
"1676",4861
"1677",4862
"1678",4863
"1679",4864
"1680",4865
"1681",4866
"1682",4867
"1683",4868
"1684",4869
"1685",4870
"1686",4871
"1687",4872
"1688",4873
"1689",4874
"1690",4875
"1691",4876
"1692",4877
"1693",4878
"1694",4879
"1695",4880
"1696",4881
"1697",4882
"1698",4883
"1699",4884
"1700",4885
"1701",4886
"1702",4887
"1703",4888
"1704",4889
"1705",4890
"1706",4891
"1707",4892
"1708",4893
"1709",4894
"1710",4895
"1711",4896
"1712",4897
"1713",4898
"1714",4899
"1715",4900
"1716",4901
"1717",4902
"1718",4903
"1719",4904
"1720",4905
"1721",4906
"1722",4907
"1723",4908
"1724",4909
"1725",4910
"1726",4911
"1727",4912
"1728",4913
"1729",4914
"1730",4915
"1731",4916
"1732",4917
"1733",4918
"1734",4919
"1735",4920
"1736",4921
"1737",4922
"1738",4923
"1739",4924
"1740",4925
"1741",4926
"1742",4927
"1743",4928
"1744",4929
"1745",4930
"1746",4931
"1747",4932
"1748",4933
"1749",4934
"1750",4935
"1751",4936
"1752",4937
"1753",4938
"1754",4939
"1755",4940
"1756",4941
"1757",4942
"1758",4943
"1759",4944
"1760",4945
"1761",4946
"1762",4947
"1763",4948
"1764",4949
"1765",4950
"1766",4951
"1767",4952
"1768",4953
"1769",4954
"1770",4955
"1771",4956
"1772",4957
"1773",4958
"1774",4959
"1775",4960
"1776",4961
"1777",4962
"1778",4963
"1779",4964
"1780",4965
"1781",4966
"1782",4967
"1783",4968
"1784",4969
"1785",4970
"1786",4971
"1787",4972
"1788",4973
"1789",4974
"1790",4975
"1791",4976
"1792",4977
"1793",4978
"1794",4979
"1795",4980
"1796",4981
"1797",4982
"1798",4983
"1799",4984
"1800",4985
"1801",4986
"1802",4987
"1803",4988
"1804",4989
"1805",4990
"1806",4991
"1807",4992
"1808",4993
"1809",4994
"1810",4995
"1811",4996
"1812",4997
"1813",4998
"1814",4999
"1815",5000
"1816",5001
"1817",5002
"1818",5003
"1819",5004
"1820",5005
"1821",5006
"1822",5007
"1823",5008
"1824",5009
"1825",5010
"1826",5011
"1827",5012
"1828",5013
"1829",5014
"1830",5015
"1831",5016
"1832",5017
"1833",5018
"1834",5019
"1835",5020
"1836",5021
"1837",5022
"1838",5023
"1839",5024
"1840",5025
"1841",5026
"1842",5027
"1843",5028
"1844",5029
"1845",5030
"1846",5031
"1847",5032
"1848",5033
"1849",5034
"1850",5035
"1851",5036
"1852",5037
"1853",5038
"1854",5039
"1855",5040
"1856",5041
"1857",5042
"1858",5043
"1859",5044
"1860",5045
"1861",5046
"1862",5047
"1863",5048
"1864",5049
"1865",5050
"1866",5051
"1867",5052
"1868",5053
"1869",5054
"1870",5055
"1871",5056
"1872",5057
"1873",5058
"1874",5059
"1875",5060
"1876",5061
"1877",5062
"1878",5063
"1879",5064
"1880",5065
"1881",5066
"1882",5067
"1883",5068
"1884",5069
"1885",5070
"1886",5071
"1887",5072
"1888",5073
"1889",5074
"1890",5075
"1891",5076
"1892",5077
"1893",5078
"1894",5079
"1895",5080
"1896",5081
"1897",5082
"1898",5083
"1899",5084
"1900",5085
"1901",5086
"1902",5087
"1903",5088
"1904",5089
"1905",5090
"1906",5091
"1907",5092
"1908",5093
"1909",5094
"1910",5095
"1911",5096
"1912",5097
"1913",5098
"1914",5099
"1915",5100
"1916",5101
"1917",5102
"1918",5103
"1919",5104
"1920",5105
"1921",5106
"1922",5107
"1923",5108
"1924",5109
"1925",5110
"1926",5111
"1927",5112
"1928",5113
"1929",5114
"1930",5115
"1931",5116
"1932",5117
"1933",5118
"1934",5119
"1935",5120
"1936",5121
"1937",5122
"1938",5123
"1939",5124
"1940",5125
"1941",5126
"1942",5127
"1943",5128
"1944",5129
"1945",5130
"1946",5131
"1947",5132
"1948",5133
"1949",5134
"1950",5135
"1951",5136
"1952",5137
"1953",5138
"1954",5139
"1955",5140
"1956",5141
"1957",5142
"1958",5143
"1959",5144
"1960",5145
"1961",5146
"1962",5147
"1963",5148
"1964",5149
"1965",5150
"1966",5151
"1967",5152
"1968",5153
"1969",5154
"1970",5155
"1971",5156
"1972",5157
"1973",5158
"1974",5159
"1975",5160
"1976",5161
"1977",5162
"1978",5163
"1979",5164
"1980",5165
"1981",5166
"1982",5167
"1983",5168
"1984",5169
"1985",5170
"1986",5171
"1987",5172
"1988",5173
"1989",5174
"1990",5175
"1991",5176
"1992",5177
"1993",5178
"1994",5179
"1995",5180
"1996",5181
"1997",5182
"1998",5183
"1999",5184
"2000",5185
"2001",5186
"2002",5187
"2003",5188
"2004",5189
"2005",5190
"2006",5191
"2007",5192
"2008",5193
"2009",5194
"2010",5195
"2011",5196
"2012",5197
"2013",5198
"2014",5199
"2015",5200
"2016",5201
"2017",5202
"2018",5203
"2019",5204
"2020",5205
"2021",5206
"2022",5207
"2023",5208
"2024",5209
"2025",5210
"2026",5211
"2027",5212
"2028",5213
"2029",5214
"2030",5215
"2031",5216
"2032",5217
"2033",5218
"2034",5219
"2035",5220
"2036",5221
"2037",5222
"2038",5223
"2039",5224
"2040",5225
"2041",5226
"2042",5227
"2043",5228
"2044",5229
"2045",5230
"2046",5231
"2047",5232
"2048",5233
"2049",5234
"2050",5235
"2051",5236
"2052",5237
"2053",5238
"2054",5239
"2055",5240
"2056",5241
"2057",5242
"2058",5243
"2059",5244
"2060",5245
"2061",5246
"2062",5247
"2063",5248
"2064",5249
"2065",5250
"2066",5251
"2067",5252
"2068",5253
"2069",5254
"2070",5255
"2071",5256
"2072",5257
"2073",5258
"2074",5259
"2075",5260
"2076",5261
"2077",5262
"2078",5263
"2079",5264
"2080",5265
"2081",5266
"2082",5267
"2083",5268
"2084",5269
"2085",5270
"2086",5271
"2087",5272
"2088",5273
"2089",5274
"2090",5275
"2091",5276
"2092",5277
"2093",5278
"2094",5279
"2095",5280
"2096",5281
"2097",5282
"2098",5283
"2099",5284
"2100",5285
"2101",5286
"2102",5287
"2103",5288
"2104",5289
"2105",5290
"2106",5291
"2107",5292
"2108",5293
"2109",5294
"2110",5295
"2111",5296
"2112",5297
"2113",5298
"2114",5299
"2115",5300
"2116",5301
"2117",5302
"2118",5303
"2119",5304
"2120",5305
"2121",5306
"2122",5307
"2123",5308
"2124",5309
"2125",5310
"2126",5311
"2127",5312
"2128",5313
"2129",5314
"2130",5315
"2131",5316
"2132",5317
"2133",5318
"2134",5319
"2135",5320
"2136",5321
"2137",5322
"2138",5323
"2139",5324
"2140",5325
"2141",5326
"2142",5327
"2143",5328
"2144",5329
"2145",5330
"2146",5331
"2147",5332
"2148",5333
"2149",5334
"2150",5335
"2151",5336
"2152",5337
"2153",5338
"2154",5339
"2155",5340
"2156",5341
"2157",5342
"2158",5343
"2159",5344
"2160",5345
"2161",5346
"2162",5347
"2163",5348
"2164",5349
"2165",5350
"2166",5351
"2167",5352
"2168",5353
"2169",5354
"2170",5355
"2171",5356
"2172",5357
"2173",5358
"2174",5359
"2175",5360
"2176",5361
"2177",5362
"2178",5363
"2179",5364
"2180",5365
"2181",5366
"2182",5367
"2183",5368
"2184",5369
"2185",5370
"2186",5371
"2187",5372
"2188",5373
"2189",5374
"2190",5375
"2191",5376
"2192",5377
"2193",5378
"2194",5379
"2195",5380
"2196",5381
"2197",5382
"2198",5383
"2199",5384
"2200",5385
"2201",5386
"2202",5387
"2203",5388
"2204",5389
"2205",5390
"2206",5391
"2207",5392
"2208",5393
"2209",5394
"2210",5395
"2211",5396
"2212",5397
"2213",5398
"2214",5399
"2215",5400
"2216",5401
"2217",5402
"2218",5403
"2219",5404
"2220",5405
"2221",5406
"2222",5407
"2223",5408
"2224",5409
"2225",5410
"2226",5411
"2227",5412
"2228",5413
"2229",5414
"2230",5415
"2231",5416
"2232",5417
"2233",5418
"2234",5419
"2235",5420
"2236",5421
"2237",5422
"2238",5423
"2239",5424
"2240",5425
"2241",5426
"2242",5427
"2243",5428
"2244",5429
"2245",5430
"2246",5431
"2247",5432
"2248",5433
"2249",5434
"2250",5435
"2251",5436
"2252",5437
"2253",5438
"2254",5439
"2255",5440
"2256",5441
"2257",5442
"2258",5443
"2259",5444
"2260",5445
"2261",5446
"2262",5447
"2263",5448
"2264",5449
"2265",5450
"2266",5451
"2267",5452
"2268",5453
"2269",5454
"2270",5455
"2271",5456
"2272",5457
"2273",5458
"2274",5459
"2275",5460
"2276",5461
"2277",5462
"2278",5463
"2279",5464
"2280",5465
"2281",5466
"2282",5467
"2283",5468
"2284",5469
"2285",5470
"2286",5471
"2287",5472
"2288",5473
"2289",5474
"2290",5475
"2291",5476
"2292",5477
"2293",5478
"2294",5479
"2295",5480
"2296",5481
"2297",5482
"2298",5483
"2299",5484
"2300",5485
"2301",5486
"2302",5487
"2303",5488
"2304",5489
"2305",5490
"2306",5491
"2307",5492
"2308",5493
"2309",5494
"2310",5495
"2311",5496
"2312",5497
"2313",5498
"2314",5499
"2315",5500
"2316",5501
"2317",5502
"2318",5503
"2319",5504
"2320",5505
"2321",5506
"2322",5507
"2323",5508
"2324",5509
"2325",5510
"2326",5511
"2327",5512
"2328",5513
"2329",5514
"2330",5515
"2331",5516
"2332",5517
"2333",5518
"2334",5519
"2335",5520
"2336",5521
"2337",5522
"2338",5523
"2339",5524
"2340",5525
"2341",5526
"2342",5527
"2343",5528
"2344",5529
"2345",5530
"2346",5531
"2347",5532
"2348",5533
"2349",5534
"2350",5535
"2351",5536
"2352",5537
"2353",5538
"2354",5539
"2355",5540
"2356",5541
"2357",5542
"2358",5543
"2359",5544
"2360",5545
"2361",5546
"2362",5547
"2363",5548
"2364",5549
"2365",5550
"2366",5551
"2367",5552
"2368",5553
"2369",5554
"2370",5555
"2371",5556
"2372",5557
"2373",5558
"2374",5559
"2375",5560
"2376",5561
"2377",5562
"2378",5563
"2379",5564
"2380",5565
"2381",5566
"2382",5567
"2383",5568
"2384",5569
"2385",5570
"2386",5571
"2387",5572
"2388",5573
"2389",5574
"2390",5575
"2391",5576
"2392",5577
"2393",5578
"2394",5579
"2395",5580
"2396",5581
"2397",5582
"2398",5583
"2399",5584
"2400",5585
"2401",5586
"2402",5587
"2403",5588
"2404",5589
"2405",5590
"2406",5591
"2407",5592
"2408",5593
"2409",5594
"2410",5595
"2411",5596
"2412",5597
"2413",5598
"2414",5599
"2415",5600
"2416",5601
"2417",5602
"2418",5603
"2419",5604
"2420",5605
"2421",5606
"2422",5607
"2423",5608
"2424",5609
"2425",5610
"2426",5611
"2427",5612
"2428",5613
"2429",5614
"2430",5615
"2431",5616
"2432",5617
"2433",5618
"2434",5619
"2435",5620
"2436",5621
"2437",5622
"2438",5623
"2439",5624
"2440",5625
"2441",5626
"2442",5627
"2443",5628
"2444",5629
"2445",5630
"2446",5631
"2447",5632
"2448",5633
"2449",5634
"2450",5635
"2451",5636
"2452",5637
"2453",5638
"2454",5639
"2455",5640
"2456",5641
"2457",5642
"2458",5643
"2459",5644
"2460",5645
"2461",5646
"2462",5647
"2463",5648
"2464",5649
"2465",5650
"2466",5651
"2467",5652
"2468",5653
"2469",5654
"2470",5655
"2471",5656
"2472",5657
"2473",5658
"2474",5659
"2475",5660
"2476",5661
"2477",5662
"2478",5663
"2479",5664
"2480",5665
"2481",5666
"2482",5667
"2483",5668
"2484",5669
"2485",5670
"2486",5671
"2487",5672
"2488",5673
"2489",5674
"2490",5675
"2491",5676
"2492",5677
"2493",5678
"2494",5679
"2495",5680
"2496",5681
"2497",5682
"2498",5683
"2499",5684
"2500",5685
"2501",5686
"2502",5687
"2503",5688
"2504",5689
"2505",5690
"2506",5691
"2507",5692
"2508",5693
"2509",5694
"2510",5695
"2511",5696
"2512",5697
"2513",5698
"2514",5699
"2515",5700
"2516",5701
"2517",5702
"2518",5703
"2519",5704
"2520",5705
"2521",5706
"2522",5707
"2523",5708
"2524",5709
"2525",5710
"2526",5711
"2527",5712
"2528",5713
"2529",5714
"2530",5715
"2531",5716
"2532",5717
"2533",5718
"2534",5719
"2535",5720
"2536",5721
"2537",5722
"2538",5723
"2539",5724
"2540",5725
"2541",5726
"2542",5727
"2543",5728
"2544",5729
"2545",5730
"2546",5731
"2547",5732
"2548",5733
"2549",5734
"2550",5735
"2551",5736
"2552",5737
"2553",5738
"2554",5739
"2555",5740
"2556",5741
"2557",5742
"2558",5743
"2559",5744
"2560",5745
"2561",5746
"2562",5747
"2563",5748
"2564",5749
"2565",5750
"2566",5751
"2567",5752
"2568",5753
"2569",5754
"2570",5755
"2571",5756
"2572",5757
"2573",5758
"2574",5759
"2575",5760
"2576",5761
"2577",5762
"2578",5763
"2579",5764
"2580",5765
"2581",5766
"2582",5767
"2583",5768
"2584",5769
"2585",5770
"2586",5771
"2587",5772
"2588",5773
"2589",5774
"2590",5775
"2591",5776
"2592",5777
"2593",5778
"2594",5779
"2595",5780
"2596",5781
"2597",5782
"2598",5783
"2599",5784
"2600",5785
"2601",5786
"2602",5787
"2603",5788
"2604",5789
"2605",5790
"2606",5791
"2607",5792
"2608",5793
"2609",5794
"2610",5795
"2611",5796
"2612",5797
"2613",5798
"2614",5799
"2615",5800
"2616",5801
"2617",5802
"2618",5803
"2619",5804
"2620",5805
"2621",5806
"2622",5807
"2623",5808
"2624",5809
"2625",5810
"2626",5811
"2627",5812
"2628",5813
"2629",5814
"2630",5815
"2631",5816
"2632",5817
"2633",5818
"2634",5819
"2635",5820
"2636",5821
"2637",5822
"2638",5823
"2639",5824
"2640",5825
"2641",5826
"2642",5827
"2643",5828
"2644",5829
"2645",5830
"2646",5831
"2647",5832
"2648",5833
"2649",5834
"2650",5835
"2651",5836
"2652",5837
"2653",5838
"2654",5839
"2655",5840
"2656",5841
"2657",5842
"2658",5843
"2659",5844
"2660",5845
"2661",5846
"2662",5847
"2663",5848
"2664",5849
"2665",5850
"2666",5851
"2667",5852
"2668",5853
"2669",5854
"2670",5855
"2671",5856
"2672",5857
"2673",5858
"2674",5859
"2675",5860
"2676",5861
"2677",5862
"2678",5863
"2679",5864
"2680",5865
"2681",5866
"2682",5867
"2683",5868
"2684",5869
"2685",5870
"2686",5871
"2687",5872
"2688",5873
"2689",5874
"2690",5875
"2691",5876
"2692",5877
"2693",5878
"2694",5879
"2695",5880
"2696",5881
"2697",5882
"2698",5883
"2699",5884
"2700",5885
"2701",5886
"2702",5887
"2703",5888
"2704",5889
"2705",5890
"2706",5891
"2707",5892
"2708",5893
"2709",5894
"2710",5895
"2711",5896
"2712",5897
"2713",5898
"2714",5899
"2715",5900
"2716",5901
"2717",5902
"2718",5903
"2719",5904
"2720",5905
"2721",5906
"2722",5907
"2723",5908
"2724",5909
"2725",5910
"2726",5911
"2727",5912
"2728",5913
"2729",5914
"2730",5915
"2731",5916
"2732",5917
"2733",5918
"2734",5919
"2735",5920
"2736",5921
"2737",5922
"2738",5923
"2739",5924
"2740",5925
"2741",5926
"2742",5927
"2743",5928
"2744",5929
"2745",5930
"2746",5931
"2747",5932
"2748",5933
"2749",5934
"2750",5935
"2751",5936
"2752",5937
"2753",5938
"2754",5939
"2755",5940
"2756",5941
"2757",5942
"2758",5943
"2759",5944
"2760",5945
"2761",5946
"2762",5947
"2763",5948
"2764",5949
"2765",5950
"2766",5951
"2767",5952
"2768",5953
"2769",5954
"2770",5955
"2771",5956
"2772",5957
"2773",5958
"2774",5959
"2775",5960
"2776",5961
"2777",5962
"2778",5963
"2779",5964
"2780",5965
"2781",5966
"2782",5967
"2783",5968
"2784",5969
"2785",5970
"2786",5971
"2787",5972
"2788",5973
"2789",5974
"2790",5975
"2791",5976
"2792",5977
"2793",5978
"2794",5979
"2795",5980
"2796",5981
"2797",5982
"2798",5983
"2799",5984
"2800",5985
"2801",5986
"2802",5987
"2803",5988
"2804",5989
"2805",5990
"2806",5991
"2807",5992
"2808",5993
"2809",5994
"2810",5995
"2811",5996
"2812",5997
"2813",5998
"2814",5999
"2815",6000
"2816",6001
"2817",6002
"2818",6003
"2819",6004
"2820",6005
"2821",6006
"2822",6007
"2823",6008
"2824",6009
"2825",6010
"2826",6011
"2827",6012
"2828",6013
"2829",6014
"2830",6015
"2831",6016
"2832",6017
"2833",6018
"2834",6019
"2835",6020
"2836",6021
"2837",6022
"2838",6023
"2839",6024
"2840",6025
"2841",6026
"2842",6027
"2843",6028
"2844",6029
"2845",6030
"2846",6031
"2847",6032
"2848",6033
"2849",6034
"2850",6035
"2851",6036
"2852",6037
"2853",6038
"2854",6039
"2855",6040
"2856",6041
"2857",6042
"2858",6043
"2859",6044
"2860",6045
"2861",6046
"2862",6047
"2863",6048
"2864",6049
"2865",6050
"2866",6051
"2867",6052
"2868",6053
"2869",6054
"2870",6055
"2871",6056
"2872",6057
"2873",6058
"2874",6059
"2875",6060
"2876",6061
"2877",6062
"2878",6063
"2879",6064
"2880",6065
"2881",6066
"2882",6067
"2883",6068
"2884",6069
"2885",6070
"2886",6071
"2887",6072
"2888",6073
"2889",6074
"2890",6075
"2891",6076
"2892",6077
"2893",6078
"2894",6079
"2895",6080
"2896",6081
"2897",6082
"2898",6083
"2899",6084
"2900",6085
"2901",6086
"2902",6087
"2903",6088
"2904",6089
"2905",6090
"2906",6091
"2907",6092
"2908",6093
"2909",6094
"2910",6095
"2911",6096
"2912",6097
"2913",6098
"2914",6099
"2915",6100
"2916",6101
"2917",6102
"2918",6103
"2919",6104
"2920",6105
"2921",6106
"2922",6107
"2923",6108
"2924",6109
"2925",6110
"2926",6111
"2927",6112
"2928",6113
"2929",6114
"2930",6115
"2931",6116
"2932",6117
"2933",6118
"2934",6119
"2935",6120
"2936",6121
"2937",6122
"2938",6123
"2939",6124
"2940",6125
"2941",6126
"2942",6127
"2943",6128
"2944",6129
"2945",6130
"2946",6131
"2947",6132
"2948",6133
"2949",6134
"2950",6135
"2951",6136
"2952",6137
"2953",6138
"2954",6139
"2955",6140
"2956",6141
"2957",6142
"2958",6143
"2959",6144
"2960",6145
"2961",6146
"2962",6147
"2963",6148
"2964",6149
"2965",6150
"2966",6151
"2967",6152
"2968",6153
"2969",6154
"2970",6155
"2971",6156
"2972",6157
"2973",6158
"2974",6159
"2975",6160
"2976",6161
"2977",6162
"2978",6163
"2979",6164
"2980",6165
"2981",6166
"2982",6167
"2983",6168
"2984",6169
"2985",6170
"2986",6171
"2987",6172
"2988",6173
"2989",6174
"2990",6175
"2991",6176
"2992",6177
"2993",6178
"2994",6179
"2995",6180
"2996",6181
"2997",6182
"2998",6183
"2999",6184
"3000",6185
"3001",6186
"3002",6187
"3003",6188
"3004",6189
"3005",6190
"3006",6191
"3007",6192
"3008",6193
"3009",6194
"3010",6195
"3011",6196
"3012",6197
"3013",6198
"3014",6199
"3015",6200
"3016",6201
"3017",6202
"3018",6203
"3019",6204
"3020",6205
"3021",6206
"3022",6207
"3023",6208
"3024",6209
"3025",6210
"3026",6211
"3027",6212
"3028",6213
"3029",6214
"3030",6215
"3031",6216
"3032",6217
"3033",6218
"3034",6219
"3035",6220
"3036",6221
"3037",6222
"3038",6223
"3039",6224
"3040",6225
"3041",6226
"3042",6227
"3043",6228
"3044",6229
"3045",6230
"3046",6231
"3047",6232
"3048",6233
"3049",6234
"3050",6235
"3051",6236
"3052",6237
"3053",6238
"3054",6239
"3055",6240
"3056",6241
"3057",6242
"3058",6243
"3059",6244
"3060",6245
"3061",6246
"3062",6247
"3063",6248
"3064",6249
"3065",6250
"3066",6251
"3067",6252
"3068",6253
"3069",6254
"3070",6255
"3071",6256
"3072",6257
"3073",6258
"3074",6259
"3075",6260
"3076",6261
"3077",6262
"3078",6263
"3079",6264
"3080",6265
"3081",6266
"3082",6267
"3083",6268
"3084",6269
"3085",6270
"3086",6271
"3087",6272
"3088",6273
"3089",6274
"3090",6275
"3091",6276
"3092",6277
"3093",6278
"3094",6279
"3095",6280
"3096",6281
"3097",6282
"3098",6283
"3099",6284
"3100",6285
"3101",6286
"3102",6287
"3103",6288
"3104",6289
"3105",6290
"3106",6291
"3107",6292
"3108",6293
"3109",6294
"3110",6295
"3111",6296
"3112",6297
"3113",6298
"3114",6299
"3115",6300
"3116",6301
"3117",6302
"3118",6303
"3119",6304
"3120",6305
"3121",6306
"3122",6307
"3123",6308
"3124",6309
"3125",6310
"3126",6311
"3127",6312
"3128",6313
"3129",6314
"3130",6315
"3131",6316
"3132",6317
"3133",6318
"3134",6319
"3135",6320
"3136",6321
"3137",6322
"3138",6323
"3139",6324
"3140",6325
"3141",6326
"3142",6327
"3143",6328
"3144",6329
"3145",6330
"3146",6331
"3147",6332
"3148",6333
"3149",6334
"3150",6335
"3151",6336
"3152",6337
"3153",6338
"3154",6339
"3155",6340
"3156",6341
"3157",6342
"3158",6343
"3159",6344
"3160",6345
"3161",6346
"3162",6347
"3163",6348
"3164",6349
"3165",6350
"3166",6351
"3167",6352
"3168",6353
"3169",6354
"3170",6355
"3171",6356
"3172",6357
"3173",6358
"3174",6359
"3175",6360
"3176",6361
"3177",6362
"3178",6363
"3179",6364
"3180",6365
"3181",6366
"3182",6367
"3183",6368
"3184",6369
"3185",6370
"3186",6371
"3187",6372
"3188",6373
"3189",6374
"3190",6375
"3191",6376
"3192",6377
"3193",6378
"3194",6379
"3195",6380
"3196",6381
"3197",6382
"3198",6383
"3199",6384
"3200",6385
"3201",6386
"3202",6387
"3203",6388
"3204",6389
"3205",6390
"3206",6391
"3207",6392
"3208",6393
"3209",6394
"3210",6395
"3211",6396
"3212",6397
"3213",6398
"3214",6399
"3215",6400
"3216",6401
"3217",6402
"3218",6403
"3219",6404
"3220",6405
"3221",6406
"3222",6407
"3223",6408
"3224",6409
"3225",6410
"3226",6411
"3227",6412
"3228",6413
"3229",6414
"3230",6415
"3231",6416
"3232",6417
"3233",6418
"3234",6419
"3235",6420
"3236",6421
"3237",6422
"3238",6423
"3239",6424
"3240",6425
"3241",6426
"3242",6427
"3243",6428
"3244",6429
"3245",6430
"3246",6431
"3247",6432
"3248",6433
"3249",6434
"3250",6435
"3251",6436
"3252",6437
"3253",6438
"3254",6439
"3255",6440
"3256",6441
"3257",6442
"3258",6443
"3259",6444
"3260",6445
"3261",6446
"3262",6447
"3263",6448
"3264",6449
"3265",6450
"3266",6451
"3267",6452
"3268",6453
"3269",6454
"3270",6455
"3271",6456
"3272",6457
"3273",6458
"3274",6459
"3275",6460
"3276",6461
"3277",6462
"3278",6463
"3279",6464
"3280",6465
"3281",6466
"3282",6467
"3283",6468
"3284",6469
"3285",6470
"3286",6471
"3287",6472
"3288",6473
"3289",6474
"3290",6475
"3291",6476
"3292",6477
"3293",6478
"3294",6479
"3295",6480
"3296",6481
"3297",6482
"3298",6483
"3299",6484
"3300",6485
"3301",6486
"3302",6487
"3303",6488
"3304",6489
"3305",6490
"3306",6491
"3307",6492
"3308",6493
"3309",6494
"3310",6495
"3311",6496
"3312",6497
"3313",6498
"3314",6499
"3315",6500
"3316",6501
"3317",6502
"3318",6503
"3319",6504
"3320",6505
"3321",6506
"3322",6507
"3323",6508
"3324",6509
"3325",6510
"3326",6511
"3327",6512
"3328",6513
"3329",6514
"3330",6515
"3331",6516
"3332",6517
"3333",6518
"3334",6519
"3335",6520
"3336",6521
"3337",6522
"3338",6523
"3339",6524
"3340",6525
"3341",6526
"3342",6527
"3343",6528
"3344",6529
"3345",6530
"3346",6531
"3347",6532
"3348",6533
"3349",6534
"3350",6535
"3351",6536
"3352",6537
"3353",6538
"3354",6539
"3355",6540
"3356",6541
"3357",6542
"3358",6543
"3359",6544
"3360",6545
"3361",6546
"3362",6547
"3363",6548
"3364",6549
"3365",6550
"3366",6551
"3367",6552
"3368",6553
"3369",6554
"3370",6555
"3371",6556
"3372",6557
"3373",6558
"3374",6559
"3375",6560
"3376",6561
"3377",6562
"3378",6563
"3379",6564
"3380",6565
"3381",6566
"3382",6567
"3383",6568
"3384",6569
"3385",6570
"3386",6571
"3387",6572
"3388",6573
"3389",6574
"3390",6575
"3391",6576
"3392",6577
"3393",6578
"3394",6579
"3395",6580
"3396",6581
"3397",6582
"3398",6583
"3399",6584
"3400",6585
"3401",6586
"3402",6587
"3403",6588
"3404",6589
"3405",6590
"3406",6591
"3407",6592
"3408",6593
"3409",6594
"3410",6595
"3411",6596
"3412",6597
"3413",6598
"3414",6599
"3415",6600
"3416",6601
"3417",6602
"3418",6603
"3419",6604
"3420",6605
"3421",6606
"3422",6607
"3423",6608
"3424",6609
"3425",6610
"3426",6611
"3427",6612
"3428",6613
"3429",6614
"3430",6615
"3431",6616
"3432",6617
"3433",6618
"3434",6619
"3435",6620
"3436",6621
"3437",6622
"3438",6623
"3439",6624
"3440",6625
"3441",6626
"3442",6627
"3443",6628
"3444",6629
"3445",6630
"3446",6631
"3447",6632
"3448",6633
"3449",6634
"3450",6635
"3451",6636
"3452",6637
"3453",6638
"3454",6639
"3455",6640
"3456",6641
"3457",6642
"3458",6643
"3459",6644
"3460",6645
"3461",6646
"3462",6647
"3463",6648
"3464",6649
"3465",6650
"3466",6651
"3467",6652
"3468",6653
"3469",6654
"3470",6655
"3471",6656
"3472",6657
"3473",6658
"3474",6659
"3475",6660
"3476",6661
"3477",6662
"3478",6663
"3479",6664
"3480",6665
"3481",6666
"3482",6667
"3483",6668
"3484",6669
"3485",6670
"3486",6671
"3487",6672
"3488",6673
"3489",6674
"3490",6675
"3491",6676
"3492",6677
"3493",6678
"3494",6679
"3495",6680
"3496",6681
"3497",6682
"3498",6683
"3499",6684
"3500",6685
"3501",6686
"3502",6687
"3503",6688
"3504",6689
"3505",6690
"3506",6691
"3507",6692
"3508",6693
"3509",6694
"3510",6695
"3511",6696
"3512",6697
"3513",6698
"3514",6699
"3515",6700
"3516",6701
"3517",6702
"3518",6703
"3519",6704
"3520",6705
"3521",6706
"3522",6707
"3523",6708
"3524",6709
"3525",6710
"3526",6711
"3527",6712
"3528",6713
"3529",6714
"3530",6715
"3531",6716
"3532",6717
"3533",6718
"3534",6719
"3535",6720
"3536",6721
"3537",6722
"3538",6723
"3539",6724
"3540",6725
"3541",6726
"3542",6727
"3543",6728
"3544",6729
"3545",6730
"3546",6731
"3547",6732
"3548",6733
"3549",6734
"3550",6735
"3551",6736
"3552",6737
"3553",6738
"3554",6739
"3555",6740
"3556",6741
"3557",6742
"3558",6743
"3559",6744
"3560",6745
"3561",6746
"3562",6747
"3563",6748
"3564",6749
"3565",6750
"3566",6751
"3567",6752
"3568",6753
"3569",6754
"3570",6755
"3571",6756
"3572",6757
"3573",6758
"3574",6759
"3575",6760
"3576",6761
"3577",6762
"3578",6763
"3579",6764
"3580",6765
"3581",6766
"3582",6767
"3583",6768
"3584",6769
"3585",6770
"3586",6771
"3587",6772
"3588",6773
"3589",6774
"3590",6775
"3591",6776
"3592",6777
"3593",6778
"3594",6779
"3595",6780
"3596",6781
"3597",6782
"3598",6783
"3599",6784
"3600",6785
"3601",6786
"3602",6787
"3603",6788
"3604",6789
"3605",6790
"3606",6791
"3607",6792
"3608",6793
"3609",6794
"3610",6795
"3611",6796
"3612",6797
"3613",6798
"3614",6799
"3615",6800
"3616",6801
"3617",6802
"3618",6803
"3619",6804
"3620",6805
"3621",6806
"3622",6807
"3623",6808
"3624",6809
"3625",6810
"3626",6811
"3627",6812
"3628",6813
"3629",6814
"3630",6815
"3631",6816
"3632",6817
"3633",6818
"3634",6819
"3635",6820
"3636",6821
"3637",6822
"3638",6823
"3639",6824
"3640",6825
"3641",6826
"3642",6827
"3643",6828
"3644",6829
"3645",6830
"3646",6831
"3647",6832
"3648",6833
"3649",6834
"3650",6835
"3651",6836
"3652",6837
"3653",6838
"3654",6839
"3655",6840
"3656",6841
"3657",6842
"3658",6843
"3659",6844
"3660",6845
"3661",6846
"3662",6847
"3663",6848
"3664",6849
"3665",6850
"3666",6851
"3667",6852
"3668",6853
"3669",6854
"3670",6855
"3671",6856
"3672",6857
"3673",6858
"3674",6859
"3675",6860
"3676",6861
"3677",6862
"3678",6863
"3679",6864
"3680",6865
"3681",6866
"3682",6867
"3683",6868
"3684",6869
"3685",6870
"3686",6871
"3687",6872
"3688",6873
"3689",6874
"3690",6875
"3691",6876
"3692",6877
"3693",6878
"3694",6879
"3695",6880
"3696",6881
"3697",6882
"3698",6883
"3699",6884
"3700",6885
"3701",6886
"3702",6887
"3703",6888
"3704",6889
"3705",6890
"3706",6891
"3707",6892
"3708",6893
"3709",6894
"3710",6895
"3711",6896
"3712",6897
"3713",6898
"3714",6899
"3715",6900
"3716",6901
"3717",6902
"3718",6903
"3719",6904
"3720",6905
"3721",6906
"3722",6907
"3723",6908
"3724",6909
"3725",6910
"3726",6911
"3727",6912
"3728",6913
"3729",6914
"3730",6915
"3731",6916
"3732",6917
"3733",6918
"3734",6919
"3735",6920
"3736",6921
"3737",6922
"3738",6923
"3739",6924
"3740",6925
"3741",6926
"3742",6927
"3743",6928
"3744",6929
"3745",6930
"3746",6931
"3747",6932
"3748",6933
"3749",6934
"3750",6935
"3751",6936
"3752",6937
"3753",6938
"3754",6939
"3755",6940
"3756",6941
"3757",6942
"3758",6943
"3759",6944
"3760",6945
"3761",6946
"3762",6947
"3763",6948
"3764",6949
"3765",6950
"3766",6951
"3767",6952
"3768",6953
"3769",6954
"3770",6955
"3771",6956
"3772",6957
"3773",6958
"3774",6959
"3775",6960
"3776",6961
"3777",6962
"3778",6963
"3779",6964
"3780",6965
"3781",6966
"3782",6967
"3783",6968
"3784",6969
"3785",6970
"3786",6971
"3787",6972
"3788",6973
"3789",6974
"3790",6975
"3791",6976
"3792",6977
"3793",6978
"3794",6979
"3795",6980
"3796",6981
"3797",6982
"3798",6983
"3799",6984
"3800",6985
"3801",6986
"3802",6987
"3803",6988
"3804",6989
"3805",6990
"3806",6991
"3807",6992
"3808",6993
"3809",6994
"3810",6995
"3811",6996
"3812",6997
"3813",6998
"3814",6999
"3815",7000
"3816",7001
"3817",7002
"3818",7003
"3819",7004
"3820",7005
"3821",7006
"3822",7007
"3823",7008
"3824",7009
"3825",7010
"3826",7011
"3827",7012
"3828",7013
"3829",7014
"3830",7015
"3831",7016
"3832",7017
"3833",7018
"3834",7019
"3835",7020
"3836",7021
"3837",7022
"3838",7023
"3839",7024
"3840",7025
"3841",7026
"3842",7027
"3843",7028
"3844",7029
"3845",7030
"3846",7031
"3847",7032
"3848",7033
"3849",7034
"3850",7035
"3851",7036
"3852",7037
"3853",7038
"3854",7039
"3855",7040
"3856",7041
"3857",7042
"3858",7043
"3859",7044
"3860",7045
"3861",7046
"3862",7047
"3863",7048
"3864",7049
"3865",7050
"3866",7051
"3867",7052
"3868",7053
"3869",7054
"3870",7055
"3871",7056
"3872",7057
"3873",7058
"3874",7059
"3875",7060
"3876",7061
"3877",7062
"3878",7063
"3879",7064
"3880",7065
"3881",7066
"3882",7067
"3883",7068
"3884",7069
"3885",7070
"3886",7071
"3887",7072
"3888",7073
"3889",7074
"3890",7075
"3891",7076
"3892",7077
"3893",7078
"3894",7079
"3895",7080
"3896",7081
"3897",7082
"3898",7083
"3899",7084
"3900",7085
"3901",7086
"3902",7087
"3903",7088
"3904",7089
"3905",7090
"3906",7091
"3907",7092
"3908",7093
"3909",7094
"3910",7095
"3911",7096
"3912",7097
"3913",7098
"3914",7099
"3915",7100
"3916",7101
"3917",7102
"3918",7103
"3919",7104
"3920",7105
"3921",7106
"3922",7107
"3923",7108
"3924",7109
"3925",7110
"3926",7111
"3927",7112
"3928",7113
"3929",7114
"3930",7115
"3931",7116
"3932",7117
"3933",7118
"3934",7119
"3935",7120
"3936",7121
"3937",7122
"3938",7123
"3939",7124
"3940",7125
"3941",7126
"3942",7127
"3943",7128
"3944",7129
"3945",7130
"3946",7131
"3947",7132
"3948",7133
"3949",7134
"3950",7135
"3951",7136
"3952",7137
"3953",7138
"3954",7139
"3955",7140
"3956",7141
"3957",7142
"3958",7143
"3959",7144
"3960",7145
"3961",7146
"3962",7147
"3963",7148
"3964",7149
"3965",7150
"3966",7151
"3967",7152
"3968",7153
"3969",7154
"3970",7155
"3971",7156
"3972",7157
"3973",7158
"3974",7159
"3975",7160
"3976",7161
"3977",7162
"3978",7163
"3979",7164
"3980",7165
"3981",7166
"3982",7167
"3983",7168
"3984",7169
"3985",7170
"3986",7171
"3987",7172
"3988",7173
"3989",7174
"3990",7175
"3991",7176
"3992",7177
"3993",7178
"3994",7179
"3995",7180
"3996",7181
"3997",7182
"3998",7183
"3999",7184
"4000",7185
"4001",7186
"4002",7187
"4003",7188
"4004",7189
"4005",7190
"4006",7191
"4007",7192
"4008",7193
"4009",7194
"4010",7195
"4011",7196
"4012",7197
"4013",7198
"4014",7199
"4015",7200
"4016",7201
"4017",7202
"4018",7203
"4019",7204
"4020",7205
"4021",7206
"4022",7207
"4023",7208
"4024",7209
"4025",7210
"4026",7211
"4027",7212
"4028",7213
"4029",7214
"4030",7215
"4031",7216
"4032",7217
"4033",7218
"4034",7219
"4035",7220
"4036",7221
"4037",7222
"4038",7223
"4039",7224
"4040",7225
"4041",7226
"4042",7227
"4043",7228
"4044",7229
"4045",7230
"4046",7231
"4047",7232
"4048",7233
"4049",7234
"4050",7235
"4051",7236
"4052",7237
"4053",7238
"4054",7239
"4055",7240
"4056",7241
"4057",7242
"4058",7243
"4059",7244
"4060",7245
"4061",7246
"4062",7247
"4063",7248
"4064",7249
"4065",7250
"4066",7251
"4067",7252
"4068",7253
"4069",7254
"4070",7255
"4071",7256
"4072",7257
"4073",7258
"4074",7259
"4075",7260
"4076",7261
"4077",7262
"4078",7263
"4079",7264
"4080",7265
"4081",7266
"4082",7267
"4083",7268
"4084",7269
"4085",7270
"4086",7271
"4087",7272
"4088",7273
"4089",7274
"4090",7275
"4091",7276
"4092",7277
"4093",7278
"4094",7279
"4095",7280
"4096",7281
"4097",7282
"4098",7283
"4099",7284
"4100",7285
"4101",7286
"4102",7287
"4103",7288
"4104",7289
"4105",7290
"4106",7291
"4107",7292
"4108",7293
"4109",7294
"4110",7295
"4111",7296
"4112",7297
"4113",7298
"4114",7299
"4115",7300
"4116",7301
"4117",7302
"4118",7303
"4119",7304
"4120",7305
"4121",7306
"4122",7307
"4123",7308
"4124",7309
"4125",7310
"4126",7311
"4127",7312
"4128",7313
"4129",7314
"4130",7315
"4131",7316
"4132",7317
"4133",7318
"4134",7319
"4135",7320
"4136",7321
"4137",7322
"4138",7323
"4139",7324
"4140",7325
"4141",7326
"4142",7327
"4143",7328
"4144",7329
"4145",7330
"4146",7331
"4147",7332
"4148",7333
"4149",7334
"4150",7335
"4151",7336
"4152",7337
"4153",7338
"4154",7339
"4155",7340
"4156",7341
"4157",7342
"4158",7343
"4159",7344
"4160",7345
"4161",7346
"4162",7347
"4163",7348
"4164",7349
"4165",7350
"4166",7351
"4167",7352
"4168",7353
"4169",7354
"4170",7355
"4171",7356
"4172",7357
"4173",7358
"4174",7359
"4175",7360
"4176",7361
"4177",7362
"4178",7363
"4179",7364
"4180",7365
"4181",7366
"4182",7367
"4183",7368
"4184",7369
"4185",7370
"4186",7371
"4187",7372
"4188",7373
"4189",7374
"4190",7375
"4191",7376
"4192",7377
"4193",7378
"4194",7379
"4195",7380
"4196",7381
"4197",7382
"4198",7383
"4199",7384
"4200",7385
"4201",7386
"4202",7387
"4203",7388
"4204",7389
"4205",7390
"4206",7391
"4207",7392
"4208",7393
"4209",7394
"4210",7395
"4211",7396
"4212",7397
"4213",7398
"4214",7399
"4215",7400
"4216",7401
"4217",7402
"4218",7403
"4219",7404
"4220",7405
"4221",7406
"4222",7407
"4223",7408
"4224",7409
"4225",7410
"4226",7411
"4227",7412
"4228",7413
"4229",7414
"4230",7415
"4231",7416
"4232",7417
"4233",7418
"4234",7419
"4235",7420
"4236",7421
"4237",7422
"4238",7423
"4239",7424
"4240",7425
"4241",7426
"4242",7427
"4243",7428
"4244",7429
"4245",7430
"4246",7431
"4247",7432
"4248",7433
"4249",7434
"4250",7435
"4251",7436
"4252",7437
"4253",7438
"4254",7439
"4255",7440
"4256",7441
"4257",7442
"4258",7443
"4259",7444
"4260",7445
"4261",7446
"4262",7447
"4263",7448
"4264",7449
"4265",7450
"4266",7451
"4267",7452
"4268",7453
"4269",7454
"4270",7455
"4271",7456
"4272",7457
"4273",7458
"4274",7459
"4275",7460
"4276",7461
"4277",7462
"4278",7463
"4279",7464
"4280",7465
"4281",7466
"4282",7467
"4283",7468
"4284",7469
"4285",7470
"4286",7471
"4287",7472
"4288",7473
"4289",7474
"4290",7475
"4291",7476
"4292",7477
"4293",7478
"4294",7479
"4295",7480
"4296",7481
"4297",7482
"4298",7483
"4299",7484
"4300",7485
"4301",7486
"4302",7487
"4303",7488
"4304",7489
"4305",7490
"4306",7491
"4307",7492
"4308",7493
"4309",7494
"4310",7495
"4311",7496
"4312",7497
"4313",7498
"4314",7499
"4315",7500
"4316",7501
"4317",7502
"4318",7503
"4319",7504
"4320",7505
"4321",7506
"4322",7507
"4323",7508
"4324",7509
"4325",7510
"4326",7511
"4327",7512
"4328",7513
"4329",7514
"4330",7515
"4331",7516
"4332",7517
"4333",7518
"4334",7519
"4335",7520
"4336",7521
"4337",7522
"4338",7523
"4339",7524
"4340",7525
"4341",7526
"4342",7527
"4343",7528
"4344",7529
"4345",7530
"4346",7531
"4347",7532
"4348",7533
"4349",7534
"4350",7535
"4351",7536
"4352",7537
"4353",7538
"4354",7539
"4355",7540
"4356",7541
"4357",7542
"4358",7543
"4359",7544
"4360",7545
"4361",7546
"4362",7547
"4363",7548
"4364",7549
"4365",7550
"4366",7551
"4367",7552
"4368",7553
"4369",7554
"4370",7555
"4371",7556
"4372",7557
"4373",7558
"4374",7559
"4375",7560
"4376",7561
"4377",7562
"4378",7563
"4379",7564
"4380",7565
"4381",7566
"4382",7567
"4383",7568
"4384",7569
"4385",7570
"4386",7571
"4387",7572
"4388",7573
"4389",7574
"4390",7575
"4391",7576
"4392",7577
"4393",7578
"4394",7579
"4395",7580
"4396",7581
"4397",7582
"4398",7583
"4399",7584
"4400",7585
"4401",7586
"4402",7587
"4403",7588
"4404",7589
"4405",7590
"4406",7591
"4407",7592
"4408",7593
"4409",7594
"4410",7595
"4411",7596
"4412",7597
"4413",7598
"4414",7599
"4415",7600
"4416",7601
"4417",7602
"4418",7603
"4419",7604
"4420",7605
"4421",7606
"4422",7607
"4423",7608
"4424",7609
"4425",7610
"4426",7611
"4427",7612
"4428",7613
"4429",7614
"4430",7615
"4431",7616
"4432",7617
"4433",7618
"4434",7619
"4435",7620
"4436",7621
"4437",7622
"4438",7623
"4439",7624
"4440",7625
"4441",7626
"4442",7627
"4443",7628
"4444",7629
"4445",7630
"4446",7631
"4447",7632
"4448",7633
"4449",7634
"4450",7635
"4451",7636
"4452",7637
"4453",7638
"4454",7639
"4455",7640
"4456",7641
"4457",7642
"4458",7643
"4459",7644
"4460",7645
"4461",7646
"4462",7647
"4463",7648
"4464",7649
"4465",7650
"4466",7651
"4467",7652
"4468",7653
"4469",7654
"4470",7655
"4471",7656
"4472",7657
"4473",7658
"4474",7659
"4475",7660
"4476",7661
"4477",7662
"4478",7663
"4479",7664
"4480",7665
"4481",7666
"4482",7667
"4483",7668
"4484",7669
"4485",7670
"4486",7671
"4487",7672
"4488",7673
"4489",7674
"4490",7675
"4491",7676
"4492",7677
"4493",7678
"4494",7679
"4495",7680
"4496",7681
"4497",7682
"4498",7683
"4499",7684
"4500",7685
"4501",7686
"4502",7687
"4503",7688
"4504",7689
"4505",7690
"4506",7691
"4507",7692
"4508",7693
"4509",7694
"4510",7695
"4511",7696
"4512",7697
"4513",7698
"4514",7699
"4515",7700
"4516",7701
"4517",7702
"4518",7703
"4519",7704
"4520",7705
"4521",7706
"4522",7707
"4523",7708
"4524",7709
"4525",7710
"4526",7711
"4527",7712
"4528",7713
"4529",7714
"4530",7715
"4531",7716
"4532",7717
"4533",7718
"4534",7719
"4535",7720
"4536",7721
"4537",7722
"4538",7723
"4539",7724
"4540",7725
"4541",7726
"4542",7727
"4543",7728
"4544",7729
"4545",7730
"4546",7731
"4547",7732
"4548",7733
"4549",7734
"4550",7735
"4551",7736
"4552",7737
"4553",7738
"4554",7739
"4555",7740
"4556",7741
"4557",7742
"4558",7743
"4559",7744
"4560",7745
"4561",7746
"4562",7747
"4563",7748
"4564",7749
"4565",7750
"4566",7751
"4567",7752
"4568",7753
"4569",7754
"4570",7755
"4571",7756
"4572",7757
"4573",7758
"4574",7759
"4575",7760
"4576",7761
"4577",7762
"4578",7763
"4579",7764
"4580",7765
"4581",7766
"4582",7767
"4583",7768
"4584",7769
"4585",7770
"4586",7771
"4587",7772
"4588",7773
"4589",7774
"4590",7775
"4591",7776
"4592",7777
"4593",7778
"4594",7779
"4595",7780
"4596",7781
"4597",7782
"4598",7783
"4599",7784
"4600",7785
"4601",7786
"4602",7787
"4603",7788
"4604",7789
"4605",7790
"4606",7791
"4607",7792
"4608",7793
"4609",7794
"4610",7795
"4611",7796
"4612",7797
"4613",7798
"4614",7799
"4615",7800
"4616",7801
"4617",7802
"4618",7803
"4619",7804
"4620",7805
"4621",7806
"4622",7807
"4623",7808
"4624",7809
"4625",7810
"4626",7811
"4627",7812
"4628",7813
"4629",7814
"4630",7815
"4631",7816
"4632",7817
"4633",7818
"4634",7819
"4635",7820
"4636",7821
"4637",7822
"4638",7823
"4639",7824
"4640",7825
"4641",7826
"4642",7827
"4643",7828
"4644",7829
"4645",7830
"4646",7831
"4647",7832
"4648",7833
"4649",7834
"4650",7835
"4651",7836
"4652",7837
"4653",7838
"4654",7839
"4655",7840
"4656",7841
"4657",7842
"4658",7843
"4659",7844
"4660",7845
"4661",7846
"4662",7847
"4663",7848
"4664",7849
"4665",7850
"4666",7851
"4667",7852
"4668",7853
"4669",7854
"4670",7855
"4671",7856
"4672",7857
"4673",7858
"4674",7859
"4675",7860
"4676",7861
"4677",7862
"4678",7863
"4679",7864
"4680",7865
"4681",7866
"4682",7867
"4683",7868
"4684",7869
"4685",7870
"4686",7871
"4687",7872
"4688",7873
"4689",7874
"4690",7875
"4691",7876
"4692",7877
"4693",7878
"4694",7879
"4695",7880
"4696",7881
"4697",7882
"4698",7883
"4699",7884
"4700",7885
"4701",7886
"4702",7887
"4703",7888
"4704",7889
"4705",7890
"4706",7891
"4707",7892
"4708",7893
"4709",7894
"4710",7895
"4711",7896
"4712",7897
"4713",7898
"4714",7899
"4715",7900
"4716",7901
"4717",7902
"4718",7903
"4719",7904
"4720",7905
"4721",7906
"4722",7907
"4723",7908
"4724",7909
"4725",7910
"4726",7911
"4727",7912
"4728",7913
"4729",7914
"4730",7915
"4731",7916
"4732",7917
"4733",7918
"4734",7919
"4735",7920
"4736",7921
"4737",7922
"4738",7923
"4739",7924
"4740",7925
"4741",7926
"4742",7927
"4743",7928
"4744",7929
"4745",7930
"4746",7931
"4747",7932
"4748",7933
"4749",7934
"4750",7935
"4751",7936
"4752",7937
"4753",7938
"4754",7939
"4755",7940
"4756",7941
"4757",7942
"4758",7943
"4759",7944
"4760",7945
"4761",7946
"4762",7947
"4763",7948
"4764",7949
"4765",7950
"4766",7951
"4767",7952
"4768",7953
"4769",7954
"4770",7955
"4771",7956
"4772",7957
"4773",7958
"4774",7959
"4775",7960
"4776",7961
"4777",7962
"4778",7963
"4779",7964
"4780",7965
"4781",7966
"4782",7967
"4783",7968
"4784",7969
"4785",7970
"4786",7971
"4787",7972
"4788",7973
"4789",7974
"4790",7975
"4791",7976
"4792",7977
"4793",7978
"4794",7979
"4795",7980
"4796",7981
"4797",7982
"4798",7983
"4799",7984
"4800",7985
"4801",7986
"4802",7987
"4803",7988
"4804",7989
"4805",7990
"4806",7991
"4807",7992
"4808",7993
"4809",7994
"4810",7995
"4811",7996
"4812",7997
"4813",7998
"4814",7999
"4815",8000
"4816",8001
"4817",8002
"4818",8003
"4819",8004
"4820",8005
"4821",8006
"4822",8007
"4823",8008
"4824",8009
"4825",8010
"4826",8011
"4827",8012
"4828",8013
"4829",8014
"4830",8015
"4831",8016
"4832",8017
"4833",8018
"4834",8019
"4835",8020
"4836",8021
"4837",8022
"4838",8023
"4839",8024
"4840",8025
"4841",8026
"4842",8027
"4843",8028
"4844",8029
"4845",8030
"4846",8031
"4847",8032
"4848",8033
"4849",8034
"4850",8035
"4851",8036
"4852",8037
"4853",8038
"4854",8039
"4855",8040
"4856",8041
"4857",8042
"4858",8043
"4859",8044
"4860",8045
"4861",8046
"4862",8047
"4863",8048
"4864",8049
"4865",8050
"4866",8051
"4867",8052
"4868",8053
"4869",8054
"4870",8055
"4871",8056
"4872",8057
"4873",8058
"4874",8059
"4875",8060
"4876",8061
"4877",8062
"4878",8063
"4879",8064
"4880",8065
"4881",8066
"4882",8067
"4883",8068
"4884",8069
"4885",8070
"4886",8071
"4887",8072
"4888",8073
"4889",8074
"4890",8075
"4891",8076
"4892",8077
"4893",8078
"4894",8079
"4895",8080
"4896",8081
"4897",8082
"4898",8083
"4899",8084
"4900",8085
"4901",8086
"4902",8087
"4903",8088
"4904",8089
"4905",8090
"4906",8091
"4907",8092
"4908",8093
"4909",8094
"4910",8095
"4911",8096
"4912",8097
"4913",8098
"4914",8099
"4915",8100
"4916",8101
"4917",8102
"4918",8103
"4919",8104
"4920",8105
"4921",8106
"4922",8107
"4923",8108
"4924",8109
"4925",8110
"4926",8111
"4927",8112
"4928",8113
"4929",8114
"4930",8115
"4931",8116
"4932",8117
"4933",8118
"4934",8119
"4935",8120
"4936",8121
"4937",8122
"4938",8123
"4939",8124
"4940",8125
"4941",8126
"4942",8127
"4943",8128
"4944",8129
"4945",8130
"4946",8131
"4947",8132
"4948",8133
"4949",8134
"4950",8135
"4951",8136
"4952",8137
"4953",8138
"4954",8139
"4955",8140
"4956",8141
"4957",8142
"4958",8143
"4959",8144
"4960",8145
"4961",8146
"4962",8147
"4963",8148
"4964",8149
"4965",8150
"4966",8151
"4967",8152
"4968",8153
"4969",8154
"4970",8155
"4971",8156
"4972",8157
"4973",8158
"4974",8159
"4975",8160
"4976",8161
"4977",8162
"4978",8163
"4979",8164
"4980",8165
"4981",8166
"4982",8167
"4983",8168
"4984",8169
"4985",8170
"4986",8171
"4987",8172
"4988",8173
"4989",8174
"4990",8175
"4991",8176
"4992",8177
"4993",8178
"4994",8179
"4995",8180
"4996",8181
"4997",8182
"4998",8183
"4999",8184
"5000",8185
"5001",8186
"5002",8187
"5003",8188
"5004",8189
"5005",8190
"5006",8191
"5007",8192
"5008",8193
"5009",8194
"5010",8195
"5011",8196
"5012",8197
"5013",8198
"5014",8199
"5015",8200
"5016",8201
"5017",8202
"5018",8203
"5019",8204
"5020",8205
"5021",8206
"5022",8207
"5023",8208
"5024",8209
"5025",8210
"5026",8211
"5027",8212
"5028",8213
"5029",8214
"5030",8215
"5031",8216
"5032",8217
"5033",8218
"5034",8219
"5035",8220
"5036",8221
"5037",8222
"5038",8223
"5039",8224
"5040",8225
"5041",8226
"5042",8227
"5043",8228
"5044",8229
"5045",8230
"5046",8231
"5047",8232
"5048",8233
"5049",8234
"5050",8235
"5051",8236
"5052",8237
"5053",8238
"5054",8239
"5055",8240
"5056",8241
"5057",8242
"5058",8243
"5059",8244
"5060",8245
"5061",8246
"5062",8247
"5063",8248
"5064",8249
"5065",8250
"5066",8251
"5067",8252
"5068",8253
"5069",8254
"5070",8255
"5071",8256
"5072",8257
"5073",8258
"5074",8259
"5075",8260
"5076",8261
"5077",8262
"5078",8263
"5079",8264
"5080",8265
"5081",8266
"5082",8267
"5083",8268
"5084",8269
"5085",8270
"5086",8271
"5087",8272
"5088",8273
"5089",8274
"5090",8275
"5091",8276
"5092",8277
"5093",8278
"5094",8279
"5095",8280
"5096",8281
"5097",8282
"5098",8283
"5099",8284
"5100",8285
"5101",8286
"5102",8287
"5103",8288
"5104",8289
"5105",8290
"5106",8291
"5107",8292
"5108",8293
"5109",8294
"5110",8295
"5111",8296
"5112",8297
"5113",8298
"5114",8299
"5115",8300
"5116",8301
"5117",8302
"5118",8303
"5119",8304
"5120",8305
"5121",8306
"5122",8307
"5123",8308
"5124",8309
"5125",8310
"5126",8311
"5127",8312
"5128",8313
"5129",8314
"5130",8315
"5131",8316
"5132",8317
"5133",8318
"5134",8319
"5135",8320
"5136",8321
"5137",8322
"5138",8323
"5139",8324
"5140",8325
"5141",8326
"5142",8327
"5143",8328
"5144",8329
"5145",8330
"5146",8331
"5147",8332
"5148",8333
"5149",8334
"5150",8335
"5151",8336
"5152",8337
"5153",8338
"5154",8339
"5155",8340
"5156",8341
"5157",8342
"5158",8343
"5159",8344
"5160",8345
"5161",8346
"5162",8347
"5163",8348
"5164",8349
"5165",8350
"5166",8351
"5167",8352
"5168",8353
"5169",8354
"5170",8355
"5171",8356
"5172",8357
"5173",8358
"5174",8359
"5175",8360
"5176",8361
"5177",8362
"5178",8363
"5179",8364
"5180",8365
"5181",8366
"5182",8367
"5183",8368
"5184",8369
"5185",8370
"5186",8371
"5187",8372
"5188",8373
"5189",8374
"5190",8375
"5191",8376
"5192",8377
"5193",8378
"5194",8379
"5195",8380
"5196",8381
"5197",8382
"5198",8383
"5199",8384
"5200",8385
"5201",8386
"5202",8387
"5203",8388
"5204",8389
"5205",8390
"5206",8391
"5207",8392
"5208",8393
"5209",8394
"5210",8395
"5211",8396
"5212",8397
"5213",8398
"5214",8399
"5215",8400
"5216",8401
"5217",8402
"5218",8403
"5219",8404
"5220",8405
"5221",8406
"5222",8407
"5223",8408
"5224",8409
"5225",8410
"5226",8411
"5227",8412
"5228",8413
"5229",8414
"5230",8415
"5231",8416
"5232",8417
"5233",8418
"5234",8419
"5235",8420
"5236",8421
"5237",8422
"5238",8423
"5239",8424
"5240",8425
"5241",8426
"5242",8427
"5243",8428
"5244",8429
"5245",8430
"5246",8431
"5247",8432
"5248",8433
"5249",8434
"5250",8435
"5251",8436
"5252",8437
"5253",8438
"5254",8439
"5255",8440
"5256",8441
"5257",8442
"5258",8443
"5259",8444
"5260",8445
"5261",8446
"5262",8447
"5263",8448
"5264",8449
"5265",8450
"5266",8451
"5267",8452
"5268",8453
"5269",8454
"5270",8455
"5271",8456
"5272",8457
"5273",8458
"5274",8459
"5275",8460
"5276",8461
"5277",8462
"5278",8463
"5279",8464
"5280",8465
"5281",8466
"5282",8467
"5283",8468
"5284",8469
"5285",8470
"5286",8471
"5287",8472
"5288",8473
"5289",8474
"5290",8475
"5291",8476
"5292",8477
"5293",8478
"5294",8479
"5295",8480
"5296",8481
"5297",8482
"5298",8483
"5299",8484
"5300",8485
"5301",8486
"5302",8487
"5303",8488
"5304",8489
"5305",8490
"5306",8491
"5307",8492
"5308",8493
"5309",8494
"5310",8495
"5311",8496
"5312",8497
"5313",8498
"5314",8499
"5315",8500
"5316",8501
"5317",8502
"5318",8503
"5319",8504
"5320",8505
"5321",8506
"5322",8507
"5323",8508
"5324",8509
"5325",8510
"5326",8511
"5327",8512
"5328",8513
"5329",8514
"5330",8515
"5331",8516
"5332",8517
"5333",8518
"5334",8519
"5335",8520
"5336",8521
"5337",8522
"5338",8523
"5339",8524
"5340",8525
"5341",8526
"5342",8527
"5343",8528
"5344",8529
"5345",8530
"5346",8531
"5347",8532
"5348",8533
"5349",8534
"5350",8535
"5351",8536
"5352",8537
"5353",8538
"5354",8539
"5355",8540
"5356",8541
"5357",8542
"5358",8543
"5359",8544
"5360",8545
"5361",8546
"5362",8547
"5363",8548
"5364",8549
"5365",8550
"5366",8551
"5367",8552
"5368",8553
"5369",8554
"5370",8555
"5371",8556
"5372",8557
"5373",8558
"5374",8559
"5375",8560
"5376",8561
"5377",8562
"5378",8563
"5379",8564
"5380",8565
"5381",8566
"5382",8567
"5383",8568
"5384",8569
"5385",8570
"5386",8571
"5387",8572
"5388",8573
"5389",8574
"5390",8575
"5391",8576
"5392",8577
"5393",8578
"5394",8579
"5395",8580
"5396",8581
"5397",8582
"5398",8583
"5399",8584
"5400",8585
"5401",8586
"5402",8587
"5403",8588
"5404",8589
"5405",8590
"5406",8591
"5407",8592
"5408",8593
"5409",8594
"5410",8595
"5411",8596
"5412",8597
"5413",8598
"5414",8599
"5415",8600
"5416",8601
"5417",8602
"5418",8603
"5419",8604
"5420",8605
"5421",8606
"5422",8607
"5423",8608
"5424",8609
"5425",8610
"5426",8611
"5427",8612
"5428",8613
"5429",8614
"5430",8615
"5431",8616
"5432",8617
"5433",8618
"5434",8619
"5435",8620
"5436",8621
"5437",8622
"5438",8623
"5439",8624
"5440",8625
"5441",8626
"5442",8627
"5443",8628
"5444",8629
"5445",8630
"5446",8631
"5447",8632
"5448",8633
"5449",8634
"5450",8635
"5451",8636
"5452",8637
"5453",8638
"5454",8639
"5455",8640
"5456",8641
"5457",8642
"5458",8643
"5459",8644
"5460",8645
"5461",8646
"5462",8647
"5463",8648
"5464",8649
"5465",8650
"5466",8651
"5467",8652
"5468",8653
"5469",8654
"5470",8655
"5471",8656
"5472",8657
"5473",8658
"5474",8659
"5475",8660
"5476",8661
"5477",8662
"5478",8663
"5479",8664
"5480",8665
"5481",8666
"5482",8667
"5483",8668
"5484",8669
"5485",8670
"5486",8671
"5487",8672
"5488",8673
"5489",8674
"5490",8675
"5491",8676
"5492",8677
"5493",8678
"5494",8679
"5495",8680
"5496",8681
"5497",8682
"5498",8683
"5499",8684
"5500",8685
"5501",8686
"5502",8687
"5503",8688
"5504",8689
"5505",8690
"5506",8691
"5507",8692
"5508",8693
"5509",8694
"5510",8695
"5511",8696
"5512",8697
"5513",8698
"5514",8699
"5515",8700
"5516",8701
"5517",8702
"5518",8703
"5519",8704
"5520",8705
"5521",8706
"5522",8707
"5523",8708
"5524",8709
"5525",8710
"5526",8711
"5527",8712
"5528",8713
"5529",8714
"5530",8715
"5531",8716
"5532",8717
"5533",8718
"5534",8719
"5535",8720
"5536",8721
"5537",8722
"5538",8723
"5539",8724
"5540",8725
"5541",8726
"5542",8727
"5543",8728
"5544",8729
"5545",8730
"5546",8731
"5547",8732
"5548",8733
"5549",8734
"5550",8735
"5551",8736
"5552",8737
"5553",8738
"5554",8739
"5555",8740
"5556",8741
"5557",8742
"5558",8743
"5559",8744
"5560",8745
"5561",8746
"5562",8747
"5563",8748
"5564",8749
"5565",8750
"5566",8751
"5567",8752
"5568",8753
"5569",8754
"5570",8755
"5571",8756
"5572",8757
"5573",8758
"5574",8759
"5575",8760
"5576",8761
"5577",8762
"5578",8763
"5579",8764
"5580",8765
"5581",8766
"5582",8767
"5583",8768
"5584",8769
"5585",8770
"5586",8771
"5587",8772
"5588",8773
"5589",8774
"5590",8775
"5591",8776
"5592",8777
"5593",8778
"5594",8779
"5595",8780
"5596",8781
"5597",8782
"5598",8783
"5599",8784
"5600",8785
"5601",8786
"5602",8787
"5603",8788
"5604",8789
"5605",8790
"5606",8791
"5607",8792
"5608",8793
"5609",8794
"5610",8795
"5611",8796
"5612",8797
"5613",8798
"5614",8799
"5615",8800
"5616",8801
"5617",8802
"5618",8803
"5619",8804
"5620",8805
"5621",8806
"5622",8807
"5623",8808
"5624",8809
"5625",8810
"5626",8811
"5627",8812
"5628",8813
"5629",8814
"5630",8815
"5631",8816
"5632",8817
"5633",8818
"5634",8819
"5635",8820
"5636",8821
"5637",8822
"5638",8823
"5639",8824
"5640",8825
"5641",8826
"5642",8827
"5643",8828
"5644",8829
"5645",8830
"5646",8831
"5647",8832
"5648",8833
"5649",8834
"5650",8835
"5651",8836
"5652",8837
"5653",8838
"5654",8839
"5655",8840
"5656",8841
"5657",8842
"5658",8843
"5659",8844
"5660",8845
"5661",8846
"5662",8847
"5663",8848
"5664",8849
"5665",8850
"5666",8851
"5667",8852
"5668",8853
"5669",8854
"5670",8855
"5671",8856
"5672",8857
"5673",8858
"5674",8859
"5675",8860
"5676",8861
"5677",8862
"5678",8863
"5679",8864
"5680",8865
"5681",8866
"5682",8867
"5683",8868
"5684",8869
"5685",8870
"5686",8871
"5687",8872
"5688",8873
"5689",8874
"5690",8875
"5691",8876
"5692",8877
"5693",8878
"5694",8879
"5695",8880
"5696",8881
"5697",8882
"5698",8883
"5699",8884
"5700",8885
"5701",8886
"5702",8887
"5703",8888
"5704",8889
"5705",8890
"5706",8891
"5707",8892
"5708",8893
"5709",8894
"5710",8895
"5711",8896
"5712",8897
"5713",8898
"5714",8899
"5715",8900
"5716",8901
"5717",8902
"5718",8903
"5719",8904
"5720",8905
"5721",8906
"5722",8907
"5723",8908
"5724",8909
"5725",8910
"5726",8911
"5727",8912
"5728",8913
"5729",8914
"5730",8915
"5731",8916
"5732",8917
"5733",8918
"5734",8919
"5735",8920
"5736",8921
"5737",8922
"5738",8923
"5739",8924
"5740",8925
"5741",8926
"5742",8927
"5743",8928
"5744",8929
"5745",8930
"5746",8931
"5747",8932
"5748",8933
"5749",8934
"5750",8935
"5751",8936
"5752",8937
"5753",8938
"5754",8939
"5755",8940
"5756",8941
"5757",8942
"5758",8943
"5759",8944
"5760",8945
"5761",8946
"5762",8947
"5763",8948
"5764",8949
"5765",8950
"5766",8951
"5767",8952
"5768",8953
"5769",8954
"5770",8955
"5771",8956
"5772",8957
"5773",8958
"5774",8959
"5775",8960
"5776",8961
"5777",8962
"5778",8963
"5779",8964
"5780",8965
"5781",8966
"5782",8967
"5783",8968
"5784",8969
"5785",8970
"5786",8971
"5787",8972
"5788",8973
"5789",8974
"5790",8975
"5791",8976
"5792",8977
"5793",8978
"5794",8979
"5795",8980
"5796",8981
"5797",8982
"5798",8983
"5799",8984
"5800",8985
"5801",8986
"5802",8987
"5803",8988
"5804",8989
"5805",8990
"5806",8991
"5807",8992
"5808",8993
"5809",8994
"5810",8995
"5811",8996
"5812",8997
"5813",8998
"5814",8999
"5815",9000
"5816",9001
"5817",9002
"5818",9003
"5819",9004
"5820",9005
"5821",9006
"5822",9007
"5823",9008
"5824",9009
"5825",9010
"5826",9011
"5827",9012
"5828",9013
"5829",9014
"5830",9015
"5831",9016
"5832",9017
"5833",9018
"5834",9019
"5835",9020
"5836",9021
"5837",9022
"5838",9023
"5839",9024
"5840",9025
"5841",9026
"5842",9027
"5843",9028
"5844",9029
"5845",9030
"5846",9031
"5847",9032
"5848",9033
"5849",9034
"5850",9035
"5851",9036
"5852",9037
"5853",9038
"5854",9039
"5855",9040
"5856",9041
"5857",9042
"5858",9043
"5859",9044
"5860",9045
"5861",9046
"5862",9047
"5863",9048
"5864",9049
"5865",9050
"5866",9051
"5867",9052
"5868",9053
"5869",9054
"5870",9055
"5871",9056
"5872",9057
"5873",9058
"5874",9059
"5875",9060
"5876",9061
"5877",9062
"5878",9063
"5879",9064
"5880",9065
"5881",9066
"5882",9067
"5883",9068
"5884",9069
"5885",9070
"5886",9071
"5887",9072
"5888",9073
"5889",9074
"5890",9075
"5891",9076
"5892",9077
"5893",9078
"5894",9079
"5895",9080
"5896",9081
"5897",9082
"5898",9083
"5899",9084
"5900",9085
"5901",9086
"5902",9087
"5903",9088
"5904",9089
"5905",9090
"5906",9091
"5907",9092
"5908",9093
"5909",9094
"5910",9095
"5911",9096
"5912",9097
"5913",9098
"5914",9099
"5915",9100
"5916",9101
"5917",9102
"5918",9103
"5919",9104
"5920",9105
"5921",9106
"5922",9107
"5923",9108
"5924",9109
"5925",9110
"5926",9111
"5927",9112
"5928",9113
"5929",9114
"5930",9115
"5931",9116
"5932",9117
"5933",9118
"5934",9119
"5935",9120
"5936",9121
"5937",9122
"5938",9123
"5939",9124
"5940",9125
"5941",9126
"5942",9127
"5943",9128
"5944",9129
"5945",9130
"5946",9131
"5947",9132
"5948",9133
"5949",9134
"5950",9135
"5951",9136
"5952",9137
"5953",9138
"5954",9139
"5955",9140
"5956",9141
"5957",9142
"5958",9143
"5959",9144
"5960",9145
"5961",9146
"5962",9147
"5963",9148
"5964",9149
"5965",9150
"5966",9151
"5967",9152
"5968",9153
"5969",9154
"5970",9155
"5971",9156
"5972",9157
"5973",9158
"5974",9159
"5975",9160
"5976",9161
"5977",9162
"5978",9163
"5979",9164
"5980",9165
"5981",9166
"5982",9167
"5983",9168
"5984",9169
"5985",9170
"5986",9171
"5987",9172
"5988",9173
"5989",9174
"5990",9175
"5991",9176
"5992",9177
"5993",9178
"5994",9179
"5995",9180
"5996",9181
"5997",9182
"5998",9183
"5999",9184
"6000",9185
"6001",9186
"6002",9187
"6003",9188
"6004",9189
"6005",9190
"6006",9191
"6007",9192
"6008",9193
"6009",9194
"6010",9195
"6011",9196
"6012",9197
"6013",9198
"6014",9199
"6015",9200
"6016",9201
"6017",9202
"6018",9203
"6019",9204
"6020",9205
"6021",9206
"6022",9207
"6023",9208
"6024",9209
"6025",9210
"6026",9211
"6027",9212
"6028",9213
"6029",9214
"6030",9215
"6031",9216
"6032",9217
"6033",9218
"6034",9219
"6035",9220
"6036",9221
"6037",9222
"6038",9223
"6039",9224
"6040",9225
"6041",9226
"6042",9227
"6043",9228
"6044",9229
"6045",9230
"6046",9231
"6047",9232
"6048",9233
"6049",9234
"6050",9235
"6051",9236
"6052",9237
"6053",9238
"6054",9239
"6055",9240
"6056",9241
"6057",9242
"6058",9243
"6059",9244
"6060",9245
"6061",9246
"6062",9247
"6063",9248
"6064",9249
"6065",9250
"6066",9251
"6067",9252
"6068",9253
"6069",9254
"6070",9255
"6071",9256
"6072",9257
"6073",9258
"6074",9259
"6075",9260
"6076",9261
"6077",9262
"6078",9263
"6079",9264
"6080",9265
"6081",9266
"6082",9267
"6083",9268
"6084",9269
"6085",9270
"6086",9271
"6087",9272
"6088",9273
"6089",9274
"6090",9275
"6091",9276
"6092",9277
"6093",9278
"6094",9279
"6095",9280
"6096",9281
"6097",9282
"6098",9283
"6099",9284
"6100",9285
"6101",9286
"6102",9287
"6103",9288
"6104",9289
"6105",9290
"6106",9291
"6107",9292
"6108",9293
"6109",9294
"6110",9295
"6111",9296
"6112",9297
"6113",9298
"6114",9299
"6115",9300
"6116",9301
"6117",9302
"6118",9303
"6119",9304
"6120",9305
"6121",9306
"6122",9307
"6123",9308
"6124",9309
"6125",9310
"6126",9311
"6127",9312
"6128",9313
"6129",9314
"6130",9315
"6131",9316
"6132",9317
"6133",9318
"6134",9319
"6135",9320
"6136",9321
"6137",9322
"6138",9323
"6139",9324
"6140",9325
"6141",9326
"6142",9327
"6143",9328
"6144",9329
"6145",9330
"6146",9331
"6147",9332
"6148",9333
"6149",9334
"6150",9335
"6151",9336
"6152",9337
"6153",9338
"6154",9339
"6155",9340
"6156",9341
"6157",9342
"6158",9343
"6159",9344
"6160",9345
"6161",9346
"6162",9347
"6163",9348
"6164",9349
"6165",9350
"6166",9351
"6167",9352
"6168",9353
"6169",9354
"6170",9355
"6171",9356
"6172",9357
"6173",9358
"6174",9359
"6175",9360
"6176",9361
"6177",9362
"6178",9363
"6179",9364
"6180",9365
"6181",9366
"6182",9367
"6183",9368
"6184",9369
"6185",9370
"6186",9371
"6187",9372
"6188",9373
"6189",9374
"6190",9375
"6191",9376
"6192",9377
"6193",9378
"6194",9379
"6195",9380
"6196",9381
"6197",9382
"6198",9383
"6199",9384
"6200",9385
"6201",9386
"6202",9387
"6203",9388
"6204",9389
"6205",9390
"6206",9391
"6207",9392
"6208",9393
"6209",9394
"6210",9395
"6211",9396
"6212",9397
"6213",9398
"6214",9399
"6215",9400
"6216",9401
"6217",9402
"6218",9403
"6219",9404
"6220",9405
"6221",9406
"6222",9407
"6223",9408
"6224",9409
"6225",9410
"6226",9411
"6227",9412
"6228",9413
"6229",9414
"6230",9415
"6231",9416
"6232",9417
"6233",9418
"6234",9419
"6235",9420
"6236",9421
"6237",9422
"6238",9423
"6239",9424
"6240",9425
"6241",9426
"6242",9427
"6243",9428
"6244",9429
"6245",9430
"6246",9431
"6247",9432
"6248",9433
"6249",9434
"6250",9435
"6251",9436
"6252",9437
"6253",9438
"6254",9439
"6255",9440
"6256",9441
"6257",9442
"6258",9443
"6259",9444
"6260",9445
"6261",9446
"6262",9447
"6263",9448
"6264",9449
"6265",9450
"6266",9451
"6267",9452
"6268",9453
"6269",9454
"6270",9455
"6271",9456
"6272",9457
"6273",9458
"6274",9459
"6275",9460
"6276",9461
"6277",9462
"6278",9463
"6279",9464
"6280",9465
"6281",9466
"6282",9467
"6283",9468
"6284",9469
"6285",9470
"6286",9471
"6287",9472
"6288",9473
"6289",9474
"6290",9475
"6291",9476
"6292",9477
"6293",9478
"6294",9479
"6295",9480
"6296",9481
"6297",9482
"6298",9483
"6299",9484
"6300",9485
"6301",9486
"6302",9487
"6303",9488
"6304",9489
"6305",9490
"6306",9491
"6307",9492
"6308",9493
"6309",9494
"6310",9495
"6311",9496
"6312",9497
"6313",9498
"6314",9499
"6315",9500
"6316",9501
"6317",9502
"6318",9503
"6319",9504
"6320",9505
"6321",9506
"6322",9507
"6323",9508
"6324",9509
"6325",9510
"6326",9511
"6327",9512
"6328",9513
"6329",9514
"6330",9515
"6331",9516
"6332",9517
"6333",9518
"6334",9519
"6335",9520
"6336",9521
"6337",9522
"6338",9523
"6339",9524
"6340",9525
"6341",9526
"6342",9527
"6343",9528
"6344",9529
"6345",9530
"6346",9531
"6347",9532
"6348",9533
"6349",9534
"6350",9535
"6351",9536
"6352",9537
"6353",9538
"6354",9539
"6355",9540
"6356",9541
"6357",9542
"6358",9543
"6359",9544
"6360",9545
"6361",9546
"6362",9547
"6363",9548
"6364",9549
"6365",9550
"6366",9551
"6367",9552
"6368",9553
"6369",9554
"6370",9555
"6371",9556
"6372",9557
"6373",9558
"6374",9559
"6375",9560
"6376",9561
"6377",9562
"6378",9563
"6379",9564
"6380",9565
"6381",9566
"6382",9567
"6383",9568
"6384",9569
"6385",9570
"6386",9571
"6387",9572
"6388",9573
"6389",9574
"6390",9575
"6391",9576
"6392",9577
"6393",9578
"6394",9579
"6395",9580
"6396",9581
"6397",9582
"6398",9583
"6399",9584
"6400",9585
"6401",9586
"6402",9587
"6403",9588
"6404",9589
"6405",9590
"6406",9591
"6407",9592
"6408",9593
"6409",9594
"6410",9595
"6411",9596
"6412",9597
"6413",9598
"6414",9599
"6415",9600
"6416",9601
"6417",9602
"6418",9603
"6419",9604
"6420",9605
"6421",9606
"6422",9607
"6423",9608
"6424",9609
"6425",9610
"6426",9611
"6427",9612
"6428",9613
"6429",9614
"6430",9615
"6431",9616
"6432",9617
"6433",9618
"6434",9619
"6435",9620
"6436",9621
"6437",9622
"6438",9623
"6439",9624
"6440",9625
"6441",9626
"6442",9627
"6443",9628
"6444",9629
"6445",9630
"6446",9631
"6447",9632
"6448",9633
"6449",9634
"6450",9635
"6451",9636
"6452",9637
"6453",9638
"6454",9639
"6455",9640
"6456",9641
"6457",9642
"6458",9643
"6459",9644
"6460",9645
"6461",9646
"6462",9647
"6463",9648
"6464",9649
"6465",9650
"6466",9651
"6467",9652
"6468",9653
"6469",9654
"6470",9655
"6471",9656
"6472",9657
"6473",9658
"6474",9659
"6475",9660
"6476",9661
"6477",9662
"6478",9663
"6479",9664
"6480",9665
"6481",9666
"6482",9667
"6483",9668
"6484",9669
"6485",9670
"6486",9671
"6487",9672
"6488",9673
"6489",9674
"6490",9675
"6491",9676
"6492",9677
"6493",9678
"6494",9679
"6495",9680
"6496",9681
"6497",9682
"6498",9683
"6499",9684
"6500",9685
"6501",9686
"6502",9687
"6503",9688
"6504",9689
"6505",9690
"6506",9691
"6507",9692
"6508",9693
"6509",9694
"6510",9695
"6511",9696
"6512",9697
"6513",9698
"6514",9699
"6515",9700
"6516",9701
"6517",9702
"6518",9703
"6519",9704
"6520",9705
"6521",9706
"6522",9707
"6523",9708
"6524",9709
"6525",9710
"6526",9711
"6527",9712
"6528",9713
"6529",9714
"6530",9715
"6531",9716
"6532",9717
"6533",9718
"6534",9719
"6535",9720
"6536",9721
"6537",9722
"6538",9723
"6539",9724
"6540",9725
"6541",9726
"6542",9727
"6543",9728
"6544",9729
"6545",9730
"6546",9731
"6547",9732
"6548",9733
"6549",9734
"6550",9735
"6551",9736
"6552",9737
"6553",9738
"6554",9739
"6555",9740
"6556",9741
"6557",9742
"6558",9743
"6559",9744
"6560",9745
"6561",9746
"6562",9747
"6563",9748
"6564",9749
"6565",9750
"6566",9751
"6567",9752
"6568",9753
"6569",9754
"6570",9755
"6571",9756
"6572",9757
"6573",9758
"6574",9759
"6575",9760
"6576",9761
"6577",9762
"6578",9763
"6579",9764
"6580",9765
"6581",9766
"6582",9767
"6583",9768
"6584",9769
"6585",9770
"6586",9771
"6587",9772
"6588",9773
"6589",9774
"6590",9775
"6591",9776
"6592",9777
"6593",9778
"6594",9779
"6595",9780
"6596",9781
"6597",9782
"6598",9783
"6599",9784
"6600",9785
"6601",9786
"6602",9787
"6603",9788
"6604",9789
"6605",9790
"6606",9791
"6607",9792
"6608",9793
"6609",9794
"6610",9795
"6611",9796
"6612",9797
"6613",9798
"6614",9799
"6615",9800
"6616",9801
"6617",9802
"6618",9803
"6619",9804
"6620",9805
"6621",9806
"6622",9807
"6623",9808
"6624",9809
"6625",9810
"6626",9811
"6627",9812
"6628",9813
"6629",9814
"6630",9815
"6631",9816
"6632",9817
"6633",9818
"6634",9819
"6635",9820
"6636",9821
"6637",9822
"6638",9823
"6639",9824
"6640",9825
"6641",9826
"6642",9827
"6643",9828
"6644",9829
"6645",9830
"6646",9831
"6647",9832
"6648",9833
"6649",9834
"6650",9835
"6651",9836
"6652",9837
"6653",9838
"6654",9839
"6655",9840
"6656",9841
"6657",9842
"6658",9843
"6659",9844
"6660",9845
"6661",9846
"6662",9847
"6663",9848
"6664",9849
"6665",9850
"6666",9851
"6667",9852
"6668",9853
"6669",9854
"6670",9855
"6671",9856
"6672",9857
"6673",9858
"6674",9859
"6675",9860
"6676",9861
"6677",9862
"6678",9863
"6679",9864
"6680",9865
"6681",9866
"6682",9867
"6683",9868
"6684",9869
"6685",9870
"6686",9871
"6687",9872
"6688",9873
"6689",9874
"6690",9875
"6691",9876
"6692",9877
"6693",9878
"6694",9879
"6695",9880
"6696",9881
"6697",9882
"6698",9883
"6699",9884
"6700",9885
"6701",9886
"6702",9887
"6703",9888
"6704",9889
"6705",9890
"6706",9891
"6707",9892
"6708",9893
"6709",9894
"6710",9895
"6711",9896
"6712",9897
"6713",9898
"6714",9899
"6715",9900
"6716",9901
"6717",9902
"6718",9903
"6719",9904
"6720",9905
"6721",9906
"6722",9907
"6723",9908
"6724",9909
"6725",9910
"6726",9911
"6727",9912
"6728",9913
"6729",9914
"6730",9915
"6731",9916
"6732",9917
"6733",9918
"6734",9919
"6735",9920
"6736",9921
"6737",9922
"6738",9923
"6739",9924
"6740",9925
"6741",9926
"6742",9927
"6743",9928
"6744",9929
"6745",9930
"6746",9931
"6747",9932
"6748",9933
"6749",9934
"6750",9935
"6751",9936
"6752",9937
"6753",9938
"6754",9939
"6755",9940
"6756",9941
"6757",9942
"6758",9943
"6759",9944
"6760",9945
"6761",9946
"6762",9947
"6763",9948
"6764",9949
"6765",9950
"6766",9951
"6767",9952
"6768",9953
"6769",9954
"6770",9955
"6771",9956
"6772",9957
"6773",9958
"6774",9959
"6775",9960
"6776",9961
"6777",9962
"6778",9963
"6779",9964
"6780",9965
"6781",9966
"6782",9967
"6783",9968
"6784",9969
"6785",9970
"6786",9971
"6787",9972
"6788",9973
"6789",9974
"6790",9975
"6791",9976
"6792",9977
"6793",9978
"6794",9979
"6795",9980
"6796",9981
"6797",9982
"6798",9983
"6799",9984
"6800",9985
"6801",9986
"6802",9987
"6803",9988
"6804",9989
"6805",9990
"6806",9991
"6807",9992
"6808",9993
"6809",9994
"6810",9995
"6811",9996
"6812",9997
"6813",9998
"6814",9999
"6815",10000
"6816",10001
"6817",10002
"6818",10003
"6819",10004
"6820",10005
"6821",10006
"6822",10007
"6823",10008
"6824",10009
"6825",10010
"6826",10011
"6827",10012
"6828",10013
"6829",10014
"6830",10015
"6831",10016
"6832",10017
"6833",10018
"6834",10019
"6835",10020
"6836",10021
"6837",10022
"6838",10023
"6839",10024
"6840",10025
"6841",10026
"6842",10027
"6843",10028
"6844",10029
"6845",10030
"6846",10031
"6847",10032
"6848",10033
"6849",10034
"6850",10035
"6851",10036
"6852",10037
"6853",10038
"6854",10039
"6855",10040
"6856",10041
"6857",10042
"6858",10043
"6859",10044
"6860",10045
"6861",10046
"6862",10047
"6863",10048
"6864",10049
"6865",10050
"6866",10051
"6867",10052
"6868",10053
"6869",10054
"6870",10055
"6871",10056
"6872",10057
"6873",10058
"6874",10059
"6875",10060
"6876",10061
"6877",10062
"6878",10063
"6879",10064
"6880",10065
"6881",10066
"6882",10067
"6883",10068
"6884",10069
"6885",10070
"6886",10071
"6887",10072
"6888",10073
"6889",10074
"6890",10075
"6891",10076
"6892",10077
"6893",10078
"6894",10079
"6895",10080
"6896",10081
"6897",10082
"6898",10083
"6899",10084
"6900",10085
"6901",10086
"6902",10087
"6903",10088
"6904",10089
"6905",10090
"6906",10091
"6907",10092
"6908",10093
"6909",10094
"6910",10095
"6911",10096
"6912",10097
"6913",10098
"6914",10099
"6915",10100
"6916",10101
"6917",10102
"6918",10103
"6919",10104
"6920",10105
"6921",10106
"6922",10107
"6923",10108
"6924",10109
"6925",10110
"6926",10111
"6927",10112
"6928",10113
"6929",10114
"6930",10115
"6931",10116
"6932",10117
"6933",10118
"6934",10119
"6935",10120
"6936",10121
"6937",10122
"6938",10123
"6939",10124
"6940",10125
"6941",10126
"6942",10127
"6943",10128
"6944",10129
"6945",10130
"6946",10131
"6947",10132
"6948",10133
"6949",10134
"6950",10135
"6951",10136
"6952",10137
"6953",10138
"6954",10139
"6955",10140
"6956",10141
"6957",10142
"6958",10143
"6959",10144
"6960",10145
"6961",10146
"6962",10147
"6963",10148
"6964",10149
"6965",10150
"6966",10151
"6967",10152
"6968",10153
"6969",10154
"6970",10155
"6971",10156
"6972",10157
"6973",10158
"6974",10159
"6975",10160
"6976",10161
"6977",10162
"6978",10163
"6979",10164
"6980",10165
"6981",10166
"6982",10167
"6983",10168
"6984",10169
"6985",10170
"6986",10171
"6987",10172
"6988",10173
"6989",10174
"6990",10175
"6991",10176
"6992",10177
"6993",10178
"6994",10179
"6995",10180
"6996",10181
"6997",10182
"6998",10183
"6999",10184
"7000",10185
"7001",10186
"7002",10187
"7003",10188
"7004",10189
"7005",10190
"7006",10191
"7007",10192
"7008",10193
"7009",10194
"7010",10195
"7011",10196
"7012",10197
"7013",10198
"7014",10199
"7015",10200
"7016",10201
"7017",10202
"7018",10203
"7019",10204
"7020",10205
"7021",10206
"7022",10207
"7023",10208
"7024",10209
"7025",10210
"7026",10211
"7027",10212
"7028",10213
"7029",10214
"7030",10215
"7031",10216
"7032",10217
"7033",10218
"7034",10219
"7035",10220
"7036",10221
"7037",10222
"7038",10223
"7039",10224
"7040",10225
"7041",10226
"7042",10227
"7043",10228
"7044",10229
"7045",10230
"7046",10231
"7047",10232
"7048",10233
"7049",10234
"7050",10235
"7051",10236
"7052",10237
"7053",10238
"7054",10239
"7055",10240
"7056",10241
"7057",10242
"7058",10243
"7059",10244
"7060",10245
"7061",10246
"7062",10247
"7063",10248
"7064",10249
"7065",10250
"7066",10251
"7067",10252
"7068",10253
"7069",10254
"7070",10255
"7071",10256
"7072",10257
"7073",10258
"7074",10259
"7075",10260
"7076",10261
"7077",10262
"7078",10263
"7079",10264
"7080",10265
"7081",10266
"7082",10267
"7083",10268
"7084",10269
"7085",10270
"7086",10271
"7087",10272
"7088",10273
"7089",10274
"7090",10275
"7091",10276
"7092",10277
"7093",10278
"7094",10279
"7095",10280
"7096",10281
"7097",10282
"7098",10283
"7099",10284
"7100",10285
"7101",10286
"7102",10287
"7103",10288
"7104",10289
"7105",10290
"7106",10291
"7107",10292
"7108",10293
"7109",10294
"7110",10295
"7111",10296
"7112",10297
"7113",10298
"7114",10299
"7115",10300
"7116",10301
"7117",10302
"7118",10303
"7119",10304
"7120",10305
"7121",10306
"7122",10307
"7123",10308
"7124",10309
"7125",10310
"7126",10311
"7127",10312
"7128",10313
"7129",10314
"7130",10315
"7131",10316
"7132",10317
"7133",10318
"7134",10319
"7135",10320
"7136",10321
"7137",10322
"7138",10323
"7139",10324
"7140",10325
"7141",10326
"7142",10327
"7143",10328
"7144",10329
"7145",10330
"7146",10331
"7147",10332
"7148",10333
"7149",10334
"7150",10335
"7151",10336
"7152",10337
"7153",10338
"7154",10339
"7155",10340
"7156",10341
"7157",10342
"7158",10343
"7159",10344
"7160",10345
"7161",10346
"7162",10347
"7163",10348
"7164",10349
"7165",10350
"7166",10351
"7167",10352
"7168",10353
"7169",10354
"7170",10355
"7171",10356
"7172",10357
"7173",10358
"7174",10359
"7175",10360
"7176",10361
"7177",10362
"7178",10363
"7179",10364
"7180",10365
"7181",10366
"7182",10367
"7183",10368
"7184",10369
"7185",10370
"7186",10371
"7187",10372
"7188",10373
"7189",10374
"7190",10375
"7191",10376
"7192",10377
"7193",10378
"7194",10379
"7195",10380
"7196",10381
"7197",10382
"7198",10383
"7199",10384
"7200",10385
"7201",10386
"7202",10387
"7203",10388
"7204",10389
"7205",10390
"7206",10391
"7207",10392
"7208",10393
"7209",10394
"7210",10395
"7211",10396
"7212",10397
"7213",10398
"7214",10399
"7215",10400
"7216",10401
"7217",10402
"7218",10403
"7219",10404
"7220",10405
"7221",10406
"7222",10407
"7223",10408
"7224",10409
"7225",10410
"7226",10411
"7227",10412
"7228",10413
"7229",10414
"7230",10415
"7231",10416
"7232",10417
"7233",10418
"7234",10419
"7235",10420
"7236",10421
"7237",10422
"7238",10423
"7239",10424
"7240",10425
"7241",10426
"7242",10427
"7243",10428
"7244",10429
"7245",10430
"7246",10431
"7247",10432
"7248",10433
"7249",10434
"7250",10435
"7251",10436
"7252",10437
"7253",10438
"7254",10439
"7255",10440
"7256",10441
"7257",10442
"7258",10443
"7259",10444
"7260",10445
"7261",10446
"7262",10447
"7263",10448
"7264",10449
"7265",10450
"7266",10451
"7267",10452
"7268",10453
"7269",10454
"7270",10455
"7271",10456
"7272",10457
"7273",10458
"7274",10459
"7275",10460
"7276",10461
"7277",10462
"7278",10463
"7279",10464
"7280",10465
"7281",10466
"7282",10467
"7283",10468
"7284",10469
"7285",10470
"7286",10471
"7287",10472
"7288",10473
"7289",10474
"7290",10475
"7291",10476
"7292",10477
"7293",10478
"7294",10479
"7295",10480
"7296",10481
"7297",10482
"7298",10483
"7299",10484
"7300",10485
"7301",10486
"7302",10487
"7303",10488
"7304",10489
"7305",10490
"7306",10491
"7307",10492
"7308",10493
"7309",10494
"7310",10495
"7311",10496
"7312",10497
"7313",10498
"7314",10499
"7315",10500
"7316",10501
"7317",10502
"7318",10503
"7319",10504
"7320",10505
"7321",10506
"7322",10507
"7323",10508
"7324",10509
"7325",10510
"7326",10511
"7327",10512
"7328",10513
"7329",10514
"7330",10515
"7331",10516
"7332",10517
"7333",10518
"7334",10519
"7335",10520
"7336",10521
"7337",10522
"7338",10523
"7339",10524
"7340",10525
"7341",10526
"7342",10527
"7343",10528
"7344",10529
"7345",10530
"7346",10531
"7347",10532
"7348",10533
"7349",10534
"7350",10535
"7351",10536
"7352",10537
"7353",10538
"7354",10539
"7355",10540
"7356",10541
"7357",10542
"7358",10543
"7359",10544
"7360",10545
"7361",10546
"7362",10547
"7363",10548
"7364",10549
"7365",10550
"7366",10551
"7367",10552
"7368",10553
"7369",10554
"7370",10555
"7371",10556
"7372",10557
"7373",10558
"7374",10559
"7375",10560
"7376",10561
"7377",10562
"7378",10563
"7379",10564
"7380",10565
"7381",10566
"7382",10567
"7383",10568
"7384",10569
"7385",10570
"7386",10571
"7387",10572
"7388",10573
"7389",10574
"7390",10575
"7391",10576
"7392",10577
"7393",10578
"7394",10579
"7395",10580
"7396",10581
"7397",10582
"7398",10583
"7399",10584
"7400",10585
"7401",10586
"7402",10587
"7403",10588
"7404",10589
"7405",10590
"7406",10591
"7407",10592
"7408",10593
"7409",10594
"7410",10595
"7411",10596
"7412",10597
"7413",10598
"7414",10599
"7415",10600
"7416",10601
"7417",10602
"7418",10603
"7419",10604
"7420",10605
"7421",10606
"7422",10607
"7423",10608
"7424",10609
"7425",10610
"7426",10611
"7427",10612
"7428",10613
"7429",10614
"7430",10615
"7431",10616
"7432",10617
"7433",10618
"7434",10619
"7435",10620
"7436",10621
"7437",10622
"7438",10623
"7439",10624
"7440",10625
"7441",10626
"7442",10627
"7443",10628
"7444",10629
"7445",10630
"7446",10631
"7447",10632
"7448",10633
"7449",10634
"7450",10635
"7451",10636
"7452",10637
"7453",10638
"7454",10639
"7455",10640
"7456",10641
"7457",10642
"7458",10643
"7459",10644
"7460",10645
"7461",10646
"7462",10647
"7463",10648
"7464",10649
"7465",10650
"7466",10651
"7467",10652
"7468",10653
"7469",10654
"7470",10655
"7471",10656
"7472",10657
"7473",10658
"7474",10659
"7475",10660
"7476",10661
"7477",10662
"7478",10663
"7479",10664
"7480",10665
"7481",10666
"7482",10667
"7483",10668
"7484",10669
"7485",10670
"7486",10671
"7487",10672
"7488",10673
"7489",10674
"7490",10675
"7491",10676
"7492",10677
"7493",10678
"7494",10679
"7495",10680
"7496",10681
"7497",10682
"7498",10683
"7499",10684
"7500",10685
"7501",10686
"7502",10687
"7503",10688
"7504",10689
"7505",10690
"7506",10691
"7507",10692
"7508",10693
"7509",10694
"7510",10695
"7511",10696
"7512",10697
"7513",10698
"7514",10699
"7515",10700
"7516",10701
"7517",10702
"7518",10703
"7519",10704
"7520",10705
"7521",10706
"7522",10707
"7523",10708
"7524",10709
"7525",10710
"7526",10711
"7527",10712
"7528",10713
"7529",10714
"7530",10715
"7531",10716
"7532",10717
"7533",10718
"7534",10719
"7535",10720
"7536",10721
"7537",10722
"7538",10723
"7539",10724
"7540",10725
"7541",10726
"7542",10727
"7543",10728
"7544",10729
"7545",10730
"7546",10731
"7547",10732
"7548",10733
"7549",10734
"7550",10735
"7551",10736
"7552",10737
"7553",10738
"7554",10739
"7555",10740
"7556",10741
"7557",10742
"7558",10743
"7559",10744
"7560",10745
"7561",10746
"7562",10747
"7563",10748
"7564",10749
"7565",10750
"7566",10751
"7567",10752
"7568",10753
"7569",10754
"7570",10755
"7571",10756
"7572",10757
"7573",10758
"7574",10759
"7575",10760
"7576",10761
"7577",10762
"7578",10763
"7579",10764
"7580",10765
"7581",10766
"7582",10767
"7583",10768
"7584",10769
"7585",10770
"7586",10771
"7587",10772
"7588",10773
"7589",10774
"7590",10775
"7591",10776
"7592",10777
"7593",10778
"7594",10779
"7595",10780
"7596",10781
"7597",10782
"7598",10783
"7599",10784
"7600",10785
"7601",10786
"7602",10787
"7603",10788
"7604",10789
"7605",10790
"7606",10791
"7607",10792
"7608",10793
"7609",10794
"7610",10795
"7611",10796
"7612",10797
"7613",10798
"7614",10799
"7615",10800
"7616",10801
"7617",10802
"7618",10803
"7619",10804
"7620",10805
"7621",10806
"7622",10807
"7623",10808
"7624",10809
"7625",10810
"7626",10811
"7627",10812
"7628",10813
"7629",10814
"7630",10815
"7631",10816
"7632",10817
"7633",10818
"7634",10819
"7635",10820
"7636",10821
"7637",10822
"7638",10823
"7639",10824
"7640",10825
"7641",10826
"7642",10827
"7643",10828
"7644",10829
"7645",10830
"7646",10831
"7647",10832
"7648",10833
"7649",10834
"7650",10835
"7651",10836
"7652",10837
"7653",10838
"7654",10839
"7655",10840
"7656",10841
"7657",10842
"7658",10843
"7659",10844
"7660",10845
"7661",10846
"7662",10847
"7663",10848
"7664",10849
"7665",10850
"7666",10851
"7667",10852
"7668",10853
"7669",10854
"7670",10855
"7671",10856
"7672",10857
"7673",10858
"7674",10859
"7675",10860
"7676",10861
"7677",10862
"7678",10863
"7679",10864
"7680",10865
"7681",10866
"7682",10867
"7683",10868
"7684",10869
"7685",10870
"7686",10871
"7687",10872
"7688",10873
"7689",10874
"7690",10875
"7691",10876
"7692",10877
"7693",10878
"7694",10879
"7695",10880
"7696",10881
"7697",10882
"7698",10883
"7699",10884
"7700",10885
"7701",10886
"7702",10887
"7703",10888
"7704",10889
"7705",10890
"7706",10891
"7707",10892
"7708",10893
"7709",10894
"7710",10895
"7711",10896
"7712",10897
"7713",10898
"7714",10899
"7715",10900
"7716",10901
"7717",10902
"7718",10903
"7719",10904
"7720",10905
"7721",10906
"7722",10907
"7723",10908
"7724",10909
"7725",10910
"7726",10911
"7727",10912
"7728",10913
"7729",10914
"7730",10915
"7731",10916
"7732",10917
"7733",10918
"7734",10919
"7735",10920
"7736",10921
"7737",10922
"7738",10923
"7739",10924
"7740",10925
"7741",10926
"7742",10927
"7743",10928
"7744",10929
"7745",10930
"7746",10931
"7747",10932
"7748",10933
"7749",10934
"7750",10935
"7751",10936
"7752",10937
"7753",10938
"7754",10939
"7755",10940
"7756",10941
"7757",10942
"7758",10943
"7759",10944
"7760",10945
"7761",10946
"7762",10947
"7763",10948
"7764",10949
"7765",10950
"7766",10951
"7767",10952
"7768",10953
"7769",10954
"7770",10955
"7771",10956
"7772",10957
"7773",10958
"7774",10959
"7775",10960
"7776",10961
"7777",10962
"7778",10963
"7779",10964
"7780",10965
"7781",10966
"7782",10967
"7783",10968
"7784",10969
"7785",10970
"7786",10971
"7787",10972
"7788",10973
"7789",10974
"7790",10975
"7791",10976
"7792",10977
"7793",10978
"7794",10979
"7795",10980
"7796",10981
"7797",10982
"7798",10983
"7799",10984
"7800",10985
"7801",10986
"7802",10987
"7803",10988
"7804",10989
"7805",10990
"7806",10991
"7807",10992
"7808",10993
"7809",10994
"7810",10995
"7811",10996
"7812",10997
"7813",10998
"7814",10999
"7815",11000
"7816",11001
"7817",11002
"7818",11003
"7819",11004
"7820",11005
"7821",11006
"7822",11007
"7823",11008
"7824",11009
"7825",11010
"7826",11011
"7827",11012
"7828",11013
"7829",11014
"7830",11015
"7831",11016
"7832",11017
"7833",11018
"7834",11019
"7835",11020
"7836",11021
"7837",11022
"7838",11023
"7839",11024
"7840",11025
"7841",11026
"7842",11027
"7843",11028
"7844",11029
"7845",11030
"7846",11031
"7847",11032
"7848",11033
"7849",11034
"7850",11035
"7851",11036
"7852",11037
"7853",11038
"7854",11039
"7855",11040
"7856",11041
"7857",11042
"7858",11043
"7859",11044
"7860",11045
"7861",11046
"7862",11047
"7863",11048
"7864",11049
"7865",11050
"7866",11051
"7867",11052
"7868",11053
"7869",11054
"7870",11055
"7871",11056
"7872",11057
"7873",11058
"7874",11059
"7875",11060
"7876",11061
"7877",11062
"7878",11063
"7879",11064
"7880",11065
"7881",11066
"7882",11067
"7883",11068
"7884",11069
"7885",11070
"7886",11071
"7887",11072
"7888",11073
"7889",11074
"7890",11075
"7891",11076
"7892",11077
"7893",11078
"7894",11079
"7895",11080
"7896",11081
"7897",11082
"7898",11083
"7899",11084
"7900",11085
"7901",11086
"7902",11087
"7903",11088
"7904",11089
"7905",11090
"7906",11091
"7907",11092
"7908",11093
"7909",11094
"7910",11095
"7911",11096
"7912",11097
"7913",11098
"7914",11099
"7915",11100
"7916",11101
"7917",11102
"7918",11103
"7919",11104
"7920",11105
"7921",11106
"7922",11107
"7923",11108
"7924",11109
"7925",11110
"7926",11111
"7927",11112
"7928",11113
"7929",11114
"7930",11115
"7931",11116
"7932",11117
"7933",11118
"7934",11119
"7935",11120
"7936",11121
"7937",11122
"7938",11123
"7939",11124
"7940",11125
"7941",11126
"7942",11127
"7943",11128
"7944",11129
"7945",11130
"7946",11131
"7947",11132
"7948",11133
"7949",11134
"7950",11135
"7951",11136
"7952",11137
"7953",11138
"7954",11139
"7955",11140
"7956",11141
"7957",11142
"7958",11143
"7959",11144
"7960",11145
"7961",11146
"7962",11147
"7963",11148
"7964",11149
"7965",11150
"7966",11151
"7967",11152
"7968",11153
"7969",11154
"7970",11155
"7971",11156
"7972",11157
"7973",11158
"7974",11159
"7975",11160
"7976",11161
"7977",11162
"7978",11163
"7979",11164
"7980",11165
"7981",11166
"7982",11167
"7983",11168
"7984",11169
"7985",11170
"7986",11171
"7987",11172
"7988",11173
"7989",11174
"7990",11175
"7991",11176
"7992",11177
"7993",11178
"7994",11179
"7995",11180
"7996",11181
"7997",11182
"7998",11183
"7999",11184
"8000",11185
"8001",11186
"8002",11187
"8003",11188
"8004",11189
"8005",11190
"8006",11191
"8007",11192
"8008",11193
"8009",11194
"8010",11195
"8011",11196
"8012",11197
"8013",11198
"8014",11199
"8015",11200
"8016",11201
"8017",11202
"8018",11203
"8019",11204
"8020",11205
"8021",11206
"8022",11207
"8023",11208
"8024",11209
"8025",11210
"8026",11211
"8027",11212
"8028",11213
"8029",11214
"8030",11215
"8031",11216
"8032",11217
"8033",11218
"8034",11219
"8035",11220
"8036",11221
"8037",11222
"8038",11223
"8039",11224
"8040",11225
"8041",11226
"8042",11227
"8043",11228
"8044",11229
"8045",11230
"8046",11231
"8047",11232
"8048",11233
"8049",11234
"8050",11235
"8051",11236
"8052",11237
"8053",11238
"8054",11239
"8055",11240
"8056",11241
"8057",11242
"8058",11243
"8059",11244
"8060",11245
"8061",11246
"8062",11247
"8063",11248
"8064",11249
"8065",11250
"8066",11251
"8067",11252
"8068",11253
"8069",11254
"8070",11255
"8071",11256
"8072",11257
"8073",11258
"8074",11259
"8075",11260
"8076",11261
"8077",11262
"8078",11263
"8079",11264
"8080",11265
"8081",11266
"8082",11267
"8083",11268
"8084",11269
"8085",11270
"8086",11271
"8087",11272
"8088",11273
"8089",11274
"8090",11275
"8091",11276
"8092",11277
"8093",11278
"8094",11279
"8095",11280
"8096",11281
"8097",11282
"8098",11283
"8099",11284
"8100",11285
"8101",11286
"8102",11287
"8103",11288
"8104",11289
"8105",11290
"8106",11291
"8107",11292
"8108",11293
"8109",11294
"8110",11295
"8111",11296
"8112",11297
"8113",11298
"8114",11299
"8115",11300
"8116",11301
"8117",11302
"8118",11303
"8119",11304
"8120",11305
"8121",11306
"8122",11307
"8123",11308
"8124",11309
"8125",11310
"8126",11311
"8127",11312
"8128",11313
"8129",11314
"8130",11315
"8131",11316
"8132",11317
"8133",11318
"8134",11319
"8135",11320
"8136",11321
"8137",11322
"8138",11323
"8139",11324
"8140",11325
"8141",11326
"8142",11327
"8143",11328
"8144",11329
"8145",11330
"8146",11331
"8147",11332
"8148",11333
"8149",11334
"8150",11335
"8151",11336
"8152",11337
"8153",11338
"8154",11339
"8155",11340
"8156",11341
"8157",11342
"8158",11343
"8159",11344
"8160",11345
"8161",11346
"8162",11347
"8163",11348
"8164",11349
"8165",11350
"8166",11351
"8167",11352
"8168",11353
"8169",11354
"8170",11355
"8171",11356
"8172",11357
"8173",11358
"8174",11359
"8175",11360
"8176",11361
"8177",11362
"8178",11363
"8179",11364
"8180",11365
"8181",11366
"8182",11367
"8183",11368
"8184",11369
"8185",11370
"8186",11371
"8187",11372
"8188",11373
"8189",11374
"8190",11375
"8191",11376
"8192",11377
"8193",11378
"8194",11379
"8195",11380
"8196",11381
"8197",11382
"8198",11383
"8199",11384
"8200",11385
"8201",11386
"8202",11387
"8203",11388
"8204",11389
"8205",11390
"8206",11391
"8207",11392
"8208",11393
"8209",11394
"8210",11395
"8211",11396
"8212",11397
"8213",11398
"8214",11399
"8215",11400
"8216",11401
"8217",11402
"8218",11403
"8219",11404
"8220",11405
"8221",11406
"8222",11407
"8223",11408
"8224",11409
"8225",11410
"8226",11411
"8227",11412
"8228",11413
"8229",11414
"8230",11415
"8231",11416
"8232",11417
"8233",11418
"8234",11419
"8235",11420
"8236",11421
"8237",11422
"8238",11423
"8239",11424
"8240",11425
"8241",11426
"8242",11427
"8243",11428
"8244",11429
"8245",11430
"8246",11431
"8247",11432
"8248",11433
"8249",11434
"8250",11435
"8251",11436
"8252",11437
"8253",11438
"8254",11439
"8255",11440
"8256",11441
"8257",11442
"8258",11443
"8259",11444
"8260",11445
"8261",11446
"8262",11447
"8263",11448
"8264",11449
"8265",11450
"8266",11451
"8267",11452
"8268",11453
"8269",11454
"8270",11455
"8271",11456
"8272",11457
"8273",11458
"8274",11459
"8275",11460
"8276",11461
"8277",11462
"8278",11463
"8279",11464
"8280",11465
"8281",11466
"8282",11467
"8283",11468
"8284",11469
"8285",11470
"8286",11471
"8287",11472
"8288",11473
"8289",11474
"8290",11475
"8291",11476
"8292",11477
"8293",11478
"8294",11479
"8295",11480
"8296",11481
"8297",11482
"8298",11483
"8299",11484
"8300",11485
"8301",11486
"8302",11487
"8303",11488
"8304",11489
"8305",11490
"8306",11491
"8307",11492
"8308",11493
"8309",11494
"8310",11495
"8311",11496
"8312",11497
"8313",11498
"8314",11499
"8315",11500
"8316",11501
"8317",11502
"8318",11503
"8319",11504
"8320",11505
"8321",11506
"8322",11507
"8323",11508
"8324",11509
"8325",11510
"8326",11511
"8327",11512
"8328",11513
"8329",11514
"8330",11515
"8331",11516
"8332",11517
"8333",11518
"8334",11519
"8335",11520
"8336",11521
"8337",11522
"8338",11523
"8339",11524
"8340",11525
"8341",11526
"8342",11527
"8343",11528
"8344",11529
"8345",11530
"8346",11531
"8347",11532
"8348",11533
"8349",11534
"8350",11535
"8351",11536
"8352",11537
"8353",11538
"8354",11539
"8355",11540
"8356",11541
"8357",11542
"8358",11543
"8359",11544
"8360",11545
"8361",11546
"8362",11547
"8363",11548
"8364",11549
"8365",11550
"8366",11551
"8367",11552
"8368",11553
"8369",11554
"8370",11555
"8371",11556
"8372",11557
"8373",11558
"8374",11559
"8375",11560
"8376",11561
"8377",11562
"8378",11563
"8379",11564
"8380",11565
"8381",11566
"8382",11567
"8383",11568
"8384",11569
"8385",11570
"8386",11571
"8387",11572
"8388",11573
"8389",11574
"8390",11575
"8391",11576
"8392",11577
"8393",11578
"8394",11579
"8395",11580
"8396",11581
"8397",11582
"8398",11583
"8399",11584
"8400",11585
"8401",11586
"8402",11587
"8403",11588
"8404",11589
"8405",11590
"8406",11591
"8407",11592
"8408",11593
"8409",11594
"8410",11595
"8411",11596
"8412",11597
"8413",11598
"8414",11599
"8415",11600
"8416",11601
"8417",11602
"8418",11603
"8419",11604
"8420",11605
"8421",11606
"8422",11607
"8423",11608
"8424",11609
"8425",11610
"8426",11611
"8427",11612
"8428",11613
"8429",11614
"8430",11615
"8431",11616
"8432",11617
"8433",11618
"8434",11619
"8435",11620
"8436",11621
"8437",11622
"8438",11623
"8439",11624
"8440",11625
"8441",11626
"8442",11627
"8443",11628
"8444",11629
"8445",11630
"8446",11631
"8447",11632
"8448",11633
"8449",11634
"8450",11635
"8451",11636
"8452",11637
"8453",11638
"8454",11639
"8455",11640
"8456",11641
"8457",11642
"8458",11643
"8459",11644
"8460",11645
"8461",11646
"8462",11647
"8463",11648
"8464",11649
"8465",11650
"8466",11651
"8467",11652
"8468",11653
"8469",11654
"8470",11655
"8471",11656
"8472",11657
"8473",11658
"8474",11659
"8475",11660
"8476",11661
"8477",11662
"8478",11663
"8479",11664
"8480",11665
"8481",11666
"8482",11667
"8483",11668
"8484",11669
"8485",11670
"8486",11671
"8487",11672
"8488",11673
"8489",11674
"8490",11675
"8491",11676
"8492",11677
"8493",11678
"8494",11679
"8495",11680
"8496",11681
"8497",11682
"8498",11683
"8499",11684
"8500",11685
"8501",11686
"8502",11687
"8503",11688
"8504",11689
"8505",11690
"8506",11691
"8507",11692
"8508",11693
"8509",11694
"8510",11695
"8511",11696
"8512",11697
"8513",11698
"8514",11699
"8515",11700
"8516",11701
"8517",11702
"8518",11703
"8519",11704
"8520",11705
"8521",11706
"8522",11707
"8523",11708
"8524",11709
"8525",11710
"8526",11711
"8527",11712
"8528",11713
"8529",11714
"8530",11715
"8531",11716
"8532",11717
"8533",11718
"8534",11719
"8535",11720
"8536",11721
"8537",11722
"8538",11723
"8539",11724
"8540",11725
"8541",11726
"8542",11727
"8543",11728
"8544",11729
"8545",11730
"8546",11731
"8547",11732
"8548",11733
"8549",11734
"8550",11735
"8551",11736
"8552",11737
"8553",11738
"8554",11739
"8555",11740
"8556",11741
"8557",11742
"8558",11743
"8559",11744
"8560",11745
"8561",11746
"8562",11747
"8563",11748
"8564",11749
"8565",11750
"8566",11751
"8567",11752
"8568",11753
"8569",11754
"8570",11755
"8571",11756
"8572",11757
"8573",11758
"8574",11759
"8575",11760
"8576",11761
"8577",11762
"8578",11763
"8579",11764
"8580",11765
"8581",11766
"8582",11767
"8583",11768
"8584",11769
"8585",11770
"8586",11771
"8587",11772
"8588",11773
"8589",11774
"8590",11775
"8591",11776
"8592",11777
"8593",11778
"8594",11779
"8595",11780
"8596",11781
"8597",11782
"8598",11783
"8599",11784
"8600",11785
"8601",11786
"8602",11787
"8603",11788
"8604",11789
"8605",11790
"8606",11791
"8607",11792
"8608",11793
"8609",11794
"8610",11795
"8611",11796
"8612",11797
"8613",11798
"8614",11799
"8615",11800
"8616",11801
"8617",11802
"8618",11803
"8619",11804
"8620",11805
"8621",11806
"8622",11807
"8623",11808
"8624",11809
"8625",11810
"8626",11811
"8627",11812
"8628",11813
"8629",11814
"8630",11815
"8631",11816
"8632",11817
"8633",11818
"8634",11819
"8635",11820
"8636",11821
"8637",11822
"8638",11823
"8639",11824
"8640",11825
"8641",11826
"8642",11827
"8643",11828
"8644",11829
"8645",11830
"8646",11831
"8647",11832
"8648",11833
"8649",11834
"8650",11835
"8651",11836
"8652",11837
"8653",11838
"8654",11839
"8655",11840
"8656",11841
"8657",11842
"8658",11843
"8659",11844
"8660",11845
"8661",11846
"8662",11847
"8663",11848
"8664",11849
"8665",11850
"8666",11851
"8667",11852
"8668",11853
"8669",11854
"8670",11855
"8671",11856
"8672",11857
"8673",11858
"8674",11859
"8675",11860
"8676",11861
"8677",11862
"8678",11863
"8679",11864
"8680",11865
"8681",11866
"8682",11867
"8683",11868
"8684",11869
"8685",11870
"8686",11871
"8687",11872
"8688",11873
"8689",11874
"8690",11875
"8691",11876
"8692",11877
"8693",11878
"8694",11879
"8695",11880
"8696",11881
"8697",11882
"8698",11883
"8699",11884
"8700",11885
"8701",11886
"8702",11887
"8703",11888
"8704",11889
"8705",11890
"8706",11891
"8707",11892
"8708",11893
"8709",11894
"8710",11895
"8711",11896
"8712",11897
"8713",11898
"8714",11899
"8715",11900
"8716",11901
"8717",11902
"8718",11903
"8719",11904
"8720",11905
"8721",11906
"8722",11907
"8723",11908
"8724",11909
"8725",11910
"8726",11911
"8727",11912
"8728",11913
"8729",11914
"8730",11915
"8731",11916
"8732",11917
"8733",11918
"8734",11919
"8735",11920
"8736",11921
"8737",11922
"8738",11923
"8739",11924
"8740",11925
"8741",11926
"8742",11927
"8743",11928
"8744",11929
"8745",11930
"8746",11931
"8747",11932
"8748",11933
"8749",11934
"8750",11935
"8751",11936
"8752",11937
"8753",11938
"8754",11939
"8755",11940
"8756",11941
"8757",11942
"8758",11943
"8759",11944
"8760",11945
"8761",11946
"8762",11947
"8763",11948
"8764",11949
"8765",11950
"8766",11951
"8767",11952
"8768",11953
"8769",11954
"8770",11955
"8771",11956
"8772",11957
"8773",11958
"8774",11959
"8775",11960
"8776",11961
"8777",11962
"8778",11963
"8779",11964
"8780",11965
"8781",11966
"8782",11967
"8783",11968
"8784",11969
"8785",11970
"8786",11971
"8787",11972
"8788",11973
"8789",11974
"8790",11975
"8791",11976
"8792",11977
"8793",11978
"8794",11979
"8795",11980
"8796",11981
"8797",11982
"8798",11983
"8799",11984
"8800",11985
"8801",11986
"8802",11987
"8803",11988
"8804",11989
"8805",11990
"8806",11991
"8807",11992
"8808",11993
"8809",11994
"8810",11995
"8811",11996
"8812",11997
"8813",11998
"8814",11999
"8815",12000
"8816",12001
"8817",12002
"8818",12003
"8819",12004
"8820",12005
"8821",12006
"8822",12007
"8823",12008
"8824",12009
"8825",12010
"8826",12011
"8827",12012
"8828",12013
"8829",12014
"8830",12015
"8831",12016
"8832",12017
"8833",12018
"8834",12019
"8835",12020
"8836",12021
"8837",12022
"8838",12023
"8839",12024
"8840",12025
"8841",12026
"8842",12027
"8843",12028
"8844",12029
"8845",12030
"8846",12031
"8847",12032
"8848",12033
"8849",12034
"8850",12035
"8851",12036
"8852",12037
"8853",12038
"8854",12039
"8855",12040
"8856",12041
"8857",12042
"8858",12043
"8859",12044
"8860",12045
"8861",12046
"8862",12047
"8863",12048
"8864",12049
"8865",12050
"8866",12051
"8867",12052
"8868",12053
"8869",12054
"8870",12055
"8871",12056
"8872",12057
"8873",12058
"8874",12059
"8875",12060
"8876",12061
"8877",12062
"8878",12063
"8879",12064
"8880",12065
"8881",12066
"8882",12067
"8883",12068
"8884",12069
"8885",12070
"8886",12071
"8887",12072
"8888",12073
"8889",12074
"8890",12075
"8891",12076
"8892",12077
"8893",12078
"8894",12079
"8895",12080
"8896",12081
"8897",12082
"8898",12083
"8899",12084
"8900",12085
"8901",12086
"8902",12087
"8903",12088
"8904",12089
"8905",12090
"8906",12091
"8907",12092
"8908",12093
"8909",12094
"8910",12095
"8911",12096
"8912",12097
"8913",12098
"8914",12099
"8915",12100
"8916",12101
"8917",12102
"8918",12103
"8919",12104
"8920",12105
"8921",12106
"8922",12107
"8923",12108
"8924",12109
"8925",12110
"8926",12111
"8927",12112
"8928",12113
"8929",12114
"8930",12115
"8931",12116
"8932",12117
"8933",12118
"8934",12119
"8935",12120
"8936",12121
"8937",12122
"8938",12123
"8939",12124
"8940",12125
"8941",12126
"8942",12127
"8943",12128
"8944",12129
"8945",12130
"8946",12131
"8947",12132
"8948",12133
"8949",12134
"8950",12135
"8951",12136
"8952",12137
"8953",12138
"8954",12139
"8955",12140
"8956",12141
"8957",12142
"8958",12143
"8959",12144
"8960",12145
"8961",12146
"8962",12147
"8963",12148
"8964",12149
"8965",12150
"8966",12151
"8967",12152
"8968",12153
"8969",12154
"8970",12155
"8971",12156
"8972",12157
"8973",12158
"8974",12159
"8975",12160
"8976",12161
"8977",12162
"8978",12163
"8979",12164
"8980",12165
"8981",12166
"8982",12167
"8983",12168
"8984",12169
"8985",12170
"8986",12171
"8987",12172
"8988",12173
"8989",12174
"8990",12175
"8991",12176
"8992",12177
"8993",12178
"8994",12179
"8995",12180
"8996",12181
"8997",12182
"8998",12183
"8999",12184
"9000",12185
"9001",12186
"9002",12187
"9003",12188
"9004",12189
"9005",12190
"9006",12191
"9007",12192
"9008",12193
"9009",12194
"9010",12195
"9011",12196
"9012",12197
"9013",12198
"9014",12199
"9015",12200
"9016",12201
"9017",12202
"9018",12203
"9019",12204
"9020",12205
"9021",12206
"9022",12207
"9023",12208
"9024",12209
"9025",12210
"9026",12211
"9027",12212
"9028",12213
"9029",12214
"9030",12215
"9031",12216
"9032",12217
"9033",12218
"9034",12219
"9035",12220
"9036",12221
"9037",12222
"9038",12223
"9039",12224
"9040",12225
"9041",12226
"9042",12227
"9043",12228
"9044",12229
"9045",12230
"9046",12231
"9047",12232
"9048",12233
"9049",12234
"9050",12235
"9051",12236
"9052",12237
"9053",12238
"9054",12239
"9055",12240
"9056",12241
"9057",12242
"9058",12243
"9059",12244
"9060",12245
"9061",12246
"9062",12247
"9063",12248
"9064",12249
"9065",12250
"9066",12251
"9067",12252
"9068",12253
"9069",12254
"9070",12255
"9071",12256
"9072",12257
"9073",12258
"9074",12259
"9075",12260
"9076",12261
"9077",12262
"9078",12263
"9079",12264
"9080",12265
"9081",12266
"9082",12267
"9083",12268
"9084",12269
"9085",12270
"9086",12271
"9087",12272
"9088",12273
"9089",12274
"9090",12275
"9091",12276
"9092",12277
"9093",12278
"9094",12279
"9095",12280
"9096",12281
"9097",12282
"9098",12283
"9099",12284
"9100",12285
"9101",12286
"9102",12287
"9103",12288
"9104",12289
"9105",12290
"9106",12291
"9107",12292
"9108",12293
"9109",12294
"9110",12295
"9111",12296
"9112",12297
"9113",12298
"9114",12299
"9115",12300
"9116",12301
"9117",12302
"9118",12303
"9119",12304
"9120",12305
"9121",12306
"9122",12307
"9123",12308
"9124",12309
"9125",12310
"9126",12311
"9127",12312
"9128",12313
"9129",12314
"9130",12315
"9131",12316
"9132",12317
"9133",12318
"9134",12319
"9135",12320
"9136",12321
"9137",12322
"9138",12323
"9139",12324
"9140",12325
"9141",12326
"9142",12327
"9143",12328
"9144",12329
"9145",12330
"9146",12331
"9147",12332
"9148",12333
"9149",12334
"9150",12335
"9151",12336
"9152",12337
"9153",12338
"9154",12339
"9155",12340
"9156",12341
"9157",12342
"9158",12343
"9159",12344
"9160",12345
"9161",12346
"9162",12347
"9163",12348
"9164",12349
"9165",12350
"9166",12351
"9167",12352
"9168",12353
"9169",12354
"9170",12355
"9171",12356
"9172",12357
"9173",12358
"9174",12359
"9175",12360
"9176",12361
"9177",12362
"9178",12363
"9179",12364
"9180",12365
"9181",12366
"9182",12367
"9183",12368
"9184",12369
"9185",12370
"9186",12371
"9187",12372
"9188",12373
"9189",12374
"9190",12375
"9191",12376
"9192",12377
"9193",12378
"9194",12379
"9195",12380
"9196",12381
"9197",12382
"9198",12383
"9199",12384
"9200",12385
"9201",12386
"9202",12387
"9203",12388
"9204",12389
"9205",12390
"9206",12391
"9207",12392
"9208",12393
"9209",12394
"9210",12395
"9211",12396
"9212",12397
"9213",12398
"9214",12399
"9215",12400
"9216",12401
"9217",12402
"9218",12403
"9219",12404
"9220",12405
"9221",12406
"9222",12407
"9223",12408
"9224",12409
"9225",12410
"9226",12411
"9227",12412
"9228",12413
"9229",12414
"9230",12415
"9231",12416
"9232",12417
"9233",12418
"9234",12419
"9235",12420
"9236",12421
"9237",12422
"9238",12423
"9239",12424
"9240",12425
"9241",12426
"9242",12427
"9243",12428
"9244",12429
"9245",12430
"9246",12431
"9247",12432
"9248",12433
"9249",12434
"9250",12435
"9251",12436
"9252",12437
"9253",12438
"9254",12439
"9255",12440
"9256",12441
"9257",12442
"9258",12443
"9259",12444
"9260",12445
"9261",12446
"9262",12447
"9263",12448
"9264",12449
"9265",12450
"9266",12451
"9267",12452
"9268",12453
"9269",12454
"9270",12455
"9271",12456
"9272",12457
"9273",12458
"9274",12459
"9275",12460
"9276",12461
"9277",12462
"9278",12463
"9279",12464
"9280",12465
"9281",12466
"9282",12467
"9283",12468
"9284",12469
"9285",12470
"9286",12471
"9287",12472
"9288",12473
"9289",12474
"9290",12475
"9291",12476
"9292",12477
"9293",12478
"9294",12479
"9295",12480
"9296",12481
"9297",12482
"9298",12483
"9299",12484
"9300",12485
"9301",12486
"9302",12487
"9303",12488
"9304",12489
"9305",12490
"9306",12491
"9307",12492
"9308",12493
"9309",12494
"9310",12495
"9311",12496
"9312",12497
"9313",12498
"9314",12499
"9315",12500
"9316",12501
"9317",12502
"9318",12503
"9319",12504
"9320",12505
"9321",12506
"9322",12507
"9323",12508
"9324",12509
"9325",12510
"9326",12511
"9327",12512
"9328",12513
"9329",12514
"9330",12515
"9331",12516
"9332",12517
"9333",12518
"9334",12519
"9335",12520
"9336",12521
"9337",12522
"9338",12523
"9339",12524
"9340",12525
"9341",12526
"9342",12527
"9343",12528
"9344",12529
"9345",12530
"9346",12531
"9347",12532
"9348",12533
"9349",12534
"9350",12535
"9351",12536
"9352",12537
"9353",12538
"9354",12539
"9355",12540
"9356",12541
"9357",12542
"9358",12543
"9359",12544
"9360",12545
"9361",12546
"9362",12547
"9363",12548
"9364",12549
"9365",12550
"9366",12551
"9367",12552
"9368",12553
"9369",12554
"9370",12555
"9371",12556
"9372",12557
"9373",12558
"9374",12559
"9375",12560
"9376",12561
"9377",12562
"9378",12563
"9379",12564
"9380",12565
"9381",12566
"9382",12567
"9383",12568
"9384",12569
"9385",12570
"9386",12571
"9387",12572
"9388",12573
"9389",12574
"9390",12575
"9391",12576
"9392",12577
"9393",12578
"9394",12579
"9395",12580
"9396",12581
"9397",12582
"9398",12583
"9399",12584
"9400",12585
"9401",12586
"9402",12587
"9403",12588
"9404",12589
"9405",12590
"9406",12591
"9407",12592
"9408",12593
"9409",12594
"9410",12595
"9411",12596
"9412",12597
"9413",12598
"9414",12599
"9415",12600
"9416",12601
"9417",12602
"9418",12603
"9419",12604
"9420",12605
"9421",12606
"9422",12607
"9423",12608
"9424",12609
"9425",12610
"9426",12611
"9427",12612
"9428",12613
"9429",12614
"9430",12615
"9431",12616
"9432",12617
"9433",12618
"9434",12619
"9435",12620
"9436",12621
"9437",12622
"9438",12623
"9439",12624
"9440",12625
"9441",12626
"9442",12627
"9443",12628
"9444",12629
"9445",12630
"9446",12631
"9447",12632
"9448",12633
"9449",12634
"9450",12635
"9451",12636
"9452",12637
"9453",12638
"9454",12639
"9455",12640
"9456",12641
"9457",12642
"9458",12643
"9459",12644
"9460",12645
"9461",12646
"9462",12647
"9463",12648
"9464",12649
"9465",12650
"9466",12651
"9467",12652
"9468",12653
"9469",12654
"9470",12655
"9471",12656
"9472",12657
"9473",12658
"9474",12659
"9475",12660
"9476",12661
"9477",12662
"9478",12663
"9479",12664
"9480",12665
"9481",12666
"9482",12667
"9483",12668
"9484",12669
"9485",12670
"9486",12671
"9487",12672
"9488",12673
"9489",12674
"9490",12675
"9491",12676
"9492",12677
"9493",12678
"9494",12679
"9495",12680
"9496",12681
"9497",12682
"9498",12683
"9499",12684
"9500",12685
"9501",12686
"9502",12687
"9503",12688
"9504",12689
"9505",12690
"9506",12691
"9507",12692
"9508",12693
"9509",12694
"9510",12695
"9511",12696
"9512",12697
"9513",12698
"9514",12699
"9515",12700
"9516",12701
"9517",12702
"9518",12703
"9519",12704
"9520",12705
"9521",12706
"9522",12707
"9523",12708
"9524",12709
"9525",12710
"9526",12711
"9527",12712
"9528",12713
"9529",12714
"9530",12715
"9531",12716
"9532",12717
"9533",12718
"9534",12719
"9535",12720
"9536",12721
"9537",12722
"9538",12723
"9539",12724
"9540",12725
"9541",12726
"9542",12727
"9543",12728
"9544",12729
"9545",12730
"9546",12731
"9547",12732
"9548",12733
"9549",12734
"9550",12735
"9551",12736
"9552",12737
"9553",12738
"9554",12739
"9555",12740
"9556",12741
"9557",12742
"9558",12743
"9559",12744
"9560",12745
"9561",12746
"9562",12747
"9563",12748
"9564",12749
"9565",12750
"9566",12751
"9567",12752
"9568",12753
"9569",12754
"9570",12755
"9571",12756
"9572",12757
"9573",12758
"9574",12759
"9575",12760
"9576",12761
"9577",12762
"9578",12763
"9579",12764
"9580",12765
"9581",12766
"9582",12767
"9583",12768
"9584",12769
"9585",12770
"9586",12771
"9587",12772
"9588",12773
"9589",12774
"9590",12775
"9591",12776
"9592",12777
"9593",12778
"9594",12779
"9595",12780
"9596",12781
"9597",12782
"9598",12783
"9599",12784
"9600",12785
"9601",12786
"9602",12787
"9603",12788
"9604",12789
"9605",12790
"9606",12791
"9607",12792
"9608",12793
"9609",12794
"9610",12795
"9611",12796
"9612",12797
"9613",12798
"9614",12799
"9615",12800
"9616",12801
"9617",12802
"9618",12803
"9619",12804
"9620",12805
"9621",12806
"9622",12807
"9623",12808
"9624",12809
"9625",12810
"9626",12811
"9627",12812
"9628",12813
"9629",12814
"9630",12815
"9631",12816
"9632",12817
"9633",12818
"9634",12819
"9635",12820
"9636",12821
"9637",12822
"9638",12823
"9639",12824
"9640",12825
"9641",12826
"9642",12827
"9643",12828
"9644",12829
"9645",12830
"9646",12831
"9647",12832
"9648",12833
"9649",12834
"9650",12835
"9651",12836
"9652",12837
"9653",12838
"9654",12839
"9655",12840
"9656",12841
"9657",12842
"9658",12843
"9659",12844
"9660",12845
"9661",12846
"9662",12847
"9663",12848
"9664",12849
"9665",12850
"9666",12851
"9667",12852
"9668",12853
"9669",12854
"9670",12855
"9671",12856
"9672",12857
"9673",12858
"9674",12859
"9675",12860
"9676",12861
"9677",12862
"9678",12863
"9679",12864
"9680",12865
"9681",12866
"9682",12867
"9683",12868
"9684",12869
"9685",12870
"9686",12871
"9687",12872
"9688",12873
"9689",12874
"9690",12875
"9691",12876
"9692",12877
"9693",12878
"9694",12879
"9695",12880
"9696",12881
"9697",12882
"9698",12883
"9699",12884
"9700",12885
"9701",12886
"9702",12887
"9703",12888
"9704",12889
"9705",12890
"9706",12891
"9707",12892
"9708",12893
"9709",12894
"9710",12895
"9711",12896
"9712",12897
"9713",12898
"9714",12899
"9715",12900
"9716",12901
"9717",12902
"9718",12903
"9719",12904
"9720",12905
"9721",12906
"9722",12907
"9723",12908
"9724",12909
"9725",12910
"9726",12911
"9727",12912
"9728",12913
"9729",12914
"9730",12915
"9731",12916
"9732",12917
"9733",12918
"9734",12919
"9735",12920
"9736",12921
"9737",12922
"9738",12923
"9739",12924
"9740",12925
"9741",12926
"9742",12927
"9743",12928
"9744",12929
"9745",12930
"9746",12931
"9747",12932
"9748",12933
"9749",12934
"9750",12935
"9751",12936
"9752",12937
"9753",12938
"9754",12939
"9755",12940
"9756",12941
"9757",12942
"9758",12943
"9759",12944
"9760",12945
"9761",12946
"9762",12947
"9763",12948
"9764",12949
"9765",12950
"9766",12951
"9767",12952
"9768",12953
"9769",12954
"9770",12955
"9771",12956
"9772",12957
"9773",12958
"9774",12959
"9775",12960
"9776",12961
"9777",12962
"9778",12963
"9779",12964
"9780",12965
"9781",12966
"9782",12967
"9783",12968
"9784",12969
"9785",12970
"9786",12971
"9787",12972
"9788",12973
"9789",12974
"9790",12975
"9791",12976
"9792",12977
"9793",12978
"9794",12979
"9795",12980
"9796",12981
"9797",12982
"9798",12983
"9799",12984
"9800",12985
"9801",12986
"9802",12987
"9803",12988
"9804",12989
"9805",12990
"9806",12991
"9807",12992
"9808",12993
"9809",12994
"9810",12995
"9811",12996
"9812",12997
"9813",12998
"9814",12999
"9815",13000
"9816",13001
"9817",13002
"9818",13003
"9819",13004
"9820",13005
"9821",13006
"9822",13007
"9823",13008
"9824",13009
"9825",13010
"9826",13011
"9827",13012
"9828",13013
"9829",13014
"9830",13015
"9831",13016
"9832",13017
"9833",13018
"9834",13019
"9835",13020
"9836",13021
"9837",13022
"9838",13023
"9839",13024
"9840",13025
"9841",13026
"9842",13027
"9843",13028
"9844",13029
"9845",13030
"9846",13031
"9847",13032
"9848",13033
"9849",13034
"9850",13035
"9851",13036
"9852",13037
"9853",13038
"9854",13039
"9855",13040
"9856",13041
"9857",13042
"9858",13043
"9859",13044
"9860",13045
"9861",13046
"9862",13047
"9863",13048
"9864",13049
"9865",13050
"9866",13051
"9867",13052
"9868",13053
"9869",13054
"9870",13055
"9871",13056
"9872",13057
"9873",13058
"9874",13059
"9875",13060
"9876",13061
"9877",13062
"9878",13063
"9879",13064
"9880",13065
"9881",13066
"9882",13067
"9883",13068
"9884",13069
"9885",13070
"9886",13071
"9887",13072
"9888",13073
"9889",13074
"9890",13075
"9891",13076
"9892",13077
"9893",13078
"9894",13079
"9895",13080
"9896",13081
"9897",13082
"9898",13083
"9899",13084
"9900",13085
"9901",13086
"9902",13087
"9903",13088
"9904",13089
"9905",13090
"9906",13091
"9907",13092
"9908",13093
"9909",13094
"9910",13095
"9911",13096
"9912",13097
"9913",13098
"9914",13099
"9915",13100
"9916",13101
"9917",13102
"9918",13103
"9919",13104
"9920",13105
"9921",13106
"9922",13107
"9923",13108
"9924",13109
"9925",13110
"9926",13111
"9927",13112
"9928",13113
"9929",13114
"9930",13115
"9931",13116
"9932",13117
"9933",13118
"9934",13119
"9935",13120
"9936",13121
"9937",13122
"9938",13123
"9939",13124
"9940",13125
"9941",13126
"9942",13127
"9943",13128
"9944",13129
"9945",13130
"9946",13131
"9947",13132
"9948",13133
"9949",13134
"9950",13135
"9951",13136
"9952",13137
"9953",13138
"9954",13139
"9955",13140
"9956",13141
"9957",13142
"9958",13143
"9959",13144
"9960",13145
"9961",13146
"9962",13147
"9963",13148
"9964",13149
"9965",13150
"9966",13151
"9967",13152
"9968",13153
"9969",13154
"9970",13155
"9971",13156
"9972",13157
"9973",13158
"9974",13159
"9975",13160
"9976",13161
"9977",13162
"9978",13163
"9979",13164
"9980",13165
"9981",13166
"9982",13167
"9983",13168
"9984",13169
"9985",13170
"9986",13171
"9987",13172
"9988",13173
"9989",13174
"9990",13175
"9991",13176
"9992",13177
"9993",13178
"9994",13179
"9995",13180
"9996",13181
"9997",13182
"9998",13183
"9999",13184
"10000",13185
"10001",13186
"10002",13187
"10003",13188
"10004",13189
"10005",13190
"10006",13191
"10007",13192
"10008",13193
"10009",13194
"10010",13195
"10011",13196
"10012",13197
"10013",13198
"10014",13199
"10015",13200
"10016",13201
"10017",13202
"10018",13203
"10019",13204
"10020",13205
"10021",13206
"10022",13207
"10023",13208
"10024",13209
"10025",13210
"10026",13211
"10027",13212
"10028",13213
"10029",13214
"10030",13215
"10031",13216
"10032",13217
"10033",13218
"10034",13219
"10035",13220
"10036",13221
"10037",13222
"10038",13223
"10039",13224
"10040",13225
"10041",13226
"10042",13227
"10043",13228
"10044",13229
"10045",13230
"10046",13231
"10047",13232
"10048",13233
"10049",13234
"10050",13235
"10051",13236
"10052",13237
"10053",13238
"10054",13239
"10055",13240
"10056",13241
"10057",13242
"10058",13243
"10059",13244
"10060",13245
"10061",13246
"10062",13247
"10063",13248
"10064",13249
"10065",13250
"10066",13251
"10067",13252
"10068",13253
"10069",13254
"10070",13255
"10071",13256
"10072",13257
"10073",13258
"10074",13259
"10075",13260
"10076",13261
"10077",13262
"10078",13263
"10079",13264
"10080",13265
"10081",13266
"10082",13267
"10083",13268
"10084",13269
"10085",13270
"10086",13271
"10087",13272
"10088",13273
"10089",13274
"10090",13275
"10091",13276
"10092",13277
"10093",13278
"10094",13279
"10095",13280
"10096",13281
"10097",13282
"10098",13283
"10099",13284
"10100",13285
"10101",13286
"10102",13287
"10103",13288
"10104",13289
"10105",13290
"10106",13291
"10107",13292
"10108",13293
"10109",13294
"10110",13295
"10111",13296
"10112",13297
"10113",13298
"10114",13299
"10115",13300
"10116",13301
"10117",13302
"10118",13303
"10119",13304
"10120",13305
"10121",13306
"10122",13307
"10123",13308
"10124",13309
"10125",13310
"10126",13311
"10127",13312
"10128",13313
"10129",13314
"10130",13315
"10131",13316
"10132",13317
"10133",13318
"10134",13319
"10135",13320
"10136",13321
"10137",13322
"10138",13323
"10139",13324
"10140",13325
"10141",13326
"10142",13327
"10143",13328
"10144",13329
"10145",13330
"10146",13331
"10147",13332
"10148",13333
"10149",13334
"10150",13335
"10151",13336
"10152",13337
"10153",13338
"10154",13339
"10155",13340
"10156",13341
"10157",13342
"10158",13343
"10159",13344
"10160",13345
"10161",13346
"10162",13347
"10163",13348
"10164",13349
"10165",13350
"10166",13351
"10167",13352
"10168",13353
"10169",13354
"10170",13355
"10171",13356
"10172",13357
"10173",13358
"10174",13359
"10175",13360
"10176",13361
"10177",13362
"10178",13363
"10179",13364
"10180",13365
"10181",13366
"10182",13367
"10183",13368
"10184",13369
"10185",13370
"10186",13371
"10187",13372
"10188",13373
"10189",13374
"10190",13375
"10191",13376
"10192",13377
"10193",13378
"10194",13379
"10195",13380
"10196",13381
"10197",13382
"10198",13383
"10199",13384
"10200",13385
"10201",13386
"10202",13387
"10203",13388
"10204",13389
"10205",13390
"10206",13391
"10207",13392
"10208",13393
"10209",13394
"10210",13395
"10211",13396
"10212",13397
"10213",13398
"10214",13399
"10215",13400
"10216",13401
"10217",13402
"10218",13403
"10219",13404
"10220",13405
"10221",13406
"10222",13407
"10223",13408
"10224",13409
"10225",13410
"10226",13411
"10227",13412
"10228",13413
"10229",13414
"10230",13415
"10231",13416
"10232",13417
"10233",13418
"10234",13419
"10235",13420
"10236",13421
"10237",13422
"10238",13423
"10239",13424
"10240",13425
"10241",13426
"10242",13427
"10243",13428
"10244",13429
"10245",13430
"10246",13431
"10247",13432
"10248",13433
"10249",13434
"10250",13435
"10251",13436
"10252",13437
"10253",13438
"10254",13439
"10255",13440
"10256",13441
"10257",13442
"10258",13443
"10259",13444
"10260",13445
"10261",13446
"10262",13447
"10263",13448
"10264",13449
"10265",13450
"10266",13451
"10267",13452
"10268",13453
"10269",13454
"10270",13455
"10271",13456
"10272",13457
"10273",13458
"10274",13459
"10275",13460
"10276",13461
"10277",13462
"10278",13463
"10279",13464
"10280",13465
"10281",13466
"10282",13467
"10283",13468
"10284",13469
"10285",13470
"10286",13471
"10287",13472
"10288",13473
"10289",13474
"10290",13475
"10291",13476
"10292",13477
"10293",13478
"10294",13479
"10295",13480
"10296",13481
"10297",13482
"10298",13483
"10299",13484
"10300",13485
"10301",13486
"10302",13487
"10303",13488
"10304",13489
"10305",13490
"10306",13491
"10307",13492
"10308",13493
"10309",13494
"10310",13495
"10311",13496
"10312",13497
"10313",13498
"10314",13499
"10315",13500
"10316",13501
"10317",13502
"10318",13503
"10319",13504
"10320",13505
"10321",13506
"10322",13507
"10323",13508
"10324",13509
"10325",13510
"10326",13511
"10327",13512
"10328",13513
"10329",13514
"10330",13515
"10331",13516
"10332",13517
"10333",13518
"10334",13519
"10335",13520
"10336",13521
"10337",13522
"10338",13523
"10339",13524
"10340",13525
"10341",13526
"10342",13527
"10343",13528
"10344",13529
"10345",13530
"10346",13531
"10347",13532
"10348",13533
"10349",13534
"10350",13535
"10351",13536
"10352",13537
"10353",13538
"10354",13539
"10355",13540
"10356",13541
"10357",13542
"10358",13543
"10359",13544
"10360",13545
"10361",13546
"10362",13547
"10363",13548
"10364",13549
"10365",13550
"10366",13551
"10367",13552
"10368",13553
"10369",13554
"10370",13555
"10371",13556
"10372",13557
"10373",13558
"10374",13559
"10375",13560
"10376",13561
"10377",13562
"10378",13563
"10379",13564
"10380",13565
"10381",13566
"10382",13567
"10383",13568
"10384",13569
"10385",13570
"10386",13571
"10387",13572
"10388",13573
"10389",13574
"10390",13575
"10391",13576
"10392",13577
"10393",13578
"10394",13579
"10395",13580
"10396",13581
"10397",13582
"10398",13583
"10399",13584
"10400",13585
"10401",13586
"10402",13587
"10403",13588
"10404",13589
"10405",13590
"10406",13591
"10407",13592
"10408",13593
"10409",13594
"10410",13595
"10411",13596
"10412",13597
"10413",13598
"10414",13599
"10415",13600
"10416",13601
"10417",13602
"10418",13603
"10419",13604
"10420",13605
"10421",13606
"10422",13607
"10423",13608
"10424",13609
"10425",13610
"10426",13611
"10427",13612
"10428",13613
"10429",13614
"10430",13615
"10431",13616
"10432",13617
"10433",13618
"10434",13619
"10435",13620
"10436",13621
"10437",13622
"10438",13623
"10439",13624
"10440",13625
"10441",13626
"10442",13627
"10443",13628
"10444",13629
"10445",13630
"10446",13631
"10447",13632
"10448",13633
"10449",13634
"10450",13635
"10451",13636
"10452",13637
"10453",13638
"10454",13639
"10455",13640
"10456",13641
"10457",13642
"10458",13643
"10459",13644
"10460",13645
"10461",13646
"10462",13647
"10463",13648
"10464",13649
"10465",13650
"10466",13651
"10467",13652
"10468",13653
"10469",13654
"10470",13655
"10471",13656
"10472",13657
"10473",13658
"10474",13659
"10475",13660
"10476",13661
"10477",13662
"10478",13663
"10479",13664
"10480",13665
"10481",13666
"10482",13667
"10483",13668
"10484",13669
"10485",13670
"10486",13671
"10487",13672
"10488",13673
"10489",13674
"10490",13675
"10491",13676
"10492",13677
"10493",13678
"10494",13679
"10495",13680
"10496",13681
"10497",13682
"10498",13683
"10499",13684
"10500",13685
"10501",13686
"10502",13687
"10503",13688
"10504",13689
"10505",13690
"10506",13691
"10507",13692
"10508",13693
"10509",13694
"10510",13695
"10511",13696
"10512",13697
"10513",13698
"10514",13699
"10515",13700
"10516",13701
"10517",13702
"10518",13703
"10519",13704
"10520",13705
"10521",13706
"10522",13707
"10523",13708
"10524",13709
"10525",13710
"10526",13711
"10527",13712
"10528",13713
"10529",13714
"10530",13715
"10531",13716
"10532",13717
"10533",13718
"10534",13719
"10535",13720
"10536",13721
"10537",13722
"10538",13723
"10539",13724
"10540",13725
"10541",13726
"10542",13727
"10543",13728
"10544",13729
"10545",13730
"10546",13731
"10547",13732
"10548",13733
"10549",13734
"10550",13735
"10551",13736
"10552",13737
"10553",13738
"10554",13739
"10555",13740
"10556",13741
"10557",13742
"10558",13743
"10559",13744
"10560",13745
"10561",13746
"10562",13747
"10563",13748
"10564",13749
"10565",13750
"10566",13751
"10567",13752
"10568",13753
"10569",13754
"10570",13755
"10571",13756
"10572",13757
"10573",13758
"10574",13759
"10575",13760
"10576",13761
"10577",13762
"10578",13763
"10579",13764
"10580",13765
"10581",13766
"10582",13767
"10583",13768
"10584",13769
"10585",13770
"10586",13771
"10587",13772
"10588",13773
"10589",13774
"10590",13775
"10591",13776
"10592",13777
"10593",13778
"10594",13779
"10595",13780
"10596",13781
"10597",13782
"10598",13783
"10599",13784
"10600",13785
"10601",13786
"10602",13787
"10603",13788
"10604",13789
"10605",13790
"10606",13791
"10607",13792
"10608",13793
"10609",13794
"10610",13795
"10611",13796
"10612",13797
"10613",13798
"10614",13799
"10615",13800
"10616",13801
"10617",13802
"10618",13803
"10619",13804
"10620",13805
"10621",13806
"10622",13807
"10623",13808
"10624",13809
"10625",13810
"10626",13811
"10627",13812
"10628",13813
"10629",13814
"10630",13815
"10631",13816
"10632",13817
"10633",13818
"10634",13819
"10635",13820
"10636",13821
"10637",13822
"10638",13823
"10639",13824
"10640",13825
"10641",13826
"10642",13827
"10643",13828
"10644",13829
"10645",13830
"10646",13831
"10647",13832
"10648",13833
"10649",13834
"10650",13835
"10651",13836
"10652",13837
"10653",13838
"10654",13839
"10655",13840
"10656",13841
"10657",13842
"10658",13843
"10659",13844
"10660",13845
"10661",13846
"10662",13847
"10663",13848
"10664",13849
"10665",13850
"10666",13851
"10667",13852
"10668",13853
"10669",13854
"10670",13855
"10671",13856
"10672",13857
"10673",13858
"10674",13859
"10675",13860
"10676",13861
"10677",13862
"10678",13863
"10679",13864
"10680",13865
"10681",13866
"10682",13867
"10683",13868
"10684",13869
"10685",13870
"10686",13871
"10687",13872
"10688",13873
"10689",13874
"10690",13875
"10691",13876
"10692",13877
"10693",13878
"10694",13879
"10695",13880
"10696",13881
"10697",13882
"10698",13883
"10699",13884
"10700",13885
"10701",13886
"10702",13887
"10703",13888
"10704",13889
"10705",13890
"10706",13891
"10707",13892
"10708",13893
"10709",13894
"10710",13895
"10711",13896
"10712",13897
"10713",13898
"10714",13899
"10715",13900
"10716",13901
"10717",13902
"10718",13903
"10719",13904
"10720",13905
"10721",13906
"10722",13907
"10723",13908
"10724",13909
"10725",13910
"10726",13911
"10727",13912
"10728",13913
"10729",13914
"10730",13915
"10731",13916
"10732",13917
"10733",13918
"10734",13919
"10735",13920
"10736",13921
"10737",13922
"10738",13923
"10739",13924
"10740",13925
"10741",13926
"10742",13927
"10743",13928
"10744",13929
"10745",13930
"10746",13931
"10747",13932
"10748",13933
"10749",13934
"10750",13935
"10751",13936
"10752",13937
"10753",13938
"10754",13939
"10755",13940
"10756",13941
"10757",13942
"10758",13943
"10759",13944
"10760",13945
"10761",13946
"10762",13947
"10763",13948
"10764",13949
"10765",13950
"10766",13951
"10767",13952
"10768",13953
"10769",13954
"10770",13955
"10771",13956
"10772",13957
"10773",13958
"10774",13959
"10775",13960
"10776",13961
"10777",13962
"10778",13963
"10779",13964
"10780",13965
"10781",13966
"10782",13967
"10783",13968
"10784",13969
"10785",13970
"10786",13971
"10787",13972
"10788",13973
"10789",13974
"10790",13975
"10791",13976
"10792",13977
"10793",13978
"10794",13979
"10795",13980
"10796",13981
"10797",13982
"10798",13983
"10799",13984
"10800",13985
"10801",13986
"10802",13987
"10803",13988
"10804",13989
"10805",13990
"10806",13991
"10807",13992
"10808",13993
"10809",13994
"10810",13995
"10811",13996
"10812",13997
"10813",13998
"10814",13999
"10815",14000
"10816",14001
"10817",14002
"10818",14003
"10819",14004
"10820",14005
"10821",14006
"10822",14007
"10823",14008
"10824",14009
"10825",14010
"10826",14011
"10827",14012
"10828",14013
"10829",14014
"10830",14015
"10831",14016
"10832",14017
"10833",14018
"10834",14019
"10835",14020
"10836",14021
"10837",14022
"10838",14023
"10839",14024
"10840",14025
"10841",14026
"10842",14027
"10843",14028
"10844",14029
"10845",14030
"10846",14031
"10847",14032
"10848",14033
"10849",14034
"10850",14035
"10851",14036
"10852",14037
"10853",14038
"10854",14039
"10855",14040
"10856",14041
"10857",14042
"10858",14043
"10859",14044
"10860",14045
"10861",14046
"10862",14047
"10863",14048
"10864",14049
"10865",14050
"10866",14051
"10867",14052
"10868",14053
"10869",14054
"10870",14055
"10871",14056
"10872",14057
"10873",14058
"10874",14059
"10875",14060
"10876",14061
"10877",14062
"10878",14063
"10879",14064
"10880",14065
"10881",14066
"10882",14067
"10883",14068
"10884",14069
"10885",14070
"10886",14071
"10887",14072
"10888",14073
"10889",14074
"10890",14075
"10891",14076
"10892",14077
"10893",14078
"10894",14079
"10895",14080
"10896",14081
"10897",14082
"10898",14083
"10899",14084
"10900",14085
"10901",14086
"10902",14087
"10903",14088
"10904",14089
"10905",14090
"10906",14091
"10907",14092
"10908",14093
"10909",14094
"10910",14095
"10911",14096
"10912",14097
"10913",14098
"10914",14099
"10915",14100
"10916",14101
"10917",14102
"10918",14103
"10919",14104
"10920",14105
"10921",14106
"10922",14107
"10923",14108
"10924",14109
"10925",14110
"10926",14111
"10927",14112
"10928",14113
"10929",14114
"10930",14115
"10931",14116
"10932",14117
"10933",14118
"10934",14119
"10935",14120
"10936",14121
"10937",14122
"10938",14123
"10939",14124
"10940",14125
"10941",14126
"10942",14127
"10943",14128
"10944",14129
"10945",14130
"10946",14131
"10947",14132
"10948",14133
"10949",14134
"10950",14135
"10951",14136
"10952",14137
"10953",14138
"10954",14139
"10955",14140
"10956",14141
"10957",14142
"10958",14143
"10959",14144
"10960",14145
"10961",14146
"10962",14147
"10963",14148
"10964",14149
"10965",14150
"10966",14151
"10967",14152
"10968",14153
"10969",14154
"10970",14155
"10971",14156
"10972",14157
"10973",14158
"10974",14159
"10975",14160
"10976",14161
"10977",14162
"10978",14163
"10979",14164
"10980",14165
"10981",14166
"10982",14167
"10983",14168
"10984",14169
"10985",14170
"10986",14171
"10987",14172
"10988",14173
"10989",14174
"10990",14175
"10991",14176
"10992",14177
"10993",14178
"10994",14179
"10995",14180
"10996",14181
"10997",14182
"10998",14183
"10999",14184
"11000",14185
"11001",14186
"11002",14187
"11003",14188
"11004",14189
"11005",14190
"11006",14191
"11007",14192
"11008",14193
"11009",14194
"11010",14195
"11011",14196
"11012",14197
"11013",14198
"11014",14199
"11015",14200
"11016",14201
"11017",14202
"11018",14203
"11019",14204
"11020",14205
"11021",14206
"11022",14207
"11023",14208
"11024",14209
"11025",14210
"11026",14211
"11027",14212
"11028",14213
"11029",14214
"11030",14215
"11031",14216
"11032",14217
"11033",14218
"11034",14219
"11035",14220
"11036",14221
"11037",14222
"11038",14223
"11039",14224
"11040",14225
"11041",14226
"11042",14227
"11043",14228
"11044",14229
"11045",14230
"11046",14231
"11047",14232
"11048",14233
"11049",14234
"11050",14235
"11051",14236
"11052",14237
"11053",14238
"11054",14239
"11055",14240
"11056",14241
"11057",14242
"11058",14243
"11059",14244
"11060",14245
"11061",14246
"11062",14247
"11063",14248
"11064",14249
"11065",14250
"11066",14251
"11067",14252
"11068",14253
"11069",14254
"11070",14255
"11071",14256
"11072",14257
"11073",14258
"11074",14259
"11075",14260
"11076",14261
"11077",14262
"11078",14263
"11079",14264
"11080",14265
"11081",14266
"11082",14267
"11083",14268
"11084",14269
"11085",14270
"11086",14271
"11087",14272
"11088",14273
"11089",14274
"11090",14275
"11091",14276
"11092",14277
"11093",14278
"11094",14279
"11095",14280
"11096",14281
"11097",14282
"11098",14283
"11099",14284
"11100",14285
"11101",14286
"11102",14287
"11103",14288
"11104",14289
"11105",14290
"11106",14291
"11107",14292
"11108",14293
"11109",14294
"11110",14295
"11111",14296
"11112",14297
"11113",14298
"11114",14299
"11115",14300
"11116",14301
"11117",14302
"11118",14303
"11119",14304
"11120",14305
"11121",14306
"11122",14307
"11123",14308
"11124",14309
"11125",14310
"11126",14311
"11127",14312
"11128",14313
"11129",14314
"11130",14315
"11131",14316
"11132",14317
"11133",14318
"11134",14319
"11135",14320
"11136",14321
"11137",14322
"11138",14323
"11139",14324
"11140",14325
"11141",14326
"11142",14327
"11143",14328
"11144",14329
"11145",14330
"11146",14331
"11147",14332
"11148",14333
"11149",14334
"11150",14335
"11151",14336
"11152",14337
"11153",14338
"11154",14339
"11155",14340
"11156",14341
"11157",14342
"11158",14343
"11159",14344
"11160",14345
"11161",14346
"11162",14347
"11163",14348
"11164",14349
"11165",14350
"11166",14351
"11167",14352
"11168",14353
"11169",14354
"11170",14355
"11171",14356
"11172",14357
"11173",14358
"11174",14359
"11175",14360
"11176",14361
"11177",14362
"11178",14363
"11179",14364
"11180",14365
"11181",14366
"11182",14367
"11183",14368
"11184",14369
"11185",14370
"11186",14371
"11187",14372
"11188",14373
"11189",14374
"11190",14375
"11191",14376
"11192",14377
"11193",14378
"11194",14379
"11195",14380
"11196",14381
"11197",14382
"11198",14383
"11199",14384
"11200",14385
"11201",14386
"11202",14387
"11203",14388
"11204",14389
"11205",14390
"11206",14391
"11207",14392
"11208",14393
"11209",14394
"11210",14395
"11211",14396
"11212",14397
"11213",14398
"11214",14399
"11215",14400
"11216",14401
"11217",14402
"11218",14403
"11219",14404
"11220",14405
"11221",14406
"11222",14407
"11223",14408
"11224",14409
"11225",14410
"11226",14411
"11227",14412
"11228",14413
"11229",14414
"11230",14415
"11231",14416
"11232",14417
"11233",14418
"11234",14419
"11235",14420
"11236",14421
"11237",14422
"11238",14423
"11239",14424
"11240",14425
"11241",14426
"11242",14427
"11243",14428
"11244",14429
"11245",14430
"11246",14431
"11247",14432
"11248",14433
"11249",14434
"11250",14435
"11251",14436
"11252",14437
"11253",14438
"11254",14439
"11255",14440
"11256",14441
"11257",14442
"11258",14443
"11259",14444
"11260",14445
"11261",14446
"11262",14447
"11263",14448
"11264",14449
"11265",14450
"11266",14451
"11267",14452
"11268",14453
"11269",14454
"11270",14455
"11271",14456
"11272",14457
"11273",14458
"11274",14459
"11275",14460
"11276",14461
"11277",14462
"11278",14463
"11279",14464
"11280",14465
"11281",14466
"11282",14467
"11283",14468
"11284",14469
"11285",14470
"11286",14471
"11287",14472
"11288",14473
"11289",14474
"11290",14475
"11291",14476
"11292",14477
"11293",14478
"11294",14479
"11295",14480
"11296",14481
"11297",14482
"11298",14483
"11299",14484
"11300",14485
"11301",14486
"11302",14487
"11303",14488
"11304",14489
"11305",14490
"11306",14491
"11307",14492
"11308",14493
"11309",14494
"11310",14495
"11311",14496
"11312",14497
"11313",14498
"11314",14499
"11315",14500
"11316",14501
"11317",14502
"11318",14503
"11319",14504
"11320",14505
"11321",14506
"11322",14507
"11323",14508
"11324",14509
"11325",14510
"11326",14511
"11327",14512
"11328",14513
"11329",14514
"11330",14515
"11331",14516
"11332",14517
"11333",14518
"11334",14519
"11335",14520
"11336",14521
"11337",14522
"11338",14523
"11339",14524
"11340",14525
"11341",14526
"11342",14527
"11343",14528
"11344",14529
"11345",14530
"11346",14531
"11347",14532
"11348",14533
"11349",14534
"11350",14535
"11351",14536
"11352",14537
"11353",14538
"11354",14539
"11355",14540
"11356",14541
"11357",14542
"11358",14543
"11359",14544
"11360",14545
"11361",14546
"11362",14547
"11363",14548
"11364",14549
"11365",14550
"11366",14551
"11367",14552
"11368",14553
"11369",14554
"11370",14555
"11371",14556
"11372",14557
"11373",14558
"11374",14559
"11375",14560
"11376",14561
"11377",14562
"11378",14563
"11379",14564
"11380",14565
"11381",14566
"11382",14567
"11383",14568
"11384",14569
"11385",14570
"11386",14571
"11387",14572
"11388",14573
"11389",14574
"11390",14575
"11391",14576
"11392",14577
"11393",14578
"11394",14579
"11395",14580
"11396",14581
"11397",14582
"11398",14583
"11399",14584
"11400",14585
"11401",14586
"11402",14587
"11403",14588
"11404",14589
"11405",14590
"11406",14591
"11407",14592
"11408",14593
"11409",14594
"11410",14595
"11411",14596
"11412",14597
"11413",14598
"11414",14599
"11415",14600
"11416",14601
"11417",14602
"11418",14603
"11419",14604
"11420",14605
"11421",14606
"11422",14607
"11423",14608
"11424",14609
"11425",14610
"11426",14611
"11427",14612
"11428",14613
"11429",14614
"11430",14615
"11431",14616
"11432",14617
"11433",14618
"11434",14619
"11435",14620
"11436",14621
"11437",14622
"11438",14623
"11439",14624
"11440",14625
"11441",14626
"11442",14627
"11443",14628
"11444",14629
"11445",14630
"11446",14631
"11447",14632
"11448",14633
"11449",14634
"11450",14635
"11451",14636
"11452",14637
"11453",14638
"11454",14639
"11455",14640
"11456",14641
"11457",14642
"11458",14643
"11459",14644
"11460",14645
"11461",14646
"11462",14647
"11463",14648
"11464",14649
"11465",14650
"11466",14651
"11467",14652
"11468",14653
"11469",14654
"11470",14655
"11471",14656
"11472",14657
"11473",14658
"11474",14659
"11475",14660
"11476",14661
"11477",14662
"11478",14663
"11479",14664
"11480",14665
"11481",14666
"11482",14667
"11483",14668
"11484",14669
"11485",14670
"11486",14671
"11487",14672
"11488",14673
"11489",14674
"11490",14675
"11491",14676
"11492",14677
"11493",14678
"11494",14679
"11495",14680
"11496",14681
"11497",14682
"11498",14683
"11499",14684
"11500",14685
"11501",14686
"11502",14687
"11503",14688
"11504",14689
"11505",14690
"11506",14691
"11507",14692
"11508",14693
"11509",14694
"11510",14695
"11511",14696
"11512",14697
"11513",14698
"11514",14699
"11515",14700
"11516",14701
"11517",14702
"11518",14703
"11519",14704
"11520",14705
"11521",14706
"11522",14707
"11523",14708
"11524",14709
"11525",14710
"11526",14711
"11527",14712
"11528",14713
"11529",14714
"11530",14715
"11531",14716
"11532",14717
"11533",14718
"11534",14719
"11535",14720
"11536",14721
"11537",14722
"11538",14723
"11539",14724
"11540",14725
"11541",14726
"11542",14727
"11543",14728
"11544",14729
"11545",14730
"11546",14731
"11547",14732
"11548",14733
"11549",14734
"11550",14735
"11551",14736
"11552",14737
"11553",14738
"11554",14739
"11555",14740
"11556",14741
"11557",14742
"11558",14743
"11559",14744
"11560",14745
"11561",14746
"11562",14747
"11563",14748
"11564",14749
"11565",14750
"11566",14751
"11567",14752
"11568",14753
"11569",14754
"11570",14755
"11571",14756
"11572",14757
"11573",14758
"11574",14759
"11575",14760
"11576",14761
"11577",14762
"11578",14763
"11579",14764
"11580",14765
"11581",14766
"11582",14767
"11583",14768
"11584",14769
"11585",14770
"11586",14771
"11587",14772
"11588",14773
"11589",14774
"11590",14775
"11591",14776
"11592",14777
"11593",14778
"11594",14779
"11595",14780
"11596",14781
"11597",14782
"11598",14783
"11599",14784
"11600",14785
"11601",14786
"11602",14787
"11603",14788
"11604",14789
"11605",14790
"11606",14791
"11607",14792
"11608",14793
"11609",14794
"11610",14795
"11611",14796
"11612",14797
"11613",14798
"11614",14799
"11615",14800
"11616",14801
"11617",14802
"11618",14803
"11619",14804
"11620",14805
"11621",14806
"11622",14807
"11623",14808
"11624",14809
"11625",14810
"11626",14811
"11627",14812
"11628",14813
"11629",14814
"11630",14815
"11631",14816
"11632",14817
"11633",14818
"11634",14819
"11635",14820
"11636",14821
"11637",14822
"11638",14823
"11639",14824
"11640",14825
"11641",14826
"11642",14827
"11643",14828
"11644",14829
"11645",14830
"11646",14831
"11647",14832
"11648",14833
"11649",14834
"11650",14835
"11651",14836
"11652",14837
"11653",14838
"11654",14839
"11655",14840
"11656",14841
"11657",14842
"11658",14843
"11659",14844
"11660",14845
"11661",14846
"11662",14847
"11663",14848
"11664",14849
"11665",14850
"11666",14851
"11667",14852
"11668",14853
"11669",14854
"11670",14855
"11671",14856
"11672",14857
"11673",14858
"11674",14859
"11675",14860
"11676",14861
"11677",14862
"11678",14863
"11679",14864
"11680",14865
"11681",14866
"11682",14867
"11683",14868
"11684",14869
"11685",14870
"11686",14871
"11687",14872
"11688",14873
"11689",14874
"11690",14875
"11691",14876
"11692",14877
"11693",14878
"11694",14879
"11695",14880
"11696",14881
"11697",14882
"11698",14883
"11699",14884
"11700",14885
"11701",14886
"11702",14887
"11703",14888
"11704",14889
"11705",14890
"11706",14891
"11707",14892
"11708",14893
"11709",14894
"11710",14895
"11711",14896
"11712",14897
"11713",14898
"11714",14899
"11715",14900
"11716",14901
"11717",14902
"11718",14903
"11719",14904
"11720",14905
"11721",14906
"11722",14907
"11723",14908
"11724",14909
"11725",14910
"11726",14911
"11727",14912
"11728",14913
"11729",14914
"11730",14915
"11731",14916
"11732",14917
"11733",14918
"11734",14919
"11735",14920
"11736",14921
"11737",14922
"11738",14923
"11739",14924
"11740",14925
"11741",14926
"11742",14927
"11743",14928
"11744",14929
"11745",14930
"11746",14931
"11747",14932
"11748",14933
"11749",14934
"11750",14935
"11751",14936
"11752",14937
"11753",14938
"11754",14939
"11755",14940
"11756",14941
"11757",14942
"11758",14943
"11759",14944
"11760",14945
"11761",14946
"11762",14947
"11763",14948
"11764",14949
"11765",14950
"11766",14951
"11767",14952
"11768",14953
"11769",14954
"11770",14955
"11771",14956
"11772",14957
"11773",14958
"11774",14959
"11775",14960
"11776",14961
"11777",14962
"11778",14963
"11779",14964
"11780",14965
"11781",14966
"11782",14967
"11783",14968
"11784",14969
"11785",14970
"11786",14971
"11787",14972
"11788",14973
"11789",14974
"11790",14975
"11791",14976
"11792",14977
"11793",14978
"11794",14979
"11795",14980
"11796",14981
"11797",14982
"11798",14983
"11799",14984
"11800",14985
"11801",14986
"11802",14987
"11803",14988
"11804",14989
"11805",14990
"11806",14991
"11807",14992
"11808",14993
"11809",14994
"11810",14995
"11811",14996
"11812",14997
"11813",14998
"11814",14999
"11815",15000
"11816",15001
"11817",15002
"11818",15003
"11819",15004
"11820",15005
"11821",15006
"11822",15007
"11823",15008
"11824",15009
"11825",15010
"11826",15011
"11827",15012
"11828",15013
"11829",15014
"11830",15015
"11831",15016
"11832",15017
"11833",15018
"11834",15019
"11835",15020
"11836",15021
"11837",15022
"11838",15023
"11839",15024
"11840",15025
"11841",15026
"11842",15027
"11843",15028
"11844",15029
"11845",15030
"11846",15031
"11847",15032
"11848",15033
"11849",15034
"11850",15035
"11851",15036
"11852",15037
"11853",15038
"11854",15039
"11855",15040
"11856",15041
"11857",15042
"11858",15043
"11859",15044
"11860",15045
"11861",15046
"11862",15047
"11863",15048
"11864",15049
"11865",15050
"11866",15051
"11867",15052
"11868",15053
"11869",15054
"11870",15055
"11871",15056
"11872",15057
"11873",15058
"11874",15059
"11875",15060
"11876",15061
"11877",15062
"11878",15063
"11879",15064
"11880",15065
"11881",15066
"11882",15067
"11883",15068
"11884",15069
"11885",15070
"11886",15071
"11887",15072
"11888",15073
"11889",15074
"11890",15075
"11891",15076
"11892",15077
"11893",15078
"11894",15079
"11895",15080
"11896",15081
"11897",15082
"11898",15083
"11899",15084
"11900",15085
"11901",15086
"11902",15087
"11903",15088
"11904",15089
"11905",15090
"11906",15091
"11907",15092
"11908",15093
"11909",15094
"11910",15095
"11911",15096
"11912",15097
"11913",15098
"11914",15099
"11915",15100
"11916",15101
"11917",15102
"11918",15103
"11919",15104
"11920",15105
"11921",15106
"11922",15107
"11923",15108
"11924",15109
"11925",15110
"11926",15111
"11927",15112
"11928",15113
"11929",15114
"11930",15115
"11931",15116
"11932",15117
"11933",15118
"11934",15119
"11935",15120
"11936",15121
"11937",15122
"11938",15123
"11939",15124
"11940",15125
"11941",15126
"11942",15127
"11943",15128
"11944",15129
"11945",15130
"11946",15131
"11947",15132
"11948",15133
"11949",15134
"11950",15135
"11951",15136
"11952",15137
"11953",15138
"11954",15139
"11955",15140
"11956",15141
"11957",15142
"11958",15143
"11959",15144
"11960",15145
"11961",15146
"11962",15147
"11963",15148
"11964",15149
"11965",15150
"11966",15151
"11967",15152
"11968",15153
"11969",15154
"11970",15155
"11971",15156
"11972",15157
"11973",15158
"11974",15159
"11975",15160
"11976",15161
"11977",15162
"11978",15163
"11979",15164
"11980",15165
"11981",15166
"11982",15167
"11983",15168
"11984",15169
"11985",15170
"11986",15171
"11987",15172
"11988",15173
"11989",15174
"11990",15175
"11991",15176
"11992",15177
"11993",15178
"11994",15179
"11995",15180
"11996",15181
"11997",15182
"11998",15183
"11999",15184
"12000",15185
"12001",15186
"12002",15187
"12003",15188
"12004",15189
"12005",15190
"12006",15191
"12007",15192
"12008",15193
"12009",15194
"12010",15195
"12011",15196
"12012",15197
"12013",15198
"12014",15199
"12015",15200
"12016",15201
"12017",15202
"12018",15203
"12019",15204
"12020",15205
"12021",15206
"12022",15207
"12023",15208
"12024",15209
"12025",15210
"12026",15211
"12027",15212
"12028",15213
"12029",15214
"12030",15215
"12031",15216
"12032",15217
"12033",15218
"12034",15219
"12035",15220
"12036",15221
"12037",15222
"12038",15223
"12039",15224
"12040",15225
"12041",15226
"12042",15227
"12043",15228
"12044",15229
"12045",15230
"12046",15231
"12047",15232
"12048",15233
"12049",15234
"12050",15235
"12051",15236
"12052",15237
"12053",15238
"12054",15239
"12055",15240
"12056",15241
"12057",15242
"12058",15243
"12059",15244
"12060",15245
"12061",15246
"12062",15247
"12063",15248
"12064",15249
"12065",15250
"12066",15251
"12067",15252
"12068",15253
"12069",15254
"12070",15255
"12071",15256
"12072",15257
"12073",15258
"12074",15259
"12075",15260
"12076",15261
"12077",15262
"12078",15263
"12079",15264
"12080",15265
"12081",15266
"12082",15267
"12083",15268
"12084",15269
"12085",15270
"12086",15271
"12087",15272
"12088",15273
"12089",15274
"12090",15275
"12091",15276
"12092",15277
"12093",15278
"12094",15279
"12095",15280
"12096",15281
"12097",15282
"12098",15283
"12099",15284
"12100",15285
"12101",15286
"12102",15287
"12103",15288
"12104",15289
"12105",15290
"12106",15291
"12107",15292
"12108",15293
"12109",15294
"12110",15295
"12111",15296
"12112",15297
"12113",15298
"12114",15299
"12115",15300
"12116",15301
"12117",15302
"12118",15303
"12119",15304
"12120",15305
"12121",15306
"12122",15307
"12123",15308
"12124",15309
"12125",15310
"12126",15311
"12127",15312
"12128",15313
"12129",15314
"12130",15315
"12131",15316
"12132",15317
"12133",15318
"12134",15319
"12135",15320
"12136",15321
"12137",15322
"12138",15323
"12139",15324
"12140",15325
"12141",15326
"12142",15327
"12143",15328
"12144",15329
"12145",15330
"12146",15331
"12147",15332
"12148",15333
"12149",15334
"12150",15335
"12151",15336
"12152",15337
"12153",15338
"12154",15339
"12155",15340
"12156",15341
"12157",15342
"12158",15343
"12159",15344
"12160",15345
"12161",15346
"12162",15347
"12163",15348
"12164",15349
"12165",15350
"12166",15351
"12167",15352
"12168",15353
"12169",15354
"12170",15355
"12171",15356
"12172",15357
"12173",15358
"12174",15359
"12175",15360
"12176",15361
"12177",15362
"12178",15363
"12179",15364
"12180",15365
"12181",15366
"12182",15367
"12183",15368
"12184",15369
"12185",15370
"12186",15371
"12187",15372
"12188",15373
"12189",15374
"12190",15375
"12191",15376
"12192",15377
"12193",15378
"12194",15379
"12195",15380
"12196",15381
"12197",15382
"12198",15383
"12199",15384
"12200",15385
"12201",15386
"12202",15387
"12203",15388
"12204",15389
"12205",15390
"12206",15391
"12207",15392
"12208",15393
"12209",15394
"12210",15395
"12211",15396
"12212",15397
"12213",15398
"12214",15399
"12215",15400
"12216",15401
"12217",15402
"12218",15403
"12219",15404
"12220",15405
"12221",15406
"12222",15407
"12223",15408
"12224",15409
"12225",15410
"12226",15411
"12227",15412
"12228",15413
"12229",15414
"12230",15415
"12231",15416
"12232",15417
"12233",15418
"12234",15419
"12235",15420
"12236",15421
"12237",15422
"12238",15423
"12239",15424
"12240",15425
"12241",15426
"12242",15427
"12243",15428
"12244",15429
"12245",15430
"12246",15431
"12247",15432
"12248",15433
"12249",15434
"12250",15435
"12251",15436
"12252",15437
"12253",15438
"12254",15439
"12255",15440
"12256",15441
"12257",15442
"12258",15443
"12259",15444
"12260",15445
"12261",15446
"12262",15447
"12263",15448
"12264",15449
"12265",15450
"12266",15451
"12267",15452
"12268",15453
"12269",15454
"12270",15455
"12271",15456
"12272",15457
"12273",15458
"12274",15459
"12275",15460
"12276",15461
"12277",15462
"12278",15463
"12279",15464
"12280",15465
"12281",15466
"12282",15467
"12283",15468
"12284",15469
"12285",15470
"12286",15471
"12287",15472
"12288",15473
"12289",15474
"12290",15475
"12291",15476
"12292",15477
"12293",15478
"12294",15479
"12295",15480
"12296",15481
"12297",15482
"12298",15483
"12299",15484
"12300",15485
"12301",15486
"12302",15487
"12303",15488
"12304",15489
"12305",15490
"12306",15491
"12307",15492
"12308",15493
"12309",15494
"12310",15495
"12311",15496
"12312",15497
"12313",15498
"12314",15499
"12315",15500
"12316",15501
"12317",15502
"12318",15503
"12319",15504
"12320",15505
"12321",15506
"12322",15507
"12323",15508
"12324",15509
"12325",15510
"12326",15511
"12327",15512
"12328",15513
"12329",15514
"12330",15515
"12331",15516
"12332",15517
"12333",15518
"12334",15519
"12335",15520
"12336",15521
"12337",15522
"12338",15523
"12339",15524
"12340",15525
"12341",15526
"12342",15527
"12343",15528
"12344",15529
"12345",15530
"12346",15531
"12347",15532
"12348",15533
"12349",15534
"12350",15535
"12351",15536
"12352",15537
"12353",15538
"12354",15539
"12355",15540
"12356",15541
"12357",15542
"12358",15543
"12359",15544
"12360",15545
"12361",15546
"12362",15547
"12363",15548
"12364",15549
"12365",15550
"12366",15551
"12367",15552
"12368",15553
"12369",15554
"12370",15555
"12371",15556
"12372",15557
"12373",15558
"12374",15559
"12375",15560
"12376",15561
"12377",15562
"12378",15563
"12379",15564
"12380",15565
"12381",15566
"12382",15567
"12383",15568
"12384",15569
"12385",15570
"12386",15571
"12387",15572
"12388",15573
"12389",15574
"12390",15575
"12391",15576
"12392",15577
"12393",15578
"12394",15579
"12395",15580
"12396",15581
"12397",15582
"12398",15583
"12399",15584
"12400",15585
"12401",15586
"12402",15587
"12403",15588
"12404",15589
"12405",15590
"12406",15591
"12407",15592
"12408",15593
"12409",15594
"12410",15595
"12411",15596
"12412",15597
"12413",15598
"12414",15599
"12415",15600
"12416",15601
"12417",15602
"12418",15603
"12419",15604
"12420",15605
"12421",15606
"12422",15607
"12423",15608
"12424",15609
"12425",15610
"12426",15611
"12427",15612
"12428",15613
"12429",15614
"12430",15615
"12431",15616
"12432",15617
"12433",15618
"12434",15619
"12435",15620
"12436",15621
"12437",15622
"12438",15623
"12439",15624
"12440",15625
"12441",15626
"12442",15627
"12443",15628
"12444",15629
"12445",15630
"12446",15631
"12447",15632
"12448",15633
"12449",15634
"12450",15635
"12451",15636
"12452",15637
"12453",15638
"12454",15639
"12455",15640
"12456",15641
"12457",15642
"12458",15643
"12459",15644
"12460",15645
"12461",15646
"12462",15647
"12463",15648
"12464",15649
"12465",15650
"12466",15651
"12467",15652
"12468",15653
"12469",15654
"12470",15655
"12471",15656
"12472",15657
"12473",15658
"12474",15659
"12475",15660
"12476",15661
"12477",15662
"12478",15663
"12479",15664
"12480",15665
"12481",15666
"12482",15667
"12483",15668
"12484",15669
"12485",15670
"12486",15671
"12487",15672
"12488",15673
"12489",15674
"12490",15675
"12491",15676
"12492",15677
"12493",15678
"12494",15679
"12495",15680
"12496",15681
"12497",15682
"12498",15683
"12499",15684
"12500",15685
"12501",15686
"12502",15687
"12503",15688
"12504",15689
"12505",15690
"12506",15691
"12507",15692
"12508",15693
"12509",15694
"12510",15695
"12511",15696
"12512",15697
"12513",15698
"12514",15699
"12515",15700
"12516",15701
"12517",15702
"12518",15703
"12519",15704
"12520",15705
"12521",15706
"12522",15707
"12523",15708
"12524",15709
"12525",15710
"12526",15711
"12527",15712
"12528",15713
"12529",15714
"12530",15715
"12531",15716
"12532",15717
"12533",15718
"12534",15719
"12535",15720
"12536",15721
"12537",15722
"12538",15723
"12539",15724
"12540",15725
"12541",15726
"12542",15727
"12543",15728
"12544",15729
"12545",15730
"12546",15731
"12547",15732
"12548",15733
"12549",15734
"12550",15735
"12551",15736
"12552",15737
"12553",15738
"12554",15739
"12555",15740
"12556",15741
"12557",15742
"12558",15743
"12559",15744
"12560",15745
"12561",15746
"12562",15747
"12563",15748
"12564",15749
"12565",15750
"12566",15751
"12567",15752
"12568",15753
"12569",15754
"12570",15755
"12571",15756
"12572",15757
"12573",15758
"12574",15759
"12575",15760
"12576",15761
"12577",15762
"12578",15763
"12579",15764
"12580",15765
"12581",15766
"12582",15767
"12583",15768
"12584",15769
"12585",15770
"12586",15771
"12587",15772
"12588",15773
"12589",15774
"12590",15775
"12591",15776
"12592",15777
"12593",15778
"12594",15779
"12595",15780
"12596",15781
"12597",15782
"12598",15783
"12599",15784
"12600",15785
"12601",15786
"12602",15787
"12603",15788
"12604",15789
"12605",15790
"12606",15791
"12607",15792
"12608",15793
"12609",15794
"12610",15795
"12611",15796
"12612",15797
"12613",15798
"12614",15799
"12615",15800
"12616",15801
"12617",15802
"12618",15803
"12619",15804
"12620",15805
"12621",15806
"12622",15807
"12623",15808
"12624",15809
"12625",15810
"12626",15811
"12627",15812
"12628",15813
"12629",15814
"12630",15815
"12631",15816
"12632",15817
"12633",15818
"12634",15819
"12635",15820
"12636",15821
"12637",15822
"12638",15823
"12639",15824
"12640",15825
"12641",15826
"12642",15827
"12643",15828
"12644",15829
"12645",15830
"12646",15831
"12647",15832
"12648",15833
"12649",15834
"12650",15835
"12651",15836
"12652",15837
"12653",15838
"12654",15839
"12655",15840
"12656",15841
"12657",15842
"12658",15843
"12659",15844
"12660",15845
"12661",15846
"12662",15847
"12663",15848
"12664",15849
"12665",15850
"12666",15851
"12667",15852
"12668",15853
"12669",15854
"12670",15855
"12671",15856
"12672",15857
"12673",15858
"12674",15859
"12675",15860
"12676",15861
"12677",15862
"12678",15863
"12679",15864
"12680",15865
"12681",15866
"12682",15867
"12683",15868
"12684",15869
"12685",15870
"12686",15871
"12687",15872
"12688",15873
"12689",15874
"12690",15875
"12691",15876
"12692",15877
"12693",15878
"12694",15879
"12695",15880
"12696",15881
"12697",15882
"12698",15883
"12699",15884
"12700",15885
"12701",15886
"12702",15887
"12703",15888
"12704",15889
"12705",15890
"12706",15891
"12707",15892
"12708",15893
"12709",15894
"12710",15895
"12711",15896
"12712",15897
"12713",15898
"12714",15899
"12715",15900
"12716",15901
"12717",15902
"12718",15903
"12719",15904
"12720",15905
"12721",15906
"12722",15907
"12723",15908
"12724",15909
"12725",15910
"12726",15911
"12727",15912
"12728",15913
"12729",15914
"12730",15915
"12731",15916
"12732",15917
"12733",15918
"12734",15919
"12735",15920
"12736",15921
"12737",15922
"12738",15923
"12739",15924
"12740",15925
"12741",15926
"12742",15927
"12743",15928
"12744",15929
"12745",15930
"12746",15931
"12747",15932
"12748",15933
"12749",15934
"12750",15935
"12751",15936
"12752",15937
"12753",15938
"12754",15939
"12755",15940
"12756",15941
"12757",15942
"12758",15943
"12759",15944
"12760",15945
"12761",15946
"12762",15947
"12763",15948
"12764",15949
"12765",15950
"12766",15951
"12767",15952
"12768",15953
"12769",15954
"12770",15955
"12771",15956
"12772",15957
"12773",15958
"12774",15959
"12775",15960
"12776",15961
"12777",15962
"12778",15963
"12779",15964
"12780",15965
"12781",15966
"12782",15967
"12783",15968
"12784",15969
"12785",15970
"12786",15971
"12787",15972
"12788",15973
"12789",15974
"12790",15975
"12791",15976
"12792",15977
"12793",15978
"12794",15979
"12795",15980
"12796",15981
"12797",15982
"12798",15983
"12799",15984
"12800",15985
"12801",15986
"12802",15987
"12803",15988
"12804",15989
"12805",15990
"12806",15991
"12807",15992
"12808",15993
"12809",15994
"12810",15995
"12811",15996
"12812",15997
"12813",15998
"12814",15999
"12815",16000
"12816",16001
"12817",16002
"12818",16003
"12819",16004
"12820",16005
"12821",16006
"12822",16007
"12823",16008
"12824",16009
"12825",16010
"12826",16011
"12827",16012
"12828",16013
"12829",16014
"12830",16015
"12831",16016
"12832",16017
"12833",16018
"12834",16019
"12835",16020
"12836",16021
"12837",16022
"12838",16023
"12839",16024
"12840",16025
"12841",16026
"12842",16027
"12843",16028
"12844",16029
"12845",16030
"12846",16031
"12847",16032
"12848",16033
"12849",16034
"12850",16035
"12851",16036
"12852",16037
"12853",16038
"12854",16039
"12855",16040
"12856",16041
"12857",16042
"12858",16043
"12859",16044
"12860",16045
"12861",16046
"12862",16047
"12863",16048
"12864",16049
"12865",16050
"12866",16051
"12867",16052
"12868",16053
"12869",16054
"12870",16055
"12871",16056
"12872",16057
"12873",16058
"12874",16059
"12875",16060
"12876",16061
"12877",16062
"12878",16063
"12879",16064
"12880",16065
"12881",16066
"12882",16067
"12883",16068
"12884",16069
"12885",16070
"12886",16071
"12887",16072
"12888",16073
"12889",16074
"12890",16075
"12891",16076
"12892",16077
"12893",16078
"12894",16079
"12895",16080
"12896",16081
"12897",16082
"12898",16083
"12899",16084
"12900",16085
"12901",16086
"12902",16087
"12903",16088
"12904",16089
"12905",16090
"12906",16091
"12907",16092
"12908",16093
"12909",16094
"12910",16095
"12911",16096
"12912",16097
"12913",16098
"12914",16099
"12915",16100
"12916",16101
"12917",16102
"12918",16103
"12919",16104
"12920",16105
"12921",16106
"12922",16107
"12923",16108
"12924",16109
"12925",16110
"12926",16111
"12927",16112
"12928",16113
"12929",16114
"12930",16115
"12931",16116
"12932",16117
"12933",16118
"12934",16119
"12935",16120
"12936",16121
"12937",16122
"12938",16123
"12939",16124
"12940",16125
"12941",16126
"12942",16127
"12943",16128
"12944",16129
"12945",16130
"12946",16131
"12947",16132
"12948",16133
"12949",16134
"12950",16135
"12951",16136
"12952",16137
"12953",16138
"12954",16139
"12955",16140
"12956",16141
"12957",16142
"12958",16143
"12959",16144
"12960",16145
"12961",16146
"12962",16147
"12963",16148
"12964",16149
"12965",16150
"12966",16151
"12967",16152
"12968",16153
"12969",16154
"12970",16155
"12971",16156
"12972",16157
"12973",16158
"12974",16159
"12975",16160
"12976",16161
"12977",16162
"12978",16163
"12979",16164
"12980",16165
"12981",16166
"12982",16167
"12983",16168
"12984",16169
"12985",16170
"12986",16171
"12987",16172
"12988",16173
"12989",16174
"12990",16175
"12991",16176
"12992",16177
"12993",16178
"12994",16179
"12995",16180
"12996",16181
"12997",16182
"12998",16183
"12999",16184
"13000",16185
"13001",16186
"13002",16187
"13003",16188
"13004",16189
"13005",16190
"13006",16191
"13007",16192
"13008",16193
"13009",16194
"13010",16195
"13011",16196
"13012",16197
"13013",16198
"13014",16199
"13015",16200
"13016",16201
"13017",16202
"13018",16203
"13019",16204
"13020",16205
"13021",16206
"13022",16207
"13023",16208
"13024",16209
"13025",16210
"13026",16211
"13027",16212
"13028",16213
"13029",16214
"13030",16215
"13031",16216
"13032",16217
"13033",16218
"13034",16219
"13035",16220
"13036",16221
"13037",16222
"13038",16223
"13039",16224
"13040",16225
"13041",16226
"13042",16227
"13043",16228
"13044",16229
"13045",16230
"13046",16231
"13047",16232
"13048",16233
"13049",16234
"13050",16235
"13051",16236
"13052",16237
"13053",16238
"13054",16239
"13055",16240
"13056",16241
"13057",16242
"13058",16243
"13059",16244
"13060",16245
"13061",16246
"13062",16247
"13063",16248
"13064",16249
"13065",16250
"13066",16251
"13067",16252
"13068",16253
"13069",16254
"13070",16255
"13071",16256
"13072",16257
"13073",16258
"13074",16259
"13075",16260
"13076",16261
"13077",16262
"13078",16263
"13079",16264
"13080",16265
"13081",16266
"13082",16267
"13083",16268
"13084",16269
"13085",16270
"13086",16271
"13087",16272
"13088",16273
"13089",16274
"13090",16275
"13091",16276
"13092",16277
"13093",16278
"13094",16279
"13095",16280
"13096",16281
"13097",16282
"13098",16283
"13099",16284
"13100",16285
"13101",16286
"13102",16287
"13103",16288
"13104",16289
"13105",16290
"13106",16291
"13107",16292
"13108",16293
"13109",16294
"13110",16295
"13111",16296
"13112",16297
"13113",16298
"13114",16299
"13115",16300
"13116",16301
"13117",16302
"13118",16303
"13119",16304
"13120",16305
"13121",16306
"13122",16307
"13123",16308
"13124",16309
"13125",16310
"13126",16311
"13127",16312
"13128",16313
"13129",16314
"13130",16315
"13131",16316
"13132",16317
"13133",16318
"13134",16319
"13135",16320
"13136",16321
"13137",16322
"13138",16323
"13139",16324
"13140",16325
"13141",16326
"13142",16327
"13143",16328
"13144",16329
"13145",16330
"13146",16331
"13147",16332
"13148",16333
"13149",16334
"13150",16335
"13151",16336
"13152",16337
"13153",16338
"13154",16339
"13155",16340
"13156",16341
"13157",16342
"13158",16343
"13159",16344
"13160",16345
"13161",16346
"13162",16347
"13163",16348
"13164",16349
"13165",16350
"13166",16351
"13167",16352
"13168",16353
"13169",16354
"13170",16355
"13171",16356
"13172",16357
"13173",16358
"13174",16359
"13175",16360
"13176",16361
"13177",16362
"13178",16363
"13179",16364
"13180",16365
"13181",16366
"13182",16367
"13183",16368
"13184",16369
"13185",16370
"13186",16371
"13187",16372
"13188",16373
"13189",16374
"13190",16375
"13191",16376
"13192",16377
"13193",16378
"13194",16379
"13195",16380
"13196",16381
"13197",16382
"13198",16383
"13199",16384
"13200",16385
"13201",16386
"13202",16387
"13203",16388
"13204",16389
"13205",16390
"13206",16391
"13207",16392
"13208",16393
"13209",16394
"13210",16395
"13211",16396
"13212",16397
"13213",16398
"13214",16399
"13215",16400
"13216",16401
"13217",16402
"13218",16403
"13219",16404
"13220",16405
"13221",16406
"13222",16407
"13223",16408
"13224",16409
"13225",16410
"13226",16411
"13227",16412
"13228",16413
"13229",16414
"13230",16415
"13231",16416
"13232",16417
"13233",16418
"13234",16419
"13235",16420
"13236",16421
"13237",16422
"13238",16423
"13239",16424
"13240",16425
"13241",16426
"13242",16427
"13243",16428
"13244",16429
"13245",16430
"13246",16431
"13247",16432
"13248",16433
"13249",16434
"13250",16435
"13251",16436
"13252",16437
"13253",16438
"13254",16439
"13255",16440
"13256",16441
"13257",16442
"13258",16443
"13259",16444
"13260",16445
"13261",16446
"13262",16447
"13263",16448
"13264",16449
"13265",16450
"13266",16451
"13267",16452
"13268",16453
"13269",16454
"13270",16455
"13271",16456
"13272",16457
"13273",16458
"13274",16459
"13275",16460
"13276",16461
"13277",16462
"13278",16463
"13279",16464
"13280",16465
"13281",16466
"13282",16467
"13283",16468
"13284",16469
"13285",16470
"13286",16471
"13287",16472
"13288",16473
"13289",16474
"13290",16475
"13291",16476
"13292",16477
"13293",16478
"13294",16479
"13295",16480
"13296",16481
"13297",16482
"13298",16483
"13299",16484
"13300",16485
"13301",16486
"13302",16487
"13303",16488
"13304",16489
"13305",16490
"13306",16491
"13307",16492
"13308",16493
"13309",16494
"13310",16495
"13311",16496
"13312",16497
"13313",16498
"13314",16499
"13315",16500
"13316",16501
"13317",16502
"13318",16503
"13319",16504
"13320",16505
"13321",16506
"13322",16507
"13323",16508
"13324",16509
"13325",16510
"13326",16511
"13327",16512
"13328",16513
"13329",16514
"13330",16515
"13331",16516
"13332",16517
"13333",16518
"13334",16519
"13335",16520
"13336",16521
"13337",16522
"13338",16523
"13339",16524
"13340",16525
"13341",16526
"13342",16527
"13343",16528
"13344",16529
"13345",16530
"13346",16531
"13347",16532
"13348",16533
"13349",16534
"13350",16535
"13351",16536
"13352",16537
"13353",16538
"13354",16539
"13355",16540
"13356",16541
"13357",16542
"13358",16543
"13359",16544
"13360",16545
"13361",16546
"13362",16547
"13363",16548
"13364",16549
"13365",16550
"13366",16551
"13367",16552
"13368",16553
"13369",16554
"13370",16555
"13371",16556
"13372",16557
"13373",16558
"13374",16559
"13375",16560
"13376",16561
"13377",16562
"13378",16563
"13379",16564
"13380",16565
"13381",16566
"13382",16567
"13383",16568
"13384",16569
"13385",16570
"13386",16571
"13387",16572
"13388",16573
"13389",16574
"13390",16575
"13391",16576
"13392",16577
"13393",16578
"13394",16579
"13395",16580
"13396",16581
"13397",16582
"13398",16583
"13399",16584
"13400",16585
"13401",16586
"13402",16587
"13403",16588
"13404",16589
"13405",16590
"13406",16591
"13407",16592
"13408",16593
"13409",16594
"13410",16595
"13411",16596
"13412",16597
"13413",16598
"13414",16599
"13415",16600
"13416",16601
"13417",16602
"13418",16603
"13419",16604
"13420",16605
"13421",16606
"13422",16607
"13423",16608
"13424",16609
"13425",16610
"13426",16611
"13427",16612
"13428",16613
"13429",16614
"13430",16615
"13431",16616
"13432",16617
"13433",16618
"13434",16619
"13435",16620
"13436",16621
"13437",16622
"13438",16623
"13439",16624
"13440",16625
"13441",16626
"13442",16627
"13443",16628
"13444",16629
"13445",16630
"13446",16631
"13447",16632
"13448",16633
"13449",16634
"13450",16635
"13451",16636
"13452",16637
"13453",16638
"13454",16639
"13455",16640
"13456",16641
"13457",16642
"13458",16643
"13459",16644
"13460",16645
"13461",16646
"13462",16647
"13463",16648
"13464",16649
"13465",16650
"13466",16651
"13467",16652
"13468",16653
"13469",16654
"13470",16655
"13471",16656
"13472",16657
"13473",16658
"13474",16659
"13475",16660
"13476",16661
"13477",16662
"13478",16663
"13479",16664
"13480",16665
"13481",16666
"13482",16667
"13483",16668
"13484",16669
"13485",16670
"13486",16671
"13487",16672
"13488",16673
"13489",16674
"13490",16675
"13491",16676
"13492",16677
"13493",16678
"13494",16679
"13495",16680
"13496",16681
"13497",16682
"13498",16683
"13499",16684
"13500",16685
"13501",16686
"13502",16687
"13503",16688
"13504",16689
"13505",16690
"13506",16691
"13507",16692
"13508",16693
"13509",16694
"13510",16695
"13511",16696
"13512",16697
"13513",16698
"13514",16699
"13515",16700
"13516",16701
"13517",16702
"13518",16703
"13519",16704
"13520",16705
"13521",16706
"13522",16707
"13523",16708
"13524",16709
"13525",16710
"13526",16711
"13527",16712
"13528",16713
"13529",16714
"13530",16715
"13531",16716
"13532",16717
"13533",16718
"13534",16719
"13535",16720
"13536",16721
"13537",16722
"13538",16723
"13539",16724
"13540",16725
"13541",16726
"13542",16727
"13543",16728
"13544",16729
"13545",16730
"13546",16731
"13547",16732
"13548",16733
"13549",16734
"13550",16735
"13551",16736
"13552",16737
"13553",16738
"13554",16739
"13555",16740
"13556",16741
"13557",16742
"13558",16743
"13559",16744
"13560",16745
"13561",16746
"13562",16747
"13563",16748
"13564",16749
"13565",16750
"13566",16751
"13567",16752
"13568",16753
"13569",16754
"13570",16755
"13571",16756
"13572",16757
"13573",16758
"13574",16759
"13575",16760
"13576",16761
"13577",16762
"13578",16763
"13579",16764
"13580",16765
"13581",16766
"13582",16767
"13583",16768
"13584",16769
"13585",16770
"13586",16771
"13587",16772
"13588",16773
"13589",16774
"13590",16775
"13591",16776
"13592",16777
"13593",16778
"13594",16779
"13595",16780
"13596",16781
"13597",16782
"13598",16783
"13599",16784
"13600",16785
"13601",16786
"13602",16787
"13603",16788
"13604",16789
"13605",16790
"13606",16791
"13607",16792
"13608",16793
"13609",16794
"13610",16795
"13611",16796
"13612",16797
"13613",16798
"13614",16799
"13615",16800
"13616",16801
"13617",16802
"13618",16803
"13619",16804
"13620",16805
"13621",16806
"13622",16807
"13623",16808
"13624",16809
"13625",16810
"13626",16811
"13627",16812
"13628",16813
"13629",16814
"13630",16815
"13631",16816
"13632",16817
"13633",16818
"13634",16819
"13635",16820
"13636",16821
"13637",16822
"13638",16823
"13639",16824
"13640",16825
"13641",16826
"13642",16827
"13643",16828
"13644",16829
"13645",16830
"13646",16831
"13647",16832
"13648",16833
"13649",16834
"13650",16835
"13651",16836
"13652",16837
"13653",16838
"13654",16839
"13655",16840
"13656",16841
"13657",16842
"13658",16843
"13659",16844
"13660",16845
"13661",16846
"13662",16847
"13663",16848
"13664",16849
"13665",16850
"13666",16851
"13667",16852
"13668",16853
"13669",16854
"13670",16855
"13671",16856
"13672",16857
"13673",16858
"13674",16859
"13675",16860
"13676",16861
"13677",16862
"13678",16863
"13679",16864
"13680",16865
"13681",16866
"13682",16867
"13683",16868
"13684",16869
"13685",16870
"13686",16871
"13687",16872
"13688",16873
"13689",16874
"13690",16875
"13691",16876
"13692",16877
"13693",16878
"13694",16879
"13695",16880
"13696",16881
"13697",16882
"13698",16883
"13699",16884
"13700",16885
"13701",16886
"13702",16887
"13703",16888
"13704",16889
"13705",16890
"13706",16891
"13707",16892
"13708",16893
"13709",16894
"13710",16895
"13711",16896
"13712",16897
"13713",16898
"13714",16899
"13715",16900
"13716",16901
"13717",16902
"13718",16903
"13719",16904
"13720",16905
"13721",16906
"13722",16907
"13723",16908
"13724",16909
"13725",16910
"13726",16911
"13727",16912
"13728",16913
"13729",16914
"13730",16915
"13731",16916
"13732",16917
"13733",16918
"13734",16919
"13735",16920
"13736",16921
"13737",16922
"13738",16923
"13739",16924
"13740",16925
"13741",16926
"13742",16927
"13743",16928
"13744",16929
"13745",16930
"13746",16931
"13747",16932
"13748",16933
"13749",16934
"13750",16935
"13751",16936
"13752",16937
"13753",16938
"13754",16939
"13755",16940
"13756",16941
"13757",16942
"13758",16943
"13759",16944
"13760",16945
"13761",16946
"13762",16947
"13763",16948
"13764",16949
"13765",16950
"13766",16951
"13767",16952
"13768",16953
"13769",16954
"13770",16955
"13771",16956
"13772",16957
"13773",16958
"13774",16959
"13775",16960
"13776",16961
"13777",16962
"13778",16963
"13779",16964
"13780",16965
"13781",16966
"13782",16967
"13783",16968
"13784",16969
"13785",16970
"13786",16971
"13787",16972
"13788",16973
"13789",16974
"13790",16975
"13791",16976
"13792",16977
"13793",16978
"13794",16979
"13795",16980
"13796",16981
"13797",16982
"13798",16983
"13799",16984
"13800",16985
"13801",16986
"13802",16987
"13803",16988
"13804",16989
"13805",16990
"13806",16991
"13807",16992
"13808",16993
"13809",16994
"13810",16995
"13811",16996
"13812",16997
"13813",16998
"13814",16999
"13815",17000
"13816",17001
"13817",17002
"13818",17003
"13819",17004
"13820",17005
"13821",17006
"13822",17007
"13823",17008
"13824",17009
"13825",17010
"13826",17011
"13827",17012
"13828",17013
"13829",17014
"13830",17015
"13831",17016
"13832",17017
"13833",17018
"13834",17019
"13835",17020
"13836",17021
"13837",17022
"13838",17023
"13839",17024
"13840",17025
"13841",17026
"13842",17027
"13843",17028
"13844",17029
"13845",17030
"13846",17031
"13847",17032
"13848",17033
"13849",17034
"13850",17035
"13851",17036
"13852",17037
"13853",17038
"13854",17039
"13855",17040
"13856",17041
"13857",17042
"13858",17043
"13859",17044
"13860",17045
"13861",17046
"13862",17047
"13863",17048
"13864",17049
"13865",17050
"13866",17051
"13867",17052
"13868",17053
"13869",17054
"13870",17055
"13871",17056
"13872",17057
"13873",17058
"13874",17059
"13875",17060
"13876",17061
"13877",17062
"13878",17063
"13879",17064
"13880",17065
"13881",17066
"13882",17067
"13883",17068
"13884",17069
"13885",17070
"13886",17071
"13887",17072
"13888",17073
"13889",17074
"13890",17075
"13891",17076
"13892",17077
"13893",17078
"13894",17079
"13895",17080
"13896",17081
"13897",17082
"13898",17083
"13899",17084
"13900",17085
"13901",17086
"13902",17087
"13903",17088
"13904",17089
"13905",17090
"13906",17091
"13907",17092
"13908",17093
"13909",17094
"13910",17095
"13911",17096
"13912",17097
"13913",17098
"13914",17099
"13915",17100
"13916",17101
"13917",17102
"13918",17103
"13919",17104
"13920",17105
"13921",17106
"13922",17107
"13923",17108
"13924",17109
"13925",17110
"13926",17111
"13927",17112
"13928",17113
"13929",17114
"13930",17115
"13931",17116
"13932",17117
"13933",17118
"13934",17119
"13935",17120
"13936",17121
"13937",17122
"13938",17123
"13939",17124
"13940",17125
"13941",17126
"13942",17127
"13943",17128
"13944",17129
"13945",17130
"13946",17131
"13947",17132
"13948",17133
"13949",17134
"13950",17135
"13951",17136
"13952",17137
"13953",17138
"13954",17139
"13955",17140
"13956",17141
"13957",17142
"13958",17143
"13959",17144
"13960",17145
"13961",17146
"13962",17147
"13963",17148
"13964",17149
"13965",17150
"13966",17151
"13967",17152
"13968",17153
"13969",17154
"13970",17155
"13971",17156
"13972",17157
"13973",17158
"13974",17159
"13975",17160
"13976",17161
"13977",17162
"13978",17163
"13979",17164
"13980",17165
"13981",17166
"13982",17167
"13983",17168
"13984",17169
"13985",17170
"13986",17171
"13987",17172
"13988",17173
"13989",17174
"13990",17175
"13991",17176
"13992",17177
"13993",17178
"13994",17179
"13995",17180
"13996",17181
"13997",17182
"13998",17183
"13999",17184
"14000",17185
"14001",17186
"14002",17187
"14003",17188
"14004",17189
"14005",17190
"14006",17191
"14007",17192
"14008",17193
"14009",17194
"14010",17195
"14011",17196
"14012",17197
"14013",17198
"14014",17199
"14015",17200
"14016",17201
"14017",17202
"14018",17203
"14019",17204
"14020",17205
"14021",17206
"14022",17207
"14023",17208
"14024",17209
"14025",17210
"14026",17211
"14027",17212
"14028",17213
"14029",17214
"14030",17215
"14031",17216
"14032",17217
"14033",17218
"14034",17219
"14035",17220
"14036",17221
"14037",17222
"14038",17223
"14039",17224
"14040",17225
"14041",17226
"14042",17227
"14043",17228
"14044",17229
"14045",17230
"14046",17231
"14047",17232
"14048",17233
"14049",17234
"14050",17235
"14051",17236
"14052",17237
"14053",17238
"14054",17239
"14055",17240
"14056",17241
"14057",17242
"14058",17243
"14059",17244
"14060",17245
"14061",17246
"14062",17247
"14063",17248
"14064",17249
"14065",17250
"14066",17251
"14067",17252
"14068",17253
"14069",17254
"14070",17255
"14071",17256
"14072",17257
"14073",17258
"14074",17259
"14075",17260
"14076",17261
"14077",17262
"14078",17263
"14079",17264
"14080",17265
"14081",17266
"14082",17267
"14083",17268
"14084",17269
"14085",17270
"14086",17271
"14087",17272
"14088",17273
"14089",17274
"14090",17275
"14091",17276
"14092",17277
"14093",17278
"14094",17279
"14095",17280
"14096",17281
"14097",17282
"14098",17283
"14099",17284
"14100",17285
"14101",17286
"14102",17287
"14103",17288
"14104",17289
"14105",17290
"14106",17291
"14107",17292
"14108",17293
"14109",17294
"14110",17295
"14111",17296
"14112",17297
"14113",17298
"14114",17299
"14115",17300
"14116",17301
"14117",17302
"14118",17303
"14119",17304
"14120",17305
"14121",17306
"14122",17307
"14123",17308
"14124",17309
"14125",17310
"14126",17311
"14127",17312
"14128",17313
"14129",17314
"14130",17315
"14131",17316
"14132",17317
"14133",17318
"14134",17319
"14135",17320
"14136",17321
"14137",17322
"14138",17323
"14139",17324
"14140",17325
"14141",17326
"14142",17327
"14143",17328
"14144",17329
"14145",17330
"14146",17331
"14147",17332
"14148",17333
"14149",17334
"14150",17335
"14151",17336
"14152",17337
"14153",17338
"14154",17339
"14155",17340
"14156",17341
"14157",17342
"14158",17343
"14159",17344
"14160",17345
"14161",17346
"14162",17347
"14163",17348
"14164",17349
"14165",17350
"14166",17351
"14167",17352
"14168",17353
"14169",17354
"14170",17355
"14171",17356
"14172",17357
"14173",17358
"14174",17359
"14175",17360
"14176",17361
"14177",17362
"14178",17363
"14179",17364
"14180",17365
"14181",17366
"14182",17367
"14183",17368
"14184",17369
"14185",17370
"14186",17371
"14187",17372
"14188",17373
"14189",17374
"14190",17375
"14191",17376
"14192",17377
"14193",17378
"14194",17379
"14195",17380
"14196",17381
"14197",17382
"14198",17383
"14199",17384
"14200",17385
"14201",17386
"14202",17387
"14203",17388
"14204",17389
"14205",17390
"14206",17391
"14207",17392
"14208",17393
"14209",17394
"14210",17395
"14211",17396
"14212",17397
"14213",17398
"14214",17399
"14215",17400
"14216",17401
"14217",17402
"14218",17403
"14219",17404
"14220",17405
"14221",17406
"14222",17407
"14223",17408
"14224",17409
"14225",17410
"14226",17411
"14227",17412
"14228",17413
"14229",17414
"14230",17415
"14231",17416
"14232",17417
"14233",17418
"14234",17419
"14235",17420
"14236",17421
"14237",17422
"14238",17423
"14239",17424
"14240",17425
"14241",17426
"14242",17427
"14243",17428
"14244",17429
"14245",17430
"14246",17431
"14247",17432
"14248",17433
"14249",17434
"14250",17435
"14251",17436
"14252",17437
"14253",17438
"14254",17439
"14255",17440
"14256",17441
"14257",17442
"14258",17443
"14259",17444
"14260",17445
"14261",17446
"14262",17447
"14263",17448
"14264",17449
"14265",17450
"14266",17451
"14267",17452
"14268",17453
"14269",17454
"14270",17455
"14271",17456
"14272",17457
"14273",17458
"14274",17459
"14275",17460
"14276",17461
"14277",17462
"14278",17463
"14279",17464
"14280",17465
"14281",17466
"14282",17467
"14283",17468
"14284",17469
"14285",17470
"14286",17471
"14287",17472
"14288",17473
"14289",17474
"14290",17475
"14291",17476
"14292",17477
"14293",17478
"14294",17479
"14295",17480
"14296",17481
"14297",17482
"14298",17483
"14299",17484
"14300",17485
"14301",17486
"14302",17487
"14303",17488
"14304",17489
"14305",17490
"14306",17491
"14307",17492
"14308",17493
"14309",17494
"14310",17495
"14311",17496
"14312",17497
"14313",17498
"14314",17499
"14315",17500
"14316",17501
"14317",17502
"14318",17503
"14319",17504
"14320",17505
"14321",17506
"14322",17507
"14323",17508
"14324",17509
"14325",17510
"14326",17511
"14327",17512
"14328",17513
"14329",17514
"14330",17515
"14331",17516
"14332",17517
"14333",17518
"14334",17519
"14335",17520
"14336",17521
"14337",17522
"14338",17523
"14339",17524
"14340",17525
"14341",17526
"14342",17527
"14343",17528
"14344",17529
"14345",17530
"14346",17531
"14347",17532
"14348",17533
"14349",17534
"14350",17535
"14351",17536
"14352",17537
"14353",17538
"14354",17539
"14355",17540
"14356",17541
"14357",17542
"14358",17543
"14359",17544
"14360",17545
"14361",17546
"14362",17547
"14363",17548
"14364",17549
"14365",17550
"14366",17551
"14367",17552
"14368",17553
"14369",17554
"14370",17555
"14371",17556
"14372",17557
"14373",17558
"14374",17559
"14375",17560
"14376",17561
"14377",17562
"14378",17563
"14379",17564
"14380",17565
"14381",17566
"14382",17567
"14383",17568
"14384",17569
"14385",17570
"14386",17571
"14387",17572
"14388",17573
"14389",17574
"14390",17575
"14391",17576
"14392",17577
"14393",17578
"14394",17579
"14395",17580
"14396",17581
"14397",17582
"14398",17583
"14399",17584
"14400",17585
"14401",17586
"14402",17587
"14403",17588
"14404",17589
"14405",17590
"14406",17591
"14407",17592
"14408",17593
"14409",17594
"14410",17595
"14411",17596
"14412",17597
"14413",17598
"14414",17599
"14415",17600
"14416",17601
"14417",17602
"14418",17603
"14419",17604
"14420",17605
"14421",17606
"14422",17607
"14423",17608
"14424",17609
"14425",17610
"14426",17611
"14427",17612
"14428",17613
"14429",17614
"14430",17615
"14431",17616
"14432",17617
"14433",17618
"14434",17619
"14435",17620
"14436",17621
"14437",17622
"14438",17623
"14439",17624
"14440",17625
"14441",17626
"14442",17627
"14443",17628
"14444",17629
"14445",17630
"14446",17631
"14447",17632
"14448",17633
"14449",17634
"14450",17635
"14451",17636
"14452",17637
"14453",17638
"14454",17639
"14455",17640
"14456",17641
"14457",17642
"14458",17643
"14459",17644
"14460",17645
"14461",17646
"14462",17647
"14463",17648
"14464",17649
"14465",17650
"14466",17651
"14467",17652
"14468",17653
"14469",17654
"14470",17655
"14471",17656
"14472",17657
"14473",17658
"14474",17659
"14475",17660
"14476",17661
"14477",17662
"14478",17663
"14479",17664
"14480",17665
"14481",17666
"14482",17667
"14483",17668
"14484",17669
"14485",17670
"14486",17671
"14487",17672
"14488",17673
"14489",17674
"14490",17675
"14491",17676
"14492",17677
"14493",17678
"14494",17679
"14495",17680
"14496",17681
"14497",17682
"14498",17683
"14499",17684
"14500",17685
"14501",17686
"14502",17687
"14503",17688
"14504",17689
"14505",17690
"14506",17691
"14507",17692
"14508",17693
"14509",17694
"14510",17695
"14511",17696
"14512",17697
"14513",17698
"14514",17699
"14515",17700
"14516",17701
"14517",17702
"14518",17703
"14519",17704
"14520",17705
"14521",17706
"14522",17707
"14523",17708
"14524",17709
"14525",17710
"14526",17711
"14527",17712
"14528",17713
"14529",17714
"14530",17715
"14531",17716
"14532",17717
"14533",17718
"14534",17719
"14535",17720
"14536",17721
"14537",17722
"14538",17723
"14539",17724
"14540",17725
"14541",17726
"14542",17727
"14543",17728
"14544",17729
"14545",17730
"14546",17731
"14547",17732
"14548",17733
"14549",17734
"14550",17735
"14551",17736
"14552",17737
"14553",17738
"14554",17739
"14555",17740
"14556",17741
"14557",17742
"14558",17743
"14559",17744
"14560",17745
"14561",17746
"14562",17747
"14563",17748
"14564",17749
"14565",17750
"14566",17751
"14567",17752
"14568",17753
"14569",17754
"14570",17755
"14571",17756
"14572",17757
"14573",17758
"14574",17759
"14575",17760
"14576",17761
"14577",17762
"14578",17763
"14579",17764
"14580",17765
"14581",17766
"14582",17767
"14583",17768
"14584",17769
"14585",17770
"14586",17771
"14587",17772
"14588",17773
"14589",17774
"14590",17775
"14591",17776
"14592",17777
"14593",17778
"14594",17779
"14595",17780
"14596",17781
"14597",17782
"14598",17783
"14599",17784
"14600",17785
"14601",17786
"14602",17787
"14603",17788
"14604",17789
"14605",17790
"14606",17791
"14607",17792
"14608",17793
"14609",17794
"14610",17795
"14611",17796
"14612",17797
"14613",17798
"14614",17799
"14615",17800
"14616",17801
"14617",17802
"14618",17803
"14619",17804
"14620",17805
"14621",17806
"14622",17807
"14623",17808
"14624",17809
"14625",17810
"14626",17811
"14627",17812
"14628",17813
"14629",17814
"14630",17815
"14631",17816
"14632",17817
"14633",17818
"14634",17819
"14635",17820
"14636",17821
"14637",17822
"14638",17823
"14639",17824
"14640",17825
"14641",17826
"14642",17827
"14643",17828
"14644",17829
"14645",17830
"14646",17831
"14647",17832
"14648",17833
"14649",17834
"14650",17835
"14651",17836
"14652",17837
"14653",17838
"14654",17839
"14655",17840
"14656",17841
"14657",17842
"14658",17843
"14659",17844
"14660",17845
"14661",17846
"14662",17847
"14663",17848
"14664",17849
"14665",17850
"14666",17851
"14667",17852
"14668",17853
"14669",17854
"14670",17855
"14671",17856
"14672",17857
"14673",17858
"14674",17859
"14675",17860
"14676",17861
"14677",17862
"14678",17863
"14679",17864
"14680",17865
"14681",17866
"14682",17867
"14683",17868
"14684",17869
"14685",17870
"14686",17871
"14687",17872
"14688",17873
"14689",17874
"14690",17875
"14691",17876
"14692",17877
"14693",17878
"14694",17879
"14695",17880
"14696",17881
"14697",17882
"14698",17883
"14699",17884
"14700",17885
"14701",17886
"14702",17887
"14703",17888
"14704",17889
"14705",17890
"14706",17891
"14707",17892
"14708",17893
"14709",17894
"14710",17895
"14711",17896
"14712",17897
"14713",17898
"14714",17899
"14715",17900
"14716",17901
"14717",17902
"14718",17903
"14719",17904
"14720",17905
"14721",17906
"14722",17907
"14723",17908
"14724",17909
"14725",17910
"14726",17911
"14727",17912
"14728",17913
"14729",17914
"14730",17915
"14731",17916
"14732",17917
"14733",17918
"14734",17919
"14735",17920
"14736",17921
"14737",17922
"14738",17923
"14739",17924
"14740",17925
"14741",17926
"14742",17927
"14743",17928
"14744",17929
"14745",17930
"14746",17931
"14747",17932
"14748",17933
"14749",17934
"14750",17935
"14751",17936
"14752",17937
"14753",17938
"14754",17939
"14755",17940
"14756",17941
"14757",17942
"14758",17943
"14759",17944
"14760",17945
"14761",17946
"14762",17947
"14763",17948
"14764",17949
"14765",17950
"14766",17951
"14767",17952
"14768",17953
"14769",17954
"14770",17955
"14771",17956
"14772",17957
"14773",17958
"14774",17959
"14775",17960
"14776",17961
"14777",17962
"14778",17963
"14779",17964
"14780",17965
"14781",17966
"14782",17967
"14783",17968
"14784",17969
"14785",17970
"14786",17971
"14787",17972
"14788",17973
"14789",17974
"14790",17975
"14791",17976
"14792",17977
"14793",17978
"14794",17979
"14795",17980
"14796",17981
"14797",17982
"14798",17983
"14799",17984
"14800",17985
"14801",17986
"14802",17987
"14803",17988
"14804",17989
"14805",17990
"14806",17991
"14807",17992
"14808",17993
"14809",17994
"14810",17995
"14811",17996
"14812",17997
"14813",17998
"14814",17999
"14815",18000
"14816",18001
"14817",18002
"14818",18003
"14819",18004
"14820",18005
"14821",18006
"14822",18007
"14823",18008
"14824",18009
"14825",18010
"14826",18011
"14827",18012
"14828",18013
"14829",18014
"14830",18015
"14831",18016
"14832",18017
"14833",18018
"14834",18019
"14835",18020
"14836",18021
"14837",18022
"14838",18023
"14839",18024
"14840",18025
"14841",18026
"14842",18027
"14843",18028
"14844",18029
"14845",18030
"14846",18031
"14847",18032
"14848",18033
"14849",18034
"14850",18035
"14851",18036
"14852",18037
"14853",18038
"14854",18039
"14855",18040
"14856",18041
"14857",18042
"14858",18043
"14859",18044
"14860",18045
"14861",18046
"14862",18047
"14863",18048
"14864",18049
"14865",18050
"14866",18051
"14867",18052
"14868",18053
"14869",18054
"14870",18055
"14871",18056
"14872",18057
"14873",18058
"14874",18059
"14875",18060
"14876",18061
"14877",18062
"14878",18063
"14879",18064
"14880",18065
"14881",18066
"14882",18067
"14883",18068
"14884",18069
"14885",18070
"14886",18071
"14887",18072
"14888",18073
"14889",18074
"14890",18075
"14891",18076
"14892",18077
"14893",18078
"14894",18079
"14895",18080
"14896",18081
"14897",18082
"14898",18083
"14899",18084
"14900",18085
"14901",18086
"14902",18087
"14903",18088
"14904",18089
"14905",18090
"14906",18091
"14907",18092
"14908",18093
"14909",18094
"14910",18095
"14911",18096
"14912",18097
"14913",18098
"14914",18099
"14915",18100
"14916",18101
"14917",18102
"14918",18103
"14919",18104
"14920",18105
"14921",18106
"14922",18107
"14923",18108
"14924",18109
"14925",18110
"14926",18111
"14927",18112
"14928",18113
"14929",18114
"14930",18115
"14931",18116
"14932",18117
"14933",18118
"14934",18119
"14935",18120
"14936",18121
"14937",18122
"14938",18123
"14939",18124
"14940",18125
"14941",18126
"14942",18127
"14943",18128
"14944",18129
"14945",18130
"14946",18131
"14947",18132
"14948",18133
"14949",18134
"14950",18135
"14951",18136
"14952",18137
"14953",18138
"14954",18139
"14955",18140
"14956",18141
"14957",18142
"14958",18143
"14959",18144
"14960",18145
"14961",18146
"14962",18147
"14963",18148
"14964",18149
"14965",18150
"14966",18151
"14967",18152
"14968",18153
"14969",18154
"14970",18155
"14971",18156
"14972",18157
"14973",18158
"14974",18159
"14975",18160
"14976",18161
"14977",18162
"14978",18163
"14979",18164
"14980",18165
"14981",18166
"14982",18167
"14983",18168
"14984",18169
"14985",18170
"14986",18171
"14987",18172
"14988",18173
"14989",18174
"14990",18175
"14991",18176
"14992",18177
"14993",18178
"14994",18179
"14995",18180
"14996",18181
"14997",18182
"14998",18183
"14999",18184
"15000",18185
"15001",18186
"15002",18187
"15003",18188
"15004",18189
"15005",18190
"15006",18191
"15007",18192
"15008",18193
"15009",18194
"15010",18195
"15011",18196
"15012",18197
"15013",18198
"15014",18199
"15015",18200
"15016",18201
"15017",18202
"15018",18203
"15019",18204
"15020",18205
"15021",18206
"15022",18207
"15023",18208
"15024",18209
"15025",18210
"15026",18211
"15027",18212
"15028",18213
"15029",18214
"15030",18215
"15031",18216
"15032",18217
"15033",18218
"15034",18219
"15035",18220
"15036",18221
"15037",18222
"15038",18223
"15039",18224
"15040",18225
"15041",18226
"15042",18227
"15043",18228
"15044",18229
"15045",18230
"15046",18231
"15047",18232
"15048",18233
"15049",18234
"15050",18235
"15051",18236
"15052",18237
"15053",18238
"15054",18239
"15055",18240
"15056",18241
"15057",18242
"15058",18243
"15059",18244
"15060",18245
"15061",18246
"15062",18247
"15063",18248
"15064",18249
"15065",18250
"15066",18251
"15067",18252
"15068",18253
"15069",18254
"15070",18255
"15071",18256
"15072",18257
"15073",18258
"15074",18259
"15075",18260
"15076",18261
"15077",18262
"15078",18263
"15079",18264
"15080",18265
"15081",18266
"15082",18267
"15083",18268
"15084",18269
"15085",18270
"15086",18271
"15087",18272
"15088",18273
"15089",18274
"15090",18275
"15091",18276
"15092",18277
"15093",18278
"15094",18279
"15095",18280
"15096",18281
"15097",18282
"15098",18283
"15099",18284
"15100",18285
"15101",18286
"15102",18287
"15103",18288
"15104",18289
"15105",18290
"15106",18291
"15107",18292
"15108",18293
"15109",18294
"15110",18295
"15111",18296
"15112",18297
"15113",18298
"15114",18299
"15115",18300
"15116",18301
"15117",18302
"15118",18303
"15119",18304
"15120",18305
"15121",18306
"15122",18307
"15123",18308
"15124",18309
"15125",18310
"15126",18311
"15127",18312
"15128",18313
"15129",18314
"15130",18315
"15131",18316
"15132",18317
"15133",18318
"15134",18319
"15135",18320
"15136",18321
"15137",18322
"15138",18323
"15139",18324
"15140",18325
"15141",18326
"15142",18327
"15143",18328
"15144",18329
"15145",18330
"15146",18331
"15147",18332
"15148",18333
"15149",18334
"15150",18335
"15151",18336
"15152",18337
"15153",18338
"15154",18339
"15155",18340
"15156",18341
"15157",18342
"15158",18343
"15159",18344
"15160",18345
"15161",18346
"15162",18347
"15163",18348
"15164",18349
"15165",18350
"15166",18351
"15167",18352
"15168",18353
"15169",18354
"15170",18355
"15171",18356
"15172",18357
"15173",18358
"15174",18359
"15175",18360
"15176",18361
"15177",18362
"15178",18363
"15179",18364
"15180",18365
"15181",18366
"15182",18367
"15183",18368
"15184",18369
"15185",18370
"15186",18371
"15187",18372
"15188",18373
"15189",18374
"15190",18375
"15191",18376
"15192",18377
"15193",18378
"15194",18379
"15195",18380
"15196",18381
"15197",18382
"15198",18383
"15199",18384
"15200",18385
"15201",18386
"15202",18387
"15203",18388
"15204",18389
"15205",18390
"15206",18391
"15207",18392
"15208",18393
"15209",18394
"15210",18395
"15211",18396
"15212",18397
"15213",18398
"15214",18399
"15215",18400
"15216",18401
"15217",18402
"15218",18403
"15219",18404
"15220",18405
"15221",18406
"15222",18407
"15223",18408
"15224",18409
"15225",18410
"15226",18411
"15227",18412
"15228",18413
"15229",18414
"15230",18415
"15231",18416
"15232",18417
"15233",18418
"15234",18419
"15235",18420
"15236",18421
"15237",18422
"15238",18423
"15239",18424
"15240",18425
"15241",18426
"15242",18427
"15243",18428
"15244",18429
"15245",18430
"15246",18431
"15247",18432
"15248",18433
"15249",18434
"15250",18435
"15251",18436
"15252",18437
"15253",18438
"15254",18439
"15255",18440
"15256",18441
"15257",18442
"15258",18443
"15259",18444
"15260",18445
"15261",18446
"15262",18447
"15263",18448
"15264",18449
"15265",18450
"15266",18451
"15267",18452
"15268",18453
"15269",18454
"15270",18455
"15271",18456
"15272",18457
"15273",18458
"15274",18459
"15275",18460
"15276",18461
"15277",18462
"15278",18463
"15279",18464
"15280",18465
"15281",18466
"15282",18467
"15283",18468
"15284",18469
"15285",18470
"15286",18471
"15287",18472
"15288",18473
"15289",18474
"15290",18475
"15291",18476
"15292",18477
"15293",18478
"15294",18479
"15295",18480
"15296",18481
"15297",18482
"15298",18483
"15299",18484
"15300",18485
"15301",18486
"15302",18487
"15303",18488
"15304",18489
"15305",18490
"15306",18491
"15307",18492
"15308",18493
"15309",18494
"15310",18495
"15311",18496
"15312",18497
"15313",18498
"15314",18499
"15315",18500
"15316",18501
"15317",18502
"15318",18503
"15319",18504
"15320",18505
"15321",18506
"15322",18507
"15323",18508
"15324",18509
"15325",18510
"15326",18511
"15327",18512
"15328",18513
"15329",18514
"15330",18515
"15331",18516
"15332",18517
"15333",18518
"15334",18519
"15335",18520
"15336",18521
"15337",18522
"15338",18523
"15339",18524
"15340",18525
"15341",18526
"15342",18527
"15343",18528
"15344",18529
"15345",18530
"15346",18531
"15347",18532
"15348",18533
"15349",18534
"15350",18535
"15351",18536
"15352",18537
"15353",18538
"15354",18539
"15355",18540
"15356",18541
"15357",18542
"15358",18543
"15359",18544
"15360",18545
"15361",18546
"15362",18547
"15363",18548
"15364",18549
"15365",18550
"15366",18551
"15367",18552
"15368",18553
"15369",18554
"15370",18555
"15371",18556
"15372",18557
"15373",18558
"15374",18559
"15375",18560
"15376",18561
"15377",18562
"15378",18563
"15379",18564
"15380",18565
"15381",18566
"15382",18567
"15383",18568
"15384",18569
"15385",18570
"15386",18571
"15387",18572
"15388",18573
"15389",18574
"15390",18575
"15391",18576
"15392",18577
"15393",18578
"15394",18579
"15395",18580
"15396",18581
"15397",18582
"15398",18583
"15399",18584
"15400",18585
"15401",18586
"15402",18587
"15403",18588
"15404",18589
"15405",18590
"15406",18591
"15407",18592
"15408",18593
"15409",18594
"15410",18595
"15411",18596
"15412",18597
"15413",18598
"15414",18599
"15415",18600
"15416",18601
"15417",18602
"15418",18603
"15419",18604
"15420",18605
"15421",18606
"15422",18607
"15423",18608
"15424",18609
"15425",18610
"15426",18611
"15427",18612
"15428",18613
"15429",18614
"15430",18615
"15431",18616
"15432",18617
"15433",18618
"15434",18619
"15435",18620
"15436",18621
"15437",18622
"15438",18623
"15439",18624
"15440",18625
"15441",18626
"15442",18627
"15443",18628
"15444",18629
"15445",18630
"15446",18631
"15447",18632
"15448",18633
"15449",18634
"15450",18635
"15451",18636
"15452",18637
"15453",18638
"15454",18639
"15455",18640
"15456",18641
"15457",18642
"15458",18643
"15459",18644
"15460",18645
"15461",18646
"15462",18647
"15463",18648
"15464",18649
"15465",18650
"15466",18651
"15467",18652
"15468",18653
"15469",18654
"15470",18655
"15471",18656
"15472",18657
"15473",18658
"15474",18659
"15475",18660
"15476",18661
"15477",18662
"15478",18663
"15479",18664
"15480",18665
"15481",18666
"15482",18667
"15483",18668
"15484",18669
"15485",18670
"15486",18671
"15487",18672
"15488",18673
"15489",18674
"15490",18675
"15491",18676
"15492",18677
"15493",18678
"15494",18679
"15495",18680
"15496",18681
"15497",18682
"15498",18683
"15499",18684
"15500",18685
"15501",18686
"15502",18687
"15503",18688
"15504",18689
"15505",18690
"15506",18691
"15507",18692
"15508",18693
"15509",18694
"15510",18695
"15511",18696
"15512",18697
"15513",18698
"15514",18699
"15515",18700
"15516",18701
"15517",18702
"15518",18703
"15519",18704
"15520",18705
"15521",18706
"15522",18707
"15523",18708
"15524",18709
"15525",18710
"15526",18711
"15527",18712
"15528",18713
"15529",18714
"15530",18715
"15531",18716
"15532",18717
"15533",18718
"15534",18719
"15535",18720
"15536",18721
"15537",18722
"15538",18723
"15539",18724
"15540",18725
"15541",18726
"15542",18727
"15543",18728
"15544",18729
"15545",18730
"15546",18731
"15547",18732
"15548",18733
"15549",18734
"15550",18735
"15551",18736
"15552",18737
"15553",18738
"15554",18739
"15555",18740
"15556",18741
"15557",18742
"15558",18743
"15559",18744
"15560",18745
"15561",18746
"15562",18747
"15563",18748
"15564",18749
"15565",18750
"15566",18751
"15567",18752
"15568",18753
"15569",18754
"15570",18755
"15571",18756
"15572",18757
"15573",18758
"15574",18759
"15575",18760
"15576",18761
"15577",18762
"15578",18763
"15579",18764
"15580",18765
"15581",18766
"15582",18767
"15583",18768
"15584",18769
"15585",18770
"15586",18771
"15587",18772
"15588",18773
"15589",18774
"15590",18775
"15591",18776
"15592",18777
"15593",18778
"15594",18779
"15595",18780
"15596",18781
"15597",18782
"15598",18783
"15599",18784
"15600",18785
"15601",18786
"15602",18787
"15603",18788
"15604",18789
"15605",18790
"15606",18791
"15607",18792
"15608",18793
"15609",18794
"15610",18795
"15611",18796
"15612",18797
"15613",18798
"15614",18799
"15615",18800
"15616",18801
"15617",18802
"15618",18803
"15619",18804
"15620",18805
"15621",18806
"15622",18807
"15623",18808
"15624",18809
"15625",18810
"15626",18811
"15627",18812
"15628",18813
"15629",18814
"15630",18815
"15631",18816
"15632",18817
"15633",18818
"15634",18819
"15635",18820
"15636",18821
"15637",18822
"15638",18823
"15639",18824
"15640",18825
"15641",18826
"15642",18827
"15643",18828
"15644",18829
"15645",18830
"15646",18831
"15647",18832
"15648",18833
"15649",18834
"15650",18835
"15651",18836
"15652",18837
"15653",18838
"15654",18839
"15655",18840
"15656",18841
"15657",18842
"15658",18843
"15659",18844
"15660",18845
"15661",18846
"15662",18847
"15663",18848
"15664",18849
"15665",18850
"15666",18851
"15667",18852
"15668",18853
"15669",18854
"15670",18855
"15671",18856
"15672",18857
"15673",18858
"15674",18859
"15675",18860
"15676",18861
"15677",18862
"15678",18863
"15679",18864
"15680",18865
"15681",18866
"15682",18867
"15683",18868
"15684",18869
"15685",18870
"15686",18871
"15687",18872
"15688",18873
"15689",18874
"15690",18875
"15691",18876
"15692",18877
"15693",18878
"15694",18879
"15695",18880
"15696",18881
"15697",18882
"15698",18883
"15699",18884
"15700",18885
"15701",18886
"15702",18887
"15703",18888
"15704",18889
"15705",18890
"15706",18891
"15707",18892
"15708",18893
"15709",18894
"15710",18895
"15711",18896
"15712",18897
"15713",18898
"15714",18899
"15715",18900
"15716",18901
"15717",18902
"15718",18903
"15719",18904
"15720",18905
"15721",18906
"15722",18907
"15723",18908
"15724",18909
"15725",18910
"15726",18911
"15727",18912
"15728",18913
"15729",18914
"15730",18915
"15731",18916
"15732",18917
"15733",18918
"15734",18919
"15735",18920
"15736",18921
"15737",18922
"15738",18923
"15739",18924
"15740",18925
"15741",18926
"15742",18927
"15743",18928
"15744",18929
"15745",18930
"15746",18931
"15747",18932
"15748",18933
"15749",18934
"15750",18935
"15751",18936
"15752",18937
"15753",18938
"15754",18939
"15755",18940
"15756",18941
"15757",18942
"15758",18943
"15759",18944
"15760",18945
"15761",18946
"15762",18947
"15763",18948
"15764",18949
"15765",18950
"15766",18951
"15767",18952
"15768",18953
"15769",18954
"15770",18955
"15771",18956
"15772",18957
"15773",18958
"15774",18959
"15775",18960
"15776",18961
"15777",18962
"15778",18963
"15779",18964
"15780",18965
"15781",18966
"15782",18967
"15783",18968
"15784",18969
"15785",18970
"15786",18971
"15787",18972
"15788",18973
"15789",18974
"15790",18975
"15791",18976
"15792",18977
"15793",18978
"15794",18979
"15795",18980
"15796",18981
"15797",18982
"15798",18983
"15799",18984
"15800",18985
"15801",18986
"15802",18987
"15803",18988
"15804",18989
"15805",18990
"15806",18991
"15807",18992
"15808",18993
"15809",18994
"15810",18995
"15811",18996
"15812",18997
"15813",18998
"15814",18999
"15815",19000
"15816",19001
"15817",19002
"15818",19003
"15819",19004
"15820",19005
"15821",19006
"15822",19007
"15823",19008
"15824",19009
"15825",19010
"15826",19011
"15827",19012
"15828",19013
"15829",19014
"15830",19015
"15831",19016
"15832",19017
"15833",19018
"15834",19019
"15835",19020
"15836",19021
"15837",19022
"15838",19023
"15839",19024
"15840",19025
"15841",19026
"15842",19027
"15843",19028
"15844",19029
"15845",19030
"15846",19031
"15847",19032
"15848",19033
"15849",19034
"15850",19035
"15851",19036
"15852",19037
"15853",19038
"15854",19039
"15855",19040
"15856",19041
"15857",19042
"15858",19043
"15859",19044
"15860",19045
"15861",19046
"15862",19047
"15863",19048
"15864",19049
"15865",19050
"15866",19051
"15867",19052
"15868",19053
"15869",19054
"15870",19055
"15871",19056
"15872",19057
"15873",19058
"15874",19059
"15875",19060
"15876",19061
"15877",19062
"15878",19063
"15879",19064
"15880",19065
"15881",19066
"15882",19067
"15883",19068
"15884",19069
"15885",19070
"15886",19071
"15887",19072
"15888",19073
"15889",19074
"15890",19075
"15891",19076
"15892",19077
"15893",19078
"15894",19079
"15895",19080
"15896",19081
"15897",19082
"15898",19083
"15899",19084
"15900",19085
"15901",19086
"15902",19087
"15903",19088
"15904",19089
"15905",19090
"15906",19091
"15907",19092
"15908",19093
"15909",19094
"15910",19095
"15911",19096
"15912",19097
"15913",19098
"15914",19099
"15915",19100
"15916",19101
"15917",19102
"15918",19103
"15919",19104
"15920",19105
"15921",19106
"15922",19107
"15923",19108
"15924",19109
"15925",19110
"15926",19111
"15927",19112
"15928",19113
"15929",19114
"15930",19115
"15931",19116
"15932",19117
"15933",19118
"15934",19119
"15935",19120
"15936",19121
"15937",19122
"15938",19123
"15939",19124
"15940",19125
"15941",19126
"15942",19127
"15943",19128
"15944",19129
"15945",19130
"15946",19131
"15947",19132
"15948",19133
"15949",19134
"15950",19135
"15951",19136
"15952",19137
"15953",19138
"15954",19139
"15955",19140
"15956",19141
"15957",19142
"15958",19143
"15959",19144
"15960",19145
"15961",19146
"15962",19147
"15963",19148
"15964",19149
"15965",19150
"15966",19151
"15967",19152
"15968",19153
"15969",19154
"15970",19155
"15971",19156
"15972",19157
"15973",19158
"15974",19159
"15975",19160
"15976",19161
"15977",19162
"15978",19163
"15979",19164
"15980",19165
"15981",19166
"15982",19167
"15983",19168
"15984",19169
"15985",19170
"15986",19171
"15987",19172
"15988",19173
"15989",19174
"15990",19175
"15991",19176
"15992",19177
"15993",19178
"15994",19179
"15995",19180
"15996",19181
"15997",19182
"15998",19183
"15999",19184
"16000",19185
"16001",19186
"16002",19187
"16003",19188
"16004",19189
"16005",19190
"16006",19191
"16007",19192
"16008",19193
"16009",19194
"16010",19195
"16011",19196
"16012",19197
"16013",19198
"16014",19199
"16015",19200
"16016",19201
"16017",19202
"16018",19203
"16019",19204
"16020",19205
"16021",19206
"16022",19207
"16023",19208
"16024",19209
"16025",19210
"16026",19211
"16027",19212
"16028",19213
"16029",19214
"16030",19215
"16031",19216
"16032",19217
"16033",19218
"16034",19219
"16035",19220
"16036",19221
"16037",19222
"16038",19223
"16039",19224
"16040",19225
"16041",19226
"16042",19227
"16043",19228
"16044",19229
"16045",19230
"16046",19231
"16047",19232
"16048",19233
"16049",19234
"16050",19235
"16051",19236
"16052",19237
"16053",19238
"16054",19239
"16055",19240
"16056",19241
"16057",19242
"16058",19243
"16059",19244
"16060",19245
"16061",19246
"16062",19247
"16063",19248
"16064",19249
"16065",19250
"16066",19251
"16067",19252
"16068",19253
"16069",19254
"16070",19255
"16071",19256
"16072",19257
"16073",19258
"16074",19259
"16075",19260
"16076",19261
"16077",19262
"16078",19263
"16079",19264
"16080",19265
"16081",19266
"16082",19267
"16083",19268
"16084",19269
"16085",19270
"16086",19271
"16087",19272
"16088",19273
"16089",19274
"16090",19275
"16091",19276
"16092",19277
"16093",19278
"16094",19279
"16095",19280
"16096",19281
"16097",19282
"16098",19283
"16099",19284
"16100",19285
"16101",19286
"16102",19287
"16103",19288
"16104",19289
"16105",19290
"16106",19291
"16107",19292
"16108",19293
"16109",19294
"16110",19295
"16111",19296
"16112",19297
"16113",19298
"16114",19299
"16115",19300
"16116",19301
"16117",19302
"16118",19303
"16119",19304
"16120",19305
"16121",19306
"16122",19307
"16123",19308
"16124",19309
"16125",19310
"16126",19311
"16127",19312
"16128",19313
"16129",19314
"16130",19315
"16131",19316
"16132",19317
"16133",19318
"16134",19319
"16135",19320
"16136",19321
"16137",19322
"16138",19323
"16139",19324
"16140",19325
"16141",19326
"16142",19327
"16143",19328
"16144",19329
"16145",19330
"16146",19331
"16147",19332
"16148",19333
"16149",19334
"16150",19335
"16151",19336
"16152",19337
"16153",19338
"16154",19339
"16155",19340
"16156",19341
"16157",19342
"16158",19343
"16159",19344
"16160",19345
"16161",19346
"16162",19347
"16163",19348
"16164",19349
"16165",19350
"16166",19351
"16167",19352
"16168",19353
"16169",19354
"16170",19355
"16171",19356
"16172",19357
"16173",19358
"16174",19359
"16175",19360
"16176",19361
"16177",19362
"16178",19363
"16179",19364
"16180",19365
"16181",19366
"16182",19367
"16183",19368
"16184",19369
"16185",19370
"16186",19371
"16187",19372
"16188",19373
"16189",19374
"16190",19375
"16191",19376
"16192",19377
"16193",19378
"16194",19379
"16195",19380
"16196",19381
"16197",19382
"16198",19383
"16199",19384
"16200",19385
"16201",19386
"16202",19387
"16203",19388
"16204",19389
"16205",19390
"16206",19391
"16207",19392
"16208",19393
"16209",19394
"16210",19395
"16211",19396
"16212",19397
"16213",19398
"16214",19399
"16215",19400
"16216",19401
"16217",19402
"16218",19403
"16219",19404
"16220",19405
"16221",19406
"16222",19407
"16223",19408
"16224",19409
"16225",19410
"16226",19411
"16227",19412
"16228",19413
"16229",19414
"16230",19415
"16231",19416
"16232",19417
"16233",19418
"16234",19419
"16235",19420
"16236",19421
"16237",19422
"16238",19423
"16239",19424
"16240",19425
"16241",19426
"16242",19427
"16243",19428
"16244",19429
"16245",19430
"16246",19431
"16247",19432
"16248",19433
"16249",19434
"16250",19435
"16251",19436
"16252",19437
"16253",19438
"16254",19439
"16255",19440
"16256",19441
"16257",19442
"16258",19443
"16259",19444
"16260",19445
"16261",19446
"16262",19447
"16263",19448
"16264",19449
"16265",19450
"16266",19451
"16267",19452
"16268",19453
"16269",19454
"16270",19455
"16271",19456
"16272",19457
"16273",19458
"16274",19459
"16275",19460
"16276",19461
"16277",19462
"16278",19463
"16279",19464
"16280",19465
"16281",19466
"16282",19467
"16283",19468
"16284",19469
"16285",19470
"16286",19471
"16287",19472
"16288",19473
"16289",19474
"16290",19475
"16291",19476
"16292",19477
"16293",19478
"16294",19479
"16295",19480
"16296",19481
"16297",19482
"16298",19483
"16299",19484
"16300",19485
"16301",19486
"16302",19487
"16303",19488
"16304",19489
"16305",19490
"16306",19491
"16307",19492
"16308",19493
"16309",19494
"16310",19495
"16311",19496
"16312",19497
"16313",19498
"16314",19499
"16315",19500
"16316",19501
"16317",19502
"16318",19503
"16319",19504
"16320",19505
"16321",19506
"16322",19507
"16323",19508
"16324",19509
"16325",19510
"16326",19511
"16327",19512
"16328",19513
"16329",19514
"16330",19515
"16331",19516
"16332",19517
"16333",19518
"16334",19519
"16335",19520
"16336",19521
"16337",19522
"16338",19523
"16339",19524
"16340",19525
"16341",19526
"16342",19527
"16343",19528
"16344",19529
"16345",19530
"16346",19531
"16347",19532
"16348",19533
"16349",19534
"16350",19535
"16351",19536
"16352",19537
"16353",19538
"16354",19539
"16355",19540
"16356",19541
"16357",19542
"16358",19543
"16359",19544
"16360",19545
"16361",19546
"16362",19547
"16363",19548
"16364",19549
"16365",19550
"16366",19551
"16367",19552
"16368",19553
"16369",19554
"16370",19555
"16371",19556
"16372",19557
"16373",19558
"16374",19559
"16375",19560
"16376",19561
"16377",19562
"16378",19563
"16379",19564
"16380",19565
"16381",19566
"16382",19567
"16383",19568
"16384",19569
"16385",19570
"16386",19571
"16387",19572
"16388",19573
"16389",19574
"16390",19575
"16391",19576
"16392",19577
"16393",19578
"16394",19579
"16395",19580
"16396",19581
"16397",19582
"16398",19583
"16399",19584
"16400",19585
"16401",19586
"16402",19587
"16403",19588
"16404",19589
"16405",19590
"16406",19591
"16407",19592
"16408",19593
"16409",19594
"16410",19595
"16411",19596
"16412",19597
"16413",19598
"16414",19599
"16415",19600
"16416",19601
"16417",19602
"16418",19603
"16419",19604
"16420",19605
"16421",19606
"16422",19607
"16423",19608
"16424",19609
"16425",19610
"16426",19611
"16427",19612
"16428",19613
"16429",19614
"16430",19615
"16431",19616
"16432",19617
"16433",19618
"16434",19619
"16435",19620
"16436",19621
"16437",19622
"16438",19623
"16439",19624
"16440",19625
"16441",19626
"16442",19627
"16443",19628
"16444",19629
"16445",19630
"16446",19631
"16447",19632
"16448",19633
"16449",19634
"16450",19635
"16451",19636
"16452",19637
"16453",19638
"16454",19639
"16455",19640
"16456",19641
"16457",19642
"16458",19643
"16459",19644
"16460",19645
"16461",19646
"16462",19647
"16463",19648
"16464",19649
"16465",19650
"16466",19651
"16467",19652
"16468",19653
"16469",19654
"16470",19655
"16471",19656
"16472",19657
"16473",19658
"16474",19659
"16475",19660
"16476",19661
"16477",19662
"16478",19663
"16479",19664
"16480",19665
"16481",19666
"16482",19667
"16483",19668
"16484",19669
"16485",19670
"16486",19671
"16487",19672
"16488",19673
"16489",19674
"16490",19675
"16491",19676
"16492",19677
"16493",19678
"16494",19679
"16495",19680
"16496",19681
"16497",19682
"16498",19683
"16499",19684
"16500",19685
"16501",19686
"16502",19687
"16503",19688
"16504",19689
"16505",19690
"16506",19691
"16507",19692
"16508",19693
"16509",19694
"16510",19695
"16511",19696
"16512",19697
"16513",19698
"16514",19699
"16515",19700
"16516",19701
"16517",19702
"16518",19703
"16519",19704
"16520",19705
"16521",19706
"16522",19707
"16523",19708
"16524",19709
"16525",19710
"16526",19711
"16527",19712
"16528",19713
"16529",19714
"16530",19715
"16531",19716
"16532",19717
"16533",19718
"16534",19719
"16535",19720
"16536",19721
"16537",19722
"16538",19723
"16539",19724
"16540",19725
"16541",19726
"16542",19727
"16543",19728
"16544",19729
"16545",19730
"16546",19731
"16547",19732
"16548",19733
"16549",19734
"16550",19735
"16551",19736
"16552",19737
"16553",19738
"16554",19739
"16555",19740
"16556",19741
"16557",19742
"16558",19743
"16559",19744
"16560",19745
"16561",19746
"16562",19747
"16563",19748
"16564",19749
"16565",19750
"16566",19751
"16567",19752
"16568",19753
"16569",19754
"16570",19755
"16571",19756
"16572",19757
"16573",19758
"16574",19759
"16575",19760
"16576",19761
"16577",19762
"16578",19763
"16579",19764
"16580",19765
"16581",19766
"16582",19767
"16583",19768
"16584",19769
"16585",19770
"16586",19771
"16587",19772
"16588",19773
"16589",19774
"16590",19775
"16591",19776
"16592",19777
"16593",19778
"16594",19779
"16595",19780
"16596",19781
"16597",19782
"16598",19783
"16599",19784
"16600",19785
"16601",19786
"16602",19787
"16603",19788
"16604",19789
"16605",19790
"16606",19791
"16607",19792
"16608",19793
"16609",19794
"16610",19795
"16611",19796
"16612",19797
"16613",19798
"16614",19799
"16615",19800
"16616",19801
"16617",19802
"16618",19803
"16619",19804
"16620",19805
"16621",19806
"16622",19807
"16623",19808
"16624",19809
"16625",19810
"16626",19811
"16627",19812
"16628",19813
"16629",19814
"16630",19815
"16631",19816
"16632",19817
"16633",19818
"16634",19819
"16635",19820
"16636",19821
"16637",19822
"16638",19823
"16639",19824
"16640",19825
"16641",19826
"16642",19827
"16643",19828
"16644",19829
"16645",19830
"16646",19831
"16647",19832
"16648",19833
"16649",19834
"16650",19835
"16651",19836
"16652",19837
"16653",19838
"16654",19839
"16655",19840
"16656",19841
"16657",19842
"16658",19843
"16659",19844
"16660",19845
"16661",19846
"16662",19847
"16663",19848
"16664",19849
"16665",19850
"16666",19851
"16667",19852
"16668",19853
"16669",19854
"16670",19855
"16671",19856
"16672",19857
"16673",19858
"16674",19859
"16675",19860
"16676",19861
"16677",19862
"16678",19863
"16679",19864
"16680",19865
"16681",19866
"16682",19867
"16683",19868
"16684",19869
"16685",19870
"16686",19871
"16687",19872
"16688",19873
"16689",19874
"16690",19875
"16691",19876
"16692",19877
"16693",19878
"16694",19879
"16695",19880
"16696",19881
"16697",19882
"16698",19883
"16699",19884
"16700",19885
"16701",19886
"16702",19887
"16703",19888
"16704",19889
"16705",19890
"16706",19891
"16707",19892
"16708",19893
"16709",19894
"16710",19895
"16711",19896
"16712",19897
"16713",19898
"16714",19899
"16715",19900
"16716",19901
"16717",19902
"16718",19903
"16719",19904
"16720",19905
"16721",19906
"16722",19907
"16723",19908
"16724",19909
"16725",19910
"16726",19911
"16727",19912
"16728",19913
"16729",19914
"16730",19915
"16731",19916
"16732",19917
"16733",19918
"16734",19919
"16735",19920
"16736",19921
"16737",19922
"16738",19923
"16739",19924
"16740",19925
"16741",19926
"16742",19927
"16743",19928
"16744",19929
"16745",19930
"16746",19931
"16747",19932
"16748",19933
"16749",19934
"16750",19935
"16751",19936
"16752",19937
"16753",19938
"16754",19939
"16755",19940
"16756",19941
"16757",19942
"16758",19943
"16759",19944
"16760",19945
"16761",19946
"16762",19947
"16763",19948
"16764",19949
"16765",19950
"16766",19951
"16767",19952
"16768",19953
"16769",19954
"16770",19955
"16771",19956
"16772",19957
"16773",19958
"16774",19959
"16775",19960
"16776",19961
"16777",19962
"16778",19963
"16779",19964
"16780",19965
"16781",19966
"16782",19967
"16783",19968
"16784",19969
"16785",19970
"16786",19971
"16787",19972
"16788",19973
"16789",19974
"16790",19975
"16791",19976
"16792",19977
"16793",19978
"16794",19979
"16795",19980
"16796",19981
"16797",19982
"16798",19983
"16799",19984
"16800",19985
"16801",19986
"16802",19987
"16803",19988
"16804",19989
"16805",19990
"16806",19991
"16807",19992
"16808",19993
"16809",19994
"16810",19995
"16811",19996
"16812",19997
"16813",19998
"16814",19999
"16815",20000
"16816",20001
"16817",20002
"16818",20003
"16819",20004
"16820",20005
"16821",20006
"16822",20007
"16823",20008
"16824",20009
"16825",20010
"16826",20011
"16827",20012
"16828",20013
"16829",20014
"16830",20015
"16831",20016
"16832",20017
"16833",20018
"16834",20019
"16835",20020
"16836",20021
"16837",20022
"16838",20023
"16839",20024
"16840",20025
"16841",20026
"16842",20027
"16843",20028
"16844",20029
"16845",20030
"16846",20031
"16847",20032
"16848",20033
"16849",20034
"16850",20035
"16851",20036
"16852",20037
"16853",20038
"16854",20039
"16855",20040
"16856",20041
"16857",20042
"16858",20043
"16859",20044
"16860",20045
"16861",20046
"16862",20047
"16863",20048
"16864",20049
"16865",20050
"16866",20051
"16867",20052
"16868",20053
"16869",20054
"16870",20055
"16871",20056
"16872",20057
"16873",20058
"16874",20059
"16875",20060
"16876",20061
"16877",20062
"16878",20063
"16879",20064
"16880",20065
"16881",20066
"16882",20067
"16883",20068
"16884",20069
"16885",20070
"16886",20071
"16887",20072
"16888",20073
"16889",20074
"16890",20075
"16891",20076
"16892",20077
"16893",20078
"16894",20079
"16895",20080
"16896",20081
"16897",20082
"16898",20083
"16899",20084
"16900",20085
"16901",20086
"16902",20087
"16903",20088
"16904",20089
"16905",20090
"16906",20091
"16907",20092
"16908",20093
"16909",20094
"16910",20095
"16911",20096
"16912",20097
"16913",20098
"16914",20099
"16915",20100
"16916",20101
"16917",20102
"16918",20103
"16919",20104
"16920",20105
"16921",20106
"16922",20107
"16923",20108
"16924",20109
"16925",20110
"16926",20111
"16927",20112
"16928",20113
"16929",20114
"16930",20115
"16931",20116
"16932",20117
"16933",20118
"16934",20119
"16935",20120
"16936",20121
"16937",20122
"16938",20123
"16939",20124
"16940",20125
"16941",20126
"16942",20127
"16943",20128
"16944",20129
"16945",20130
"16946",20131
"16947",20132
"16948",20133
"16949",20134
"16950",20135
"16951",20136
"16952",20137
"16953",20138
"16954",20139
"16955",20140
"16956",20141
"16957",20142
"16958",20143
"16959",20144
"16960",20145
"16961",20146
"16962",20147
"16963",20148
"16964",20149
"16965",20150
"16966",20151
"16967",20152
"16968",20153
"16969",20154
"16970",20155
"16971",20156
"16972",20157
"16973",20158
"16974",20159
"16975",20160
"16976",20161
"16977",20162
"16978",20163
"16979",20164
"16980",20165
"16981",20166
"16982",20167
"16983",20168
"16984",20169
"16985",20170
"16986",20171
"16987",20172
"16988",20173
"16989",20174
"16990",20175
"16991",20176
"16992",20177
"16993",20178
"16994",20179
"16995",20180
"16996",20181
"16997",20182
"16998",20183
"16999",20184
"17000",20185
"17001",20186
"17002",20187
"17003",20188
"17004",20189
"17005",20190
"17006",20191
"17007",20192
"17008",20193
"17009",20194
"17010",20195
"17011",20196
"17012",20197
"17013",20198
"17014",20199
"17015",20200
"17016",20201
"17017",20202
"17018",20203
"17019",20204
"17020",20205
"17021",20206
"17022",20207
"17023",20208
"17024",20209
"17025",20210
"17026",20211
"17027",20212
"17028",20213
"17029",20214
"17030",20215
"17031",20216
"17032",20217
"17033",20218
"17034",20219
"17035",20220
"17036",20221
"17037",20222
"17038",20223
"17039",20224
"17040",20225
"17041",20226
"17042",20227
"17043",20228
"17044",20229
"17045",20230
"17046",20231
"17047",20232
"17048",20233
"17049",20234
"17050",20235
"17051",20236
"17052",20237
"17053",20238
"17054",20239
"17055",20240
"17056",20241
"17057",20242
"17058",20243
"17059",20244
"17060",20245
"17061",20246
"17062",20247
"17063",20248
"17064",20249
"17065",20250
"17066",20251
"17067",20252
"17068",20253
"17069",20254
"17070",20255
"17071",20256
"17072",20257
"17073",20258
"17074",20259
"17075",20260
"17076",20261
"17077",20262
"17078",20263
"17079",20264
"17080",20265
"17081",20266
"17082",20267
"17083",20268
"17084",20269
"17085",20270
"17086",20271
"17087",20272
"17088",20273
"17089",20274
"17090",20275
"17091",20276
"17092",20277
"17093",20278
"17094",20279
"17095",20280
"17096",20281
"17097",20282
"17098",20283
"17099",20284
"17100",20285
"17101",20286
"17102",20287
"17103",20288
"17104",20289
"17105",20290
"17106",20291
"17107",20292
"17108",20293
"17109",20294
"17110",20295
"17111",20296
"17112",20297
"17113",20298
"17114",20299
"17115",20300
"17116",20301
"17117",20302
"17118",20303
"17119",20304
"17120",20305
"17121",20306
"17122",20307
"17123",20308
"17124",20309
"17125",20310
"17126",20311
"17127",20312
"17128",20313
"17129",20314
"17130",20315
"17131",20316
"17132",20317
"17133",20318
"17134",20319
"17135",20320
"17136",20321
"17137",20322
"17138",20323
"17139",20324
"17140",20325
"17141",20326
"17142",20327
"17143",20328
"17144",20329
"17145",20330
"17146",20331
"17147",20332
"17148",20333
"17149",20334
"17150",20335
"17151",20336
"17152",20337
"17153",20338
"17154",20339
"17155",20340
"17156",20341
"17157",20342
"17158",20343
"17159",20344
"17160",20345
"17161",20346
"17162",20347
"17163",20348
"17164",20349
"17165",20350
"17166",20351
"17167",20352
"17168",20353
"17169",20354
"17170",20355
"17171",20356
"17172",20357
"17173",20358
"17174",20359
"17175",20360
"17176",20361
"17177",20362
"17178",20363
"17179",20364
"17180",20365
"17181",20366
"17182",20367
"17183",20368
"17184",20369
"17185",20370
"17186",20371
"17187",20372
"17188",20373
"17189",20374
"17190",20375
"17191",20376
"17192",20377
"17193",20378
"17194",20379
"17195",20380
"17196",20381
"17197",20382
"17198",20383
"17199",20384
"17200",20385
"17201",20386
"17202",20387
"17203",20388
"17204",20389
"17205",20390
"17206",20391
"17207",20392
"17208",20393
"17209",20394
"17210",20395
"17211",20396
"17212",20397
"17213",20398
"17214",20399
"17215",20400
"17216",20401
"17217",20402
"17218",20403
"17219",20404
"17220",20405
"17221",20406
"17222",20407
"17223",20408
"17224",20409
"17225",20410
"17226",20411
"17227",20412
"17228",20413
"17229",20414
"17230",20415
"17231",20416
"17232",20417
"17233",20418
"17234",20419
"17235",20420
"17236",20421
"17237",20422
"17238",20423
"17239",20424
"17240",20425
"17241",20426
"17242",20427
"17243",20428
"17244",20429
"17245",20430
"17246",20431
"17247",20432
"17248",20433
"17249",20434
"17250",20435
"17251",20436
"17252",20437
"17253",20438
"17254",20439
"17255",20440
"17256",20441
"17257",20442
"17258",20443
"17259",20444
"17260",20445
"17261",20446
"17262",20447
"17263",20448
"17264",20449
"17265",20450
"17266",20451
"17267",20452
"17268",20453
"17269",20454
"17270",20455
"17271",20456
"17272",20457
"17273",20458
"17274",20459
"17275",20460
"17276",20461
"17277",20462
"17278",20463
"17279",20464
"17280",20465
"17281",20466
"17282",20467
"17283",20468
"17284",20469
"17285",20470
"17286",20471
"17287",20472
"17288",20473
"17289",20474
"17290",20475
"17291",20476
"17292",20477
"17293",20478
"17294",20479
"17295",20480
"17296",20481
"17297",20482
"17298",20483
"17299",20484
"17300",20485
"17301",20486
"17302",20487
"17303",20488
"17304",20489
"17305",20490
"17306",20491
"17307",20492
"17308",20493
"17309",20494
"17310",20495
"17311",20496
"17312",20497
"17313",20498
"17314",20499
"17315",20500
"17316",20501
"17317",20502
"17318",20503
"17319",20504
"17320",20505
"17321",20506
"17322",20507
"17323",20508
"17324",20509
"17325",20510
"17326",20511
"17327",20512
"17328",20513
"17329",20514
"17330",20515
"17331",20516
"17332",20517
"17333",20518
"17334",20519
"17335",20520
"17336",20521
"17337",20522
"17338",20523
"17339",20524
"17340",20525
"17341",20526
"17342",20527
"17343",20528
"17344",20529
"17345",20530
"17346",20531
"17347",20532
"17348",20533
"17349",20534
"17350",20535
"17351",20536
"17352",20537
"17353",20538
"17354",20539
"17355",20540
"17356",20541
"17357",20542
"17358",20543
"17359",20544
"17360",20545
"17361",20546
"17362",20547
"17363",20548
"17364",20549
"17365",20550
"17366",20551
"17367",20552
"17368",20553
"17369",20554
"17370",20555
"17371",20556
"17372",20557
"17373",20558
"17374",20559
"17375",20560
"17376",20561
"17377",20562
"17378",20563
"17379",20564
"17380",20565
"17381",20566
"17382",20567
"17383",20568
"17384",20569
"17385",20570
"17386",20571
"17387",20572
"17388",20573
"17389",20574
"17390",20575
"17391",20576
"17392",20577
"17393",20578
"17394",20579
"17395",20580
"17396",20581
"17397",20582
"17398",20583
"17399",20584
"17400",20585
"17401",20586
"17402",20587
"17403",20588
"17404",20589
"17405",20590
"17406",20591
"17407",20592
"17408",20593
"17409",20594
"17410",20595
"17411",20596
"17412",20597
"17413",20598
"17414",20599
"17415",20600
"17416",20601
"17417",20602
"17418",20603
"17419",20604
"17420",20605
"17421",20606
"17422",20607
"17423",20608
"17424",20609
"17425",20610
"17426",20611
"17427",20612
"17428",20613
"17429",20614
"17430",20615
"17431",20616
"17432",20617
"17433",20618
"17434",20619
"17435",20620
"17436",20621
"17437",20622
"17438",20623
"17439",20624
"17440",20625
"17441",20626
"17442",20627
"17443",20628
"17444",20629
"17445",20630
"17446",20631
"17447",20632
"17448",20633
"17449",20634
"17450",20635
"17451",20636
"17452",20637
"17453",20638
"17454",20639
"17455",20640
"17456",20641
"17457",20642
"17458",20643
"17459",20644
"17460",20645
"17461",20646
"17462",20647
"17463",20648
"17464",20649
"17465",20650
"17466",20651
"17467",20652
"17468",20653
"17469",20654
"17470",20655
"17471",20656
"17472",20657
"17473",20658
"17474",20659
"17475",20660
"17476",20661
"17477",20662
"17478",20663
"17479",20664
"17480",20665
"17481",20666
"17482",20667
"17483",20668
"17484",20669
"17485",20670
"17486",20671
"17487",20672
"17488",20673
"17489",20674
"17490",20675
"17491",20676
"17492",20677
"17493",20678
"17494",20679
"17495",20680
"17496",20681
"17497",20682
"17498",20683
"17499",20684
"17500",20685
"17501",20686
"17502",20687
"17503",20688
"17504",20689
"17505",20690
"17506",20691
"17507",20692
"17508",20693
"17509",20694
"17510",20695
"17511",20696
"17512",20697
"17513",20698
"17514",20699
"17515",20700
"17516",20701
"17517",20702
"17518",20703
"17519",20704
"17520",20705
"17521",20706
"17522",20707
"17523",20708
"17524",20709
"17525",20710
"17526",20711
"17527",20712
"17528",20713
"17529",20714
"17530",20715
"17531",20716
"17532",20717
"17533",20718
"17534",20719
"17535",20720
"17536",20721
"17537",20722
"17538",20723
"17539",20724
"17540",20725
"17541",20726
"17542",20727
"17543",20728
"17544",20729
"17545",20730
"17546",20731
"17547",20732
"17548",20733
"17549",20734
"17550",20735
"17551",20736
"17552",20737
"17553",20738
"17554",20739
"17555",20740
"17556",20741
"17557",20742
"17558",20743
"17559",20744
"17560",20745
"17561",20746
"17562",20747
"17563",20748
"17564",20749
"17565",20750
"17566",20751
"17567",20752
"17568",20753
"17569",20754
"17570",20755
"17571",20756
"17572",20757
"17573",20758
"17574",20759
"17575",20760
"17576",20761
"17577",20762
"17578",20763
"17579",20764
"17580",20765
"17581",20766
"17582",20767
"17583",20768
"17584",20769
"17585",20770
"17586",20771
"17587",20772
"17588",20773
"17589",20774
"17590",20775
"17591",20776
"17592",20777
"17593",20778
"17594",20779
"17595",20780
"17596",20781
"17597",20782
"17598",20783
"17599",20784
"17600",20785
"17601",20786
"17602",20787
"17603",20788
"17604",20789
"17605",20790
"17606",20791
"17607",20792
"17608",20793
"17609",20794
"17610",20795
"17611",20796
"17612",20797
"17613",20798
"17614",20799
"17615",20800
"17616",20801
"17617",20802
"17618",20803
"17619",20804
"17620",20805
"17621",20806
"17622",20807
"17623",20808
"17624",20809
"17625",20810
"17626",20811
"17627",20812
"17628",20813
"17629",20814
"17630",20815
"17631",20816
"17632",20817
"17633",20818
"17634",20819
"17635",20820
"17636",20821
"17637",20822
"17638",20823
"17639",20824
"17640",20825
"17641",20826
"17642",20827
"17643",20828
"17644",20829
"17645",20830
"17646",20831
"17647",20832
"17648",20833
"17649",20834
"17650",20835
"17651",20836
"17652",20837
"17653",20838
"17654",20839
"17655",20840
"17656",20841
"17657",20842
"17658",20843
"17659",20844
"17660",20845
"17661",20846
"17662",20847
"17663",20848
"17664",20849
"17665",20850
"17666",20851
"17667",20852
"17668",20853
"17669",20854
"17670",20855
"17671",20856
"17672",20857
"17673",20858
"17674",20859
"17675",20860
"17676",20861
"17677",20862
"17678",20863
"17679",20864
"17680",20865
"17681",20866
"17682",20867
"17683",20868
"17684",20869
"17685",20870
"17686",20871
"17687",20872
"17688",20873
"17689",20874
"17690",20875
"17691",20876
"17692",20877
"17693",20878
"17694",20879
"17695",20880
"17696",20881
"17697",20882
"17698",20883
"17699",20884
"17700",20885
"17701",20886
"17702",20887
"17703",20888
"17704",20889
"17705",20890
"17706",20891
"17707",20892
"17708",20893
"17709",20894
"17710",20895
"17711",20896
"17712",20897
"17713",20898
"17714",20899
"17715",20900
"17716",20901
"17717",20902
"17718",20903
"17719",20904
"17720",20905
"17721",20906
"17722",20907
"17723",20908
"17724",20909
"17725",20910
"17726",20911
"17727",20912
"17728",20913
"17729",20914
"17730",20915
"17731",20916
"17732",20917
"17733",20918
"17734",20919
"17735",20920
"17736",20921
"17737",20922
"17738",20923
"17739",20924
"17740",20925
"17741",20926
"17742",20927
"17743",20928
"17744",20929
"17745",20930
"17746",20931
"17747",20932
"17748",20933
"17749",20934
"17750",20935
"17751",20936
"17752",20937
"17753",20938
"17754",20939
"17755",20940
"17756",20941
"17757",20942
"17758",20943
"17759",20944
"17760",20945
"17761",20946
"17762",20947
"17763",20948
"17764",20949
"17765",20950
"17766",20951
"17767",20952
"17768",20953
"17769",20954
"17770",20955
"17771",20956
"17772",20957
"17773",20958
"17774",20959
"17775",20960
"17776",20961
"17777",20962
"17778",20963
"17779",20964
"17780",20965
"17781",20966
"17782",20967
"17783",20968
"17784",20969
"17785",20970
"17786",20971
"17787",20972
"17788",20973
"17789",20974
"17790",20975
"17791",20976
"17792",20977
"17793",20978
"17794",20979
"17795",20980
"17796",20981
"17797",20982
"17798",20983
"17799",20984
"17800",20985
"17801",20986
"17802",20987
"17803",20988
"17804",20989
"17805",20990
"17806",20991
"17807",20992
"17808",20993
"17809",20994
"17810",20995
"17811",20996
"17812",20997
"17813",20998
"17814",20999
"17815",21000
"17816",21001
"17817",21002
"17818",21003
"17819",21004
"17820",21005
"17821",21006
"17822",21007
"17823",21008
"17824",21009
"17825",21010
"17826",21011
"17827",21012
"17828",21013
"17829",21014
"17830",21015
"17831",21016
"17832",21017
"17833",21018
"17834",21019
"17835",21020
"17836",21021
"17837",21022
"17838",21023
"17839",21024
"17840",21025
"17841",21026
"17842",21027
"17843",21028
"17844",21029
"17845",21030
"17846",21031
"17847",21032
"17848",21033
"17849",21034
"17850",21035
"17851",21036
"17852",21037
"17853",21038
"17854",21039
"17855",21040
"17856",21041
"17857",21042
"17858",21043
"17859",21044
"17860",21045
"17861",21046
"17862",21047
"17863",21048
"17864",21049
"17865",21050
"17866",21051
"17867",21052
"17868",21053
"17869",21054
"17870",21055
"17871",21056
"17872",21057
"17873",21058
"17874",21059
"17875",21060
"17876",21061
"17877",21062
"17878",21063
"17879",21064
"17880",21065
"17881",21066
"17882",21067
"17883",21068
"17884",21069
"17885",21070
"17886",21071
"17887",21072
"17888",21073
"17889",21074
"17890",21075
"17891",21076
"17892",21077
"17893",21078
"17894",21079
"17895",21080
"17896",21081
"17897",21082
"17898",21083
"17899",21084
"17900",21085
"17901",21086
"17902",21087
"17903",21088
"17904",21089
"17905",21090
"17906",21091
"17907",21092
"17908",21093
"17909",21094
"17910",21095
"17911",21096
"17912",21097
"17913",21098
"17914",21099
"17915",21100
"17916",21101
"17917",21102
"17918",21103
"17919",21104
"17920",21105
"17921",21106
"17922",21107
"17923",21108
"17924",21109
"17925",21110
"17926",21111
"17927",21112
"17928",21113
"17929",21114
"17930",21115
"17931",21116
"17932",21117
"17933",21118
"17934",21119
"17935",21120
"17936",21121
"17937",21122
"17938",21123
"17939",21124
"17940",21125
"17941",21126
"17942",21127
"17943",21128
"17944",21129
"17945",21130
"17946",21131
"17947",21132
"17948",21133
"17949",21134
"17950",21135
"17951",21136
"17952",21137
"17953",21138
"17954",21139
"17955",21140
"17956",21141
"17957",21142
"17958",21143
"17959",21144
"17960",21145
"17961",21146
"17962",21147
"17963",21148
"17964",21149
"17965",21150
"17966",21151
"17967",21152
"17968",21153
"17969",21154
"17970",21155
"17971",21156
"17972",21157
"17973",21158
"17974",21159
"17975",21160
"17976",21161
"17977",21162
"17978",21163
"17979",21164
"17980",21165
"17981",21166
"17982",21167
"17983",21168
"17984",21169
"17985",21170
"17986",21171
"17987",21172
"17988",21173
"17989",21174
"17990",21175
"17991",21176
"17992",21177
"17993",21178
"17994",21179
"17995",21180
"17996",21181
"17997",21182
"17998",21183
"17999",21184
"18000",21185
"18001",21186
"18002",21187
"18003",21188
"18004",21189
"18005",21190
"18006",21191
"18007",21192
"18008",21193
"18009",21194
"18010",21195
"18011",21196
"18012",21197
"18013",21198
"18014",21199
"18015",21200
"18016",21201
"18017",21202
"18018",21203
"18019",21204
"18020",21205
"18021",21206
"18022",21207
"18023",21208
"18024",21209
"18025",21210
"18026",21211
"18027",21212
"18028",21213
"18029",21214
"18030",21215
"18031",21216
"18032",21217
"18033",21218
"18034",21219
"18035",21220
"18036",21221
"18037",21222
"18038",21223
"18039",21224
"18040",21225
"18041",21226
"18042",21227
"18043",21228
"18044",21229
"18045",21230
"18046",21231
"18047",21232
"18048",21233
"18049",21234
"18050",21235
"18051",21236
"18052",21237
"18053",21238
"18054",21239
"18055",21240
"18056",21241
"18057",21242
"18058",21243
"18059",21244
"18060",21245
"18061",21246
"18062",21247
"18063",21248
"18064",21249
"18065",21250
"18066",21251
"18067",21252
"18068",21253
"18069",21254
"18070",21255
"18071",21256
"18072",21257
"18073",21258
"18074",21259
"18075",21260
"18076",21261
"18077",21262
"18078",21263
"18079",21264
"18080",21265
"18081",21266
"18082",21267
"18083",21268
"18084",21269
"18085",21270
"18086",21271
"18087",21272
"18088",21273
"18089",21274
"18090",21275
"18091",21276
"18092",21277
"18093",21278
"18094",21279
"18095",21280
"18096",21281
"18097",21282
"18098",21283
"18099",21284
"18100",21285
"18101",21286
"18102",21287
"18103",21288
"18104",21289
"18105",21290
"18106",21291
"18107",21292
"18108",21293
"18109",21294
"18110",21295
"18111",21296
"18112",21297
"18113",21298
"18114",21299
"18115",21300
"18116",21301
"18117",21302
"18118",21303
"18119",21304
"18120",21305
"18121",21306
"18122",21307
"18123",21308
"18124",21309
"18125",21310
"18126",21311
"18127",21312
"18128",21313
"18129",21314
"18130",21315
"18131",21316
"18132",21317
"18133",21318
"18134",21319
"18135",21320
"18136",21321
"18137",21322
"18138",21323
"18139",21324
"18140",21325
"18141",21326
"18142",21327
"18143",21328
"18144",21329
"18145",21330
"18146",21331
"18147",21332
"18148",21333
"18149",21334
"18150",21335
"18151",21336
"18152",21337
"18153",21338
"18154",21339
"18155",21340
"18156",21341
"18157",21342
"18158",21343
"18159",21344
"18160",21345
"18161",21346
"18162",21347
"18163",21348
"18164",21349
"18165",21350
"18166",21351
"18167",21352
"18168",21353
"18169",21354
"18170",21355
"18171",21356
"18172",21357
"18173",21358
"18174",21359
"18175",21360
"18176",21361
"18177",21362
"18178",21363
"18179",21364
"18180",21365
"18181",21366
"18182",21367
"18183",21368
"18184",21369
"18185",21370
"18186",21371
"18187",21372
"18188",21373
"18189",21374
"18190",21375
"18191",21376
"18192",21377
"18193",21378
"18194",21379
"18195",21380
"18196",21381
"18197",21382
"18198",21383
"18199",21384
"18200",21385
"18201",21386
"18202",21387
"18203",21388
"18204",21389
"18205",21390
"18206",21391
"18207",21392
"18208",21393
"18209",21394
"18210",21395
"18211",21396
"18212",21397
"18213",21398
"18214",21399
"18215",21400
"18216",21401
"18217",21402
"18218",21403
"18219",21404
"18220",21405
"18221",21406
"18222",21407
"18223",21408
"18224",21409
"18225",21410
"18226",21411
"18227",21412
"18228",21413
"18229",21414
"18230",21415
"18231",21416
"18232",21417
"18233",21418
"18234",21419
"18235",21420
"18236",21421
"18237",21422
"18238",21423
"18239",21424
"18240",21425
"18241",21426
"18242",21427
"18243",21428
"18244",21429
"18245",21430
"18246",21431
"18247",21432
"18248",21433
"18249",21434
"18250",21435
"18251",21436
"18252",21437
"18253",21438
"18254",21439
"18255",21440
"18256",21441
"18257",21442
"18258",21443
"18259",21444
"18260",21445
"18261",21446
"18262",21447
"18263",21448
"18264",21449
"18265",21450
"18266",21451
"18267",21452
"18268",21453
"18269",21454
"18270",21455
"18271",21456
"18272",21457
"18273",21458
"18274",21459
"18275",21460
"18276",21461
"18277",21462
"18278",21463
"18279",21464
"18280",21465
"18281",21466
"18282",21467
"18283",21468
"18284",21469
"18285",21470
"18286",21471
"18287",21472
"18288",21473
"18289",21474
"18290",21475
"18291",21476
"18292",21477
"18293",21478
"18294",21479
"18295",21480
"18296",21481
"18297",21482
"18298",21483
"18299",21484
"18300",21485
"18301",21486
"18302",21487
"18303",21488
"18304",21489
"18305",21490
"18306",21491
"18307",21492
"18308",21493
"18309",21494
"18310",21495
"18311",21496
"18312",21497
"18313",21498
"18314",21499
"18315",21500
"18316",21501
"18317",21502
"18318",21503
"18319",21504
"18320",21505
"18321",21506
"18322",21507
"18323",21508
"18324",21509
"18325",21510
"18326",21511
"18327",21512
"18328",21513
"18329",21514
"18330",21515
"18331",21516
"18332",21517
"18333",21518
"18334",21519
"18335",21520
"18336",21521
"18337",21522
"18338",21523
"18339",21524
"18340",21525
"18341",21526
"18342",21527
"18343",21528
"18344",21529
"18345",21530
"18346",21531
"18347",21532
"18348",21533
"18349",21534
"18350",21535
"18351",21536
"18352",21537
"18353",21538
"18354",21539
"18355",21540
"18356",21541
"18357",21542
"18358",21543
"18359",21544
"18360",21545
"18361",21546
"18362",21547
"18363",21548
"18364",21549
"18365",21550
"18366",21551
"18367",21552
"18368",21553
"18369",21554
"18370",21555
"18371",21556
"18372",21557
"18373",21558
"18374",21559
"18375",21560
"18376",21561
"18377",21562
"18378",21563
"18379",21564
"18380",21565
"18381",21566
"18382",21567
"18383",21568
"18384",21569
"18385",21570
"18386",21571
"18387",21572
"18388",21573
"18389",21574
"18390",21575
"18391",21576
"18392",21577
"18393",21578
"18394",21579
"18395",21580
"18396",21581
"18397",21582
"18398",21583
"18399",21584
"18400",21585
"18401",21586
"18402",21587
"18403",21588
"18404",21589
"18405",21590
"18406",21591
"18407",21592
"18408",21593
"18409",21594
"18410",21595
"18411",21596
"18412",21597
"18413",21598
"18414",21599
"18415",21600
"18416",21601
"18417",21602
"18418",21603
"18419",21604
"18420",21605
"18421",21606
"18422",21607
"18423",21608
"18424",21609
"18425",21610
"18426",21611
"18427",21612
"18428",21613
"18429",21614
"18430",21615
"18431",21616
"18432",21617
"18433",21618
"18434",21619
"18435",21620
"18436",21621
"18437",21622
"18438",21623
"18439",21624
"18440",21625
"18441",21626
"18442",21627
"18443",21628
"18444",21629
"18445",21630
"18446",21631
"18447",21632
"18448",21633
"18449",21634
"18450",21635
"18451",21636
"18452",21637
"18453",21638
"18454",21639
"18455",21640
"18456",21641
"18457",21642
"18458",21643
"18459",21644
"18460",21645
"18461",21646
"18462",21647
"18463",21648
"18464",21649
"18465",21650
"18466",21651
"18467",21652
"18468",21653
"18469",21654
"18470",21655
"18471",21656
"18472",21657
"18473",21658
"18474",21659
"18475",21660
"18476",21661
"18477",21662
"18478",21663
"18479",21664
"18480",21665
"18481",21666
"18482",21667
"18483",21668
"18484",21669
"18485",21670
"18486",21671
"18487",21672
"18488",21673
"18489",21674
"18490",21675
"18491",21676
"18492",21677
"18493",21678
"18494",21679
"18495",21680
"18496",21681
"18497",21682
"18498",21683
"18499",21684
"18500",21685
"18501",21686
"18502",21687
"18503",21688
"18504",21689
"18505",21690
"18506",21691
"18507",21692
"18508",21693
"18509",21694
"18510",21695
"18511",21696
"18512",21697
"18513",21698
"18514",21699
"18515",21700
"18516",21701
"18517",21702
"18518",21703
"18519",21704
"18520",21705
"18521",21706
"18522",21707
"18523",21708
"18524",21709
"18525",21710
"18526",21711
"18527",21712
"18528",21713
"18529",21714
"18530",21715
"18531",21716
"18532",21717
"18533",21718
"18534",21719
"18535",21720
"18536",21721
"18537",21722
"18538",21723
"18539",21724
"18540",21725
"18541",21726
"18542",21727
"18543",21728
"18544",21729
"18545",21730
"18546",21731
"18547",21732
"18548",21733
"18549",21734
"18550",21735
"18551",21736
"18552",21737
"18553",21738
"18554",21739
"18555",21740
"18556",21741
"18557",21742
"18558",21743
"18559",21744
"18560",21745
"18561",21746
"18562",21747
"18563",21748
"18564",21749
"18565",21750
"18566",21751
"18567",21752
"18568",21753
"18569",21754
"18570",21755
"18571",21756
"18572",21757
"18573",21758
"18574",21759
"18575",21760
"18576",21761
"18577",21762
"18578",21763
"18579",21764
"18580",21765
"18581",21766
"18582",21767
"18583",21768
"18584",21769
"18585",21770
"18586",21771
"18587",21772
"18588",21773
"18589",21774
"18590",21775
"18591",21776
"18592",21777
"18593",21778
"18594",21779
"18595",21780
"18596",21781
"18597",21782
"18598",21783
"18599",21784
"18600",21785
"18601",21786
"18602",21787
"18603",21788
"18604",21789
"18605",21790
"18606",21791
"18607",21792
"18608",21793
"18609",21794
"18610",21795
"18611",21796
"18612",21797
"18613",21798
"18614",21799
"18615",21800
"18616",21801
"18617",21802
"18618",21803
"18619",21804
"18620",21805
"18621",21806
"18622",21807
"18623",21808
"18624",21809
"18625",21810
"18626",21811
"18627",21812
"18628",21813
"18629",21814
"18630",21815
"18631",21816
"18632",21817
"18633",21818
"18634",21819
"18635",21820
"18636",21821
"18637",21822
"18638",21823
"18639",21824
"18640",21825
"18641",21826
"18642",21827
"18643",21828
"18644",21829
"18645",21830
"18646",21831
"18647",21832
"18648",21833
"18649",21834
"18650",21835
"18651",21836
"18652",21837
"18653",21838
"18654",21839
"18655",21840
"18656",21841
"18657",21842
"18658",21843
"18659",21844
"18660",21845
"18661",21846
"18662",21847
"18663",21848
"18664",21849
"18665",21850
"18666",21851
"18667",21852
"18668",21853
"18669",21854
"18670",21855
"18671",21856
"18672",21857
"18673",21858
"18674",21859
"18675",21860
"18676",21861
"18677",21862
"18678",21863
"18679",21864
"18680",21865
"18681",21866
"18682",21867
"18683",21868
"18684",21869
"18685",21870
"18686",21871
"18687",21872
"18688",21873
"18689",21874
"18690",21875
"18691",21876
"18692",21877
"18693",21878
"18694",21879
"18695",21880
"18696",21881
"18697",21882
"18698",21883
"18699",21884
"18700",21885
"18701",21886
"18702",21887
"18703",21888
"18704",21889
"18705",21890
"18706",21891
"18707",21892
"18708",21893
"18709",21894
"18710",21895
"18711",21896
"18712",21897
"18713",21898
"18714",21899
"18715",21900
"18716",21901
"18717",21902
"18718",21903
"18719",21904
"18720",21905
"18721",21906
"18722",21907
"18723",21908
"18724",21909
"18725",21910
"18726",21911
"18727",21912
"18728",21913
"18729",21914
"18730",21915
"18731",21916
"18732",21917
"18733",21918
"18734",21919
"18735",21920
"18736",21921
"18737",21922
"18738",21923
"18739",21924
"18740",21925
"18741",21926
"18742",21927
"18743",21928
"18744",21929
"18745",21930
"18746",21931
"18747",21932
"18748",21933
"18749",21934
"18750",21935
"18751",21936
"18752",21937
"18753",21938
"18754",21939
"18755",21940
"18756",21941
"18757",21942
"18758",21943
"18759",21944
"18760",21945
"18761",21946
"18762",21947
"18763",21948
"18764",21949
"18765",21950
"18766",21951
"18767",21952
"18768",21953
"18769",21954
"18770",21955
"18771",21956
"18772",21957
"18773",21958
"18774",21959
"18775",21960
"18776",21961
"18777",21962
"18778",21963
"18779",21964
"18780",21965
"18781",21966
"18782",21967
"18783",21968
"18784",21969
"18785",21970
"18786",21971
"18787",21972
"18788",21973
"18789",21974
"18790",21975
"18791",21976
"18792",21977
"18793",21978
"18794",21979
"18795",21980
"18796",21981
"18797",21982
"18798",21983
"18799",21984
"18800",21985
"18801",21986
"18802",21987
"18803",21988
"18804",21989
"18805",21990
"18806",21991
"18807",21992
"18808",21993
"18809",21994
"18810",21995
"18811",21996
"18812",21997
"18813",21998
"18814",21999
"18815",22000
"18816",22001
"18817",22002
"18818",22003
"18819",22004
"18820",22005
"18821",22006
"18822",22007
"18823",22008
"18824",22009
"18825",22010
"18826",22011
"18827",22012
"18828",22013
"18829",22014
"18830",22015
"18831",22016
"18832",22017
"18833",22018
"18834",22019
"18835",22020
"18836",22021
"18837",22022
"18838",22023
"18839",22024
"18840",22025
"18841",22026
"18842",22027
"18843",22028
"18844",22029
"18845",22030
"18846",22031
"18847",22032
"18848",22033
"18849",22034
"18850",22035
"18851",22036
"18852",22037
"18853",22038
"18854",22039
"18855",22040
"18856",22041
"18857",22042
"18858",22043
"18859",22044
"18860",22045
"18861",22046
"18862",22047
"18863",22048
"18864",22049
"18865",22050
"18866",22051
"18867",22052
"18868",22053
"18869",22054
"18870",22055
"18871",22056
"18872",22057
"18873",22058
"18874",22059
"18875",22060
"18876",22061
"18877",22062
"18878",22063
"18879",22064
"18880",22065
"18881",22066
"18882",22067
"18883",22068
"18884",22069
"18885",22070
"18886",22071
"18887",22072
"18888",22073
"18889",22074
"18890",22075
"18891",22076
"18892",22077
"18893",22078
"18894",22079
"18895",22080
"18896",22081
"18897",22082
"18898",22083
"18899",22084
"18900",22085
"18901",22086
"18902",22087
"18903",22088
"18904",22089
"18905",22090
"18906",22091
"18907",22092
"18908",22093
"18909",22094
"18910",22095
"18911",22096
"18912",22097
"18913",22098
"18914",22099
"18915",22100
"18916",22101
"18917",22102
"18918",22103
"18919",22104
"18920",22105
"18921",22106
"18922",22107
"18923",22108
"18924",22109
"18925",22110
"18926",22111
"18927",22112
"18928",22113
"18929",22114
"18930",22115
"18931",22116
"18932",22117
"18933",22118
"18934",22119
"18935",22120
"18936",22121
"18937",22122
"18938",22123
"18939",22124
"18940",22125
"18941",22126
"18942",22127
"18943",22128
"18944",22129
"18945",22130
"18946",22131
"18947",22132
"18948",22133
"18949",22134
"18950",22135
"18951",22136
"18952",22137
"18953",22138
"18954",22139
"18955",22140
"18956",22141
"18957",22142
"18958",22143
"18959",22144
"18960",22145
"18961",22146
"18962",22147
"18963",22148
"18964",22149
"18965",22150
"18966",22151
"18967",22152
"18968",22153
"18969",22154
"18970",22155
"18971",22156
"18972",22157
"18973",22158
"18974",22159
"18975",22160
"18976",22161
"18977",22162
"18978",22163
"18979",22164
"18980",22165
"18981",22166
"18982",22167
"18983",22168
"18984",22169
"18985",22170
"18986",22171
"18987",22172
"18988",22173
"18989",22174
"18990",22175
"18991",22176
"18992",22177
"18993",22178
"18994",22179
"18995",22180
"18996",22181
"18997",22182
"18998",22183
"18999",22184
"19000",22185
"19001",22186
"19002",22187
"19003",22188
"19004",22189
"19005",22190
"19006",22191
"19007",22192
"19008",22193
"19009",22194
"19010",22195
"19011",22196
"19012",22197
"19013",22198
"19014",22199
"19015",22200
"19016",22201
"19017",22202
"19018",22203
"19019",22204
"19020",22205
"19021",22206
"19022",22207
"19023",22208
"19024",22209
"19025",22210
"19026",22211
"19027",22212
"19028",22213
"19029",22214
"19030",22215
"19031",22216
"19032",22217
"19033",22218
"19034",22219
"19035",22220
"19036",22221
"19037",22222
"19038",22223
"19039",22224
"19040",22225
"19041",22226
"19042",22227
"19043",22228
"19044",22229
"19045",22230
"19046",22231
"19047",22232
"19048",22233
"19049",22234
"19050",22235
"19051",22236
"19052",22237
"19053",22238
"19054",22239
"19055",22240
"19056",22241
"19057",22242
"19058",22243
"19059",22244
"19060",22245
"19061",22246
"19062",22247
"19063",22248
"19064",22249
"19065",22250
"19066",22251
"19067",22252
"19068",22253
"19069",22254
"19070",22255
"19071",22256
"19072",22257
"19073",22258
"19074",22259
"19075",22260
"19076",22261
"19077",22262
"19078",22263
"19079",22264
"19080",22265
"19081",22266
"19082",22267
"19083",22268
"19084",22269
"19085",22270
"19086",22271
"19087",22272
"19088",22273
"19089",22274
"19090",22275
"19091",22276
"19092",22277
"19093",22278
"19094",22279
"19095",22280
"19096",22281
"19097",22282
"19098",22283
"19099",22284
"19100",22285
"19101",22286
"19102",22287
"19103",22288
"19104",22289
"19105",22290
"19106",22291
"19107",22292
"19108",22293
"19109",22294
"19110",22295
"19111",22296
"19112",22297
"19113",22298
"19114",22299
"19115",22300
"19116",22301
"19117",22302
"19118",22303
"19119",22304
"19120",22305
"19121",22306
"19122",22307
"19123",22308
"19124",22309
"19125",22310
"19126",22311
"19127",22312
"19128",22313
"19129",22314
"19130",22315
"19131",22316
"19132",22317
"19133",22318
"19134",22319
"19135",22320
"19136",22321
"19137",22322
"19138",22323
"19139",22324
"19140",22325
"19141",22326
"19142",22327
"19143",22328
"19144",22329
"19145",22330
"19146",22331
"19147",22332
"19148",22333
"19149",22334
"19150",22335
"19151",22336
"19152",22337
"19153",22338
"19154",22339
"19155",22340
"19156",22341
"19157",22342
"19158",22343
"19159",22344
"19160",22345
"19161",22346
"19162",22347
"19163",22348
"19164",22349
"19165",22350
"19166",22351
"19167",22352
"19168",22353
"19169",22354
"19170",22355
"19171",22356
"19172",22357
"19173",22358
"19174",22359
"19175",22360
"19176",22361
"19177",22362
"19178",22363
"19179",22364
"19180",22365
"19181",22366
"19182",22367
"19183",22368
"19184",22369
"19185",22370
"19186",22371
"19187",22372
"19188",22373
"19189",22374
"19190",22375
"19191",22376
"19192",22377
"19193",22378
"19194",22379
"19195",22380
"19196",22381
"19197",22382
"19198",22383
"19199",22384
"19200",22385
"19201",22386
"19202",22387
"19203",22388
"19204",22389
"19205",22390
"19206",22391
"19207",22392
"19208",22393
"19209",22394
"19210",22395
"19211",22396
"19212",22397
"19213",22398
"19214",22399
"19215",22400
"19216",22401
"19217",22402
"19218",22403
"19219",22404
"19220",22405
"19221",22406
"19222",22407
"19223",22408
"19224",22409
"19225",22410
"19226",22411
"19227",22412
"19228",22413
"19229",22414
"19230",22415
"19231",22416
"19232",22417
"19233",22418
"19234",22419
"19235",22420
"19236",22421
"19237",22422
"19238",22423
"19239",22424
"19240",22425
"19241",22426
"19242",22427
"19243",22428
"19244",22429
"19245",22430
"19246",22431
"19247",22432
"19248",22433
"19249",22434
"19250",22435
"19251",22436
"19252",22437
"19253",22438
"19254",22439
"19255",22440
"19256",22441
"19257",22442
"19258",22443
"19259",22444
"19260",22445
"19261",22446
"19262",22447
"19263",22448
"19264",22449
"19265",22450
"19266",22451
"19267",22452
"19268",22453
"19269",22454
"19270",22455
"19271",22456
"19272",22457
"19273",22458
"19274",22459
"19275",22460
"19276",22461
"19277",22462
"19278",22463
"19279",22464
"19280",22465
"19281",22466
"19282",22467
"19283",22468
"19284",22469
"19285",22470
"19286",22471
"19287",22472
"19288",22473
"19289",22474
"19290",22475
"19291",22476
"19292",22477
"19293",22478
"19294",22479
"19295",22480
"19296",22481
"19297",22482
"19298",22483
"19299",22484
"19300",22485
"19301",22486
"19302",22487
"19303",22488
"19304",22489
"19305",22490
"19306",22491
"19307",22492
"19308",22493
"19309",22494
"19310",22495
"19311",22496
"19312",22497
"19313",22498
"19314",22499
"19315",22500
"19316",22501
"19317",22502
"19318",22503
"19319",22504
"19320",22505
"19321",22506
"19322",22507
"19323",22508
"19324",22509
"19325",22510
"19326",22511
"19327",22512
"19328",22513
"19329",22514
"19330",22515
"19331",22516
"19332",22517
"19333",22518
"19334",22519
"19335",22520
"19336",22521
"19337",22522
"19338",22523
"19339",22524
"19340",22525
"19341",22526
"19342",22527
"19343",22528
"19344",22529
"19345",22530
"19346",22531
"19347",22532
"19348",22533
"19349",22534
"19350",22535
"19351",22536
"19352",22537
"19353",22538
"19354",22539
"19355",22540
"19356",22541
"19357",22542
"19358",22543
"19359",22544
"19360",22545
"19361",22546
"19362",22547
"19363",22548
"19364",22549
"19365",22550
"19366",22551
"19367",22552
"19368",22553
"19369",22554
"19370",22555
"19371",22556
"19372",22557
"19373",22558
"19374",22559
"19375",22560
"19376",22561
"19377",22562
"19378",22563
"19379",22564
"19380",22565
"19381",22566
"19382",22567
"19383",22568
"19384",22569
"19385",22570
"19386",22571
"19387",22572
"19388",22573
"19389",22574
"19390",22575
"19391",22576
"19392",22577
"19393",22578
"19394",22579
"19395",22580
"19396",22581
"19397",22582
"19398",22583
"19399",22584
"19400",22585
"19401",22586
"19402",22587
"19403",22588
"19404",22589
"19405",22590
"19406",22591
"19407",22592
"19408",22593
"19409",22594
"19410",22595
"19411",22596
"19412",22597
"19413",22598
"19414",22599
"19415",22600
"19416",22601
"19417",22602
"19418",22603
"19419",22604
"19420",22605
"19421",22606
"19422",22607
"19423",22608
"19424",22609
"19425",22610
"19426",22611
"19427",22612
"19428",22613
"19429",22614
"19430",22615
"19431",22616
"19432",22617
"19433",22618
"19434",22619
"19435",22620
"19436",22621
"19437",22622
"19438",22623
"19439",22624
"19440",22625
"19441",22626
"19442",22627
"19443",22628
"19444",22629
"19445",22630
"19446",22631
"19447",22632
"19448",22633
"19449",22634
"19450",22635
"19451",22636
"19452",22637
"19453",22638
"19454",22639
"19455",22640
"19456",22641
"19457",22642
"19458",22643
"19459",22644
"19460",22645
"19461",22646
"19462",22647
"19463",22648
"19464",22649
"19465",22650
"19466",22651
"19467",22652
"19468",22653
"19469",22654
"19470",22655
"19471",22656
"19472",22657
"19473",22658
"19474",22659
"19475",22660
"19476",22661
"19477",22662
"19478",22663
"19479",22664
"19480",22665
"19481",22666
"19482",22667
"19483",22668
"19484",22669
"19485",22670
"19486",22671
"19487",22672
"19488",22673
"19489",22674
"19490",22675
"19491",22676
"19492",22677
"19493",22678
"19494",22679
"19495",22680
"19496",22681
"19497",22682
"19498",22683
"19499",22684
"19500",22685
"19501",22686
"19502",22687
"19503",22688
"19504",22689
"19505",22690
"19506",22691
"19507",22692
"19508",22693
"19509",22694
"19510",22695
"19511",22696
"19512",22697
"19513",22698
"19514",22699
"19515",22700
"19516",22701
"19517",22702
"19518",22703
"19519",22704
"19520",22705
"19521",22706
"19522",22707
"19523",22708
"19524",22709
"19525",22710
"19526",22711
"19527",22712
"19528",22713
"19529",22714
"19530",22715
"19531",22716
"19532",22717
"19533",22718
"19534",22719
"19535",22720
"19536",22721
"19537",22722
"19538",22723
"19539",22724
"19540",22725
"19541",22726
"19542",22727
"19543",22728
"19544",22729
"19545",22730
"19546",22731
"19547",22732
"19548",22733
"19549",22734
"19550",22735
"19551",22736
"19552",22737
"19553",22738
"19554",22739
"19555",22740
"19556",22741
"19557",22742
"19558",22743
"19559",22744
"19560",22745
"19561",22746
"19562",22747
"19563",22748
"19564",22749
"19565",22750
"19566",22751
"19567",22752
"19568",22753
"19569",22754
"19570",22755
"19571",22756
"19572",22757
"19573",22758
"19574",22759
"19575",22760
"19576",22761
"19577",22762
"19578",22763
"19579",22764
"19580",22765
"19581",22766
"19582",22767
"19583",22768
"19584",22769
"19585",22770
"19586",22771
"19587",22772
"19588",22773
"19589",22774
"19590",22775
"19591",22776
"19592",22777
"19593",22778
"19594",22779
"19595",22780
"19596",22781
"19597",22782
"19598",22783
"19599",22784
"19600",22785
"19601",22786
"19602",22787
"19603",22788
"19604",22789
"19605",22790
"19606",22791
"19607",22792
"19608",22793
"19609",22794
"19610",22795
"19611",22796
"19612",22797
"19613",22798
"19614",22799
"19615",22800
"19616",22801
"19617",22802
"19618",22803
"19619",22804
"19620",22805
"19621",22806
"19622",22807
"19623",22808
"19624",22809
"19625",22810
"19626",22811
"19627",22812
"19628",22813
"19629",22814
"19630",22815
"19631",22816
"19632",22817
"19633",22818
"19634",22819
"19635",22820
"19636",22821
"19637",22822
"19638",22823
"19639",22824
"19640",22825
"19641",22826
"19642",22827
"19643",22828
"19644",22829
"19645",22830
"19646",22831
"19647",22832
"19648",22833
"19649",22834
"19650",22835
"19651",22836
"19652",22837
"19653",22838
"19654",22839
"19655",22840
"19656",22841
"19657",22842
"19658",22843
"19659",22844
"19660",22845
"19661",22846
"19662",22847
"19663",22848
"19664",22849
"19665",22850
"19666",22851
"19667",22852
"19668",22853
"19669",22854
"19670",22855
"19671",22856
"19672",22857
"19673",22858
"19674",22859
"19675",22860
"19676",22861
"19677",22862
"19678",22863
"19679",22864
"19680",22865
"19681",22866
"19682",22867
"19683",22868
"19684",22869
"19685",22870
"19686",22871
"19687",22872
"19688",22873
"19689",22874
"19690",22875
"19691",22876
"19692",22877
"19693",22878
"19694",22879
"19695",22880
"19696",22881
"19697",22882
"19698",22883
"19699",22884
"19700",22885
"19701",22886
"19702",22887
"19703",22888
"19704",22889
"19705",22890
"19706",22891
"19707",22892
"19708",22893
"19709",22894
"19710",22895
"19711",22896
"19712",22897
"19713",22898
"19714",22899
"19715",22900
"19716",22901
"19717",22902
"19718",22903
"19719",22904
"19720",22905
"19721",22906
"19722",22907
"19723",22908
"19724",22909
"19725",22910
"19726",22911
"19727",22912
"19728",22913
"19729",22914
"19730",22915
"19731",22916
"19732",22917
"19733",22918
"19734",22919
"19735",22920
"19736",22921
"19737",22922
"19738",22923
"19739",22924
"19740",22925
"19741",22926
"19742",22927
"19743",22928
"19744",22929
"19745",22930
"19746",22931
"19747",22932
"19748",22933
"19749",22934
"19750",22935
"19751",22936
"19752",22937
"19753",22938
"19754",22939
"19755",22940
"19756",22941
"19757",22942
"19758",22943
"19759",22944
"19760",22945
"19761",22946
"19762",22947
"19763",22948
"19764",22949
"19765",22950
"19766",22951
"19767",22952
"19768",22953
"19769",22954
"19770",22955
"19771",22956
"19772",22957
"19773",22958
"19774",22959
"19775",22960
"19776",22961
"19777",22962
"19778",22963
"19779",22964
"19780",22965
"19781",22966
"19782",22967
"19783",22968
"19784",22969
"19785",22970
"19786",22971
"19787",22972
"19788",22973
"19789",22974
"19790",22975
"19791",22976
"19792",22977
"19793",22978
"19794",22979
"19795",22980
"19796",22981
"19797",22982
"19798",22983
"19799",22984
"19800",22985
"19801",22986
"19802",22987
"19803",22988
"19804",22989
"19805",22990
"19806",22991
"19807",22992
"19808",22993
"19809",22994
"19810",22995
"19811",22996
"19812",22997
"19813",22998
"19814",22999
"19815",23000
"19816",23001
"19817",23002
"19818",23003
"19819",23004
"19820",23005
"19821",23006
"19822",23007
"19823",23008
"19824",23009
"19825",23010
"19826",23011
"19827",23012
"19828",23013
"19829",23014
"19830",23015
"19831",23016
"19832",23017
"19833",23018
"19834",23019
"19835",23020
"19836",23021
"19837",23022
"19838",23023
"19839",23024
"19840",23025
"19841",23026
"19842",23027
"19843",23028
"19844",23029
"19845",23030
"19846",23031
"19847",23032
"19848",23033
"19849",23034
"19850",23035
"19851",23036
"19852",23037
"19853",23038
"19854",23039
"19855",23040
"19856",23041
"19857",23042
"19858",23043
"19859",23044
"19860",23045
"19861",23046
"19862",23047
"19863",23048
"19864",23049
"19865",23050
"19866",23051
"19867",23052
"19868",23053
"19869",23054
"19870",23055
"19871",23056
"19872",23057
"19873",23058
"19874",23059
"19875",23060
"19876",23061
"19877",23062
"19878",23063
"19879",23064
"19880",23065
"19881",23066
"19882",23067
"19883",23068
"19884",23069
"19885",23070
"19886",23071
"19887",23072
"19888",23073
"19889",23074
"19890",23075
"19891",23076
"19892",23077
"19893",23078
"19894",23079
"19895",23080
"19896",23081
"19897",23082
"19898",23083
"19899",23084
"19900",23085
"19901",23086
"19902",23087
"19903",23088
"19904",23089
"19905",23090
"19906",23091
"19907",23092
"19908",23093
"19909",23094
"19910",23095
"19911",23096
"19912",23097
"19913",23098
"19914",23099
"19915",23100
"19916",23101
"19917",23102
"19918",23103
"19919",23104
"19920",23105
"19921",23106
"19922",23107
"19923",23108
"19924",23109
"19925",23110
"19926",23111
"19927",23112
"19928",23113
"19929",23114
"19930",23115
"19931",23116
"19932",23117
"19933",23118
"19934",23119
"19935",23120
"19936",23121
"19937",23122
"19938",23123
"19939",23124
"19940",23125
"19941",23126
"19942",23127
"19943",23128
"19944",23129
"19945",23130
"19946",23131
"19947",23132
"19948",23133
"19949",23134
"19950",23135
"19951",23136
"19952",23137
"19953",23138
"19954",23139
"19955",23140
"19956",23141
"19957",23142
"19958",23143
"19959",23144
"19960",23145
"19961",23146
"19962",23147
"19963",23148
"19964",23149
"19965",23150
"19966",23151
"19967",23152
"19968",23153
"19969",23154
"19970",23155
"19971",23156
"19972",23157
"19973",23158
"19974",23159
"19975",23160
"19976",23161
"19977",23162
"19978",23163
"19979",23164
"19980",23165
"19981",23166
"19982",23167
"19983",23168
"19984",23169
"19985",23170
"19986",23171
"19987",23172
"19988",23173
"19989",23174
"19990",23175
"19991",23176
"19992",23177
"19993",23178
"19994",23179
"19995",23180
"19996",23181
"19997",23182
"19998",23183
"19999",23184
"20000",23185
"20001",23186
"20002",23187
"20003",23188
"20004",23189
"20005",23190
"20006",23191
"20007",23192
"20008",23193
"20009",23194
"20010",23195
"20011",23196
"20012",23197
"20013",23198
"20014",23199
"20015",23200
"20016",23201
"20017",23202
"20018",23203
"20019",23204
"20020",23205
"20021",23206
"20022",23207
"20023",23208
"20024",23209
"20025",23210
"20026",23211
"20027",23212
"20028",23213
"20029",23214
"20030",23215
"20031",23216
"20032",23217
"20033",23218
"20034",23219
"20035",23220
"20036",23221
"20037",23222
"20038",23223
"20039",23224
"20040",23225
"20041",23226
"20042",23227
"20043",23228
"20044",23229
"20045",23230
"20046",23231
"20047",23232
"20048",23233
"20049",23234
"20050",23235
"20051",23236
"20052",23237
"20053",23238
"20054",23239
"20055",23240
"20056",23241
"20057",23242
"20058",23243
"20059",23244
"20060",23245
"20061",23246
"20062",23247
"20063",23248
"20064",23249
"20065",23250
"20066",23251
"20067",23252
"20068",23253
"20069",23254
"20070",23255
"20071",23256
"20072",23257
"20073",23258
"20074",23259
"20075",23260
"20076",23261
"20077",23262
"20078",23263
"20079",23264
"20080",23265
"20081",23266
"20082",23267
"20083",23268
"20084",23269
"20085",23270
"20086",23271
"20087",23272
"20088",23273
"20089",23274
"20090",23275
"20091",23276
"20092",23277
"20093",23278
"20094",23279
"20095",23280
"20096",23281
"20097",23282
"20098",23283
"20099",23284
"20100",23285
"20101",23286
"20102",23287
"20103",23288
"20104",23289
"20105",23290
"20106",23291
"20107",23292
"20108",23293
"20109",23294
"20110",23295
"20111",23296
"20112",23297
"20113",23298
"20114",23299
"20115",23300
"20116",23301
"20117",23302
"20118",23303
"20119",23304
"20120",23305
"20121",23306
"20122",23307
"20123",23308
"20124",23309
"20125",23310
"20126",23311
"20127",23312
"20128",23313
"20129",23314
"20130",23315
"20131",23316
"20132",23317
"20133",23318
"20134",23319
"20135",23320
"20136",23321
"20137",23322
"20138",23323
"20139",23324
"20140",23325
"20141",23326
"20142",23327
"20143",23328
"20144",23329
"20145",23330
"20146",23331
"20147",23332
"20148",23333
"20149",23334
"20150",23335
"20151",23336
"20152",23337
"20153",23338
"20154",23339
"20155",23340
"20156",23341
"20157",23342
"20158",23343
"20159",23344
"20160",23345
"20161",23346
"20162",23347
"20163",23348
"20164",23349
"20165",23350
"20166",23351
"20167",23352
"20168",23353
"20169",23354
"20170",23355
"20171",23356
"20172",23357
"20173",23358
"20174",23359
"20175",23360
"20176",23361
"20177",23362
"20178",23363
"20179",23364
"20180",23365
"20181",23366
"20182",23367
"20183",23368
"20184",23369
"20185",23370
"20186",23371
"20187",23372
"20188",23373
"20189",23374
"20190",23375
"20191",23376
"20192",23377
"20193",23378
"20194",23379
"20195",23380
"20196",23381
"20197",23382
"20198",23383
"20199",23384
"20200",23385
"20201",23386
"20202",23387
"20203",23388
"20204",23389
"20205",23390
"20206",23391
"20207",23392
"20208",23393
"20209",23394
"20210",23395
"20211",23396
"20212",23397
"20213",23398
"20214",23399
"20215",23400
"20216",23401
"20217",23402
"20218",23403
"20219",23404
"20220",23405
"20221",23406
"20222",23407
"20223",23408
"20224",23409
"20225",23410
"20226",23411
"20227",23412
"20228",23413
"20229",23414
"20230",23415
"20231",23416
"20232",23417
"20233",23418
"20234",23419
"20235",23420
"20236",23421
"20237",23422
"20238",23423
"20239",23424
"20240",23425
"20241",23426
"20242",23427
"20243",23428
"20244",23429
"20245",23430
"20246",23431
"20247",23432
"20248",23433
"20249",23434
"20250",23435
"20251",23436
"20252",23437
"20253",23438
"20254",23439
"20255",23440
"20256",23441
"20257",23442
"20258",23443
"20259",23444
"20260",23445
"20261",23446
"20262",23447
"20263",23448
"20264",23449
"20265",23450
"20266",23451
"20267",23452
"20268",23453
"20269",23454
"20270",23455
"20271",23456
"20272",23457
"20273",23458
"20274",23459
"20275",23460
"20276",23461
"20277",23462
"20278",23463
"20279",23464
"20280",23465
"20281",23466
"20282",23467
"20283",23468
"20284",23469
"20285",23470
"20286",23471
"20287",23472
"20288",23473
"20289",23474
"20290",23475
"20291",23476
"20292",23477
"20293",23478
"20294",23479
"20295",23480
"20296",23481
"20297",23482
"20298",23483
"20299",23484
"20300",23485
"20301",23486
"20302",23487
"20303",23488
"20304",23489
"20305",23490
"20306",23491
"20307",23492
"20308",23493
"20309",23494
"20310",23495
"20311",23496
"20312",23497
"20313",23498
"20314",23499
"20315",23500
"20316",23501
"20317",23502
"20318",23503
"20319",23504
"20320",23505
"20321",23506
"20322",23507
"20323",23508
"20324",23509
"20325",23510
"20326",23511
"20327",23512
"20328",23513
"20329",23514
"20330",23515
"20331",23516
"20332",23517
"20333",23518
"20334",23519
"20335",23520
"20336",23521
"20337",23522
"20338",23523
"20339",23524
"20340",23525
"20341",23526
"20342",23527
"20343",23528
"20344",23529
"20345",23530
"20346",23531
"20347",23532
"20348",23533
"20349",23534
"20350",23535
"20351",23536
"20352",23537
"20353",23538
"20354",23539
"20355",23540
"20356",23541
"20357",23542
"20358",23543
"20359",23544
"20360",23545
"20361",23546
"20362",23547
"20363",23548
"20364",23549
"20365",23550
"20366",23551
"20367",23552
"20368",23553
"20369",23554
"20370",23555
"20371",23556
"20372",23557
"20373",23558
"20374",23559
"20375",23560
"20376",23561
"20377",23562
"20378",23563
"20379",23564
"20380",23565
"20381",23566
"20382",23567
"20383",23568
"20384",23569
"20385",23570
"20386",23571
"20387",23572
"20388",23573
"20389",23574
"20390",23575
"20391",23576
"20392",23577
"20393",23578
"20394",23579
"20395",23580
"20396",23581
"20397",23582
"20398",23583
"20399",23584
"20400",23585
"20401",23586
"20402",23587
"20403",23588
"20404",23589
"20405",23590
"20406",23591
"20407",23592
"20408",23593
"20409",23594
"20410",23595
"20411",23596
"20412",23597
"20413",23598
"20414",23599
"20415",23600
"20416",23601
"20417",23602
"20418",23603
"20419",23604
"20420",23605
"20421",23606
"20422",23607
"20423",23608
"20424",23609
"20425",23610
"20426",23611
"20427",23612
"20428",23613
"20429",23614
"20430",23615
"20431",23616
"20432",23617
"20433",23618
"20434",23619
"20435",23620
"20436",23621
"20437",23622
"20438",23623
"20439",23624
"20440",23625
"20441",23626
"20442",23627
"20443",23628
"20444",23629
"20445",23630
"20446",23631
"20447",23632
"20448",23633
"20449",23634
"20450",23635
"20451",23636
"20452",23637
"20453",23638
"20454",23639
"20455",23640
"20456",23641
"20457",23642
"20458",23643
"20459",23644
"20460",23645
"20461",23646
"20462",23647
"20463",23648
"20464",23649
"20465",23650
"20466",23651
"20467",23652
"20468",23653
"20469",23654
"20470",23655
"20471",23656
"20472",23657
"20473",23658
"20474",23659
"20475",23660
"20476",23661
"20477",23662
"20478",23663
"20479",23664
"20480",23665
"20481",23666
"20482",23667
"20483",23668
"20484",23669
"20485",23670
"20486",23671
"20487",23672
"20488",23673
"20489",23674
"20490",23675
"20491",23676
"20492",23677
"20493",23678
"20494",23679
"20495",23680
"20496",23681
"20497",23682
"20498",23683
"20499",23684
"20500",23685
"20501",23686
"20502",23687
"20503",23688
"20504",23689
"20505",23690
"20506",23691
"20507",23692
"20508",23693
"20509",23694
"20510",23695
"20511",23696
"20512",23697
"20513",23698
"20514",23699
"20515",23700
"20516",23701
"20517",23702
"20518",23703
"20519",23704
"20520",23705
"20521",23706
"20522",23707
"20523",23708
"20524",23709
"20525",23710
"20526",23711
"20527",23712
"20528",23713
"20529",23714
"20530",23715
"20531",23716
"20532",23717
"20533",23718
"20534",23719
"20535",23720
"20536",23721
"20537",23722
"20538",23723
"20539",23724
"20540",23725
"20541",23726
"20542",23727
"20543",23728
"20544",23729
"20545",23730
"20546",23731
"20547",23732
"20548",23733
"20549",23734
"20550",23735
"20551",23736
"20552",23737
"20553",23738
"20554",23739
"20555",23740
"20556",23741
"20557",23742
"20558",23743
"20559",23744
"20560",23745
"20561",23746
"20562",23747
"20563",23748
"20564",23749
"20565",23750
"20566",23751
"20567",23752
"20568",23753
"20569",23754
"20570",23755
"20571",23756
"20572",23757
"20573",23758
"20574",23759
"20575",23760
"20576",23761
"20577",23762
"20578",23763
"20579",23764
"20580",23765
"20581",23766
"20582",23767
"20583",23768
"20584",23769
"20585",23770
"20586",23771
"20587",23772
"20588",23773
"20589",23774
"20590",23775
"20591",23776
"20592",23777
"20593",23778
"20594",23779
"20595",23780
"20596",23781
"20597",23782
"20598",23783
"20599",23784
"20600",23785
"20601",23786
"20602",23787
"20603",23788
"20604",23789
"20605",23790
"20606",23791
"20607",23792
"20608",23793
"20609",23794
"20610",23795
"20611",23796
"20612",23797
"20613",23798
"20614",23799
"20615",23800
"20616",23801
"20617",23802
"20618",23803
"20619",23804
"20620",23805
"20621",23806
"20622",23807
"20623",23808
"20624",23809
"20625",23810
"20626",23811
"20627",23812
"20628",23813
"20629",23814
"20630",23815
"20631",23816
"20632",23817
"20633",23818
"20634",23819
"20635",23820
"20636",23821
"20637",23822
"20638",23823
"20639",23824
"20640",23825
"20641",23826
"20642",23827
"20643",23828
"20644",23829
"20645",23830
"20646",23831
"20647",23832
"20648",23833
"20649",23834
"20650",23835
"20651",23836
"20652",23837
"20653",23838
"20654",23839
"20655",23840
"20656",23841
"20657",23842
"20658",23843
"20659",23844
"20660",23845
"20661",23846
"20662",23847
"20663",23848
"20664",23849
"20665",23850
"20666",23851
"20667",23852
"20668",23853
"20669",23854
"20670",23855
"20671",23856
"20672",23857
"20673",23858
"20674",23859
"20675",23860
"20676",23861
"20677",23862
"20678",23863
"20679",23864
"20680",23865
"20681",23866
"20682",23867
"20683",23868
"20684",23869
"20685",23870
"20686",23871
"20687",23872
"20688",23873
"20689",23874
"20690",23875
"20691",23876
"20692",23877
"20693",23878
"20694",23879
"20695",23880
"20696",23881
"20697",23882
"20698",23883
"20699",23884
"20700",23885
"20701",23886
"20702",23887
"20703",23888
"20704",23889
"20705",23890
"20706",23891
"20707",23892
"20708",23893
"20709",23894
"20710",23895
"20711",23896
"20712",23897
"20713",23898
"20714",23899
"20715",23900
"20716",23901
"20717",23902
"20718",23903
"20719",23904
"20720",23905
"20721",23906
"20722",23907
"20723",23908
"20724",23909
"20725",23910
"20726",23911
"20727",23912
"20728",23913
"20729",23914
"20730",23915
"20731",23916
"20732",23917
"20733",23918
"20734",23919
"20735",23920
"20736",23921
"20737",23922
"20738",23923
"20739",23924
"20740",23925
"20741",23926
"20742",23927
"20743",23928
"20744",23929
"20745",23930
"20746",23931
"20747",23932
"20748",23933
"20749",23934
"20750",23935
"20751",23936
"20752",23937
"20753",23938
"20754",23939
"20755",23940
"20756",23941
"20757",23942
"20758",23943
"20759",23944
"20760",23945
"20761",23946
"20762",23947
"20763",23948
"20764",23949
"20765",23950
"20766",23951
"20767",23952
"20768",23953
"20769",23954
"20770",23955
"20771",23956
"20772",23957
"20773",23958
"20774",23959
"20775",23960
"20776",23961
"20777",23962
"20778",23963
"20779",23964
"20780",23965
"20781",23966
"20782",23967
"20783",23968
"20784",23969
"20785",23970
"20786",23971
"20787",23972
"20788",23973
"20789",23974
"20790",23975
"20791",23976
"20792",23977
"20793",23978
"20794",23979
"20795",23980
"20796",23981
"20797",23982
"20798",23983
"20799",23984
"20800",23985
"20801",23986
"20802",23987
"20803",23988
"20804",23989
"20805",23990
"20806",23991
"20807",23992
"20808",23993
"20809",23994
"20810",23995
"20811",23996
"20812",23997
"20813",23998
"20814",23999
"20815",24000
"20816",24001
"20817",24002
"20818",24003
"20819",24004
"20820",24005
"20821",24006
"20822",24007
"20823",24008
"20824",24009
"20825",24010
"20826",24011
"20827",24012
"20828",24013
"20829",24014
"20830",24015
"20831",24016
"20832",24017
"20833",24018
"20834",24019
"20835",24020
"20836",24021
"20837",24022
"20838",24023
"20839",24024
"20840",24025
"20841",24026
"20842",24027
"20843",24028
"20844",24029
"20845",24030
"20846",24031
"20847",24032
"20848",24033
"20849",24034
"20850",24035
"20851",24036
"20852",24037
"20853",24038
"20854",24039
"20855",24040
"20856",24041
"20857",24042
"20858",24043
"20859",24044
"20860",24045
"20861",24046
"20862",24047
"20863",24048
"20864",24049
"20865",24050
"20866",24051
"20867",24052
"20868",24053
"20869",24054
"20870",24055
"20871",24056
"20872",24057
"20873",24058
"20874",24059
"20875",24060
"20876",24061
"20877",24062
"20878",24063
"20879",24064
"20880",24065
"20881",24066
"20882",24067
"20883",24068
"20884",24069
"20885",24070
"20886",24071
"20887",24072
"20888",24073
"20889",24074
"20890",24075
"20891",24076
"20892",24077
"20893",24078
"20894",24079
"20895",24080
"20896",24081
"20897",24082
"20898",24083
"20899",24084
"20900",24085
"20901",24086
"20902",24087
"20903",24088
"20904",24089
"20905",24090
"20906",24091
"20907",24092
"20908",24093
"20909",24094
"20910",24095
"20911",24096
"20912",24097
"20913",24098
"20914",24099
"20915",24100
"20916",24101
"20917",24102
"20918",24103
"20919",24104
"20920",24105
"20921",24106
"20922",24107
"20923",24108
"20924",24109
"20925",24110
"20926",24111
"20927",24112
"20928",24113
"20929",24114
"20930",24115
"20931",24116
"20932",24117
"20933",24118
"20934",24119
"20935",24120
"20936",24121
"20937",24122
"20938",24123
"20939",24124
"20940",24125
"20941",24126
"20942",24127
"20943",24128
"20944",24129
"20945",24130
"20946",24131
"20947",24132
"20948",24133
"20949",24134
"20950",24135
"20951",24136
"20952",24137
"20953",24138
"20954",24139
"20955",24140
"20956",24141
"20957",24142
"20958",24143
"20959",24144
"20960",24145
"20961",24146
"20962",24147
"20963",24148
"20964",24149
"20965",24150
"20966",24151
"20967",24152
"20968",24153
"20969",24154
"20970",24155
"20971",24156
"20972",24157
"20973",24158
"20974",24159
"20975",24160
"20976",24161
"20977",24162
"20978",24163
"20979",24164
"20980",24165
"20981",24166
"20982",24167
"20983",24168
"20984",24169
"20985",24170
"20986",24171
"20987",24172
"20988",24173
"20989",24174
"20990",24175
"20991",24176
"20992",24177
"20993",24178
"20994",24179
"20995",24180
"20996",24181
"20997",24182
"20998",24183
"20999",24184
"21000",24185
"21001",24186
"21002",24187
"21003",24188
"21004",24189
"21005",24190
"21006",24191
"21007",24192
"21008",24193
"21009",24194
"21010",24195
"21011",24196
"21012",24197
"21013",24198
"21014",24199
"21015",24200
"21016",24201
"21017",24202
"21018",24203
"21019",24204
"21020",24205
"21021",24206
"21022",24207
"21023",24208
"21024",24209
"21025",24210
"21026",24211
"21027",24212
"21028",24213
"21029",24214
"21030",24215
"21031",24216
"21032",24217
"21033",24218
"21034",24219
"21035",24220
"21036",24221
"21037",24222
"21038",24223
"21039",24224
"21040",24225
"21041",24226
"21042",24227
"21043",24228
"21044",24229
"21045",24230
"21046",24231
"21047",24232
"21048",24233
"21049",24234
"21050",24235
"21051",24236
"21052",24237
"21053",24238
"21054",24239
"21055",24240
"21056",24241
"21057",24242
"21058",24243
"21059",24244
"21060",24245
"21061",24246
"21062",24247
"21063",24248
"21064",24249
"21065",24250
"21066",24251
"21067",24252
"21068",24253
"21069",24254
"21070",24255
"21071",24256
"21072",24257
"21073",24258
"21074",24259
"21075",24260
"21076",24261
"21077",24262
"21078",24263
"21079",24264
"21080",24265
"21081",24266
"21082",24267
"21083",24268
"21084",24269
"21085",24270
"21086",24271
"21087",24272
"21088",24273
"21089",24274
"21090",24275
"21091",24276
"21092",24277
"21093",24278
"21094",24279
"21095",24280
"21096",24281
"21097",24282
"21098",24283
"21099",24284
"21100",24285
"21101",24286
"21102",24287
"21103",24288
"21104",24289
"21105",24290
"21106",24291
"21107",24292
"21108",24293
"21109",24294
"21110",24295
"21111",24296
"21112",24297
"21113",24298
"21114",24299
"21115",24300
"21116",24301
"21117",24302
"21118",24303
"21119",24304
"21120",24305
"21121",24306
"21122",24307
"21123",24308
"21124",24309
"21125",24310
"21126",24311
"21127",24312
"21128",24313
"21129",24314
"21130",24315
"21131",24316
"21132",24317
"21133",24318
"21134",24319
"21135",24320
"21136",24321
"21137",24322
"21138",24323
"21139",24324
"21140",24325
"21141",24326
"21142",24327
"21143",24328
"21144",24329
"21145",24330
"21146",24331
"21147",24332
"21148",24333
"21149",24334
"21150",24335
"21151",24336
"21152",24337
"21153",24338
"21154",24339
"21155",24340
"21156",24341
"21157",24342
"21158",24343
"21159",24344
"21160",24345
"21161",24346
"21162",24347
"21163",24348
"21164",24349
"21165",24350
"21166",24351
"21167",24352
"21168",24353
"21169",24354
"21170",24355
"21171",24356
"21172",24357
"21173",24358
"21174",24359
"21175",24360
"21176",24361
"21177",24362
"21178",24363
"21179",24364
"21180",24365
"21181",24366
"21182",24367
"21183",24368
"21184",24369
"21185",24370
"21186",24371
"21187",24372
"21188",24373
"21189",24374
"21190",24375
"21191",24376
"21192",24377
"21193",24378
"21194",24379
"21195",24380
"21196",24381
"21197",24382
"21198",24383
"21199",24384
"21200",24385
"21201",24386
"21202",24387
"21203",24388
"21204",24389
"21205",24390
"21206",24391
"21207",24392
"21208",24393
"21209",24394
"21210",24395
"21211",24396
"21212",24397
"21213",24398
"21214",24399
"21215",24400
"21216",24401
"21217",24402
"21218",24403
"21219",24404
"21220",24405
"21221",24406
"21222",24407
"21223",24408
"21224",24409
"21225",24410
"21226",24411
"21227",24412
"21228",24413
"21229",24414
"21230",24415
"21231",24416
"21232",24417
"21233",24418
"21234",24419
"21235",24420
"21236",24421
"21237",24422
"21238",24423
"21239",24424
"21240",24425
"21241",24426
"21242",24427
"21243",24428
"21244",24429
"21245",24430
"21246",24431
"21247",24432
"21248",24433
"21249",24434
"21250",24435
"21251",24436
"21252",24437
"21253",24438
"21254",24439
"21255",24440
"21256",24441
"21257",24442
"21258",24443
"21259",24444
"21260",24445
"21261",24446
"21262",24447
"21263",24448
"21264",24449
"21265",24450
"21266",24451
"21267",24452
"21268",24453
"21269",24454
"21270",24455
"21271",24456
"21272",24457
"21273",24458
"21274",24459
"21275",24460
"21276",24461
"21277",24462
"21278",24463
"21279",24464
"21280",24465
"21281",24466
"21282",24467
"21283",24468
"21284",24469
"21285",24470
"21286",24471
"21287",24472
"21288",24473
"21289",24474
"21290",24475
"21291",24476
"21292",24477
"21293",24478
"21294",24479
"21295",24480
"21296",24481
"21297",24482
"21298",24483
"21299",24484
"21300",24485
"21301",24486
"21302",24487
"21303",24488
"21304",24489
"21305",24490
"21306",24491
"21307",24492
"21308",24493
"21309",24494
"21310",24495
"21311",24496
"21312",24497
"21313",24498
"21314",24499
"21315",24500
"21316",24501
"21317",24502
"21318",24503
"21319",24504
"21320",24505
"21321",24506
"21322",24507
"21323",24508
"21324",24509
"21325",24510
"21326",24511
"21327",24512
"21328",24513
"21329",24514
"21330",24515
"21331",24516
"21332",24517
"21333",24518
"21334",24519
"21335",24520
"21336",24521
"21337",24522
"21338",24523
"21339",24524
"21340",24525
"21341",24526
"21342",24527
"21343",24528
"21344",24529
"21345",24530
"21346",24531
"21347",24532
"21348",24533
"21349",24534
"21350",24535
"21351",24536
"21352",24537
"21353",24538
"21354",24539
"21355",24540
"21356",24541
"21357",24542
"21358",24543
"21359",24544
"21360",24545
"21361",24546
"21362",24547
"21363",24548
"21364",24549
"21365",24550
"21366",24551
"21367",24552
"21368",24553
"21369",24554
"21370",24555
"21371",24556
"21372",24557
"21373",24558
"21374",24559
"21375",24560
"21376",24561
"21377",24562
"21378",24563
"21379",24564
"21380",24565
"21381",24566
"21382",24567
"21383",24568
"21384",24569
"21385",24570
"21386",24571
"21387",24572
"21388",24573
"21389",24574
"21390",24575
"21391",24576
"21392",24577
"21393",24578
"21394",24579
"21395",24580
"21396",24581
"21397",24582
"21398",24583
"21399",24584
"21400",24585
"21401",24586
"21402",24587
"21403",24588
"21404",24589
"21405",24590
"21406",24591
"21407",24592
"21408",24593
"21409",24594
"21410",24595
"21411",24596
"21412",24597
"21413",24598
"21414",24599
"21415",24600
"21416",24601
"21417",24602
"21418",24603
"21419",24604
"21420",24605
"21421",24606
"21422",24607
"21423",24608
"21424",24609
"21425",24610
"21426",24611
"21427",24612
"21428",24613
"21429",24614
"21430",24615
"21431",24616
"21432",24617
"21433",24618
"21434",24619
"21435",24620
"21436",24621
"21437",24622
"21438",24623
"21439",24624
"21440",24625
"21441",24626
"21442",24627
"21443",24628
"21444",24629
"21445",24630
"21446",24631
"21447",24632
"21448",24633
"21449",24634
"21450",24635
"21451",24636
"21452",24637
"21453",24638
"21454",24639
"21455",24640
"21456",24641
"21457",24642
"21458",24643
"21459",24644
"21460",24645
"21461",24646
"21462",24647
"21463",24648
"21464",24649
"21465",24650
"21466",24651
"21467",24652
"21468",24653
"21469",24654
"21470",24655
"21471",24656
"21472",24657
"21473",24658
"21474",24659
"21475",24660
"21476",24661
"21477",24662
"21478",24663
"21479",24664
"21480",24665
"21481",24666
"21482",24667
"21483",24668
"21484",24669
"21485",24670
"21486",24671
"21487",24672
"21488",24673
"21489",24674
"21490",24675
"21491",24676
"21492",24677
"21493",24678
"21494",24679
"21495",24680
"21496",24681
"21497",24682
"21498",24683
"21499",24684
"21500",24685
"21501",24686
"21502",24687
"21503",24688
"21504",24689
"21505",24690
"21506",24691
"21507",24692
"21508",24693
"21509",24694
"21510",24695
"21511",24696
"21512",24697
"21513",24698
"21514",24699
"21515",24700
"21516",24701
"21517",24702
"21518",24703
"21519",24704
"21520",24705
"21521",24706
"21522",24707
"21523",24708
"21524",24709
"21525",24710
"21526",24711
"21527",24712
"21528",24713
"21529",24714
"21530",24715
"21531",24716
"21532",24717
"21533",24718
"21534",24719
"21535",24720
"21536",24721
"21537",24722
"21538",24723
"21539",24724
"21540",24725
"21541",24726
"21542",24727
"21543",24728
"21544",24729
"21545",24730
"21546",24731
"21547",24732
"21548",24733
"21549",24734
"21550",24735
"21551",24736
"21552",24737
"21553",24738
"21554",24739
"21555",24740
"21556",24741
"21557",24742
"21558",24743
"21559",24744
"21560",24745
"21561",24746
"21562",24747
"21563",24748
"21564",24749
"21565",24750
"21566",24751
"21567",24752
"21568",24753
"21569",24754
"21570",24755
"21571",24756
"21572",24757
"21573",24758
"21574",24759
"21575",24760
"21576",24761
"21577",24762
"21578",24763
"21579",24764
"21580",24765
"21581",24766
"21582",24767
"21583",24768
"21584",24769
"21585",24770
"21586",24771
"21587",24772
"21588",24773
"21589",24774
"21590",24775
"21591",24776
"21592",24777
"21593",24778
"21594",24779
"21595",24780
"21596",24781
"21597",24782
"21598",24783
"21599",24784
"21600",24785
"21601",24786
"21602",24787
"21603",24788
"21604",24789
"21605",24790
"21606",24791
"21607",24792
"21608",24793
"21609",24794
"21610",24795
"21611",24796
"21612",24797
"21613",24798
"21614",24799
"21615",24800
"21616",24801
"21617",24802
"21618",24803
"21619",24804
"21620",24805
"21621",24806
"21622",24807
"21623",24808
"21624",24809
"21625",24810
"21626",24811
"21627",24812
"21628",24813
"21629",24814
"21630",24815
"21631",24816
"21632",24817
"21633",24818
"21634",24819
"21635",24820
"21636",24821
"21637",24822
"21638",24823
"21639",24824
"21640",24825
"21641",24826
"21642",24827
"21643",24828
"21644",24829
"21645",24830
"21646",24831
"21647",24832
"21648",24833
"21649",24834
"21650",24835
"21651",24836
"21652",24837
"21653",24838
"21654",24839
"21655",24840
"21656",24841
"21657",24842
"21658",24843
"21659",24844
"21660",24845
"21661",24846
"21662",24847
"21663",24848
"21664",24849
"21665",24850
"21666",24851
"21667",24852
"21668",24853
"21669",24854
"21670",24855
"21671",24856
"21672",24857
"21673",24858
"21674",24859
"21675",24860
"21676",24861
"21677",24862
"21678",24863
"21679",24864
"21680",24865
"21681",24866
"21682",24867
"21683",24868
"21684",24869
"21685",24870
"21686",24871
"21687",24872
"21688",24873
"21689",24874
"21690",24875
"21691",24876
"21692",24877
"21693",24878
"21694",24879
"21695",24880
"21696",24881
"21697",24882
"21698",24883
"21699",24884
"21700",24885
"21701",24886
"21702",24887
"21703",24888
"21704",24889
"21705",24890
"21706",24891
"21707",24892
"21708",24893
"21709",24894
"21710",24895
"21711",24896
"21712",24897
"21713",24898
"21714",24899
"21715",24900
"21716",24901
"21717",24902
"21718",24903
"21719",24904
"21720",24905
"21721",24906
"21722",24907
"21723",24908
"21724",24909
"21725",24910
"21726",24911
"21727",24912
"21728",24913
"21729",24914
"21730",24915
"21731",24916
"21732",24917
"21733",24918
"21734",24919
"21735",24920
"21736",24921
"21737",24922
"21738",24923
"21739",24924
"21740",24925
"21741",24926
"21742",24927
"21743",24928
"21744",24929
"21745",24930
"21746",24931
"21747",24932
"21748",24933
"21749",24934
"21750",24935
"21751",24936
"21752",24937
"21753",24938
"21754",24939
"21755",24940
"21756",24941
"21757",24942
"21758",24943
"21759",24944
"21760",24945
"21761",24946
"21762",24947
"21763",24948
"21764",24949
"21765",24950
"21766",24951
"21767",24952
"21768",24953
"21769",24954
"21770",24955
"21771",24956
"21772",24957
"21773",24958
"21774",24959
"21775",24960
"21776",24961
"21777",24962
"21778",24963
"21779",24964
"21780",24965
"21781",24966
"21782",24967
"21783",24968
"21784",24969
"21785",24970
"21786",24971
"21787",24972
"21788",24973
"21789",24974
"21790",24975
"21791",24976
"21792",24977
"21793",24978
"21794",24979
"21795",24980
"21796",24981
"21797",24982
"21798",24983
"21799",24984
"21800",24985
"21801",24986
"21802",24987
"21803",24988
"21804",24989
"21805",24990
"21806",24991
"21807",24992
"21808",24993
"21809",24994
"21810",24995
"21811",24996
"21812",24997
"21813",24998
"21814",24999
"21815",25000
"21816",25001
"21817",25002
"21818",25003
"21819",25004
"21820",25005
"21821",25006
"21822",25007
"21823",25008
"21824",25009
"21825",25010
"21826",25011
"21827",25012
"21828",25013
"21829",25014
"21830",25015
"21831",25016
"21832",25017
"21833",25018
"21834",25019
"21835",25020
"21836",25021
"21837",25022
"21838",25023
"21839",25024
"21840",25025
"21841",25026
"21842",25027
"21843",25028
"21844",25029
"21845",25030
"21846",25031
"21847",25032
"21848",25033
"21849",25034
"21850",25035
"21851",25036
"21852",25037
"21853",25038
"21854",25039
"21855",25040
"21856",25041
"21857",25042
"21858",25043
"21859",25044
"21860",25045
"21861",25046
"21862",25047
"21863",25048
"21864",25049
"21865",25050
"21866",25051
"21867",25052
"21868",25053
"21869",25054
"21870",25055
"21871",25056
"21872",25057
"21873",25058
"21874",25059
"21875",25060
"21876",25061
"21877",25062
"21878",25063
"21879",25064
"21880",25065
"21881",25066
"21882",25067
"21883",25068
"21884",25069
"21885",25070
"21886",25071
"21887",25072
"21888",25073
"21889",25074
"21890",25075
"21891",25076
"21892",25077
"21893",25078
"21894",25079
"21895",25080
"21896",25081
"21897",25082
"21898",25083
"21899",25084
"21900",25085
"21901",25086
"21902",25087
"21903",25088
"21904",25089
"21905",25090
"21906",25091
"21907",25092
"21908",25093
"21909",25094
"21910",25095
"21911",25096
"21912",25097
"21913",25098
"21914",25099
"21915",25100
"21916",25101
"21917",25102
"21918",25103
"21919",25104
"21920",25105
"21921",25106
"21922",25107
"21923",25108
"21924",25109
"21925",25110
"21926",25111
"21927",25112
"21928",25113
"21929",25114
"21930",25115
"21931",25116
"21932",25117
"21933",25118
"21934",25119
"21935",25120
"21936",25121
"21937",25122
"21938",25123
"21939",25124
"21940",25125
"21941",25126
"21942",25127
"21943",25128
"21944",25129
"21945",25130
"21946",25131
"21947",25132
"21948",25133
"21949",25134
"21950",25135
"21951",25136
"21952",25137
"21953",25138
"21954",25139
"21955",25140
"21956",25141
"21957",25142
"21958",25143
"21959",25144
"21960",25145
"21961",25146
"21962",25147
"21963",25148
"21964",25149
"21965",25150
"21966",25151
"21967",25152
"21968",25153
"21969",25154
"21970",25155
"21971",25156
"21972",25157
"21973",25158
"21974",25159
"21975",25160
"21976",25161
"21977",25162
"21978",25163
"21979",25164
"21980",25165
"21981",25166
"21982",25167
"21983",25168
"21984",25169
"21985",25170
"21986",25171
"21987",25172
"21988",25173
"21989",25174
"21990",25175
"21991",25176
"21992",25177
"21993",25178
"21994",25179
"21995",25180
"21996",25181
"21997",25182
"21998",25183
"21999",25184
"22000",25185
"22001",25186
"22002",25187
"22003",25188
"22004",25189
"22005",25190
"22006",25191
"22007",25192
"22008",25193
"22009",25194
"22010",25195
"22011",25196
"22012",25197
"22013",25198
"22014",25199
"22015",25200
"22016",25201
"22017",25202
"22018",25203
"22019",25204
"22020",25205
"22021",25206
"22022",25207
"22023",25208
"22024",25209
"22025",25210
"22026",25211
"22027",25212
"22028",25213
"22029",25214
"22030",25215
"22031",25216
"22032",25217
"22033",25218
"22034",25219
"22035",25220
"22036",25221
"22037",25222
"22038",25223
"22039",25224
"22040",25225
"22041",25226
"22042",25227
"22043",25228
"22044",25229
"22045",25230
"22046",25231
"22047",25232
"22048",25233
"22049",25234
"22050",25235
"22051",25236
"22052",25237
"22053",25238
"22054",25239
"22055",25240
"22056",25241
"22057",25242
"22058",25243
"22059",25244
"22060",25245
"22061",25246
"22062",25247
"22063",25248
"22064",25249
"22065",25250
"22066",25251
"22067",25252
"22068",25253
"22069",25254
"22070",25255
"22071",25256
"22072",25257
"22073",25258
"22074",25259
"22075",25260
"22076",25261
"22077",25262
"22078",25263
"22079",25264
"22080",25265
"22081",25266
"22082",25267
"22083",25268
"22084",25269
"22085",25270
"22086",25271
"22087",25272
"22088",25273
"22089",25274
"22090",25275
"22091",25276
"22092",25277
"22093",25278
"22094",25279
"22095",25280
"22096",25281
"22097",25282
"22098",25283
"22099",25284
"22100",25285
"22101",25286
"22102",25287
"22103",25288
"22104",25289
"22105",25290
"22106",25291
"22107",25292
"22108",25293
"22109",25294
"22110",25295
"22111",25296
"22112",25297
"22113",25298
"22114",25299
"22115",25300
"22116",25301
"22117",25302
"22118",25303
"22119",25304
"22120",25305
"22121",25306
"22122",25307
"22123",25308
"22124",25309
"22125",25310
"22126",25311
"22127",25312
"22128",25313
"22129",25314
"22130",25315
"22131",25316
"22132",25317
"22133",25318
"22134",25319
"22135",25320
"22136",25321
"22137",25322
"22138",25323
"22139",25324
"22140",25325
"22141",25326
"22142",25327
"22143",25328
"22144",25329
"22145",25330
"22146",25331
"22147",25332
"22148",25333
"22149",25334
"22150",25335
"22151",25336
"22152",25337
"22153",25338
"22154",25339
"22155",25340
"22156",25341
"22157",25342
"22158",25343
"22159",25344
"22160",25345
"22161",25346
"22162",25347
"22163",25348
"22164",25349
"22165",25350
"22166",25351
"22167",25352
"22168",25353
"22169",25354
"22170",25355
"22171",25356
"22172",25357
"22173",25358
"22174",25359
"22175",25360
"22176",25361
"22177",25362
"22178",25363
"22179",25364
"22180",25365
"22181",25366
"22182",25367
"22183",25368
"22184",25369
"22185",25370
"22186",25371
"22187",25372
"22188",25373
"22189",25374
"22190",25375
"22191",25376
"22192",25377
"22193",25378
"22194",25379
"22195",25380
"22196",25381
"22197",25382
"22198",25383
"22199",25384
"22200",25385
"22201",25386
"22202",25387
"22203",25388
"22204",25389
"22205",25390
"22206",25391
"22207",25392
"22208",25393
"22209",25394
"22210",25395
"22211",25396
"22212",25397
"22213",25398
"22214",25399
"22215",25400
"22216",25401
"22217",25402
"22218",25403
"22219",25404
"22220",25405
"22221",25406
"22222",25407
"22223",25408
"22224",25409
"22225",25410
"22226",25411
"22227",25412
"22228",25413
"22229",25414
"22230",25415
"22231",25416
"22232",25417
"22233",25418
"22234",25419
"22235",25420
"22236",25421
"22237",25422
"22238",25423
"22239",25424
"22240",25425
"22241",25426
"22242",25427
"22243",25428
"22244",25429
"22245",25430
"22246",25431
"22247",25432
"22248",25433
"22249",25434
"22250",25435
"22251",25436
"22252",25437
"22253",25438
"22254",25439
"22255",25440
"22256",25441
"22257",25442
"22258",25443
"22259",25444
"22260",25445
"22261",25446
"22262",25447
"22263",25448
"22264",25449
"22265",25450
"22266",25451
"22267",25452
"22268",25453
"22269",25454
"22270",25455
"22271",25456
"22272",25457
"22273",25458
"22274",25459
"22275",25460
"22276",25461
"22277",25462
"22278",25463
"22279",25464
"22280",25465
"22281",25466
"22282",25467
"22283",25468
"22284",25469
"22285",25470
"22286",25471
"22287",25472
"22288",25473
"22289",25474
"22290",25475
"22291",25476
"22292",25477
"22293",25478
"22294",25479
"22295",25480
"22296",25481
"22297",25482
"22298",25483
"22299",25484
"22300",25485
"22301",25486
"22302",25487
"22303",25488
"22304",25489
"22305",25490
"22306",25491
"22307",25492
"22308",25493
"22309",25494
"22310",25495
"22311",25496
"22312",25497
"22313",25498
"22314",25499
"22315",25500
"22316",25501
"22317",25502
"22318",25503
"22319",25504
"22320",25505
"22321",25506
"22322",25507
"22323",25508
"22324",25509
"22325",25510
"22326",25511
"22327",25512
"22328",25513
"22329",25514
"22330",25515
"22331",25516
"22332",25517
"22333",25518
"22334",25519
"22335",25520
"22336",25521
"22337",25522
"22338",25523
"22339",25524
"22340",25525
"22341",25526
"22342",25527
"22343",25528
"22344",25529
"22345",25530
"22346",25531
"22347",25532
"22348",25533
"22349",25534
"22350",25535
"22351",25536
"22352",25537
"22353",25538
"22354",25539
"22355",25540
"22356",25541
"22357",25542
"22358",25543
"22359",25544
"22360",25545
"22361",25546
"22362",25547
"22363",25548
"22364",25549
"22365",25550
"22366",25551
"22367",25552
"22368",25553
"22369",25554
"22370",25555
"22371",25556
"22372",25557
"22373",25558
"22374",25559
"22375",25560
"22376",25561
"22377",25562
"22378",25563
"22379",25564
"22380",25565
"22381",25566
"22382",25567
"22383",25568
"22384",25569
"22385",25570
"22386",25571
"22387",25572
"22388",25573
"22389",25574
"22390",25575
"22391",25576
"22392",25577
"22393",25578
"22394",25579
"22395",25580
"22396",25581
"22397",25582
"22398",25583
"22399",25584
"22400",25585
"22401",25586
"22402",25587
"22403",25588
"22404",25589
"22405",25590
"22406",25591
"22407",25592
"22408",25593
"22409",25594
"22410",25595
"22411",25596
"22412",25597
"22413",25598
"22414",25599
"22415",25600
"22416",25601
"22417",25602
"22418",25603
"22419",25604
"22420",25605
"22421",25606
"22422",25607
"22423",25608
"22424",25609
"22425",25610
"22426",25611
"22427",25612
"22428",25613
"22429",25614
"22430",25615
"22431",25616
"22432",25617
"22433",25618
"22434",25619
"22435",25620
"22436",25621
"22437",25622
"22438",25623
"22439",25624
"22440",25625
"22441",25626
"22442",25627
"22443",25628
"22444",25629
"22445",25630
"22446",25631
"22447",25632
"22448",25633
"22449",25634
"22450",25635
"22451",25636
"22452",25637
"22453",25638
"22454",25639
"22455",25640
"22456",25641
"22457",25642
"22458",25643
"22459",25644
"22460",25645
"22461",25646
"22462",25647
"22463",25648
"22464",25649
"22465",25650
"22466",25651
"22467",25652
"22468",25653
"22469",25654
"22470",25655
"22471",25656
"22472",25657
"22473",25658
"22474",25659
"22475",25660
"22476",25661
"22477",25662
"22478",25663
"22479",25664
"22480",25665
"22481",25666
"22482",25667
"22483",25668
"22484",25669
"22485",25670
"22486",25671
"22487",25672
"22488",25673
"22489",25674
"22490",25675
"22491",25676
"22492",25677
"22493",25678
"22494",25679
"22495",25680
"22496",25681
"22497",25682
"22498",25683
"22499",25684
"22500",25685
"22501",25686
"22502",25687
"22503",25688
"22504",25689
"22505",25690
"22506",25691
"22507",25692
"22508",25693
"22509",25694
"22510",25695
"22511",25696
"22512",25697
"22513",25698
"22514",25699
"22515",25700
"22516",25701
"22517",25702
"22518",25703
"22519",25704
"22520",25705
"22521",25706
"22522",25707
"22523",25708
"22524",25709
"22525",25710
"22526",25711
"22527",25712
"22528",25713
"22529",25714
"22530",25715
"22531",25716
"22532",25717
"22533",25718
"22534",25719
"22535",25720
"22536",25721
"22537",25722
"22538",25723
"22539",25724
"22540",25725
"22541",25726
"22542",25727
"22543",25728
"22544",25729
"22545",25730
"22546",25731
"22547",25732
"22548",25733
"22549",25734
"22550",25735
"22551",25736
"22552",25737
"22553",25738
"22554",25739
"22555",25740
"22556",25741
"22557",25742
"22558",25743
"22559",25744
"22560",25745
"22561",25746
"22562",25747
"22563",25748
"22564",25749
"22565",25750
"22566",25751
"22567",25752
"22568",25753
"22569",25754
"22570",25755
"22571",25756
"22572",25757
"22573",25758
"22574",25759
"22575",25760
"22576",25761
"22577",25762
"22578",25763
"22579",25764
"22580",25765
"22581",25766
"22582",25767
"22583",25768
"22584",25769
"22585",25770
"22586",25771
"22587",25772
"22588",25773
"22589",25774
"22590",25775
"22591",25776
"22592",25777
"22593",25778
"22594",25779
"22595",25780
"22596",25781
"22597",25782
"22598",25783
"22599",25784
"22600",25785
"22601",25786
"22602",25787
"22603",25788
"22604",25789
"22605",25790
"22606",25791
"22607",25792
"22608",25793
"22609",25794
"22610",25795
"22611",25796
"22612",25797
"22613",25798
"22614",25799
"22615",25800
"22616",25801
"22617",25802
"22618",25803
"22619",25804
"22620",25805
"22621",25806
"22622",25807
"22623",25808
"22624",25809
"22625",25810
"22626",25811
"22627",25812
"22628",25813
"22629",25814
"22630",25815
"22631",25816
"22632",25817
"22633",25818
"22634",25819
"22635",25820
"22636",25821
"22637",25822
"22638",25823
"22639",25824
"22640",25825
"22641",25826
"22642",25827
"22643",25828
"22644",25829
"22645",25830
"22646",25831
"22647",25832
"22648",25833
"22649",25834
"22650",25835
"22651",25836
"22652",25837
"22653",25838
"22654",25839
"22655",25840
"22656",25841
"22657",25842
"22658",25843
"22659",25844
"22660",25845
"22661",25846
"22662",25847
"22663",25848
"22664",25849
"22665",25850
"22666",25851
"22667",25852
"22668",25853
"22669",25854
"22670",25855
"22671",25856
"22672",25857
"22673",25858
"22674",25859
"22675",25860
"22676",25861
"22677",25862
"22678",25863
"22679",25864
"22680",25865
"22681",25866
"22682",25867
"22683",25868
"22684",25869
"22685",25870
"22686",25871
"22687",25872
"22688",25873
"22689",25874
"22690",25875
"22691",25876
"22692",25877
"22693",25878
"22694",25879
"22695",25880
"22696",25881
"22697",25882
"22698",25883
"22699",25884
"22700",25885
"22701",25886
"22702",25887
"22703",25888
"22704",25889
"22705",25890
"22706",25891
"22707",25892
"22708",25893
"22709",25894
"22710",25895
"22711",25896
"22712",25897
"22713",25898
"22714",25899
"22715",25900
"22716",25901
"22717",25902
"22718",25903
"22719",25904
"22720",25905
"22721",25906
"22722",25907
"22723",25908
"22724",25909
"22725",25910
"22726",25911
"22727",25912
"22728",25913
"22729",25914
"22730",25915
"22731",25916
"22732",25917
"22733",25918
"22734",25919
"22735",25920
"22736",25921
"22737",25922
"22738",25923
"22739",25924
"22740",25925
"22741",25926
"22742",25927
"22743",25928
"22744",25929
"22745",25930
"22746",25931
"22747",25932
"22748",25933
"22749",25934
"22750",25935
"22751",25936
"22752",25937
"22753",25938
"22754",25939
"22755",25940
"22756",25941
"22757",25942
"22758",25943
"22759",25944
"22760",25945
"22761",25946
"22762",25947
"22763",25948
"22764",25949
"22765",25950
"22766",25951
"22767",25952
"22768",25953
"22769",25954
"22770",25955
"22771",25956
"22772",25957
"22773",25958
"22774",25959
"22775",25960
"22776",25961
"22777",25962
"22778",25963
"22779",25964
"22780",25965
"22781",25966
"22782",25967
"22783",25968
"22784",25969
"22785",25970
"22786",25971
"22787",25972
"22788",25973
"22789",25974
"22790",25975
"22791",25976
"22792",25977
"22793",25978
"22794",25979
"22795",25980
"22796",25981
"22797",25982
"22798",25983
"22799",25984
"22800",25985
"22801",25986
"22802",25987
"22803",25988
"22804",25989
"22805",25990
"22806",25991
"22807",25992
"22808",25993
"22809",25994
"22810",25995
"22811",25996
"22812",25997
"22813",25998
"22814",25999
"22815",26000
"22816",26001
"22817",26002
"22818",26003
"22819",26004
"22820",26005
"22821",26006
"22822",26007
"22823",26008
"22824",26009
"22825",26010
"22826",26011
"22827",26012
"22828",26013
"22829",26014
"22830",26015
"22831",26016
"22832",26017
"22833",26018
"22834",26019
"22835",26020
"22836",26021
"22837",26022
"22838",26023
"22839",26024
"22840",26025
"22841",26026
"22842",26027
"22843",26028
"22844",26029
"22845",26030
"22846",26031
"22847",26032
"22848",26033
"22849",26034
"22850",26035
"22851",26036
"22852",26037
"22853",26038
"22854",26039
"22855",26040
"22856",26041
"22857",26042
"22858",26043
"22859",26044
"22860",26045
"22861",26046
"22862",26047
"22863",26048
"22864",26049
"22865",26050
"22866",26051
"22867",26052
"22868",26053
"22869",26054
"22870",26055
"22871",26056
"22872",26057
"22873",26058
"22874",26059
"22875",26060
"22876",26061
"22877",26062
"22878",26063
"22879",26064
"22880",26065
"22881",26066
"22882",26067
"22883",26068
"22884",26069
"22885",26070
"22886",26071
"22887",26072
"22888",26073
"22889",26074
"22890",26075
"22891",26076
"22892",26077
"22893",26078
"22894",26079
"22895",26080
"22896",26081
"22897",26082
"22898",26083
"22899",26084
"22900",26085
"22901",26086
"22902",26087
"22903",26088
"22904",26089
"22905",26090
"22906",26091
"22907",26092
"22908",26093
"22909",26094
"22910",26095
"22911",26096
"22912",26097
"22913",26098
"22914",26099
"22915",26100
"22916",26101
"22917",26102
"22918",26103
"22919",26104
"22920",26105
"22921",26106
"22922",26107
"22923",26108
"22924",26109
"22925",26110
"22926",26111
"22927",26112
"22928",26113
"22929",26114
"22930",26115
"22931",26116
"22932",26117
"22933",26118
"22934",26119
"22935",26120
"22936",26121
"22937",26122
"22938",26123
"22939",26124
"22940",26125
"22941",26126
"22942",26127
"22943",26128
"22944",26129
"22945",26130
"22946",26131
"22947",26132
"22948",26133
"22949",26134
"22950",26135
"22951",26136
"22952",26137
"22953",26138
"22954",26139
"22955",26140
"22956",26141
"22957",26142
"22958",26143
"22959",26144
"22960",26145
"22961",26146
"22962",26147
"22963",26148
"22964",26149
"22965",26150
"22966",26151
"22967",26152
"22968",26153
"22969",26154
"22970",26155
"22971",26156
"22972",26157
"22973",26158
"22974",26159
"22975",26160
"22976",26161
"22977",26162
"22978",26163
"22979",26164
"22980",26165
"22981",26166
"22982",26167
"22983",26168
"22984",26169
"22985",26170
"22986",26171
"22987",26172
"22988",26173
"22989",26174
"22990",26175
"22991",26176
"22992",26177
"22993",26178
"22994",26179
"22995",26180
"22996",26181
"22997",26182
"22998",26183
"22999",26184
"23000",26185
"23001",26186
"23002",26187
"23003",26188
"23004",26189
"23005",26190
"23006",26191
"23007",26192
"23008",26193
"23009",26194
"23010",26195
"23011",26196
"23012",26197
"23013",26198
"23014",26199
"23015",26200
"23016",26201
"23017",26202
"23018",26203
"23019",26204
"23020",26205
"23021",26206
"23022",26207
"23023",26208
"23024",26209
"23025",26210
"23026",26211
"23027",26212
"23028",26213
"23029",26214
"23030",26215
"23031",26216
"23032",26217
"23033",26218
"23034",26219
"23035",26220
"23036",26221
"23037",26222
"23038",26223
"23039",26224
"23040",26225
"23041",26226
"23042",26227
"23043",26228
"23044",26229
"23045",26230
"23046",26231
"23047",26232
"23048",26233
"23049",26234
"23050",26235
"23051",26236
"23052",26237
"23053",26238
"23054",26239
"23055",26240
"23056",26241
"23057",26242
"23058",26243
"23059",26244
"23060",26245
"23061",26246
"23062",26247
"23063",26248
"23064",26249
"23065",26250
"23066",26251
"23067",26252
"23068",26253
"23069",26254
"23070",26255
"23071",26256
"23072",26257
"23073",26258
"23074",26259
"23075",26260
"23076",26261
"23077",26262
"23078",26263
"23079",26264
"23080",26265
"23081",26266
"23082",26267
"23083",26268
"23084",26269
"23085",26270
"23086",26271
"23087",26272
"23088",26273
"23089",26274
"23090",26275
"23091",26276
"23092",26277
"23093",26278
"23094",26279
"23095",26280
"23096",26281
"23097",26282
"23098",26283
"23099",26284
"23100",26285
"23101",26286
"23102",26287
"23103",26288
"23104",26289
"23105",26290
"23106",26291
"23107",26292
"23108",26293
"23109",26294
"23110",26295
"23111",26296
"23112",26297
"23113",26298
"23114",26299
"23115",26300
"23116",26301
"23117",26302
"23118",26303
"23119",26304
"23120",26305
"23121",26306
"23122",26307
"23123",26308
"23124",26309
"23125",26310
"23126",26311
"23127",26312
"23128",26313
"23129",26314
"23130",26315
"23131",26316
"23132",26317
"23133",26318
"23134",26319
"23135",26320
"23136",26321
"23137",26322
"23138",26323
"23139",26324
"23140",26325
"23141",26326
"23142",26327
"23143",26328
"23144",26329
"23145",26330
"23146",26331
"23147",26332
"23148",26333
"23149",26334
"23150",26335
"23151",26336
"23152",26337
"23153",26338
"23154",26339
"23155",26340
"23156",26341
"23157",26342
"23158",26343
"23159",26344
"23160",26345
"23161",26346
"23162",26347
"23163",26348
"23164",26349
"23165",26350
"23166",26351
"23167",26352
"23168",26353
"23169",26354
"23170",26355
"23171",26356
"23172",26357
"23173",26358
"23174",26359
"23175",26360
"23176",26361
"23177",26362
"23178",26363
"23179",26364
"23180",26365
"23181",26366
"23182",26367
"23183",26368
"23184",26369
"23185",26370
"23186",26371
"23187",26372
"23188",26373
"23189",26374
"23190",26375
"23191",26376
"23192",26377
"23193",26378
"23194",26379
"23195",26380
"23196",26381
"23197",26382
"23198",26383
"23199",26384
"23200",26385
"23201",26386
"23202",26387
"23203",26388
"23204",26389
"23205",26390
"23206",26391
"23207",26392
"23208",26393
"23209",26394
"23210",26395
"23211",26396
"23212",26397
"23213",26398
"23214",26399
"23215",26400
"23216",26401
"23217",26402
"23218",26403
"23219",26404
"23220",26405
"23221",26406
"23222",26407
"23223",26408
"23224",26409
"23225",26410
"23226",26411
"23227",26412
"23228",26413
"23229",26414
"23230",26415
"23231",26416
"23232",26417
"23233",26418
"23234",26419
"23235",26420
"23236",26421
"23237",26422
"23238",26423
"23239",26424
"23240",26425
"23241",26426
"23242",26427
"23243",26428
"23244",26429
"23245",26430
"23246",26431
"23247",26432
"23248",26433
"23249",26434
"23250",26435
"23251",26436
"23252",26437
"23253",26438
"23254",26439
"23255",26440
"23256",26441
"23257",26442
"23258",26443
"23259",26444
"23260",26445
"23261",26446
"23262",26447
"23263",26448
"23264",26449
"23265",26450
"23266",26451
"23267",26452
"23268",26453
"23269",26454
"23270",26455
"23271",26456
"23272",26457
"23273",26458
"23274",26459
"23275",26460
"23276",26461
"23277",26462
"23278",26463
"23279",26464
"23280",26465
"23281",26466
"23282",26467
"23283",26468
"23284",26469
"23285",26470
"23286",26471
"23287",26472
"23288",26473
"23289",26474
"23290",26475
"23291",26476
"23292",26477
"23293",26478
"23294",26479
"23295",26480
"23296",26481
"23297",26482
"23298",26483
"23299",26484
"23300",26485
"23301",26486
"23302",26487
"23303",26488
"23304",26489
"23305",26490
"23306",26491
"23307",26492
"23308",26493
"23309",26494
"23310",26495
"23311",26496
"23312",26497
"23313",26498
"23314",26499
"23315",26500
"23316",26501
"23317",26502
"23318",26503
"23319",26504
"23320",26505
"23321",26506
"23322",26507
"23323",26508
"23324",26509
"23325",26510
"23326",26511
"23327",26512
"23328",26513
"23329",26514
"23330",26515
"23331",26516
"23332",26517
"23333",26518
"23334",26519
"23335",26520
"23336",26521
"23337",26522
"23338",26523
"23339",26524
"23340",26525
"23341",26526
"23342",26527
"23343",26528
"23344",26529
"23345",26530
"23346",26531
"23347",26532
"23348",26533
"23349",26534
"23350",26535
"23351",26536
"23352",26537
"23353",26538
"23354",26539
"23355",26540
"23356",26541
"23357",26542
"23358",26543
"23359",26544
"23360",26545
"23361",26546
"23362",26547
"23363",26548
"23364",26549
"23365",26550
"23366",26551
"23367",26552
"23368",26553
"23369",26554
"23370",26555
"23371",26556
"23372",26557
"23373",26558
"23374",26559
"23375",26560
"23376",26561
"23377",26562
"23378",26563
"23379",26564
"23380",26565
"23381",26566
"23382",26567
"23383",26568
"23384",26569
"23385",26570
"23386",26571
"23387",26572
"23388",26573
"23389",26574
"23390",26575
"23391",26576
"23392",26577
"23393",26578
"23394",26579
"23395",26580
"23396",26581
"23397",26582
"23398",26583
"23399",26584
"23400",26585
"23401",26586
"23402",26587
"23403",26588
"23404",26589
"23405",26590
"23406",26591
"23407",26592
"23408",26593
"23409",26594
"23410",26595
"23411",26596
"23412",26597
"23413",26598
"23414",26599
"23415",26600
"23416",26601
"23417",26602
"23418",26603
"23419",26604
"23420",26605
"23421",26606
"23422",26607
"23423",26608
"23424",26609
"23425",26610
"23426",26611
"23427",26612
"23428",26613
"23429",26614
"23430",26615
"23431",26616
"23432",26617
"23433",26618
"23434",26619
"23435",26620
"23436",26621
"23437",26622
"23438",26623
"23439",26624
"23440",26625
"23441",26626
"23442",26627
"23443",26628
"23444",26629
"23445",26630
"23446",26631
"23447",26632
"23448",26633
"23449",26634
"23450",26635
"23451",26636
"23452",26637
"23453",26638
"23454",26639
"23455",26640
"23456",26641
"23457",26642
"23458",26643
"23459",26644
"23460",26645
"23461",26646
"23462",26647
"23463",26648
"23464",26649
"23465",26650
"23466",26651
"23467",26652
"23468",26653
"23469",26654
"23470",26655
"23471",26656
"23472",26657
"23473",26658
"23474",26659
"23475",26660
"23476",26661
"23477",26662
"23478",26663
"23479",26664
"23480",26665
"23481",26666
"23482",26667
"23483",26668
"23484",26669
"23485",26670
"23486",26671
"23487",26672
"23488",26673
"23489",26674
"23490",26675
"23491",26676
"23492",26677
"23493",26678
"23494",26679
"23495",26680
"23496",26681
"23497",26682
"23498",26683
"23499",26684
"23500",26685
"23501",26686
"23502",26687
"23503",26688
"23504",26689
"23505",26690
"23506",26691
"23507",26692
"23508",26693
"23509",26694
"23510",26695
"23511",26696
"23512",26697
"23513",26698
"23514",26699
"23515",26700
"23516",26701
"23517",26702
"23518",26703
"23519",26704
"23520",26705
"23521",26706
"23522",26707
"23523",26708
"23524",26709
"23525",26710
"23526",26711
"23527",26712
"23528",26713
"23529",26714
"23530",26715
"23531",26716
"23532",26717
"23533",26718
"23534",26719
"23535",26720
"23536",26721
"23537",26722
"23538",26723
"23539",26724
"23540",26725
"23541",26726
"23542",26727
"23543",26728
"23544",26729
"23545",26730
"23546",26731
"23547",26732
"23548",26733
"23549",26734
"23550",26735
"23551",26736
"23552",26737
"23553",26738
"23554",26739
"23555",26740
"23556",26741
"23557",26742
"23558",26743
"23559",26744
"23560",26745
"23561",26746
"23562",26747
"23563",26748
"23564",26749
"23565",26750
"23566",26751
"23567",26752
"23568",26753
"23569",26754
"23570",26755
"23571",26756
"23572",26757
"23573",26758
"23574",26759
"23575",26760
"23576",26761
"23577",26762
"23578",26763
"23579",26764
"23580",26765
"23581",26766
"23582",26767
"23583",26768
"23584",26769
"23585",26770
"23586",26771
"23587",26772
"23588",26773
"23589",26774
"23590",26775
"23591",26776
"23592",26777
"23593",26778
"23594",26779
"23595",26780
"23596",26781
"23597",26782
"23598",26783
"23599",26784
"23600",26785
"23601",26786
"23602",26787
"23603",26788
"23604",26789
"23605",26790
"23606",26791
"23607",26792
"23608",26793
"23609",26794
"23610",26795
"23611",26796
"23612",26797
"23613",26798
"23614",26799
"23615",26800
"23616",26801
"23617",26802
"23618",26803
"23619",26804
"23620",26805
"23621",26806
"23622",26807
"23623",26808
"23624",26809
"23625",26810
"23626",26811
"23627",26812
"23628",26813
"23629",26814
"23630",26815
"23631",26816
"23632",26817
"23633",26818
"23634",26819
"23635",26820
"23636",26821
"23637",26822
"23638",26823
"23639",26824
"23640",26825
"23641",26826
"23642",26827
"23643",26828
"23644",26829
"23645",26830
"23646",26831
"23647",26832
"23648",26833
"23649",26834
"23650",26835
"23651",26836
"23652",26837
"23653",26838
"23654",26839
"23655",26840
"23656",26841
"23657",26842
"23658",26843
"23659",26844
"23660",26845
"23661",26846
"23662",26847
"23663",26848
"23664",26849
"23665",26850
"23666",26851
"23667",26852
"23668",26853
"23669",26854
"23670",26855
"23671",26856
"23672",26857
"23673",26858
"23674",26859
"23675",26860
"23676",26861
"23677",26862
"23678",26863
"23679",26864
"23680",26865
"23681",26866
"23682",26867
"23683",26868
"23684",26869
"23685",26870
"23686",26871
"23687",26872
"23688",26873
"23689",26874
"23690",26875
"23691",26876
"23692",26877
"23693",26878
"23694",26879
"23695",26880
"23696",26881
"23697",26882
"23698",26883
"23699",26884
"23700",26885
"23701",26886
"23702",26887
"23703",26888
"23704",26889
"23705",26890
"23706",26891
"23707",26892
"23708",26893
"23709",26894
"23710",26895
"23711",26896
"23712",26897
"23713",26898
"23714",26899
"23715",26900
"23716",26901
"23717",26902
"23718",26903
"23719",26904
"23720",26905
"23721",26906
"23722",26907
"23723",26908
"23724",26909
"23725",26910
"23726",26911
"23727",26912
"23728",26913
"23729",26914
"23730",26915
"23731",26916
"23732",26917
"23733",26918
"23734",26919
"23735",26920
"23736",26921
"23737",26922
"23738",26923
"23739",26924
"23740",26925
"23741",26926
"23742",26927
"23743",26928
"23744",26929
"23745",26930
"23746",26931
"23747",26932
"23748",26933
"23749",26934
"23750",26935
"23751",26936
"23752",26937
"23753",26938
"23754",26939
"23755",26940
"23756",26941
"23757",26942
"23758",26943
"23759",26944
"23760",26945
"23761",26946
"23762",26947
"23763",26948
"23764",26949
"23765",26950
"23766",26951
"23767",26952
"23768",26953
"23769",26954
"23770",26955
"23771",26956
"23772",26957
"23773",26958
"23774",26959
"23775",26960
"23776",26961
"23777",26962
"23778",26963
"23779",26964
"23780",26965
"23781",26966
"23782",26967
"23783",26968
"23784",26969
"23785",26970
"23786",26971
"23787",26972
"23788",26973
"23789",26974
"23790",26975
"23791",26976
"23792",26977
"23793",26978
"23794",26979
"23795",26980
"23796",26981
"23797",26982
"23798",26983
"23799",26984
"23800",26985
"23801",26986
"23802",26987
"23803",26988
"23804",26989
"23805",26990
"23806",26991
"23807",26992
"23808",26993
"23809",26994
"23810",26995
"23811",26996
"23812",26997
"23813",26998
"23814",26999
"23815",27000
"23816",27001
"23817",27002
"23818",27003
"23819",27004
"23820",27005
"23821",27006
"23822",27007
"23823",27008
"23824",27009
"23825",27010
"23826",27011
"23827",27012
"23828",27013
"23829",27014
"23830",27015
"23831",27016
"23832",27017
"23833",27018
"23834",27019
"23835",27020
"23836",27021
"23837",27022
"23838",27023
"23839",27024
"23840",27025
"23841",27026
"23842",27027
"23843",27028
"23844",27029
"23845",27030
"23846",27031
"23847",27032
"23848",27033
"23849",27034
"23850",27035
"23851",27036
"23852",27037
"23853",27038
"23854",27039
"23855",27040
"23856",27041
"23857",27042
"23858",27043
"23859",27044
"23860",27045
"23861",27046
"23862",27047
"23863",27048
"23864",27049
"23865",27050
"23866",27051
"23867",27052
"23868",27053
"23869",27054
"23870",27055
"23871",27056
"23872",27057
"23873",27058
"23874",27059
"23875",27060
"23876",27061
"23877",27062
"23878",27063
"23879",27064
"23880",27065
"23881",27066
"23882",27067
"23883",27068
"23884",27069
"23885",27070
"23886",27071
"23887",27072
"23888",27073
"23889",27074
"23890",27075
"23891",27076
"23892",27077
"23893",27078
"23894",27079
"23895",27080
"23896",27081
"23897",27082
"23898",27083
"23899",27084
"23900",27085
"23901",27086
"23902",27087
"23903",27088
"23904",27089
"23905",27090
"23906",27091
"23907",27092
"23908",27093
"23909",27094
"23910",27095
"23911",27096
"23912",27097
"23913",27098
"23914",27099
"23915",27100
"23916",27101
"23917",27102
"23918",27103
"23919",27104
"23920",27105
"23921",27106
"23922",27107
"23923",27108
"23924",27109
"23925",27110
"23926",27111
"23927",27112
"23928",27113
"23929",27114
"23930",27115
"23931",27116
"23932",27117
"23933",27118
"23934",27119
"23935",27120
"23936",27121
"23937",27122
"23938",27123
"23939",27124
"23940",27125
"23941",27126
"23942",27127
"23943",27128
"23944",27129
"23945",27130
"23946",27131
"23947",27132
"23948",27133
"23949",27134
"23950",27135
"23951",27136
"23952",27137
"23953",27138
"23954",27139
"23955",27140
"23956",27141
"23957",27142
"23958",27143
"23959",27144
"23960",27145
"23961",27146
"23962",27147
"23963",27148
"23964",27149
"23965",27150
"23966",27151
"23967",27152
"23968",27153
"23969",27154
"23970",27155
"23971",27156
"23972",27157
"23973",27158
"23974",27159
"23975",27160
"23976",27161
"23977",27162
"23978",27163
"23979",27164
"23980",27165
"23981",27166
"23982",27167
"23983",27168
"23984",27169
"23985",27170
"23986",27171
"23987",27172
"23988",27173
"23989",27174
"23990",27175
"23991",27176
"23992",27177
"23993",27178
"23994",27179
"23995",27180
"23996",27181
"23997",27182
"23998",27183
"23999",27184
"24000",27185
"24001",27186
"24002",27187
"24003",27188
"24004",27189
"24005",27190
"24006",27191
"24007",27192
"24008",27193
"24009",27194
"24010",27195
"24011",27196
"24012",27197
"24013",27198
"24014",27199
"24015",27200
"24016",27201
"24017",27202
"24018",27203
"24019",27204
"24020",27205
"24021",27206
"24022",27207
"24023",27208
"24024",27209
"24025",27210
"24026",27211
"24027",27212
"24028",27213
"24029",27214
"24030",27215
"24031",27216
"24032",27217
"24033",27218
"24034",27219
"24035",27220
"24036",27221
"24037",27222
"24038",27223
"24039",27224
"24040",27225
"24041",27226
"24042",27227
"24043",27228
"24044",27229
"24045",27230
"24046",27231
"24047",27232
"24048",27233
"24049",27234
"24050",27235
"24051",27236
"24052",27237
"24053",27238
"24054",27239
"24055",27240
"24056",27241
"24057",27242
"24058",27243
"24059",27244
"24060",27245
"24061",27246
"24062",27247
"24063",27248
"24064",27249
"24065",27250
"24066",27251
"24067",27252
"24068",27253
"24069",27254
"24070",27255
"24071",27256
"24072",27257
"24073",27258
"24074",27259
"24075",27260
"24076",27261
"24077",27262
"24078",27263
"24079",27264
"24080",27265
"24081",27266
"24082",27267
"24083",27268
"24084",27269
"24085",27270
"24086",27271
"24087",27272
"24088",27273
"24089",27274
"24090",27275
"24091",27276
"24092",27277
"24093",27278
"24094",27279
"24095",27280
"24096",27281
"24097",27282
"24098",27283
"24099",27284
"24100",27285
"24101",27286
"24102",27287
"24103",27288
"24104",27289
"24105",27290
"24106",27291
"24107",27292
"24108",27293
"24109",27294
"24110",27295
"24111",27296
"24112",27297
"24113",27298
"24114",27299
"24115",27300
"24116",27301
"24117",27302
"24118",27303
"24119",27304
"24120",27305
"24121",27306
"24122",27307
"24123",27308
"24124",27309
"24125",27310
"24126",27311
"24127",27312
"24128",27313
"24129",27314
"24130",27315
"24131",27316
"24132",27317
"24133",27318
"24134",27319
"24135",27320
"24136",27321
"24137",27322
"24138",27323
"24139",27324
"24140",27325
"24141",27326
"24142",27327
"24143",27328
"24144",27329
"24145",27330
"24146",27331
"24147",27332
"24148",27333
"24149",27334
"24150",27335
"24151",27336
"24152",27337
"24153",27338
"24154",27339
"24155",27340
"24156",27341
"24157",27342
"24158",27343
"24159",27344
"24160",27345
"24161",27346
"24162",27347
"24163",27348
"24164",27349
"24165",27350
"24166",27351
"24167",27352
"24168",27353
"24169",27354
"24170",27355
"24171",27356
"24172",27357
"24173",27358
"24174",27359
"24175",27360
"24176",27361
"24177",27362
"24178",27363
"24179",27364
"24180",27365
"24181",27366
"24182",27367
"24183",27368
"24184",27369
"24185",27370
"24186",27371
"24187",27372
"24188",27373
"24189",27374
"24190",27375
"24191",27376
"24192",27377
"24193",27378
"24194",27379
"24195",27380
"24196",27381
"24197",27382
"24198",27383
"24199",27384
"24200",27385
"24201",27386
"24202",27387
"24203",27388
"24204",27389
"24205",27390
"24206",27391
"24207",27392
"24208",27393
"24209",27394
"24210",27395
"24211",27396
"24212",27397
"24213",27398
"24214",27399
"24215",27400
"24216",27401
"24217",27402
"24218",27403
"24219",27404
"24220",27405
"24221",27406
"24222",27407
"24223",27408
"24224",27409
"24225",27410
"24226",27411
"24227",27412
"24228",27413
"24229",27414
"24230",27415
"24231",27416
"24232",27417
"24233",27418
"24234",27419
"24235",27420
"24236",27421
"24237",27422
"24238",27423
"24239",27424
"24240",27425
"24241",27426
"24242",27427
"24243",27428
"24244",27429
"24245",27430
"24246",27431
"24247",27432
"24248",27433
"24249",27434
"24250",27435
"24251",27436
"24252",27437
"24253",27438
"24254",27439
"24255",27440
"24256",27441
"24257",27442
"24258",27443
"24259",27444
"24260",27445
"24261",27446
"24262",27447
"24263",27448
"24264",27449
"24265",27450
"24266",27451
"24267",27452
"24268",27453
"24269",27454
"24270",27455
"24271",27456
"24272",27457
"24273",27458
"24274",27459
"24275",27460
"24276",27461
"24277",27462
"24278",27463
"24279",27464
"24280",27465
"24281",27466
"24282",27467
"24283",27468
"24284",27469
"24285",27470
"24286",27471
"24287",27472
"24288",27473
"24289",27474
"24290",27475
"24291",27476
"24292",27477
"24293",27478
"24294",27479
"24295",27480
"24296",27481
"24297",27482
"24298",27483
"24299",27484
"24300",27485
"24301",27486
"24302",27487
"24303",27488
"24304",27489
"24305",27490
"24306",27491
"24307",27492
"24308",27493
"24309",27494
"24310",27495
"24311",27496
"24312",27497
"24313",27498
"24314",27499
"24315",27500
"24316",27501
"24317",27502
"24318",27503
"24319",27504
"24320",27505
"24321",27506
"24322",27507
"24323",27508
"24324",27509
"24325",27510
"24326",27511
"24327",27512
"24328",27513
"24329",27514
"24330",27515
"24331",27516
"24332",27517
"24333",27518
"24334",27519
"24335",27520
"24336",27521
"24337",27522
"24338",27523
"24339",27524
"24340",27525
"24341",27526
"24342",27527
"24343",27528
"24344",27529
"24345",27530
"24346",27531
"24347",27532
"24348",27533
"24349",27534
"24350",27535
"24351",27536
"24352",27537
"24353",27538
"24354",27539
"24355",27540
"24356",27541
"24357",27542
"24358",27543
"24359",27544
"24360",27545
"24361",27546
"24362",27547
"24363",27548
"24364",27549
"24365",27550
"24366",27551
"24367",27552
"24368",27553
"24369",27554
"24370",27555
"24371",27556
"24372",27557
"24373",27558
"24374",27559
"24375",27560
"24376",27561
"24377",27562
"24378",27563
"24379",27564
"24380",27565
"24381",27566
"24382",27567
"24383",27568
"24384",27569
"24385",27570
"24386",27571
"24387",27572
"24388",27573
"24389",27574
"24390",27575
"24391",27576
"24392",27577
"24393",27578
"24394",27579
"24395",27580
"24396",27581
"24397",27582
"24398",27583
"24399",27584
"24400",27585
"24401",27586
"24402",27587
"24403",27588
"24404",27589
"24405",27590
"24406",27591
"24407",27592
"24408",27593
"24409",27594
"24410",27595
"24411",27596
"24412",27597
"24413",27598
"24414",27599
"24415",27600
"24416",27601
"24417",27602
"24418",27603
"24419",27604
"24420",27605
"24421",27606
"24422",27607
"24423",27608
"24424",27609
"24425",27610
"24426",27611
"24427",27612
"24428",27613
"24429",27614
"24430",27615
"24431",27616
"24432",27617
"24433",27618
"24434",27619
"24435",27620
"24436",27621
"24437",27622
"24438",27623
"24439",27624
"24440",27625
"24441",27626
"24442",27627
"24443",27628
"24444",27629
"24445",27630
"24446",27631
"24447",27632
"24448",27633
"24449",27634
"24450",27635
"24451",27636
"24452",27637
"24453",27638
"24454",27639
"24455",27640
"24456",27641
"24457",27642
"24458",27643
"24459",27644
"24460",27645
"24461",27646
"24462",27647
"24463",27648
"24464",27649
"24465",27650
"24466",27651
"24467",27652
"24468",27653
"24469",27654
"24470",27655
"24471",27656
"24472",27657
"24473",27658
"24474",27659
"24475",27660
"24476",27661
"24477",27662
"24478",27663
"24479",27664
"24480",27665
"24481",27666
"24482",27667
"24483",27668
"24484",27669
"24485",27670
"24486",27671
"24487",27672
"24488",27673
"24489",27674
"24490",27675
"24491",27676
"24492",27677
"24493",27678
"24494",27679
"24495",27680
"24496",27681
"24497",27682
"24498",27683
"24499",27684
"24500",27685
"24501",27686
"24502",27687
"24503",27688
"24504",27689
"24505",27690
"24506",27691
"24507",27692
"24508",27693
"24509",27694
"24510",27695
"24511",27696
"24512",27697
"24513",27698
"24514",27699
"24515",27700
"24516",27701
"24517",27702
"24518",27703
"24519",27704
"24520",27705
"24521",27706
"24522",27707
"24523",27708
"24524",27709
"24525",27710
"24526",27711
"24527",27712
"24528",27713
"24529",27714
"24530",27715
"24531",27716
"24532",27717
"24533",27718
"24534",27719
"24535",27720
"24536",27721
"24537",27722
"24538",27723
"24539",27724
"24540",27725
"24541",27726
"24542",27727
"24543",27728
"24544",27729
"24545",27730
"24546",27731
"24547",27732
"24548",27733
"24549",27734
"24550",27735
"24551",27736
"24552",27737
"24553",27738
"24554",27739
"24555",27740
"24556",27741
"24557",27742
"24558",27743
"24559",27744
"24560",27745
"24561",27746
"24562",27747
"24563",27748
"24564",27749
"24565",27750
"24566",27751
"24567",27752
"24568",27753
"24569",27754
"24570",27755
"24571",27756
"24572",27757
"24573",27758
"24574",27759
"24575",27760
"24576",27761
"24577",27762
"24578",27763
"24579",27764
"24580",27765
"24581",27766
"24582",27767
"24583",27768
"24584",27769
"24585",27770
"24586",27771
"24587",27772
"24588",27773
"24589",27774
"24590",27775
"24591",27776
"24592",27777
"24593",27778
"24594",27779
"24595",27780
"24596",27781
"24597",27782
"24598",27783
"24599",27784
"24600",27785
"24601",27786
"24602",27787
"24603",27788
"24604",27789
"24605",27790
"24606",27791
"24607",27792
"24608",27793
"24609",27794
"24610",27795
"24611",27796
"24612",27797
"24613",27798
"24614",27799
"24615",27800
"24616",27801
"24617",27802
"24618",27803
"24619",27804
"24620",27805
"24621",27806
"24622",27807
"24623",27808
"24624",27809
"24625",27810
"24626",27811
"24627",27812
"24628",27813
"24629",27814
"24630",27815
"24631",27816
"24632",27817
"24633",27818
"24634",27819
"24635",27820
"24636",27821
"24637",27822
"24638",27823
"24639",27824
"24640",27825
"24641",27826
"24642",27827
"24643",27828
"24644",27829
"24645",27830
"24646",27831
"24647",27832
"24648",27833
"24649",27834
"24650",27835
"24651",27836
"24652",27837
"24653",27838
"24654",27839
"24655",27840
"24656",27841
"24657",27842
"24658",27843
"24659",27844
"24660",27845
"24661",27846
"24662",27847
"24663",27848
"24664",27849
"24665",27850
"24666",27851
"24667",27852
"24668",27853
"24669",27854
"24670",27855
"24671",27856
"24672",27857
"24673",27858
"24674",27859
"24675",27860
"24676",27861
"24677",27862
"24678",27863
"24679",27864
"24680",27865
"24681",27866
"24682",27867
"24683",27868
"24684",27869
"24685",27870
"24686",27871
"24687",27872
"24688",27873
"24689",27874
"24690",27875
"24691",27876
"24692",27877
"24693",27878
"24694",27879
"24695",27880
"24696",27881
"24697",27882
"24698",27883
"24699",27884
"24700",27885
"24701",27886
"24702",27887
"24703",27888
"24704",27889
"24705",27890
"24706",27891
"24707",27892
"24708",27893
"24709",27894
"24710",27895
"24711",27896
"24712",27897
"24713",27898
"24714",27899
"24715",27900
"24716",27901
"24717",27902
"24718",27903
"24719",27904
"24720",27905
"24721",27906
"24722",27907
"24723",27908
"24724",27909
"24725",27910
"24726",27911
"24727",27912
"24728",27913
"24729",27914
"24730",27915
"24731",27916
"24732",27917
"24733",27918
"24734",27919
"24735",27920
"24736",27921
"24737",27922
"24738",27923
"24739",27924
"24740",27925
"24741",27926
"24742",27927
"24743",27928
"24744",27929
"24745",27930
"24746",27931
"24747",27932
"24748",27933
"24749",27934
"24750",27935
"24751",27936
"24752",27937
"24753",27938
"24754",27939
"24755",27940
"24756",27941
"24757",27942
"24758",27943
"24759",27944
"24760",27945
"24761",27946
"24762",27947
"24763",27948
"24764",27949
"24765",27950
"24766",27951
"24767",27952
"24768",27953
"24769",27954
"24770",27955
"24771",27956
"24772",27957
"24773",27958
"24774",27959
"24775",27960
"24776",27961
"24777",27962
"24778",27963
"24779",27964
"24780",27965
"24781",27966
"24782",27967
"24783",27968
"24784",27969
"24785",27970
"24786",27971
"24787",27972
"24788",27973
"24789",27974
"24790",27975
"24791",27976
"24792",27977
"24793",27978
"24794",27979
"24795",27980
"24796",27981
"24797",27982
"24798",27983
"24799",27984
"24800",27985
"24801",27986
"24802",27987
"24803",27988
"24804",27989
"24805",27990
"24806",27991
"24807",27992
"24808",27993
"24809",27994
"24810",27995
"24811",27996
"24812",27997
"24813",27998
"24814",27999
"24815",28000
"24816",28001
"24817",28002
"24818",28003
"24819",28004
"24820",28005
"24821",28006
"24822",28007
"24823",28008
"24824",28009
"24825",28010
"24826",28011
"24827",28012
"24828",28013
"24829",28014
"24830",28015
"24831",28016
"24832",28017
"24833",28018
"24834",28019
"24835",28020
"24836",28021
"24837",28022
"24838",28023
"24839",28024
"24840",28025
"24841",28026
"24842",28027
"24843",28028
"24844",28029
"24845",28030
"24846",28031
"24847",28032
"24848",28033
"24849",28034
"24850",28035
"24851",28036
"24852",28037
"24853",28038
"24854",28039
"24855",28040
"24856",28041
"24857",28042
"24858",28043
"24859",28044
"24860",28045
"24861",28046
"24862",28047
"24863",28048
"24864",28049
"24865",28050
"24866",28051
"24867",28052
"24868",28053
"24869",28054
"24870",28055
"24871",28056
"24872",28057
"24873",28058
"24874",28059
"24875",28060
"24876",28061
"24877",28062
"24878",28063
"24879",28064
"24880",28065
"24881",28066
"24882",28067
"24883",28068
"24884",28069
"24885",28070
"24886",28071
"24887",28072
"24888",28073
"24889",28074
"24890",28075
"24891",28076
"24892",28077
"24893",28078
"24894",28079
"24895",28080
"24896",28081
"24897",28082
"24898",28083
"24899",28084
"24900",28085
"24901",28086
"24902",28087
"24903",28088
"24904",28089
"24905",28090
"24906",28091
"24907",28092
"24908",28093
"24909",28094
"24910",28095
"24911",28096
"24912",28097
"24913",28098
"24914",28099
"24915",28100
"24916",28101
"24917",28102
"24918",28103
"24919",28104
"24920",28105
"24921",28106
"24922",28107
"24923",28108
"24924",28109
"24925",28110
"24926",28111
"24927",28112
"24928",28113
"24929",28114
"24930",28115
"24931",28116
"24932",28117
"24933",28118
"24934",28119
"24935",28120
"24936",28121
"24937",28122
"24938",28123
"24939",28124
"24940",28125
"24941",28126
"24942",28127
"24943",28128
"24944",28129
"24945",28130
"24946",28131
"24947",28132
"24948",28133
"24949",28134
"24950",28135
"24951",28136
"24952",28137
"24953",28138
"24954",28139
"24955",28140
"24956",28141
"24957",28142
"24958",28143
"24959",28144
"24960",28145
"24961",28146
"24962",28147
"24963",28148
"24964",28149
"24965",28150
"24966",28151
"24967",28152
"24968",28153
"24969",28154
"24970",28155
"24971",28156
"24972",28157
"24973",28158
"24974",28159
"24975",28160
"24976",28161
"24977",28162
"24978",28163
"24979",28164
"24980",28165
"24981",28166
"24982",28167
"24983",28168
"24984",28169
"24985",28170
"24986",28171
"24987",28172
"24988",28173
"24989",28174
"24990",28175
"24991",28176
"24992",28177
"24993",28178
"24994",28179
"24995",28180
"24996",28181
"24997",28182
"24998",28183
"24999",28184
"25000",28185
"25001",28186
"25002",28187
"25003",28188
"25004",28189
"25005",28190
"25006",28191
"25007",28192
"25008",28193
"25009",28194
"25010",28195
"25011",28196
"25012",28197
"25013",28198
"25014",28199
"25015",28200
"25016",28201
"25017",28202
"25018",28203
"25019",28204
"25020",28205
"25021",28206
"25022",28207
"25023",28208
"25024",28209
"25025",28210
"25026",28211
"25027",28212
"25028",28213
"25029",28214
"25030",28215
"25031",28216
"25032",28217
"25033",28218
"25034",28219
"25035",28220
"25036",28221
"25037",28222
"25038",28223
"25039",28224
"25040",28225
"25041",28226
"25042",28227
"25043",28228
"25044",28229
"25045",28230
"25046",28231
"25047",28232
"25048",28233
"25049",28234
"25050",28235
"25051",28236
"25052",28237
"25053",28238
"25054",28239
"25055",28240
"25056",28241
"25057",28242
"25058",28243
"25059",28244
"25060",28245
"25061",28246
"25062",28247
"25063",28248
"25064",28249
"25065",28250
"25066",28251
"25067",28252
"25068",28253
"25069",28254
"25070",28255
"25071",28256
"25072",28257
"25073",28258
"25074",28259
"25075",28260
"25076",28261
"25077",28262
"25078",28263
"25079",28264
"25080",28265
"25081",28266
"25082",28267
"25083",28268
"25084",28269
"25085",28270
"25086",28271
"25087",28272
"25088",28273
"25089",28274
"25090",28275
"25091",28276
"25092",28277
"25093",28278
"25094",28279
"25095",28280
"25096",28281
"25097",28282
"25098",28283
"25099",28284
"25100",28285
"25101",28286
"25102",28287
"25103",28288
"25104",28289
"25105",28290
"25106",28291
"25107",28292
"25108",28293
"25109",28294
"25110",28295
"25111",28296
"25112",28297
"25113",28298
"25114",28299
"25115",28300
"25116",28301
"25117",28302
"25118",28303
"25119",28304
"25120",28305
"25121",28306
"25122",28307
"25123",28308
"25124",28309
"25125",28310
"25126",28311
"25127",28312
"25128",28313
"25129",28314
"25130",28315
"25131",28316
"25132",28317
"25133",28318
"25134",28319
"25135",28320
"25136",28321
"25137",28322
"25138",28323
"25139",28324
"25140",28325
"25141",28326
"25142",28327
"25143",28328
"25144",28329
"25145",28330
"25146",28331
"25147",28332
"25148",28333
"25149",28334
"25150",28335
"25151",28336
"25152",28337
"25153",28338
"25154",28339
"25155",28340
"25156",28341
"25157",28342
"25158",28343
"25159",28344
"25160",28345
"25161",28346
"25162",28347
"25163",28348
"25164",28349
"25165",28350
"25166",28351
"25167",28352
"25168",28353
"25169",28354
"25170",28355
"25171",28356
"25172",28357
"25173",28358
"25174",28359
"25175",28360
"25176",28361
"25177",28362
"25178",28363
"25179",28364
"25180",28365
"25181",28366
"25182",28367
"25183",28368
"25184",28369
"25185",28370
"25186",28371
"25187",28372
"25188",28373
"25189",28374
"25190",28375
"25191",28376
"25192",28377
"25193",28378
"25194",28379
"25195",28380
"25196",28381
"25197",28382
"25198",28383
"25199",28384
"25200",28385
"25201",28386
"25202",28387
"25203",28388
"25204",28389
"25205",28390
"25206",28391
"25207",28392
"25208",28393
"25209",28394
"25210",28395
"25211",28396
"25212",28397
"25213",28398
"25214",28399
"25215",28400
"25216",28401
"25217",28402
"25218",28403
"25219",28404
"25220",28405
"25221",28406
"25222",28407
"25223",28408
"25224",28409
"25225",28410
"25226",28411
"25227",28412
"25228",28413
"25229",28414
"25230",28415
"25231",28416
"25232",28417
"25233",28418
"25234",28419
"25235",28420
"25236",28421
"25237",28422
"25238",28423
"25239",28424
"25240",28425
"25241",28426
"25242",28427
"25243",28428
"25244",28429
"25245",28430
"25246",28431
"25247",28432
"25248",28433
"25249",28434
"25250",28435
"25251",28436
"25252",28437
"25253",28438
"25254",28439
"25255",28440
"25256",28441
"25257",28442
"25258",28443
"25259",28444
"25260",28445
"25261",28446
"25262",28447
"25263",28448
"25264",28449
"25265",28450
"25266",28451
"25267",28452
"25268",28453
"25269",28454
"25270",28455
"25271",28456
"25272",28457
"25273",28458
"25274",28459
"25275",28460
"25276",28461
"25277",28462
"25278",28463
"25279",28464
"25280",28465
"25281",28466
"25282",28467
"25283",28468
"25284",28469
"25285",28470
"25286",28471
"25287",28472
"25288",28473
"25289",28474
"25290",28475
"25291",28476
"25292",28477
"25293",28478
"25294",28479
"25295",28480
"25296",28481
"25297",28482
"25298",28483
"25299",28484
"25300",28485
"25301",28486
"25302",28487
"25303",28488
"25304",28489
"25305",28490
"25306",28491
"25307",28492
"25308",28493
"25309",28494
"25310",28495
"25311",28496
"25312",28497
"25313",28498
"25314",28499
"25315",28500
"25316",28501
"25317",28502
"25318",28503
"25319",28504
"25320",28505
"25321",28506
"25322",28507
"25323",28508
"25324",28509
"25325",28510
"25326",28511
"25327",28512
"25328",28513
"25329",28514
"25330",28515
"25331",28516
"25332",28517
"25333",28518
"25334",28519
"25335",28520
"25336",28521
"25337",28522
"25338",28523
"25339",28524
"25340",28525
"25341",28526
"25342",28527
"25343",28528
"25344",28529
"25345",28530
"25346",28531
"25347",28532
"25348",28533
"25349",28534
"25350",28535
"25351",28536
"25352",28537
"25353",28538
"25354",28539
"25355",28540
"25356",28541
"25357",28542
"25358",28543
"25359",28544
"25360",28545
"25361",28546
"25362",28547
"25363",28548
"25364",28549
"25365",28550
"25366",28551
"25367",28552
"25368",28553
"25369",28554
"25370",28555
"25371",28556
"25372",28557
"25373",28558
"25374",28559
"25375",28560
"25376",28561
"25377",28562
"25378",28563
"25379",28564
"25380",28565
"25381",28566
"25382",28567
"25383",28568
"25384",28569
"25385",28570
"25386",28571
"25387",28572
"25388",28573
"25389",28574
"25390",28575
"25391",28576
"25392",28577
"25393",28578
"25394",28579
"25395",28580
"25396",28581
"25397",28582
"25398",28583
"25399",28584
"25400",28585
"25401",28586
"25402",28587
"25403",28588
"25404",28589
"25405",28590
"25406",28591
"25407",28592
"25408",28593
"25409",28594
"25410",28595
"25411",28596
"25412",28597
"25413",28598
"25414",28599
"25415",28600
"25416",28601
"25417",28602
"25418",28603
"25419",28604
"25420",28605
"25421",28606
"25422",28607
"25423",28608
"25424",28609
"25425",28610
"25426",28611
"25427",28612
"25428",28613
"25429",28614
"25430",28615
"25431",28616
"25432",28617
"25433",28618
"25434",28619
"25435",28620
"25436",28621
"25437",28622
"25438",28623
"25439",28624
"25440",28625
"25441",28626
"25442",28627
"25443",28628
"25444",28629
"25445",28630
"25446",28631
"25447",28632
"25448",28633
"25449",28634
"25450",28635
"25451",28636
"25452",28637
"25453",28638
"25454",28639
"25455",28640
"25456",28641
"25457",28642
"25458",28643
"25459",28644
"25460",28645
"25461",28646
"25462",28647
"25463",28648
"25464",28649
"25465",28650
"25466",28651
"25467",28652
"25468",28653
"25469",28654
"25470",28655
"25471",28656
"25472",28657
"25473",28658
"25474",28659
"25475",28660
"25476",28661
"25477",28662
"25478",28663
"25479",28664
"25480",28665
"25481",28666
"25482",28667
"25483",28668
"25484",28669
"25485",28670
"25486",28671
"25487",28672
"25488",28673
"25489",28674
"25490",28675
"25491",28676
"25492",28677
"25493",28678
"25494",28679
"25495",28680
"25496",28681
"25497",28682
"25498",28683
"25499",28684
"25500",28685
"25501",28686
"25502",28687
"25503",28688
"25504",28689
"25505",28690
"25506",28691
"25507",28692
"25508",28693
"25509",28694
"25510",28695
"25511",28696
"25512",28697
"25513",28698
"25514",28699
"25515",28700
"25516",28701
"25517",28702
"25518",28703
"25519",28704
"25520",28705
"25521",28706
"25522",28707
"25523",28708
"25524",28709
"25525",28710
"25526",28711
"25527",28712
"25528",28713
"25529",28714
"25530",28715
"25531",28716
"25532",28717
"25533",28718
"25534",28719
"25535",28720
"25536",28721
"25537",28722
"25538",28723
"25539",28724
"25540",28725
"25541",28726
"25542",28727
"25543",28728
"25544",28729
"25545",28730
"25546",28731
"25547",28732
"25548",28733
"25549",28734
"25550",28735
"25551",28736
"25552",28737
"25553",28738
"25554",28739
"25555",28740
"25556",28741
"25557",28742
"25558",28743
"25559",28744
"25560",28745
"25561",28746
"25562",28747
"25563",28748
"25564",28749
"25565",28750
"25566",28751
"25567",28752
"25568",28753
"25569",28754
"25570",28755
"25571",28756
"25572",28757
"25573",28758
"25574",28759
"25575",28760
"25576",28761
"25577",28762
"25578",28763
"25579",28764
"25580",28765
"25581",28766
"25582",28767
"25583",28768
"25584",28769
"25585",28770
"25586",28771
"25587",28772
"25588",28773
"25589",28774
"25590",28775
"25591",28776
"25592",28777
"25593",28778
"25594",28779
"25595",28780
"25596",28781
"25597",28782
"25598",28783
"25599",28784
"25600",28785
"25601",28786
"25602",28787
"25603",28788
"25604",28789
"25605",28790
"25606",28791
"25607",28792
"25608",28793
"25609",28794
"25610",28795
"25611",28796
"25612",28797
"25613",28798
"25614",28799
"25615",28800
"25616",28801
"25617",28802
"25618",28803
"25619",28804
"25620",28805
"25621",28806
"25622",28807
"25623",28808
"25624",28809
"25625",28810
"25626",28811
"25627",28812
"25628",28813
"25629",28814
"25630",28815
"25631",28816
"25632",28817
"25633",28818
"25634",28819
"25635",28820
"25636",28821
"25637",28822
"25638",28823
"25639",28824
"25640",28825
"25641",28826
"25642",28827
"25643",28828
"25644",28829
"25645",28830
"25646",28831
"25647",28832
"25648",28833
"25649",28834
"25650",28835
"25651",28836
"25652",28837
"25653",28838
"25654",28839
"25655",28840
"25656",28841
"25657",28842
"25658",28843
"25659",28844
"25660",28845
"25661",28846
"25662",28847
"25663",28848
"25664",28849
"25665",28850
"25666",28851
"25667",28852
"25668",28853
"25669",28854
"25670",28855
"25671",28856
"25672",28857
"25673",28858
"25674",28859
"25675",28860
"25676",28861
"25677",28862
"25678",28863
"25679",28864
"25680",28865
"25681",28866
"25682",28867
"25683",28868
"25684",28869
"25685",28870
"25686",28871
"25687",28872
"25688",28873
"25689",28874
"25690",28875
"25691",28876
"25692",28877
"25693",28878
"25694",28879
"25695",28880
"25696",28881
"25697",28882
"25698",28883
"25699",28884
"25700",28885
"25701",28886
"25702",28887
"25703",28888
"25704",28889
"25705",28890
"25706",28891
"25707",28892
"25708",28893
"25709",28894
"25710",28895
"25711",28896
"25712",28897
"25713",28898
"25714",28899
"25715",28900
"25716",28901
"25717",28902
"25718",28903
"25719",28904
"25720",28905
"25721",28906
"25722",28907
"25723",28908
"25724",28909
"25725",28910
"25726",28911
"25727",28912
"25728",28913
"25729",28914
"25730",28915
"25731",28916
"25732",28917
"25733",28918
"25734",28919
"25735",28920
"25736",28921
"25737",28922
"25738",28923
"25739",28924
"25740",28925
"25741",28926
"25742",28927
"25743",28928
"25744",28929
"25745",28930
"25746",28931
"25747",28932
"25748",28933
"25749",28934
"25750",28935
"25751",28936
"25752",28937
"25753",28938
"25754",28939
"25755",28940
"25756",28941
"25757",28942
"25758",28943
"25759",28944
"25760",28945
"25761",28946
"25762",28947
"25763",28948
"25764",28949
"25765",28950
"25766",28951
"25767",28952
"25768",28953
"25769",28954
"25770",28955
"25771",28956
"25772",28957
"25773",28958
"25774",28959
"25775",28960
"25776",28961
"25777",28962
"25778",28963
"25779",28964
"25780",28965
"25781",28966
"25782",28967
"25783",28968
"25784",28969
"25785",28970
"25786",28971
"25787",28972
"25788",28973
"25789",28974
"25790",28975
"25791",28976
"25792",28977
"25793",28978
"25794",28979
"25795",28980
"25796",28981
"25797",28982
"25798",28983
"25799",28984
"25800",28985
"25801",28986
"25802",28987
"25803",28988
"25804",28989
"25805",28990
"25806",28991
"25807",28992
"25808",28993
"25809",28994
"25810",28995
"25811",28996
"25812",28997
"25813",28998
"25814",28999
"25815",29000
"25816",29001
"25817",29002
"25818",29003
"25819",29004
"25820",29005
"25821",29006
"25822",29007
"25823",29008
"25824",29009
"25825",29010
"25826",29011
"25827",29012
"25828",29013
"25829",29014
"25830",29015
"25831",29016
"25832",29017
"25833",29018
"25834",29019
"25835",29020
"25836",29021
"25837",29022
"25838",29023
"25839",29024
"25840",29025
"25841",29026
"25842",29027
"25843",29028
"25844",29029
"25845",29030
"25846",29031
"25847",29032
"25848",29033
"25849",29034
"25850",29035
"25851",29036
"25852",29037
"25853",29038
"25854",29039
"25855",29040
"25856",29041
"25857",29042
"25858",29043
"25859",29044
"25860",29045
"25861",29046
"25862",29047
"25863",29048
"25864",29049
"25865",29050
"25866",29051
"25867",29052
"25868",29053
"25869",29054
"25870",29055
"25871",29056
"25872",29057
"25873",29058
"25874",29059
"25875",29060
"25876",29061
"25877",29062
"25878",29063
"25879",29064
"25880",29065
"25881",29066
"25882",29067
"25883",29068
"25884",29069
"25885",29070
"25886",29071
"25887",29072
"25888",29073
"25889",29074
"25890",29075
"25891",29076
"25892",29077
"25893",29078
"25894",29079
"25895",29080
"25896",29081
"25897",29082
"25898",29083
"25899",29084
"25900",29085
"25901",29086
"25902",29087
"25903",29088
"25904",29089
"25905",29090
"25906",29091
"25907",29092
"25908",29093
"25909",29094
"25910",29095
"25911",29096
"25912",29097
"25913",29098
"25914",29099
"25915",29100
"25916",29101
"25917",29102
"25918",29103
"25919",29104
"25920",29105
"25921",29106
"25922",29107
"25923",29108
"25924",29109
"25925",29110
"25926",29111
"25927",29112
"25928",29113
"25929",29114
"25930",29115
"25931",29116
"25932",29117
"25933",29118
"25934",29119
"25935",29120
"25936",29121
"25937",29122
"25938",29123
"25939",29124
"25940",29125
"25941",29126
"25942",29127
"25943",29128
"25944",29129
"25945",29130
"25946",29131
"25947",29132
"25948",29133
"25949",29134
"25950",29135
"25951",29136
"25952",29137
"25953",29138
"25954",29139
"25955",29140
"25956",29141
"25957",29142
"25958",29143
"25959",29144
"25960",29145
"25961",29146
"25962",29147
"25963",29148
"25964",29149
"25965",29150
"25966",29151
"25967",29152
"25968",29153
"25969",29154
"25970",29155
"25971",29156
"25972",29157
"25973",29158
"25974",29159
"25975",29160
"25976",29161
"25977",29162
"25978",29163
"25979",29164
"25980",29165
"25981",29166
"25982",29167
"25983",29168
"25984",29169
"25985",29170
"25986",29171
"25987",29172
"25988",29173
"25989",29174
"25990",29175
"25991",29176
"25992",29177
"25993",29178
"25994",29179
"25995",29180
"25996",29181
"25997",29182
"25998",29183
"25999",29184
"26000",29185
"26001",29186
"26002",29187
"26003",29188
"26004",29189
"26005",29190
"26006",29191
"26007",29192
"26008",29193
"26009",29194
"26010",29195
"26011",29196
"26012",29197
"26013",29198
"26014",29199
"26015",29200
"26016",29201
"26017",29202
"26018",29203
"26019",29204
"26020",29205
"26021",29206
"26022",29207
"26023",29208
"26024",29209
"26025",29210
"26026",29211
"26027",29212
"26028",29213
"26029",29214
"26030",29215
"26031",29216
"26032",29217
"26033",29218
"26034",29219
"26035",29220
"26036",29221
"26037",29222
"26038",29223
"26039",29224
"26040",29225
"26041",29226
"26042",29227
"26043",29228
"26044",29229
"26045",29230
"26046",29231
"26047",29232
"26048",29233
"26049",29234
"26050",29235
"26051",29236
"26052",29237
"26053",29238
"26054",29239
"26055",29240
"26056",29241
"26057",29242
"26058",29243
"26059",29244
"26060",29245
"26061",29246
"26062",29247
"26063",29248
"26064",29249
"26065",29250
"26066",29251
"26067",29252
"26068",29253
"26069",29254
"26070",29255
"26071",29256
"26072",29257
"26073",29258
"26074",29259
"26075",29260
"26076",29261
"26077",29262
"26078",29263
"26079",29264
"26080",29265
"26081",29266
"26082",29267
"26083",29268
"26084",29269
"26085",29270
"26086",29271
"26087",29272
"26088",29273
"26089",29274
"26090",29275
"26091",29276
"26092",29277
"26093",29278
"26094",29279
"26095",29280
"26096",29281
"26097",29282
"26098",29283
"26099",29284
"26100",29285
"26101",29286
"26102",29287
"26103",29288
"26104",29289
"26105",29290
"26106",29291
"26107",29292
"26108",29293
"26109",29294
"26110",29295
"26111",29296
"26112",29297
"26113",29298
"26114",29299
"26115",29300
"26116",29301
"26117",29302
"26118",29303
"26119",29304
"26120",29305
"26121",29306
"26122",29307
"26123",29308
"26124",29309
"26125",29310
"26126",29311
"26127",29312
"26128",29313
"26129",29314
"26130",29315
"26131",29316
"26132",29317
"26133",29318
"26134",29319
"26135",29320
"26136",29321
"26137",29322
"26138",29323
"26139",29324
"26140",29325
"26141",29326
"26142",29327
"26143",29328
"26144",29329
"26145",29330
"26146",29331
"26147",29332
"26148",29333
"26149",29334
"26150",29335
"26151",29336
"26152",29337
"26153",29338
"26154",29339
"26155",29340
"26156",29341
"26157",29342
"26158",29343
"26159",29344
"26160",29345
"26161",29346
"26162",29347
"26163",29348
"26164",29349
"26165",29350
"26166",29351
"26167",29352
"26168",29353
"26169",29354
"26170",29355
"26171",29356
"26172",29357
"26173",29358
"26174",29359
"26175",29360
"26176",31993
"26177",31994
"26178",31995
"26179",31996
"26180",31997
"26181",31998
"26182",31999
"26183",32000
"26184",32001
"26185",32002
"26186",32003
"26187",32004
"26188",32005
"26189",32006
"26190",32007
"26191",32008
"26192",32009
"26193",32010
"26194",32011
"26195",32012
"26196",32013
"26197",32014
"26198",32015
"26199",32016
"26200",32017
"26201",32018
"26202",32019
"26203",32020
"26204",32021
"26205",32022
"26206",32023
"26207",32024
"26208",32025
"26209",32026
"26210",32027
"26211",32028
"26212",32029
"26213",32030
"26214",32031
"26215",32032
"26216",32033
"26217",32034
"26218",32130
"26219",32131
"26220",32132
"26221",32133
"26222",32134
"26223",32135
"26224",32136
"26225",32137
"26226",32138
"26227",32139
"26228",32140
"26229",32141
"26230",32142
"26231",32143
"26232",32144
"26233",32145
"26234",32146
"26235",32147
"26236",32148
"26237",32149
"26238",32150
"26239",32151
"26240",32152
"26241",33034
"26242",33035
"26243",33036
"26244",33037
"26245",33038
"26246",33039
"26247",33040
"26248",33041
"26249",33042
"26250",33043
"26251",33044
"26252",33045
"26253",33046
"26254",33047
"26255",33048
"26256",33049
"26257",33050
"26258",33051
"26259",33052
"26260",33053
"26261",33054
"26262",33055
"26263",33056
"26264",33057
"26265",33058
"26266",33059
"26267",33060
"26268",33061
"26269",33062
"26270",33063
"26271",33064
"26272",33611
"26273",33612
"26274",33613
"26275",33614
"26276",33615
"26277",33616
"26278",33617
"26279",33618
"26280",33619
"26281",33620
"26282",33621
"26283",33622
"26284",34836
"26285",34837
"26286",34838
"26287",36574
"26288",36575
"26289",36576
"26290",36577
"26291",36578
"26292",36579
"26293",36580
"26294",36581
"26295",36582
"26296",36583
"26297",38716
"26298",38717
"26299",38718
"26300",38719
"26301",38720
"26302",38721
"26303",38722
"26304",38723
"26305",38724
"26306",38725
"26307",38726
"26308",38727
"26309",38728
"26310",38729
"26311",38730
"26312",38731
"26313",38732
"26314",38733
"26315",38734
"26316",38735
"26317",38736
"26318",38737
"26319",38738
"26320",38739
"26321",38740
"26322",38741
"26323",38742
"26324",38743
"26325",38744
"26326",38745
"26327",38746
"26328",38747
"26329",38748
"26330",38749
"26331",38750
"26332",38751
"26333",38752
"26334",38753
"26335",38754
"26336",38755
"26337",38756
"26338",38757
"26339",38758
"26340",38759
"26341",38760
"26342",38761
"26343",38762
"26344",38763
"26345",38764
"26346",38765
"26347",39924
"26348",39925
"26349",39926
"26350",39927
"26351",39928
"26352",39929
"26353",39930
"26354",39931
"26355",39932
"26356",39933
"26357",39934
"26358",39935
"26359",39936
"26360",39937
"26361",39938
"26362",39939
"26363",39940
"26364",39941
"26365",39942
"26366",39943
"26367",39944
"26368",39945
"26369",39946
"26370",39947
"26371",39948
"26372",39949
"26373",39950
"26374",39951
"26375",39952
"26376",39953
"26377",39954
"26378",39955
"26379",39956
"26380",39957
"26381",39958
"26382",39959
"26383",43000
"26384",43001
"26385",43002
"26386",43003
"26387",43004
"26388",43005
"26389",43006
"26390",43007
"26391",43008
"26392",43009
"26393",43010
"26394",43011
"26395",43012
"26396",43013
"26397",43014
"26398",43015
"26399",43016
"26400",43017
"26401",43018
"26402",43397
"26403",43398
"26404",43399
"26405",43400
"26406",43401
"26407",43402
"26408",43403
"26409",43404
"26410",43405
"26411",43406
"26412",43407
"26413",43408
"26414",43409
"26415",43410
"26416",43411
"26417",43412
"26418",43413
"26419",43414
"26420",43415
"26421",43416
"26422",43417
"26423",43418
"26424",43419
"26425",43420
"26426",43421
"26427",43422
"26428",43423
"26429",43424
"26430",43425
"26431",43426
"26432",43427
"26433",43428
"26434",43429
"26435",43430
"26436",43431
"26437",43432
"26438",43433
"26439",43434
"26440",43435
"26441",43436
"26442",43437
"26443",43509
"26444",43510
"26445",43511
"26446",43512
"26447",43513
"26448",43514
"26449",43515
"26450",43516
"26451",43517
"26452",43518
"26453",43519
"26454",43520
"26455",43521
"26456",43522
"26457",43523
"26458",43524
"26459",43525
"26460",43526
"26461",43527
"26462",43528
"26463",43529
"26464",43530
"26465",43531
"26466",43532
"26467",43533
"26468",43534
"26469",43535
"26470",43536
"26471",43537
"26472",43538
"26473",43539
"26474",43540
"26475",43541
"26476",43542
"26477",43543
"26478",43544
"26479",43545
"26480",43546
"26481",43547
"26482",43548
"26483",43549
"26484",43550
"26485",43551
"26486",43552
"26487",43553
"26488",43554
"26489",43555
"26490",43556
"26491",43557
"26492",43558
"26493",43559
"26494",43560
"26495",43561
"26496",43562
"26497",43563
"26498",43564
"26499",43565
"26500",43566
"26501",43567
"26502",43568
"26503",43569
"26504",43570
"26505",43571
"26506",43572
"26507",43573
"26508",43574
"26509",43575
"26510",43576
"26511",43577
"26512",43578
"26513",43579
"26514",43580
"26515",43581
"26516",43582
"26517",43583
"26518",43584
"26519",43585
"26520",43586
"26521",43587
"26522",43588
"26523",43589
"26524",43590
"26525",43591
"26526",43592
"26527",43593
"26528",43594
"26529",43595
"26530",43596
"26531",43597
"26532",43598
"26533",43599
"26534",43600
"26535",43601
"26536",43602
"26537",43603
"26538",43604
"26539",43605
"26540",43606
"26541",43607
"26542",43608
"26543",43609
"26544",43610
"26545",43611
"26546",43612
"26547",43613
"26548",43614
"26549",43615
"26550",43616
"26551",43617
"26552",43618
"26553",43619
"26554",43620
"26555",43621
"26556",43622
"26557",43623
"26558",43624
"26559",43625
"26560",43626
"26561",43627
"26562",43628
"26563",43629
"26564",43630
"26565",43631
"26566",43632
"26567",43633
"26568",43634
"26569",43635
"26570",43636
"26571",43637
"26572",43638
"26573",43639
"26574",43640
"26575",43641
"26576",43642
"26577",43643
"26578",43644
"26579",43645
"26580",43646
"26581",43647
"26582",43648
"26583",43649
"26584",43650
"26585",43651
"26586",43652
"26587",43653
"26588",43654
"26589",43655
"26590",43656
"26591",43657
"26592",43658
"26593",43659
"26594",43660
"26595",43661
"26596",43662
"26597",43663
"26598",43664
"26599",43665
"26600",43666
"26601",43667
"26602",43668
"26603",43669
"26604",43670
"26605",43671
"26606",43672
"26607",43673
"26608",43674
"26609",43675
"26610",43676
"26611",43677
"26612",43678
"26613",43679
"26614",43680
"26615",43681
"26616",43682
"26617",43683
"26618",43684
"26619",43685
"26620",43686
"26621",43687
"26622",43688
"26623",43689
"26624",43690
"26625",43691
"26626",43692
"26627",43693
"26628",43694
"26629",43695
"26630",43696
"26631",43697
"26632",43698
"26633",43699
"26634",43700
"26635",43701
"26636",43702
"26637",43703
"26638",43704
"26639",43705
"26640",43706
"26641",43707
"26642",43708
"26643",43709
"26644",43710
"26645",43711
"26646",43712
"26647",43713
"26648",43714
"26649",43715
"26650",43716
"26651",43717
"26652",43718
"26653",43719
"26654",43720
"26655",43721
"26656",43722
"26657",43723
"26658",43724
"26659",43725
"26660",43726
"26661",43727
"26662",43728
"26663",43729
"26664",43730
"26665",43731
"26666",43732
"26667",43733
"26668",43734
"26669",43735
"26670",43736
"26671",43737
"26672",43738
"26673",43739
"26674",43740
"26675",43741
"26676",43742
"26677",43743
"26678",43744
"26679",43745
"26680",43746
"26681",43747
"26682",43748
"26683",43749
"26684",43750
"26685",43751
"26686",43752
"26687",43753
"26688",43754
"26689",43755
"26690",43756
"26691",43757
"26692",43758
"26693",43759
"26694",43760
"26695",43761
"26696",43762
"26697",43763
"26698",43764
"26699",43765
"26700",43766
"26701",43767
"26702",43768
"26703",43769
"26704",43770
"26705",43771
"26706",43772
"26707",43773
"26708",43774
"26709",43775
"26710",43776
"26711",43777
"26712",43778
"26713",43779
"26714",43780
"26715",43781
"26716",43782
"26717",43783
"26718",43784
"26719",43785
"26720",43786
"26721",43787
"26722",43788
"26723",43789
"26724",43790
"26725",43791
"26726",43792
"26727",43793
"26728",43794
"26729",43795
"26730",43796
"26731",43797
"26732",43798
"26733",43799
"26734",43800
"26735",43801
"26736",43802
"26737",43803
"26738",43804
"26739",43805
"26740",43806
"26741",43807
"26742",43808
"26743",43809
"26744",43810
"26745",43811
"26746",43812
"26747",43813
"26748",43814
"26749",43815
"26750",43816
"26751",43817
"26752",43818
"26753",43819
"26754",43820
"26755",43821
"26756",43822
"26757",43823
"26758",43824
"26759",43825
"26760",43826
"26761",43827
"26762",43828
"26763",43829
"26764",43830
"26765",43831
"26766",43832
"26767",43833
"26768",43834
"26769",43835
"26770",43836
"26771",43837
"26772",43838
"26773",43839
"26774",43840
"26775",43841
"26776",43842
"26777",43843
"26778",43844
"26779",43845
"26780",43846
"26781",43847
"26782",43848
"26783",43849
"26784",43850
"26785",43851
"26786",43852
"26787",43853
"26788",43854
"26789",43855
"26790",43856
"26791",43857
"26792",43858
"26793",43859
"26794",43860
"26795",43861
"26796",43862
"26797",43863
"26798",43864
"26799",43865
"26800",43866
"26801",43867
"26802",43868
"26803",43869
"26804",43870
"26805",43871
"26806",43872
"26807",43873
"26808",43874
"26809",43875
"26810",43876
"26811",43877
"26812",43878
"26813",43879
"26814",43880
"26815",43881
"26816",43882
"26817",43883
"26818",43884
"26819",43885
"26820",43886
"26821",43887
"26822",43888
"26823",43889
"26824",43890
"26825",43891
"26826",43892
"26827",43893
"26828",43894
"26829",43895
"26830",43896
"26831",43897
"26832",43898
"26833",43899
"26834",43900
"26835",43901
"26836",43902
"26837",43903
"26838",43904
"26839",43905
"26840",43906
"26841",43907
"26842",43908
"26843",43909
"26844",43910
"26845",43911
"26846",43912
"26847",43913
"26848",43914
"26849",43915
"26850",43916
"26851",43917
"26852",43918
"26853",43919
"26854",43920
"26855",43921
"26856",43922
"26857",43923
"26858",43924
"26859",43925
"26860",43926
"26861",43927
"26862",43928
"26863",43929
"26864",43930
"26865",43931
"26866",43932
"26867",43933
"26868",43934
"26869",43935
"26870",43936
"26871",43937
"26872",43938
"26873",43939
"26874",43940
"26875",43941
"26876",43942
"26877",43943
"26878",43944
"26879",43945
"26880",43946
"26881",43947
"26882",43948
"26883",43949
"26884",43950
"26885",43951
"26886",43952
"26887",43953
"26888",43954
"26889",43955
"26890",43956
"26891",43957
"26892",43958
"26893",43959
"26894",43960
"26895",43961
"26896",43962
"26897",43963
"26898",43964
"26899",43965
"26900",43966
"26901",43967
"26902",43968
"26903",43969
"26904",43970
"26905",43971
"26906",43972
"26907",43973
"26908",43974
"26909",43975
"26910",43976
"26911",43977
"26912",43978
"26913",43979
"26914",43980
"26915",43981
"26916",43982
"26917",43983
"26918",43984
"26919",43985
"26920",43986
"26921",43987
"26922",43988
"26923",43989
"26924",43990
"26925",43991
"26926",43992
"26927",43993
"26928",43994
"26929",43995
"26930",43996
"26931",43997
"26932",43998
"26933",43999
"26934",44000
"26935",44001
"26936",44002
"26937",44003
"26938",44004
"26939",44005
"26940",44006
"26941",44007
"26942",44008
"26943",44009
"26944",44010
"26945",44011
"26946",44012
"26947",44013
"26948",44014
"26949",44015
"26950",44016
"26951",44017
"26952",44018
"26953",44019
"26954",44020
"26955",44021
"26956",44022
"26957",44023
"26958",44024
"26959",44025
"26960",44026
"26961",44027
"26962",44028
"26963",44029
"26964",44030
"26965",44031
"26966",44032
"26967",44033
"26968",44034
"26969",44035
"26970",44036
"26971",44037
"26972",44038
"26973",44039
"26974",44040
"26975",44041
"26976",44042
"26977",44043
"26978",44044
"26979",44045
"26980",44046
"26981",44047
"26982",44048
"26983",44049
"26984",44050
"26985",44051
"26986",44052
"26987",44053
"26988",44054
"26989",44055
"26990",44056
"26991",44057
"26992",44058
"26993",44059
"26994",44060
"26995",44061
"26996",44062
"26997",44063
"26998",44064
"26999",44065
"27000",44066
"27001",44067
"27002",44068
"27003",44069
"27004",44070
"27005",44071
"27006",44072
"27007",44073
"27008",44074
"27009",44075
"27010",44076
"27011",44077
"27012",44078
"27013",44079
"27014",44080
"27015",44081
"27016",44082
"27017",44083
"27018",44084
"27019",44085
"27020",44086
"27021",44087
"27022",44088
"27023",44089
"27024",44090
"27025",44091
"27026",44092
"27027",44093
"27028",44094
"27029",44095
"27030",44096
"27031",44097
"27032",44098
"27033",44099
"27034",44100
"27035",44101
"27036",44102
"27037",44103
"27038",44104
"27039",44105
"27040",44106
"27041",44107
"27042",44108
"27043",44109
"27044",44110
"27045",44111
"27046",44112
"27047",44113
"27048",44114
"27049",44115
"27050",44116
"27051",44117
"27052",44118
"27053",44119
"27054",44120
"27055",44121
"27056",44122
"27057",44123
"27058",44124
"27059",44125
"27060",44126
"27061",44127
"27062",44128
"27063",44129
"27064",44130
"27065",44131
"27066",44132
"27067",44133
"27068",44134
"27069",44135
"27070",44136
"27071",44137
"27072",44138
"27073",44139
"27074",44140
"27075",44141
"27076",44142
"27077",44143
"27078",44144
"27079",44145
"27080",44146
"27081",44147
"27082",44148
"27083",44149
"27084",44150
"27085",44151
"27086",44152
"27087",44153
"27088",44154
"27089",44155
"27090",44156
"27091",44157
"27092",44158
"27093",44159
"27094",44160
"27095",44161
"27096",44162
"27097",44163
"27098",44164
"27099",44165
"27100",44166
"27101",44167
"27102",44168
"27103",44169
"27104",44170
"27105",44171
"27106",44172
"27107",44173
"27108",44174
"27109",44175
"27110",44176
"27111",44177
"27112",44178
"27113",44179
"27114",44180
"27115",44181
"27116",44182
"27117",44183
"27118",44184
"27119",44185
"27120",44186
"27121",44187
"27122",44188
"27123",44189
"27124",44190
"27125",44191
"27126",44192
"27127",44193
"27128",44194
"27129",44195
"27130",44196
"27131",44197
"27132",44198
"27133",44199
"27134",44200
"27135",44201
"27136",44202
"27137",44203
"27138",44204
"27139",44205
"27140",44206
"27141",44207
"27142",44208
"27143",44209
"27144",44210
"27145",44211
"27146",44212
"27147",44213
"27148",44214
"27149",44215
"27150",44216
"27151",44217
"27152",44218
"27153",44219
"27154",44220
"27155",44221
"27156",44222
"27157",44223
"27158",44224
"27159",44225
"27160",44226
"27161",44227
"27162",44228
"27163",44229
"27164",44230
"27165",44231
"27166",44232
"27167",44233
"27168",44234
"27169",44235
"27170",44236
"27171",44237
"27172",44238
"27173",44239
"27174",44240
"27175",44241
"27176",44242
"27177",44243
"27178",44244
"27179",44245
"27180",44246
"27181",44247
"27182",44248
"27183",44249
"27184",44250
"27185",44251
"27186",44252
"27187",44253
"27188",44254
"27189",44255
"27190",44256
"27191",44257
"27192",44258
"27193",44259
"27194",44260
"27195",44261
"27196",44262
"27197",44263
"27198",44264
"27199",44265
"27200",44266
"27201",44267
"27202",44268
"27203",44269
"27204",44270
"27205",44271
"27206",44272
"27207",44273
"27208",44274
"27209",44275
"27210",44276
"27211",44277
"27212",44278
"27213",44279
"27214",44280
"27215",44281
"27216",44282
"27217",44283
"27218",44284
"27219",44285
"27220",44286
"27221",44287
"27222",44288
"27223",44289
"27224",44290
"27225",44291
"27226",44292
"27227",44293
"27228",44294
"27229",44295
"27230",44296
"27231",44297
"27232",44298
"27233",44299
"27234",44300
"27235",44301
"27236",44302
"27237",44303
"27238",44304
"27239",44305
"27240",44306
"27241",44307
"27242",44308
"27243",44309
"27244",44310
"27245",44311
"27246",44312
"27247",44313
"27248",44314
"27249",44315
"27250",44316
"27251",44317
"27252",44318
"27253",44319
"27254",44320
"27255",44321
"27256",44322
"27257",44323
"27258",44324
"27259",44325
"27260",44326
"27261",44327
"27262",44328
"27263",44329
"27264",44330
"27265",44331
"27266",44332
"27267",44333
"27268",44334
"27269",44335
"27270",44336
"27271",44337
"27272",44338
"27273",44339
"27274",44340
"27275",44341
"27276",44342
"27277",44343
"27278",44344
"27279",44345
"27280",44346
"27281",44347
"27282",44348
"27283",44349
"27284",44350
"27285",44351
"27286",44352
"27287",44353
"27288",44354
"27289",44355
"27290",44356
"27291",44357
"27292",44358
"27293",44359
"27294",44360
"27295",44361
"27296",44362
"27297",44363
"27298",44364
"27299",44365
"27300",44366
"27301",44367
"27302",44368
"27303",44369
"27304",44370
"27305",44371
"27306",44372
"27307",44373
"27308",44374
"27309",44375
"27310",44376
"27311",44377
"27312",44378
"27313",44379
"27314",44380
"27315",44381
"27316",44382
"27317",44383
"27318",44384
"27319",44385
"27320",44386
"27321",44387
"27322",44388
"27323",44389
"27324",44390
"27325",44391
"27326",44392
"27327",44393
"27328",44394
"27329",44395
"27330",44396
"27331",44397
"27332",44398
"27333",44399
"27334",44400
"27335",44401
"27336",44402
"27337",44403
"27338",44404
"27339",44405
"27340",44406
"27341",44407
"27342",44408
"27343",44409
"27344",44410
"27345",44411
"27346",44412
"27347",44413
"27348",44414
"27349",44415
"27350",44416
"27351",44417
"27352",44418
"27353",44419
"27354",44420
"27355",44421
"27356",44422
"27357",44423
"27358",44424
"27359",44425
"27360",44426
"27361",44427
"27362",44428
"27363",44429
"27364",44430
"27365",44431
"27366",44432
"27367",44433
"27368",44434
"27369",44435
"27370",44436
"27371",44437
"27372",44438
"27373",44439
"27374",44440
"27375",44441
"27376",44442
"27377",44443
"27378",44444
"27379",44445
"27380",44446
"27381",44447
"27382",44448
"27383",44449
"27384",44450
"27385",44451
"27386",44452
"27387",44453
"27388",44454
"27389",44455
"27390",44456
"27391",44457
"27392",44458
"27393",44459
"27394",44460
"27395",44461
"27396",44462
"27397",44463
"27398",44464
"27399",44465
"27400",44466
"27401",44467
"27402",44468
"27403",44469
"27404",44470
"27405",44471
"27406",44472
"27407",44473
"27408",44474
"27409",44475
"27410",44476
"27411",44477
"27412",44478
"27413",44479
"27414",44480
"27415",44481
"27416",44482
"27417",44483
"27418",44484
"27419",44485
"27420",44486
"27421",44487
"27422",44488
"27423",44489
"27424",44490
"27425",44491
"27426",44492
"27427",44493
"27428",44494
"27429",44495
"27430",44496
"27431",44497
"27432",44498
"27433",44499
"27434",44500
"27435",44501
"27436",44502
"27437",44503
"27438",44504
"27439",44505
"27440",44506
"27441",44507
"27442",44508
"27443",44509
"27444",44510
"27445",44511
"27446",44512
"27447",44513
"27448",44514
"27449",44515
"27450",44516
"27451",44517
"27452",44518
"27453",44519
"27454",44520
"27455",44521
"27456",44522
"27457",44523
"27458",44524
"27459",44525
"27460",44526
"27461",44527
"27462",44528
"27463",44529
"27464",44530
"27465",44531
"27466",44532
"27467",44533
"27468",44534
"27469",44535
"27470",44536
"27471",44537
"27472",44538
"27473",44539
"27474",44540
"27475",44541
"27476",44542
"27477",44543
"27478",44544
"27479",44545
"27480",44546
"27481",44547
"27482",44548
"27483",44549
"27484",44550
"27485",44551
"27486",44552
"27487",44553
"27488",44554
"27489",44555
"27490",44556
"27491",44557
"27492",44558
"27493",44559
"27494",44560
"27495",44561
"27496",44562
"27497",44563
"27498",44564
"27499",44565
"27500",44566
"27501",44567
"27502",44568
"27503",44569
"27504",44570
"27505",44571
"27506",44572
"27507",44573
"27508",44574
"27509",44575
"27510",44576
"27511",44577
"27512",44578
"27513",44579
"27514",44580
"27515",44581
"27516",44582
"27517",44583
"27518",44584
"27519",44585
"27520",44586
"27521",44587
"27522",44588
"27523",44589
"27524",44590
"27525",44591
"27526",44592
"27527",44593
"27528",44594
"27529",44595
"27530",44596
"27531",44597
"27532",44598
"27533",44599
"27534",44600
"27535",44601
"27536",44602
"27537",44603
"27538",44604
"27539",44605
"27540",44606
"27541",44607
"27542",44608
"27543",44609
"27544",44610
"27545",44611
"27546",44612
"27547",44613
"27548",44614
"27549",44615
"27550",44616
"27551",44617
"27552",44618
"27553",44619
"27554",44620
"27555",44621
"27556",44622
"27557",44623
"27558",44624
"27559",44625
"27560",44626
"27561",44627
"27562",44628
"27563",44629
"27564",44630
"27565",44631
"27566",44632
"27567",44633
"27568",44634
"27569",44635
"27570",44636
"27571",44637
"27572",44638
"27573",44639
"27574",44640

